Small hydrocarbon molecules in cloud-forming Brown Dwarf and giant gas planet atmospheres

We study the abundances of complex carbon-bearing molecules in the oxygen-rich dust- forming atmospheres of Brown Dwarfs and giant gas planets. The inner atmospheric re- gions that form the inner boundary for thermochemical gas-phase models are investigated. Results from Drift-phoenix atmosphere simulations, which include the feedback of phase- non-equilibrium dust cloud formation on the atmospheric structure and the gas-phase abun- dances, are utilised. The resulting element depletion leads to a shift in the carbon-to-oxygen ratio such that several hydrocarbon molecules and cyanopolycyanopolyynene molecules can be present. An increase in surface gravity and/or a decrease in metallicity support the increase in the partial pressures of these species. CO, CO2, CH4, and HCN contain the largest fraction of carbon. In the upper atmosphere of low-metallicity objects, more carbon is contained in C4H than in CO, and also CH3 and C2H2 play an increasingly important role as carbon-sink. We determine chemical relaxation time-scales to evaluate if hydrocarbon molecules can be affected by transport-induced quenching. Our results suggest that a considerable amount of C2H6 and C2H2 could be expected in the upper atmospheres not only of giant gas planets, but also of Brown Dwarfs. However, the exact quenching height strongly depends on the data source used. These results will have an impact on future thermo-kinetic studies, as they change the inner boundary condition for those simulations.

==> mixfig/mixing_1500-3-0.dat <==
 log mixing timescale

        tg          pgas      tmix
   655.000 0.100e-05    29.903
   655.000 0.499e-05    28.367
   655.000 0.553e-05    28.269
   655.000 0.614e-05    28.169
   655.000 0.684e-05    28.066
   655.000 0.764e-05    27.960
   655.000 0.854e-05    27.854
   655.000 0.956e-05    27.746
   655.000 0.107e-04    27.639
   655.000 0.120e-04    27.529
   655.000 0.135e-04    27.416
   655.000 0.152e-04    27.303
   655.000 0.172e-04    27.185
   655.000 0.194e-04    27.070
   655.000 0.219e-04    26.954
   655.000 0.247e-04    26.839
   655.000 0.279e-04    26.723
   655.000 0.316e-04    26.604
   655.000 0.357e-04    26.487
   655.000 0.404e-04    26.369
   655.000 0.458e-04    26.249
   656.000 0.518e-04    26.132
   656.000 0.587e-04    26.012
   656.000 0.666e-04    25.892
   656.000 0.755e-04    25.772
   656.000 0.856e-04    25.652
   656.000 0.970e-04    25.532
   656.000 0.110e-03    25.412
   656.000 0.125e-03    25.290
   656.000 0.142e-03    25.168
   656.000 0.161e-03    25.048
   656.000 0.182e-03    24.931
   656.000 0.207e-03    24.808
   656.000 0.235e-03    24.687
   657.000 0.266e-03    24.568
   657.000 0.302e-03    24.447
   657.000 0.343e-03    24.326
   657.000 0.389e-03    24.205
   657.000 0.442e-03    24.083
   657.000 0.501e-03    23.964
   657.000 0.569e-03    23.842
   657.000 0.646e-03    23.721
   657.000 0.733e-03    23.600
   657.000 0.832e-03    23.479
   658.000 0.945e-03    23.357
   658.000 0.107e-02    23.239
   658.000 0.122e-02    23.113
   658.000 0.138e-02    22.995
   658.000 0.157e-02    22.872
   658.000 0.178e-02    22.752
   658.000 0.202e-02    22.631
   659.000 0.229e-02    22.512
   659.000 0.260e-02    22.390
   659.000 0.295e-02    22.270
   659.000 0.335e-02    22.148
   659.000 0.380e-02    22.028
   660.000 0.432e-02    21.905
   660.000 0.490e-02    21.785
   660.000 0.556e-02    21.664
   660.000 0.631e-02    21.543
   661.000 0.716e-02    21.422
   661.000 0.812e-02    21.302
   661.000 0.922e-02    21.181
   662.000 0.105e-01    21.057
   662.000 0.119e-01    20.937
   663.000 0.135e-01    20.816
   663.000 0.153e-01    20.697
   664.000 0.173e-01    20.579
   664.000 0.197e-01    20.455
   665.000 0.223e-01    20.337
   665.000 0.253e-01    20.216
   666.000 0.287e-01    20.096
   667.000 0.326e-01    19.974
   668.000 0.369e-01    19.856
   668.000 0.419e-01    19.734
   669.000 0.475e-01    19.614
   670.000 0.540e-01    19.492
   671.000 0.612e-01    19.372
   672.000 0.696e-01    19.249
   673.000 0.790e-01    19.128
   674.000 0.899e-01    19.005
   675.000 0.102e+00    18.884
   676.000 0.117e+00    18.753
   677.000 0.134e+00    18.624
   678.000 0.154e+00    18.491
   679.000 0.177e+00    18.358
   680.000 0.204e+00    18.222
   681.000 0.236e+00    18.083
   682.000 0.274e+00    17.940
   684.000 0.318e+00    17.798
   687.000 0.370e+00    17.653
   689.000 0.429e+00    17.512
   692.000 0.497e+00    17.371
   695.000 0.574e+00    17.234
   699.000 0.662e+00    17.097
   702.000 0.762e+00    16.963
   706.000 0.875e+00    16.831
   710.000 0.100e+01    16.703
   714.000 0.115e+01    16.570
   718.000 0.131e+01    16.445
   723.000 0.149e+01    16.322
   727.000 0.169e+01    16.202
   731.000 0.192e+01    16.080
   736.000 0.217e+01    15.963
   740.000 0.246e+01    15.843
   744.000 0.278e+01    15.726
   749.000 0.314e+01    15.610
   753.000 0.354e+01    15.495
   758.000 0.398e+01    15.383
   763.000 0.448e+01    15.270
   767.000 0.504e+01    15.158
   772.000 0.566e+01    15.047
   777.000 0.636e+01    14.936
   782.000 0.713e+01    14.826
   787.000 0.800e+01    14.716
   792.000 0.896e+01    14.608
   798.000 0.100e+02    14.503
   803.000 0.112e+02    14.395
   809.000 0.126e+02    14.282
   815.000 0.141e+02    14.175
   820.000 0.157e+02    14.072
   826.000 0.175e+02    13.968
   833.000 0.196e+02    13.860
   839.000 0.218e+02    13.759
   845.000 0.244e+02    13.651
   852.000 0.271e+02    13.551
   858.000 0.302e+02    13.447
   865.000 0.336e+02    13.345
   872.000 0.374e+02    13.243
   879.000 0.416e+02    13.141
   886.000 0.462e+02    13.041
   893.000 0.514e+02    12.939
   901.000 0.570e+02    12.840
   908.000 0.633e+02    12.740
   915.000 0.702e+02    12.641
   923.000 0.778e+02    12.543
   930.000 0.862e+02    12.445
   938.000 0.955e+02    12.347
   946.000 0.106e+03    12.248
   954.000 0.117e+03    12.153
   962.000 0.129e+03    12.060
   970.000 0.143e+03    11.961
   978.000 0.158e+03    11.866
   986.000 0.175e+03    11.768
   994.000 0.193e+03    11.675
  1000.000 0.214e+03    11.576
  1010.000 0.236e+03    11.483
  1020.000 0.261e+03    11.387
  1030.000 0.288e+03    11.293
  1040.000 0.319e+03    11.195
  1050.000 0.353e+03    11.098
  1060.000 0.390e+03    11.003
  1070.000 0.432e+03    10.905
  1080.000 0.477e+03    10.810
  1090.000 0.528e+03    10.713
  1100.000 0.584e+03    10.617
  1110.000 0.645e+03    10.522
  1120.000 0.713e+03    10.426
  1130.000 0.788e+03    10.331
  1140.000 0.870e+03    10.236
  1160.000 0.961e+03    10.141
  1170.000 0.106e+04    10.048
  1180.000 0.117e+04     9.953
  1190.000 0.129e+04     9.860
  1210.000 0.142e+04     9.768
  1220.000 0.157e+04     9.672
  1230.000 0.172e+04     9.585
  1250.000 0.190e+04     9.490
  1260.000 0.209e+04     9.399
  1270.000 0.229e+04     9.312
  1290.000 0.252e+04     9.220
  1300.000 0.277e+04     9.130
  1310.000 0.304e+04     9.041
  1330.000 0.333e+04     8.954
  1340.000 0.365e+04     8.866
  1360.000 0.398e+04     8.783
  1380.000 0.434e+04     8.701
  1410.000 0.469e+04     8.627
  1430.000 0.505e+04     8.556
  1450.000 0.540e+04     8.492
  1480.000 0.572e+04     8.437
  1500.000 0.602e+04     8.388
  1520.000 0.632e+04     8.342
  1540.000 0.661e+04     8.299
  1560.000 0.690e+04     8.258
  1570.000 0.735e+04     8.197
  1590.000 0.786e+04     8.133
  1610.000 0.842e+04     8.067
  1640.000 0.903e+04     8.001
  1650.000 0.969e+04     7.933
  1670.000 0.104e+05     7.866
  1690.000 0.112e+05     7.795
  1710.000 0.121e+05     7.721
  1740.000 0.131e+05     7.645
  1770.000 0.141e+05     7.575
  1790.000 0.152e+05     7.503
  1800.000 0.165e+05     7.425
  1820.000 0.178e+05     7.352
  1830.000 0.193e+05     7.275
  1850.000 0.210e+05     7.194
  1860.000 0.228e+05     7.116
  1880.000 0.249e+05     7.032
  1890.000 0.271e+05     6.951
  1900.000 0.296e+05     6.866
  1920.000 0.324e+05     6.780
  1920.000 0.355e+05     6.693
  1930.000 0.389e+05     6.605
  1940.000 0.428e+05     6.514
  1940.000 0.472e+05     6.421
  1950.000 0.520e+05     6.328
  1970.000 0.575e+05     6.232
  1980.000 0.635e+05     6.137
  2000.000 0.701e+05     6.043
  2010.000 0.774e+05     5.948
  2030.000 0.857e+05     5.851
  2050.000 0.949e+05     5.753
  2070.000 0.105e+06     5.657
  2100.000 0.117e+06     5.553
  2120.000 0.130e+06     5.453
  2150.000 0.144e+06     5.355
  2170.000 0.160e+06     5.254
  2210.000 0.178e+06     5.152
  2240.000 0.197e+06     5.055
  2290.000 0.219e+06     4.954
  2320.000 0.242e+06     4.859
  2380.000 0.267e+06     4.765
  2420.000 0.294e+06     4.673
  2490.000 0.323e+06     4.583
  2540.000 0.353e+06     4.498
  2600.000 0.383e+06     4.420
  2690.000 0.412e+06     4.350
  2720.000 0.442e+06     4.350
  2740.000 0.474e+06     4.350
  2760.000 0.509e+06     4.350
  2780.000 0.546e+06     4.350
  2800.000 0.585e+06     4.350
  2820.000 0.627e+06     4.350
  2840.000 0.672e+06     4.350
  2870.000 0.719e+06     4.350
  2890.000 0.770e+06     4.350
  2910.000 0.824e+06     4.350
  2930.000 0.881e+06     4.350
  2950.000 0.942e+06     4.350
  2970.000 0.101e+07     4.350
  2990.000 0.107e+07     4.350
  3010.000 0.115e+07     4.350
  3030.000 0.122e+07     4.350
  3050.000 0.130e+07     4.350
  3070.000 0.139e+07     4.350
  3090.000 0.148e+07     4.350
  3110.000 0.157e+07     4.350
  3130.000 0.167e+07     4.350
  3150.000 0.178e+07     4.350
  3180.000 0.189e+07     4.350


==> mixfig/mixing_1500-3-3.dat <==
 log mixing timescale

        tg          pgas      tmix
   742.000 0.100e-09    38.703
   742.000 0.108e-03    25.430
   741.000 0.122e-03    25.313
   741.000 0.139e-03    25.189
   741.000 0.158e-03    25.066
   741.000 0.179e-03    24.947
   741.000 0.203e-03    24.827
   741.000 0.231e-03    24.703
   741.000 0.262e-03    24.583
   741.000 0.298e-03    24.460
   741.000 0.338e-03    24.340
   741.000 0.384e-03    24.218
   741.000 0.436e-03    24.096
   741.000 0.495e-03    23.975
   741.000 0.562e-03    23.854
   741.000 0.638e-03    23.733
   741.000 0.724e-03    23.612
   741.000 0.822e-03    23.490
   741.000 0.933e-03    23.369
   741.000 0.106e-02    23.248
   741.000 0.120e-02    23.129
   741.000 0.137e-02    23.002
   741.000 0.155e-02    22.884
   741.000 0.176e-02    22.763
   741.000 0.200e-02    22.641
   741.000 0.227e-02    22.520
   741.000 0.258e-02    22.398
   741.000 0.292e-02    22.279
   741.000 0.332e-02    22.157
   741.000 0.377e-02    22.035
   741.000 0.428e-02    21.914
   741.000 0.486e-02    21.793
   741.000 0.552e-02    21.671
   741.000 0.626e-02    21.551
   741.000 0.711e-02    21.429
   741.000 0.807e-02    21.308
   741.000 0.916e-02    21.187
   741.000 0.104e-01    21.066
   741.000 0.118e-01    20.945
   741.000 0.134e-01    20.824
   741.000 0.152e-01    20.703
   741.000 0.173e-01    20.579
   741.000 0.196e-01    20.460
   741.000 0.223e-01    20.337
   741.000 0.253e-01    20.216
   741.000 0.287e-01    20.096
   741.000 0.326e-01    19.974
   741.000 0.370e-01    19.853
   741.000 0.420e-01    19.732
   741.000 0.477e-01    19.610
   741.000 0.542e-01    19.488
   741.000 0.615e-01    19.368
   741.000 0.698e-01    19.247
   741.000 0.793e-01    19.125
   741.000 0.900e-01    19.004
   741.000 0.102e+00    18.884
   741.000 0.116e+00    18.761
   741.000 0.132e+00    18.638
   741.000 0.150e+00    18.516
   741.000 0.170e+00    18.396
   741.000 0.193e+00    18.275
   741.000 0.219e+00    18.154
   741.000 0.248e+00    18.035
   741.000 0.282e+00    17.913
   741.000 0.320e+00    17.792
   741.000 0.363e+00    17.671
   741.000 0.413e+00    17.548
   741.000 0.469e+00    17.427
   741.000 0.532e+00    17.306
   741.000 0.604e+00    17.185
   741.000 0.686e+00    17.063
   741.000 0.778e+00    16.943
   741.000 0.884e+00    16.821
   741.000 0.100e+01    16.703
   741.000 0.114e+01    16.578
   741.000 0.129e+01    16.460
   742.000 0.147e+01    16.335
   742.000 0.167e+01    16.213
   742.000 0.189e+01    16.095
   742.000 0.215e+01    15.972
   742.000 0.244e+01    15.851
   742.000 0.277e+01    15.730
   743.000 0.315e+01    15.607
   743.000 0.357e+01    15.487
   743.000 0.406e+01    15.364
   744.000 0.461e+01    15.243
   744.000 0.523e+01    15.122
   745.000 0.594e+01    15.001
   745.000 0.675e+01    14.879
   745.000 0.767e+01    14.757
   746.000 0.871e+01    14.635
   746.000 0.989e+01    14.514
   746.000 0.112e+02    14.395
   746.000 0.128e+02    14.267
   746.000 0.145e+02    14.148
   746.000 0.164e+02    14.031
   745.000 0.187e+02    13.905
   745.000 0.212e+02    13.785
   745.000 0.240e+02    13.667
   745.000 0.273e+02    13.544
   745.000 0.309e+02    13.425
   744.000 0.351e+02    13.304
   745.000 0.398e+02    13.183
   745.000 0.451e+02    13.064
   745.000 0.511e+02    12.945
   745.000 0.579e+02    12.825
   746.000 0.656e+02    12.706
   747.000 0.743e+02    12.587
   747.000 0.841e+02    12.469
   748.000 0.953e+02    12.349
   750.000 0.108e+03    12.230
   751.000 0.122e+03    12.113
   753.000 0.138e+03    11.995
   755.000 0.157e+03    11.872
   756.000 0.177e+03    11.758
   759.000 0.201e+03    11.636
   761.000 0.228e+03    11.516
   763.000 0.258e+03    11.398
   766.000 0.292e+03    11.279
   769.000 0.331e+03    11.160
   772.000 0.375e+03    11.040
   775.000 0.425e+03    10.921
   778.000 0.481e+03    10.802
   781.000 0.545e+03    10.683
   785.000 0.618e+03    10.563
   789.000 0.700e+03    10.444
   793.000 0.793e+03    10.325
   797.000 0.898e+03    10.206
   802.000 0.102e+04    10.084
   807.000 0.115e+04     9.970
   812.000 0.131e+04     9.845
   817.000 0.148e+04     9.729
   822.000 0.167e+04     9.613
   828.000 0.190e+04     9.490
   834.000 0.215e+04     9.372
   840.000 0.243e+04     9.255
   846.000 0.275e+04     9.137
   853.000 0.312e+04     9.016
   860.000 0.353e+04     8.898
   867.000 0.399e+04     8.781
   874.000 0.451e+04     8.664
   882.000 0.511e+04     8.545
   890.000 0.578e+04     8.427
   898.000 0.653e+04     8.310
   907.000 0.738e+04     8.193
   917.000 0.834e+04     8.077
   926.000 0.942e+04     7.960
   937.000 0.106e+05     7.848
   948.000 0.120e+05     7.729
   960.000 0.136e+05     7.609
   972.000 0.153e+05     7.497
   986.000 0.172e+05     7.385
   999.000 0.193e+05     7.275
  1010.000 0.213e+05     7.181
  1030.000 0.236e+05     7.083
  1050.000 0.262e+05     6.983
  1070.000 0.290e+05     6.886
  1090.000 0.321e+05     6.789
  1110.000 0.356e+05     6.690
  1140.000 0.394e+05     6.593
  1160.000 0.436e+05     6.496
  1170.000 0.482e+05     6.400
  1180.000 0.532e+05     6.306
  1190.000 0.587e+05     6.212
  1190.000 0.647e+05     6.119
  1200.000 0.712e+05     6.028
  1200.000 0.784e+05     5.936
  1200.000 0.862e+05     5.845
  1210.000 0.946e+05     5.756
  1210.000 0.104e+06     5.666
  1220.000 0.114e+06     5.578
  1230.000 0.124e+06     5.498
  1240.000 0.136e+06     5.409
  1240.000 0.149e+06     5.322
  1250.000 0.162e+06     5.242
  1250.000 0.177e+06     5.158
  1260.000 0.193e+06     5.075
  1260.000 0.210e+06     4.994
  1270.000 0.228e+06     4.916
  1280.000 0.248e+06     4.835
  1280.000 0.269e+06     4.758
  1290.000 0.292e+06     4.679
  1300.000 0.316e+06     4.604
  1310.000 0.343e+06     4.526
  1310.000 0.371e+06     4.451
  1320.000 0.401e+06     4.376
  1330.000 0.434e+06     4.350
  1340.000 0.468e+06     4.350
  1350.000 0.506e+06     4.350
  1360.000 0.545e+06     4.350
  1370.000 0.588e+06     4.350
  1390.000 0.634e+06     4.350
  1400.000 0.683e+06     4.350
  1410.000 0.735e+06     4.350
  1430.000 0.791e+06     4.350
  1450.000 0.851e+06     4.350
  1460.000 0.915e+06     4.350
  1480.000 0.984e+06     4.350
  1500.000 0.106e+07     4.350
  1520.000 0.114e+07     4.350
  1540.000 0.122e+07     4.350
  1570.000 0.131e+07     4.350
  1590.000 0.141e+07     4.350
  1610.000 0.151e+07     4.350
  1640.000 0.162e+07     4.350
  1660.000 0.174e+07     4.350
  1690.000 0.186e+07     4.350
  1710.000 0.200e+07     4.350
  1740.000 0.214e+07     4.350
  1770.000 0.229e+07     4.350
  1790.000 0.246e+07     4.350
  1820.000 0.263e+07     4.350
  1850.000 0.282e+07     4.350
  1870.000 0.302e+07     4.350
  1900.000 0.323e+07     4.350
  1930.000 0.346e+07     4.350
  1950.000 0.370e+07     4.350
  1980.000 0.396e+07     4.350
  2010.000 0.423e+07     4.350
  2040.000 0.453e+07     4.350
  2070.000 0.484e+07     4.350
  2100.000 0.517e+07     4.350
  2140.000 0.552e+07     4.350
  2160.000 0.589e+07     4.350
  2200.000 0.628e+07     4.350
  2230.000 0.670e+07     4.350
  2280.000 0.714e+07     4.350
  2310.000 0.761e+07     4.350
  2360.000 0.810e+07     4.350
  2400.000 0.862e+07     4.350
  2440.000 0.916e+07     4.350
  2470.000 0.973e+07     4.350
  2500.000 0.103e+08     4.350
  2530.000 0.110e+08     4.350
  2570.000 0.116e+08     4.350
  2600.000 0.123e+08     4.350
  2630.000 0.131e+08     4.350
  2660.000 0.139e+08     4.350
  2690.000 0.147e+08     4.350
  2720.000 0.156e+08     4.350
  2750.000 0.165e+08     4.350
  2780.000 0.174e+08     4.350
  2810.000 0.185e+08     4.350
  2840.000 0.195e+08     4.350
  2870.000 0.207e+08     4.350
  2900.000 0.219e+08     4.350
  2930.000 0.231e+08     4.350
  2950.000 0.245e+08     4.350
  2980.000 0.259e+08     4.350
  3010.000 0.273e+08     4.350
  3040.000 0.289e+08     4.350
  3070.000 0.305e+08     4.350
  3100.000 0.323e+08     4.350
  3130.000 0.341e+08     4.350


==> mixfig/mixing_1500-5-0.dat <==
 log mixing timescale

        tg          pgas      tmix
   676.000 0.100e-05    29.903
   676.000 0.380e-03    24.228
   676.000 0.431e-03    24.107
   676.000 0.490e-03    23.985
   676.000 0.556e-03    23.864
   676.000 0.631e-03    23.743
   676.000 0.717e-03    23.621
   676.000 0.814e-03    23.500
   676.000 0.924e-03    23.379
   676.000 0.105e-02    23.257
   676.000 0.119e-02    23.137
   676.000 0.135e-02    23.016
   676.000 0.154e-02    22.891
   676.000 0.174e-02    22.774
   676.000 0.198e-02    22.651
   676.000 0.225e-02    22.528
   676.000 0.255e-02    22.409
   676.000 0.290e-02    22.286
   676.000 0.329e-02    22.165
   676.000 0.374e-02    22.043
   676.000 0.424e-02    21.923
   676.000 0.482e-02    21.800
   676.000 0.547e-02    21.680
   676.000 0.621e-02    21.558
   676.000 0.705e-02    21.437
   676.000 0.801e-02    21.315
   676.000 0.909e-02    21.194
   676.000 0.103e-01    21.075
   676.000 0.117e-01    20.953
   676.000 0.133e-01    20.831
   676.000 0.151e-01    20.709
   676.000 0.172e-01    20.585
   676.000 0.195e-01    20.465
   676.000 0.221e-01    20.346
   676.000 0.251e-01    20.224
   676.000 0.285e-01    20.103
   677.000 0.324e-01    19.980
   677.000 0.368e-01    19.858
   677.000 0.418e-01    19.737
   677.000 0.475e-01    19.614
   677.000 0.539e-01    19.494
   677.000 0.612e-01    19.372
   677.000 0.695e-01    19.251
   677.000 0.790e-01    19.128
   677.000 0.898e-01    19.006
   677.000 0.102e+00    18.884
   677.000 0.116e+00    18.761
   677.000 0.132e+00    18.638
   677.000 0.150e+00    18.516
   677.000 0.170e+00    18.396
   677.000 0.193e+00    18.275
   677.000 0.220e+00    18.150
   677.000 0.250e+00    18.028
   677.000 0.285e+00    17.903
   677.000 0.324e+00    17.780
   678.000 0.368e+00    17.658
   678.000 0.419e+00    17.534
   678.000 0.478e+00    17.408
   678.000 0.544e+00    17.285
   678.000 0.619e+00    17.161
   678.000 0.706e+00    17.036
   678.000 0.804e+00    16.912
   679.000 0.917e+00    16.786
   679.000 0.105e+01    16.657
   679.000 0.119e+01    16.537
   679.000 0.136e+01    16.409
   680.000 0.155e+01    16.284
   680.000 0.177e+01    16.158
   681.000 0.202e+01    16.031
   681.000 0.231e+01    15.903
   682.000 0.263e+01    15.779
   682.000 0.300e+01    15.654
   683.000 0.343e+01    15.526
   683.000 0.391e+01    15.400
   684.000 0.447e+01    15.273
   685.000 0.510e+01    15.147
   686.000 0.582e+01    15.020
   687.000 0.665e+01    14.893
   688.000 0.760e+01    14.765
   689.000 0.869e+01    14.637
   689.000 0.994e+01    14.509
   690.000 0.114e+02    14.378
   691.000 0.131e+02    14.245
   692.000 0.151e+02    14.109
   693.000 0.174e+02    13.974
   695.000 0.201e+02    13.836
   696.000 0.233e+02    13.695
   698.000 0.270e+02    13.554
   701.000 0.312e+02    13.416
   703.000 0.360e+02    13.279
   706.000 0.414e+02    13.146
   710.000 0.474e+02    13.016
   713.000 0.542e+02    12.888
   717.000 0.617e+02    12.765
   720.000 0.701e+02    12.643
   724.000 0.795e+02    12.522
   728.000 0.900e+02    12.404
   732.000 0.102e+03    12.284
   736.000 0.115e+03    12.170
   740.000 0.129e+03    12.060
   744.000 0.145e+03    11.948
   749.000 0.164e+03    11.831
   753.000 0.184e+03    11.721
   757.000 0.206e+03    11.613
   761.000 0.231e+03    11.503
   766.000 0.260e+03    11.390
   770.000 0.291e+03    11.283
   775.000 0.326e+03    11.174
   779.000 0.365e+03    11.066
   784.000 0.409e+03    10.957
   789.000 0.457e+03    10.851
   793.000 0.512e+03    10.743
   798.000 0.572e+03    10.637
   803.000 0.640e+03    10.530
   808.000 0.715e+03    10.424
   813.000 0.799e+03    10.318
   818.000 0.892e+03    10.212
   823.000 0.996e+03    10.107
   829.000 0.111e+04    10.003
   834.000 0.124e+04     9.898
   840.000 0.138e+04     9.795
   846.000 0.154e+04     9.691
   851.000 0.172e+04     9.585
   857.000 0.192e+04     9.480
   863.000 0.214e+04     9.376
   870.000 0.238e+04     9.275
   876.000 0.265e+04     9.172
   882.000 0.295e+04     9.070
   889.000 0.329e+04     8.965
   895.000 0.366e+04     8.864
   902.000 0.407e+04     8.762
   909.000 0.453e+04     8.660
   916.000 0.503e+04     8.560
   923.000 0.559e+04     8.459
   930.000 0.622e+04     8.357
   937.000 0.691e+04     8.256
   944.000 0.767e+04     8.157
   951.000 0.851e+04     8.057
   959.000 0.945e+04     7.957
   966.000 0.105e+05     7.857
   973.000 0.116e+05     7.761
   981.000 0.129e+05     7.660
   988.000 0.143e+05     7.561
   996.000 0.158e+05     7.466
  1000.000 0.175e+05     7.368
  1010.000 0.194e+05     7.270
  1020.000 0.215e+05     7.172
  1030.000 0.239e+05     7.071
  1040.000 0.264e+05     6.976
  1040.000 0.293e+05     6.876
  1050.000 0.325e+05     6.777
  1060.000 0.360e+05     6.679
  1070.000 0.399e+05     6.581
  1080.000 0.443e+05     6.481
  1090.000 0.491e+05     6.383
  1100.000 0.544e+05     6.285
  1110.000 0.602e+05     6.188
  1120.000 0.667e+05     6.090
  1130.000 0.738e+05     5.993
  1140.000 0.817e+05     5.896
  1150.000 0.904e+05     5.800
  1160.000 0.999e+05     5.704
  1180.000 0.110e+06     5.612
  1190.000 0.122e+06     5.513
  1200.000 0.135e+06     5.416
  1210.000 0.148e+06     5.329
  1230.000 0.164e+06     5.231
  1240.000 0.180e+06     5.142
  1260.000 0.198e+06     5.051
  1270.000 0.218e+06     4.959
  1290.000 0.239e+06     4.871
  1310.000 0.263e+06     4.779
  1330.000 0.288e+06     4.693
  1350.000 0.315e+06     4.607
  1370.000 0.345e+06     4.520
  1390.000 0.376e+06     4.438
  1420.000 0.410e+06     4.355
  1450.000 0.445e+06     4.350
  1490.000 0.480e+06     4.350
  1530.000 0.516e+06     4.350
  1570.000 0.551e+06     4.350
  1610.000 0.583e+06     4.350
  1650.000 0.612e+06     4.350
  1680.000 0.640e+06     4.350
  1710.000 0.667e+06     4.350
  1740.000 0.693e+06     4.350
  1770.000 0.715e+06     4.350
  1790.000 0.741e+06     4.350
  1820.000 0.784e+06     4.350
  1840.000 0.831e+06     4.350
  1870.000 0.882e+06     4.350
  1900.000 0.938e+06     4.350
  1920.000 0.998e+06     4.350
  1950.000 0.106e+07     4.350
  1980.000 0.113e+07     4.350
  2010.000 0.121e+07     4.350
  2020.000 0.129e+07     4.350
  2030.000 0.138e+07     4.350
  2030.000 0.149e+07     4.350
  2040.000 0.161e+07     4.350
  2050.000 0.174e+07     4.350
  2060.000 0.189e+07     4.350
  2070.000 0.206e+07     4.350
  2080.000 0.225e+07     4.350
  2090.000 0.247e+07     4.350
  2110.000 0.271e+07     4.350
  2120.000 0.297e+07     4.350
  2130.000 0.328e+07     4.350
  2140.000 0.361e+07     4.350
  2160.000 0.399e+07     4.350
  2170.000 0.442e+07     4.350
  2190.000 0.489e+07     4.350
  2210.000 0.541e+07     4.350
  2230.000 0.599e+07     4.350
  2250.000 0.662e+07     4.350
  2280.000 0.732e+07     4.350
  2310.000 0.808e+07     4.350
  2340.000 0.890e+07     4.350
  2380.000 0.979e+07     4.350
  2420.000 0.107e+08     4.350
  2460.000 0.117e+08     4.350
  2510.000 0.127e+08     4.350
  2550.000 0.138e+08     4.350
  2610.000 0.149e+08     4.350
  2640.000 0.159e+08     4.350
  2710.000 0.170e+08     4.350
  2750.000 0.180e+08     4.350
  2820.000 0.190e+08     4.350
  2860.000 0.200e+08     4.350
  2930.000 0.208e+08     4.350
  2970.000 0.217e+08     4.350
  3060.000 0.224e+08     4.350
  3080.000 0.232e+08     4.350
  3090.000 0.240e+08     4.350
  3110.000 0.248e+08     4.350
  3130.000 0.257e+08     4.350
  3150.000 0.267e+08     4.350
  3160.000 0.277e+08     4.350
  3180.000 0.287e+08     4.350
  3200.000 0.299e+08     4.350
  3220.000 0.311e+08     4.350
  3240.000 0.324e+08     4.350
  3260.000 0.337e+08     4.350
  3280.000 0.351e+08     4.350
  3300.000 0.366e+08     4.350
  3330.000 0.382e+08     4.350
  3350.000 0.399e+08     4.350
  3370.000 0.416e+08     4.350
  3390.000 0.435e+08     4.350
  3410.000 0.455e+08     4.350
  3440.000 0.475e+08     4.350
  3460.000 0.497e+08     4.350
  3480.000 0.520e+08     4.350
  3500.000 0.544e+08     4.350


==> mixfig/out1_1500-3-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        CH         CO         CH2        H2O        C2H        C2         C3         C4         C5         C2H2       CHO        H2CO       CH3        CH4        CO2        C2H4       C2H4O      C2O        C3O2       OH         HO2        HCN        CN         C2N        C2N2       NH         HNO        NH2        NO         NO2        N2O        H+         H-         C-         CHNO       CHO+       CN+        CN-        CNN        NCN        C2-        C4N2       HNO2(cis)  HNO2(tr)   HNO3       HO+        HO-        H2N2       NH3        H3O+       H4N2       NO+        NO2-       NO3        N2O3       N2O4       N2O5       O-         O2-        O3         CO2-       SI2        SI3        SIC        SI2C       SIC2       SIH        SIH4       SIN        SI2N      
   640.146 0.112E+04 0.581E-10   -9.2158   -4.2422  -43.9683  -26.6931  -18.8568   -44.4543    -0.5674   -39.2021    -0.6960   -46.6804   -64.7921   -74.1559  -100.3047  -113.2946   -37.9403   -18.9788   -22.5345   -30.6349   -24.6651    -2.8660   -46.5180   -62.8406   -44.2321   -50.0568   -12.2192   -34.5715   -21.3460   -34.1454   -55.5234   -50.0671   -25.9759   -30.5460   -22.9948   -18.6378   -38.5721   -32.7723   -82.4756   -27.6845   -63.5878   -25.0111   -61.2422  -115.0251   -34.0975   -60.0699   -47.6898   -62.5337   -91.8206   -40.7367   -40.5670   -61.2539   -86.8856   -27.4821   -40.7964   -17.3644   -49.7335   -53.4017   -63.0910   -36.3688   -67.0807   -80.3068  -100.6027  -124.5736   -36.6294   -47.9099   -58.3380   -27.2191   -44.2652   -59.5804   -55.0261   -52.1921   -58.3739   -26.5292   -33.2951   -28.8722   -42.4021
   640.146 0.274E+08 0.142E-05   -7.3846   -2.0487  -42.9476  -24.4995  -18.4861   -41.2400     0.8241   -33.7943     4.0618   -42.4454   -62.7506   -71.0937   -96.2217  -108.1908   -31.5117   -15.3938   -16.7560   -23.0335   -14.8702    -1.1038   -35.7025   -51.6543   -41.8199   -46.2531    -9.6549   -31.6365   -15.9381   -30.9310   -51.2883   -43.6383   -21.5887   -25.7881   -16.4142   -16.0734   -35.6370   -28.0143   -82.1133   -23.6598   -60.7358   -19.2325   -59.4885  -113.6420   -29.0518   -54.6618   -42.2818   -58.6610   -83.3503   -35.6081   -35.4384   -55.7545   -86.1526   -23.0866   -32.0221    -8.5903   -44.6135   -40.2404   -62.3579   -31.6025   -63.7749   -74.8073   -94.7325  -118.3326   -34.4274   -45.3372   -57.2258   -23.6257   -36.3112   -47.6494   -50.0283   -43.2173   -52.3553   -20.3587   -20.5440   -22.7015   -32.2544
   640.146 0.311E+08 0.161E-05   -7.3683   -2.0211  -42.9407  -24.4719  -18.4861   -41.2056     0.8310   -33.7323     4.1169   -42.4040   -62.7368   -71.0730   -96.1941  -108.1563   -31.4428   -15.3593   -16.6939   -22.9440   -14.7531    -1.0968   -35.5784   -51.5303   -41.8061   -46.2323    -9.6273   -31.6089   -15.8761   -30.8966   -51.2469   -43.5694   -21.5336   -25.7330   -16.3315   -16.0458   -35.6094   -27.9592   -82.1021   -23.6160   -60.7126   -19.1704   -59.4703  -113.6238   -29.0011   -54.5998   -42.2198   -58.6309   -83.2676   -35.5529   -35.3832   -55.6993   -86.1413   -23.0427   -31.9119    -8.4800   -44.5471   -40.0751   -62.3466   -31.5586   -63.7473   -74.7521   -94.6773  -118.2774   -34.4111   -45.3209   -57.2258   -23.6024   -36.2036   -47.4880   -49.9676   -43.1028   -52.2877   -20.2773   -20.3800   -22.6202   -32.1192
   640.146 0.353E+08 0.183E-05   -7.3522   -1.9936  -42.9338  -24.4444  -18.4861   -41.1711     0.8379   -33.6703     4.1721   -42.3627   -62.7230   -71.0523   -96.1665  -108.1219   -31.3739   -15.3249   -16.6319   -22.8544   -14.6360    -1.0899   -35.4544   -51.4062   -41.7923   -46.2116    -9.5997   -31.5813   -15.8141   -30.8621   -51.2056   -43.5005   -21.4785   -25.6778   -16.2488   -16.0183   -35.5818   -27.9040   -82.0907   -23.5722   -60.6896   -19.1084   -59.4519  -113.6055   -28.9505   -54.5378   -42.1578   -58.6010   -83.1849   -35.4977   -35.3280   -55.6442   -86.1299   -22.9990   -31.8016    -8.3698   -44.4805   -39.9097   -62.3352   -31.5149   -63.7197   -74.6970   -94.6221  -118.2222   -34.3949   -45.3047   -57.2257   -23.5794   -36.0959   -47.3264   -49.9069   -42.9883   -52.2201   -20.1959   -20.2159   -22.5388   -31.9840
   640.146 0.401E+08 0.207E-05   -7.3362   -1.9660  -42.9269  -24.4168  -18.4860   -41.1367     0.8448   -33.6083     4.2272   -42.3213   -62.7092   -71.0316   -96.1389  -108.0874   -31.3050   -15.2904   -16.5699   -22.7648   -14.5189    -1.0830   -35.3304   -51.2822   -41.7785   -46.1909    -9.5722   -31.5537   -15.7521   -30.8277   -51.1642   -43.4316   -21.4234   -25.6227   -16.1661   -15.9907   -35.5542   -27.8489   -82.0791   -23.5287   -60.6667   -19.0464   -59.4335  -113.5871   -28.9000   -54.4758   -42.0958   -58.5712   -83.1022   -35.4426   -35.2729   -55.5890   -86.1183   -22.9554   -31.6914    -8.2596   -44.4139   -39.7444   -62.3236   -31.4713   -63.6921   -74.6418   -94.5670  -118.1670   -34.3789   -45.2886   -57.2257   -23.5564   -35.9882   -47.1649   -49.8461   -42.8736   -52.1524   -20.1145   -20.0518   -22.4574   -31.8487
   640.146 0.455E+08 0.235E-05   -7.3203   -1.9384  -42.9200  -24.3892  -18.4860   -41.1022     0.8517   -33.5462     4.2823   -42.2800   -62.6954   -71.0109   -96.1114  -108.0529   -31.2361   -15.2559   -16.5079   -22.6753   -14.4017    -1.0761   -35.2063   -51.1581   -41.7647   -46.1702    -9.5446   -31.5261   -15.6901   -30.7932   -51.1229   -43.3626   -21.3682   -25.5676   -16.0834   -15.9631   -35.5266   -27.7938   -82.0675   -23.4852   -60.6439   -18.9844   -59.4150  -113.5685   -28.8497   -54.4138   -42.0338   -58.5415   -83.0196   -35.3875   -35.2178   -55.5339   -86.1067   -22.9119   -31.5812    -8.1493   -44.3471   -39.5790   -62.3120   -31.4278   -63.6645   -74.5867   -94.5118  -118.1119   -34.3630   -45.2727   -57.2257   -23.5336   -35.8804   -47.0031   -49.7853   -42.7589   -52.0848   -20.0330   -19.8877   -22.3759   -31.7133
   640.146 0.517E+08 0.267E-05   -7.3045   -1.9109  -42.9131  -24.3617  -18.4860   -41.0678     0.8586   -33.4842     4.3375   -42.2386   -62.6817   -70.9903   -96.0838  -108.0185   -31.1672   -15.2215   -16.4458   -22.5857   -14.2845    -1.0692   -35.0823   -51.0341   -41.7509   -46.1495    -9.5170   -31.4985   -15.6280   -30.7588   -51.0815   -43.2937   -21.3131   -25.5124   -16.0007   -15.9355   -35.4990   -27.7386   -82.0558   -23.4418   -60.6212   -18.9223   -59.3963  -113.5499   -28.7994   -54.3518   -41.9717   -58.5119   -82.9369   -35.3323   -35.1626   -55.4787   -86.0949   -22.8685   -31.4709    -8.0390   -44.2802   -39.4135   -62.3002   -31.3844   -63.6369   -74.5315   -94.4567  -118.0567   -34.3472   -45.2569   -57.2257   -23.5109   -35.7724   -46.8412   -49.7245   -42.6441   -52.0170   -19.9515   -19.7234   -22.2943   -31.5778
   640.146 0.587E+08 0.303E-05   -7.2888   -1.8833  -42.9062  -24.3341  -18.4861   -41.0333     0.8655   -33.4222     4.3926   -42.1973   -62.6679   -70.9696   -96.0563  -107.9841   -31.0983   -15.1870   -16.3838   -22.4961   -14.1674    -1.0623   -34.9583   -50.9101   -41.7371   -46.1289    -9.4895   -31.4710   -15.5660   -30.7243   -51.0402   -43.2249   -21.2580   -25.4573   -15.9181   -15.9080   -35.4715   -27.6835   -82.0439   -23.3986   -60.5986   -18.8603   -59.3776  -113.5312   -28.7493   -54.2898   -41.9097   -58.4825   -82.8542   -35.2772   -35.1075   -55.4236   -86.0831   -22.8253   -31.3607    -7.9288   -44.2132   -39.2482   -62.2884   -31.3411   -63.6094   -74.4764   -94.4016  -118.0016   -34.3315   -45.2412   -57.2257   -23.4883   -35.6645   -46.6792   -49.6636   -42.5292   -51.9493   -19.8699   -19.5592   -22.2128   -31.4423
   640.146 0.666E+08 0.345E-05   -7.2732   -1.8558  -42.8994  -24.3066  -18.4861   -40.9989     0.8723   -33.3602     4.4477   -42.1560   -62.6542   -70.9490   -96.0288  -107.9497   -31.0294   -15.1526   -16.3218   -22.4065   -14.0503    -1.0554   -34.8343   -50.7861   -41.7234   -46.1083    -9.4619   -31.4435   -15.5040   -30.6899   -50.9989   -43.1560   -21.2029   -25.4022   -15.8354   -15.8805   -35.4440   -27.6284   -82.0320   -23.3554   -60.5761   -18.7983   -59.3588  -113.5124   -28.6992   -54.2278   -41.8477   -58.4531   -82.7716   -35.2221   -35.0524   -55.3685   -86.0712   -22.7821   -31.2504    -7.8185   -44.1461   -39.0828   -62.2764   -31.2980   -63.5819   -74.4214   -94.3465  -117.9466   -34.3159   -45.2256   -57.2257   -23.4659   -35.5563   -46.5171   -49.6027   -42.4142   -51.8815   -19.7883   -19.3949   -22.1312   -31.3066
   640.146 0.756E+08 0.391E-05   -7.2577   -1.8282  -42.8925  -24.2790  -18.4861   -40.9644     0.8792   -33.2982     4.5028   -42.1147   -62.6404   -70.9284   -96.0013  -107.9153   -30.9605   -15.1182   -16.2598   -22.3169   -13.9331    -1.0486   -34.7102   -50.6620   -41.7096   -46.0876    -9.4344   -31.4159   -15.4420   -30.6554   -50.9576   -43.0871   -21.1477   -25.3471   -15.7527   -15.8529   -35.4164   -27.5733   -82.0199   -23.3123   -60.5537   -18.7363   -59.3399  -113.4935   -28.6493   -54.1657   -41.7857   -58.4238   -82.6889   -35.1670   -34.9973   -55.3135   -86.0591   -22.7391   -31.1401    -7.7083   -44.0790   -38.9174   -62.2644   -31.2550   -63.5544   -74.3663   -94.2915  -117.8916   -34.3004   -45.2102   -57.2258   -23.4435   -35.4481   -46.3547   -49.5417   -42.2991   -51.8136   -19.7066   -19.2305   -22.0495   -31.1708
   640.146 0.859E+08 0.444E-05   -7.2422   -1.8006  -42.8856  -24.2515  -18.4861   -40.9300     0.8861   -33.2362     4.5579   -42.0734   -62.6267   -70.9078   -95.9738  -107.8809   -30.8916   -15.0838   -16.1978   -22.2274   -13.8160    -1.0418   -34.5862   -50.5381   -41.6959   -46.0671    -9.4069   -31.3884   -15.3800   -30.6210   -50.9163   -43.0182   -21.0926   -25.2920   -15.6700   -15.8254   -35.3889   -27.5182   -82.0078   -23.2694   -60.5315   -18.6744   -59.3209  -113.4745   -28.5994   -54.1038   -41.7237   -58.3947   -82.6063   -35.1120   -34.9422   -55.2584   -86.0471   -22.6961   -31.0299    -7.5980   -44.0117   -38.7520   -62.2523   -31.2120   -63.5269   -74.3113   -94.2365  -117.8366   -34.2850   -45.1948   -57.2259   -23.4213   -35.3398   -46.1922   -49.4806   -42.1839   -51.7457   -19.6249   -19.0660   -21.9678   -31.0349
   640.145 0.975E+08 0.504E-05   -7.2269   -1.7731  -42.8788  -24.2239  -18.4862   -40.8956     0.8929   -33.1742     4.6130   -42.0321   -62.6129   -70.8872   -95.9463  -107.8466   -30.8228   -15.0494   -16.1359   -22.1378   -13.6989    -1.0350   -34.4622   -50.4141   -41.6822   -46.0465    -9.3793   -31.3610   -15.3180   -30.5866   -50.8750   -42.9493   -21.0375   -25.2369   -15.5873   -15.7979   -35.3615   -27.4631   -81.9956   -23.2265   -60.5093   -18.6124   -59.3018  -113.4554   -28.5496   -54.0418   -41.6617   -58.3656   -82.5237   -35.0569   -34.8872   -55.2034   -86.0349   -22.6533   -30.9196    -7.4877   -43.9444   -38.5867   -62.2402   -31.1692   -63.4995   -74.2563   -94.1815  -117.7817   -34.2698   -45.1796   -57.2260   -23.3991   -35.2313   -46.0295   -49.4195   -42.0686   -51.6777   -19.5431   -18.9016   -21.8860   -30.8989
   640.145 0.111E+09 0.572E-05   -7.2117   -1.7455  -42.8719  -24.1964  -18.4862   -40.8612     0.8997   -33.1122     4.6681   -41.9907   -62.5992   -70.8665   -95.9188  -107.8122   -30.7539   -15.0150   -16.0739   -22.0482   -13.5817    -1.0282   -34.3382   -50.2901   -41.6685   -46.0260    -9.3518   -31.3335   -15.2560   -30.5522   -50.8336   -42.8804   -20.9824   -25.1818   -15.5046   -15.7703   -35.3340   -27.4080   -81.9834   -23.1837   -60.4872   -18.5504   -59.2827  -113.4363   -28.5000   -53.9798   -41.5997   -58.3366   -82.4410   -35.0019   -34.8322   -55.1484   -86.0227   -22.6105   -30.8094    -7.3775   -43.8771   -38.4212   -62.2279   -31.1265   -63.4720   -74.2013   -94.1266  -117.7268   -34.2546   -45.1644   -57.2262   -23.3771   -35.1227   -45.8666   -49.3584   -41.9531   -51.6096   -19.4613   -18.7370   -21.8041   -30.7627
   640.145 0.126E+09 0.650E-05   -7.1965   -1.7180  -42.8651  -24.1688  -18.4863   -40.8267     0.9066   -33.0502     4.7232   -41.9494   -62.5855   -70.8459   -95.8914  -107.7778   -30.6850   -14.9806   -16.0120   -21.9586   -13.4645    -1.0214   -34.2142   -50.1661   -41.6548   -46.0055    -9.3243   -31.3060   -15.1940   -30.5177   -50.7923   -42.8115   -20.9272   -25.1268   -15.4219   -15.7428   -35.3065   -27.3529   -81.9710   -23.1409   -60.4651   -18.4885   -59.2635  -113.4170   -28.4503   -53.9178   -41.5377   -58.3077   -82.3584   -34.9468   -34.7771   -55.0935   -86.0104   -22.5678   -30.6991    -7.2672   -43.8096   -38.2558   -62.2156   -31.0838   -63.4446   -74.1463   -94.0717  -117.6719   -34.2394   -45.1494   -57.2264   -23.3551   -35.0140   -45.7036   -49.2972   -41.8375   -51.5415   -19.3793   -18.5723   -21.7222   -30.6264
   640.145 0.143E+09 0.738E-05   -7.1814   -1.6904  -42.8582  -24.1412  -18.4864   -40.7923     0.9134   -32.9882     4.7783   -41.9082   -62.5718   -70.8254   -95.8639  -107.7435   -30.6161   -14.9462   -15.9500   -21.8691   -13.3474    -1.0147   -34.0901   -50.0422   -41.6412   -45.9850    -9.2968   -31.2786   -15.1320   -30.4833   -50.7511   -42.7427   -20.8721   -25.0717   -15.3392   -15.7153   -35.2791   -27.2979   -81.9586   -23.0983   -60.4432   -18.4265   -59.2443  -113.3978   -28.4008   -53.8558   -41.4757   -58.2789   -82.2758   -34.8918   -34.7221   -55.0385   -85.9980   -22.5252   -30.5888    -7.1569   -43.7421   -38.0904   -62.2032   -31.0413   -63.4173   -74.0914   -94.0168  -117.6171   -34.2244   -45.1344   -57.2266   -23.3333   -34.9052   -45.5403   -49.2359   -41.7218   -51.4734   -19.2973   -18.4076   -21.6402   -30.4900
   640.144 0.162E+09 0.838E-05   -7.1664   -1.6628  -42.8514  -24.1137  -18.4865   -40.7579     0.9201   -32.9262     4.8333   -41.8669   -62.5581   -70.8048   -95.8365  -107.7092   -30.5472   -14.9119   -15.8881   -21.7795   -13.2302    -1.0080   -33.9661   -49.9183   -41.6275   -45.9646    -9.2693   -31.2512   -15.0700   -30.4489   -50.7098   -42.6738   -20.8170   -25.0166   -15.2565   -15.6878   -35.2517   -27.2428   -81.9461   -23.0556   -60.4213   -18.3646   -59.2250  -113.3784   -28.3513   -53.7938   -41.4137   -58.2501   -82.1932   -34.8369   -34.6672   -54.9836   -85.9856   -22.4827   -30.4786    -7.0466   -43.6745   -37.9250   -62.1908   -30.9989   -63.3900   -74.0365   -93.9620  -117.5624   -34.2095   -45.1195   -57.2268   -23.3115   -34.7962   -45.3768   -49.1745   -41.6060   -51.4052   -19.2153   -18.2429   -21.5581   -30.3534
   640.144 0.184E+09 0.951E-05   -7.1514   -1.6353  -42.8445  -24.0861  -18.4866   -40.7235     0.9269   -32.8642     4.8884   -41.8256   -62.5444   -70.7842   -95.8091  -107.6749   -30.4784   -14.8775   -15.8262   -21.6899   -13.1131    -1.0013   -33.8421   -49.7943   -41.6139   -45.9441    -9.2419   -31.2238   -15.0080   -30.4145   -50.6685   -42.6050   -20.7619   -24.9616   -15.1738   -15.6604   -35.2243   -27.1878   -81.9336   -23.0131   -60.3995   -18.3027   -59.2057  -113.3590   -28.3019   -53.7318   -41.3517   -58.2214   -82.1106   -34.7819   -34.6122   -54.9288   -85.9732   -22.4402   -30.3683    -6.9363   -43.6069   -37.7596   -62.1784   -30.9565   -63.3627   -73.9816   -93.9072  -117.5077   -34.1946   -45.1047   -57.2271   -23.2899   -34.6871   -45.2131   -49.1131   -41.4900   -51.3369   -19.1332   -18.0780   -21.4760   -30.2168
   640.144 0.209E+09 0.108E-04   -7.1365   -1.6077  -42.8377  -24.0586  -18.4867   -40.6891     0.9337   -32.8022     4.9435   -41.7843   -62.5307   -70.7637   -95.7817  -107.6407   -30.4095   -14.8432   -15.7643   -21.6003   -12.9959    -0.9946   -33.7181   -49.6704   -41.6003   -45.9238    -9.2144   -31.1965   -14.9460   -30.3800   -50.6272   -42.5361   -20.7067   -24.9066   -15.0911   -15.6329   -35.1970   -27.1327   -81.9210   -22.9706   -60.3777   -18.2408   -59.1863  -113.3396   -28.2526   -53.6698   -41.2898   -58.1928   -82.0281   -34.7270   -34.5573   -54.8739   -85.9607   -22.3978   -30.2580    -6.8260   -43.5392   -37.5941   -62.1659   -30.9142   -63.3354   -73.9268   -93.8525  -117.4531   -34.1798   -45.0900   -57.2274   -23.2683   -34.5779   -45.0493   -49.0517   -41.3739   -51.2686   -19.0510   -17.9131   -21.3938   -30.0799
   640.143 0.237E+09 0.123E-04   -7.1216   -1.5801  -42.8309  -24.0310  -18.4868   -40.6547     0.9404   -32.7403     4.9985   -41.7431   -62.5171   -70.7432   -95.7543  -107.6065   -30.3407   -14.8089   -15.7024   -21.5108   -12.8788    -0.9880   -33.5941   -49.5465   -41.5868   -45.9035    -9.1869   -31.1691   -14.8840   -30.3456   -50.5860   -42.4673   -20.6516   -24.8515   -15.0083   -15.6055   -35.1696   -27.0777   -81.9084   -22.9282   -60.3561   -18.1789   -59.1669  -113.3202   -28.2033   -53.6079   -41.2278   -58.1643   -81.9455   -34.6720   -34.5023   -54.8191   -85.9481   -22.3555   -30.1477    -6.7157   -43.4715   -37.4287   -62.1533   -30.8720   -63.3082   -73.8720   -93.7978  -117.3986   -34.1651   -45.0754   -57.2278   -23.2468   -34.4685   -44.8852   -48.9902   -41.2577   -51.2002   -18.9687   -17.7481   -21.3116   -29.9430
   640.143 0.269E+09 0.139E-04   -7.1068   -1.5526  -42.8241  -24.0035  -18.4870   -40.6203     0.9471   -32.6783     5.0535   -41.7018   -62.5034   -70.7227   -95.7270  -107.5723   -30.2719   -14.7746   -15.6405   -21.4212   -12.7616    -0.9813   -33.4701   -49.4227   -41.5732   -45.8832    -9.1595   -31.1418   -14.8220   -30.3113   -50.5447   -42.3984   -20.5965   -24.7965   -14.9256   -15.5780   -35.1423   -27.0227   -81.8957   -22.8858   -60.3345   -18.1170   -59.1475  -113.3006   -28.1541   -53.5459   -41.1658   -58.1358   -81.8630   -34.6172   -34.4474   -54.7644   -85.9356   -22.3133   -30.0374    -6.6054   -43.4037   -37.2632   -62.1407   -30.8298   -63.2810   -73.8173   -93.7432  -117.3441   -34.1504   -45.0609   -57.2282   -23.2254   -34.3590   -44.7210   -48.9286   -41.1414   -51.1318   -18.8864   -17.5830   -21.2293   -29.8059
   640.142 0.306E+09 0.158E-04   -7.0921   -1.5250  -42.8173  -23.9759  -18.4871   -40.5859     0.9539   -32.6163     5.1086   -41.6606   -62.4898   -70.7022   -95.6997  -107.5381   -30.2030   -14.7403   -15.5786   -21.3316   -12.6444    -0.9748   -33.3461   -49.2988   -41.5597   -45.8629    -9.1321   -31.1145   -14.7600   -30.2768   -50.5035   -42.3296   -20.5413   -24.7415   -14.8429   -15.5506   -35.1150   -26.9677   -81.8830   -22.8435   -60.3129   -18.0551   -59.1280  -113.2811   -28.1049   -53.4839   -41.1038   -58.1074   -81.7805   -34.5623   -34.3926   -54.7096   -85.9230   -22.2711   -29.9271    -6.4951   -43.3359   -37.0977   -62.1281   -30.7878   -63.2539   -73.7625   -93.6886  -117.2896   -34.1358   -45.0464   -57.2286   -23.2040   -34.2494   -44.5566   -48.8670   -41.0249   -51.0633   -18.8040   -17.4179   -21.1469   -29.6687
   640.141 0.347E+09 0.180E-04   -7.0774   -1.4974  -42.8105  -23.9484  -18.4873   -40.5515     0.9605   -32.5543     5.1636   -41.6194   -62.4762   -70.6818   -95.6724  -107.5041   -30.1342   -14.7060   -15.5167   -21.2420   -12.5272    -0.9682   -33.2220   -49.1749   -41.5462   -45.8427    -9.1046   -31.0872   -14.6980   -30.2425   -50.4623   -42.2608   -20.4862   -24.6865   -14.7601   -15.5232   -35.0878   -26.9127   -81.8702   -22.8012   -60.2914   -17.9932   -59.1085  -113.2615   -28.0558   -53.4220   -41.0418   -58.0791   -81.6980   -34.5074   -34.3377   -54.6549   -85.9104   -22.2289   -29.8167    -6.3847   -43.2681   -36.9322   -62.1155   -30.7458   -63.2268   -73.7078   -93.6341  -117.2353   -34.1213   -45.0320   -57.2291   -23.1828   -34.1397   -44.3919   -48.8053   -40.9083   -50.9948   -18.7216   -17.2526   -21.0644   -29.5314
   640.141 0.394E+09 0.204E-04   -7.0627   -1.4699  -42.8038  -23.9208  -18.4875   -40.5172     0.9672   -32.4923     5.2186   -41.5781   -62.4626   -70.6613   -95.6452  -107.4700   -30.0653   -14.6718   -15.4549   -21.1524   -12.4100    -0.9617   -33.0980   -49.0510   -41.5327   -45.8226    -9.0772   -31.0600   -14.6360   -30.2081   -50.4211   -42.1920   -20.4310   -24.6315   -14.6774   -15.4958   -35.0605   -26.8577   -81.8574   -22.7590   -60.2700   -17.9314   -59.0890  -113.2419   -28.0067   -53.3600   -40.9799   -58.0508   -81.6156   -34.4526   -34.2829   -54.6002   -85.8977   -22.1868   -29.7064    -6.2744   -43.2002   -36.7667   -62.1028   -30.7038   -63.1997   -73.6532   -93.5796  -117.1810   -34.1068   -45.0177   -57.2297   -23.1616   -34.0298   -44.2271   -48.7436   -40.7916   -50.9263   -18.6391   -17.0873   -20.9819   -29.3939
   640.140 0.447E+09 0.231E-04   -7.0481   -1.4423  -42.7970  -23.8933  -18.4877   -40.4828     0.9739   -32.4304     5.2737   -41.5369   -62.4490   -70.6409   -95.6180  -107.4360   -29.9965   -14.6375   -15.3931   -21.0629   -12.2928    -0.9552   -32.9740   -48.9272   -41.5193   -45.8025    -9.0498   -31.0328   -14.5740   -30.1737   -50.3799   -42.1232   -20.3759   -24.5765   -14.5946   -15.4684   -35.0333   -26.8027   -81.8446   -22.7168   -60.2486   -17.8696   -59.0695  -113.2223   -27.9577   -53.2981   -40.9179   -58.0226   -81.5331   -34.3977   -34.2280   -54.5456   -85.8851   -22.1448   -29.5960    -6.1640   -43.1323   -36.6011   -62.0901   -30.6620   -63.1727   -73.5986   -93.5252  -117.1267   -34.0924   -45.0035   -57.2303   -23.1405   -33.9199   -44.0622   -48.6819   -40.6748   -50.8577   -18.5565   -16.9219   -20.8994   -29.2564
   640.139 0.508E+09 0.263E-04   -7.0335   -1.4147  -42.7903  -23.8658  -18.4880   -40.4485     0.9805   -32.3684     5.3287   -41.4958   -62.4355   -70.6206   -95.5908  -107.4020   -29.9277   -14.6033   -15.3312   -20.9733   -12.1756    -0.9488   -32.8500   -48.8034   -41.5059   -45.7824    -9.0224   -31.0056   -14.5120   -30.1393   -50.3387   -42.0544   -20.3207   -24.5215   -14.5118   -15.4410   -35.0061   -26.7477   -81.8318   -22.6746   -60.2273   -17.8078   -59.0499  -113.2027   -27.9087   -53.2361   -40.8560   -57.9944   -81.4508   -34.3430   -34.1733   -54.4910   -85.8724   -22.1028   -29.4857    -6.0536   -43.0643   -36.4355   -62.0774   -30.6201   -63.1457   -73.5440   -93.4708  -117.0726   -34.0780   -44.9893   -57.2309   -23.1195   -33.8098   -43.8971   -48.6201   -40.5580   -50.7891   -18.4739   -16.7565   -20.8168   -29.1187
   640.138 0.577E+09 0.298E-04   -7.0189   -1.3871  -42.7836  -23.8382  -18.4882   -40.4141     0.9871   -32.3064     5.3837   -41.4546   -62.4220   -70.6003   -95.5637  -107.3681   -29.8589   -14.5691   -15.2694   -20.8837   -12.0584    -0.9423   -32.7260   -48.6796   -41.4925   -45.7624    -8.9951   -30.9785   -14.4500   -30.1050   -50.2976   -41.9856   -20.2656   -24.4666   -14.4290   -15.4136   -34.9790   -26.6927   -81.8189   -22.6325   -60.2060   -17.7459   -59.0304  -113.1830   -27.8597   -53.1742   -40.7940   -57.9663   -81.3684   -34.2882   -34.1185   -54.4365   -85.8598   -22.0609   -29.3753    -5.9432   -42.9964   -36.2699   -62.0647   -30.5784   -63.1188   -73.4895   -93.4165  -117.0185   -34.0637   -44.9752   -57.2316   -23.0985   -33.6997   -43.7318   -48.5582   -40.4410   -50.7204   -18.3912   -16.5910   -20.7341   -28.9809
   640.137 0.655E+09 0.339E-04   -7.0044   -1.3596  -42.7769  -23.8107  -18.4885   -40.3798     0.9936   -32.2445     5.4387   -41.4135   -62.4085   -70.5800   -95.5367  -107.3342   -29.7902   -14.5350   -15.2076   -20.7941   -11.9411    -0.9360   -32.6019   -48.5558   -41.4792   -45.7425    -8.9677   -30.9513   -14.3880   -30.0706   -50.2565   -41.9168   -20.2104   -24.4116   -14.3462   -15.3863   -34.9518   -26.6378   -81.8060   -22.5904   -60.1847   -17.6842   -59.0109  -113.1634   -27.8108   -53.1122   -40.7320   -57.9382   -81.2860   -34.2334   -34.0637   -54.3819   -85.8471   -22.0190   -29.2649    -5.8327   -42.9284   -36.1043   -62.0520   -30.5367   -63.0919   -73.4350   -93.3622  -116.9644   -34.0494   -44.9611   -57.2323   -23.0776   -33.5894   -43.5664   -48.4964   -40.3239   -50.6517   -18.3085   -16.4254   -20.6514   -28.8430
   640.136 0.744E+09 0.385E-04   -6.9899   -1.3320  -42.7702  -23.7831  -18.4888   -40.3455     1.0002   -32.1825     5.4937   -41.3724   -62.3951   -70.5598   -95.5097  -107.3005   -29.7214   -14.5008   -15.1459   -20.7045   -11.8239    -0.9296   -32.4779   -48.4320   -41.4660   -45.7227    -8.9403   -30.9242   -14.3260   -30.0363   -50.2154   -41.8481   -20.1552   -24.3566   -14.2634   -15.3589   -34.9248   -26.5828   -81.7931   -22.5483   -60.1636   -17.6224   -58.9914  -113.1438   -27.7619   -53.0503   -40.6701   -57.9103   -81.2038   -34.1787   -34.0090   -54.3275   -85.8344   -21.9771   -29.1545    -5.7222   -42.8604   -35.9386   -62.0393   -30.4951   -63.0651   -73.3806   -93.3080  -116.9105   -34.0352   -44.9472   -57.2331   -23.0568   -33.4791   -43.4008   -48.4345   -40.2068   -50.5830   -18.2257   -16.2597   -20.5686   -28.7050
   640.134 0.845E+09 0.437E-04   -6.9755   -1.3044  -42.7636  -23.7556  -18.4891   -40.3112     1.0067   -32.1206     5.5487   -41.3313   -62.3817   -70.5396   -95.4828  -107.2668   -29.6526   -14.4667   -15.0841   -20.6148   -11.7066    -0.9234   -32.3539   -48.3082   -41.4528   -45.7029    -8.9130   -30.8972   -14.2640   -30.0020   -50.1743   -41.7793   -20.1000   -24.3017   -14.1806   -15.3316   -34.8977   -26.5279   -81.7802   -22.5063   -60.1425   -17.5606   -58.9718  -113.1242   -27.7131   -52.9884   -40.6082   -57.8823   -81.1215   -34.1240   -33.9543   -54.2730   -85.8218   -21.9353   -29.0440    -5.6118   -42.7923   -35.7729   -62.0266   -30.4535   -63.0383   -73.3262   -93.2539  -116.8567   -34.0211   -44.9333   -57.2340   -23.0360   -33.3686   -43.2351   -48.3726   -40.0896   -50.5143   -18.1429   -16.0939   -20.4858   -28.5669
   640.133 0.960E+09 0.496E-04   -6.9611   -1.2768  -42.7569  -23.7281  -18.4895   -40.2770     1.0132   -32.0586     5.6037   -41.2902   -62.3683   -70.5195   -95.4559  -107.2332   -29.5839   -14.4326   -15.0224   -20.5252   -11.5893    -0.9171   -32.2299   -48.1845   -41.4396   -45.6832    -8.8857   -30.8702   -14.2020   -29.9677   -50.1333   -41.7106   -20.0448   -24.2468   -14.0977   -15.3043   -34.8707   -26.4729   -81.7674   -22.4642   -60.1214   -17.4989   -58.9524  -113.1046   -27.6643   -52.9265   -40.5462   -57.8545   -81.0393   -34.0693   -33.8996   -54.2187   -85.8092   -21.8935   -28.9335    -5.5012   -42.7243   -35.6072   -62.0139   -30.4120   -63.0116   -73.2719   -93.1999  -116.8029   -34.0070   -44.9194   -57.2349   -23.0154   -33.2581   -43.0692   -48.3106   -39.9722   -50.4456   -18.0600   -15.9281   -20.4029   -28.4287
   640.131 0.109E+10 0.564E-04   -6.9467   -1.2492  -42.7503  -23.7005  -18.4898   -40.2427     1.0196   -31.9967     5.6587   -41.2492   -62.3550   -70.4994   -95.4291  -107.1996   -29.5152   -14.3986   -14.9606   -20.4356   -11.4720    -0.9109   -32.1058   -48.0607   -41.4265   -45.6635    -8.8584   -30.8432   -14.1400   -29.9334   -50.0922   -41.6419   -19.9896   -24.1918   -14.0149   -15.2770   -34.8437   -26.4180   -81.7545   -22.4222   -60.1004   -17.4371   -58.9329  -113.0850   -27.6155   -52.8646   -40.4843   -57.8267   -80.9572   -34.0147   -33.8450   -54.1643   -85.7965   -21.8517   -28.8230    -5.3907   -42.6562   -35.4413   -62.0012   -30.3705   -62.9850   -73.2175   -93.1459  -116.7492   -33.9929   -44.9057   -57.2359   -22.9947   -33.1474   -42.9032   -48.2486   -39.8548   -50.3768   -17.9771   -15.7621   -20.3199   -28.2904
   640.129 0.124E+10 0.640E-04   -6.9323   -1.2216  -42.7438  -23.6730  -18.4903   -40.2085     1.0261   -31.9347     5.7138   -41.2082   -62.3418   -70.4794   -95.4025  -107.1663   -29.4465   -14.3645   -14.8989   -20.3459   -11.3546    -0.9048   -31.9818   -47.9370   -41.4134   -45.6440    -8.8311   -30.8162   -14.0780   -29.8991   -50.0513   -41.5732   -19.9344   -24.1369   -13.9319   -15.2497   -34.8167   -26.3630   -81.7416   -22.3802   -60.0794   -17.3754   -58.9134  -113.0654   -27.5668   -52.8027   -40.4224   -57.7990   -80.8751   -33.9601   -33.7904   -54.1100   -85.7839   -21.8100   -28.7125    -5.2800   -42.5881   -35.2755   -61.9885   -30.3290   -62.9584   -73.1633   -93.0920  -116.6957   -33.9789   -44.8920   -57.2370   -22.9742   -33.0367   -42.7370   -48.1866   -39.7373   -50.3081   -17.8941   -15.5961   -20.2369   -28.1519
   640.127 0.141E+10 0.727E-04   -6.9179   -1.1940  -42.7373  -23.6455  -18.4907   -40.1742     1.0324   -31.8728     5.7688   -41.1672   -62.3285   -70.4595   -95.3759  -107.1329   -29.3778   -14.3305   -14.8372   -20.2563   -11.2372    -0.8987   -31.8577   -47.8133   -41.4005   -45.6246    -8.8038   -30.7893   -14.0160   -29.8649   -50.0103   -41.5046   -19.8792   -24.0820   -13.8490   -15.2224   -34.7898   -26.3081   -81.7287   -22.3382   -60.0585   -17.3137   -58.8940  -113.0459   -27.5181   -52.7408   -40.3604   -57.7713   -80.7931   -33.9054   -33.7357   -54.0558   -85.7714   -21.7683   -28.6019    -5.1694   -42.5200   -35.1095   -61.9758   -30.2877   -62.9318   -73.1091   -93.0381  -116.6422   -33.9649   -44.8783   -57.2381   -22.9537   -32.9258   -42.5707   -48.1246   -39.6197   -50.2393   -17.8110   -15.4299   -20.1538   -28.0133
   640.125 0.160E+10 0.826E-04   -6.9036   -1.1664  -42.7308  -23.6179  -18.4912   -40.1401     1.0388   -31.8109     5.8238   -41.1263   -62.3154   -70.4397   -95.3494  -107.0998   -29.3091   -14.2965   -14.7755   -20.1666   -11.1198    -0.8927   -31.7336   -47.6895   -41.3875   -45.6053    -8.7765   -30.7624   -13.9540   -29.8306   -49.9694   -41.4359   -19.8239   -24.0270   -13.7660   -15.1952   -34.7629   -26.2532   -81.7158   -22.2963   -60.0376   -17.2520   -58.8746  -113.0264   -27.4694   -52.6790   -40.2985   -57.7437   -80.7111   -33.8509   -33.6812   -54.0015   -85.7588   -21.7266   -28.4913    -5.0587   -42.4519   -34.9435   -61.9632   -30.2463   -62.9054   -73.0550   -92.9843  -116.5888   -33.9510   -44.8647   -57.2393   -22.9334   -32.8148   -42.4041   -48.0626   -39.5021   -50.1705   -17.7279   -15.2637   -20.0707   -27.8746
   640.122 0.181E+10 0.939E-04   -6.8892   -1.1388  -42.7243  -23.5904  -18.4917   -40.1059     1.0451   -31.7489     5.8789   -41.0854   -62.3023   -70.4199   -95.3229  -107.0666   -29.2404   -14.2626   -14.7138   -20.0769   -11.0023    -0.8867   -31.6095   -47.5658   -41.3747   -45.5860    -8.7493   -30.7355   -13.8920   -29.7964   -49.9285   -41.3672   -19.7687   -23.9721   -13.6830   -15.1679   -34.7361   -26.1982   -81.7030   -22.2543   -60.0168   -17.1903   -58.8553  -113.0069   -27.4207   -52.6171   -40.2366   -57.7161   -80.6291   -33.7963   -33.6266   -53.9474   -85.7463   -21.6850   -28.3806    -4.9479   -42.3838   -34.7774   -61.9506   -30.2050   -62.8789   -73.0009   -92.9306  -116.5355   -33.9371   -44.8512   -57.2406   -22.9130   -32.7038   -42.2374   -48.0005   -39.3843   -50.1017   -17.6446   -15.0973   -19.9875   -27.7358
   640.119 0.206E+10 0.107E-03   -6.8749   -1.1112  -42.7179  -23.5629  -18.4922   -40.0717     1.0513   -31.6870     5.9339   -41.0445   -62.2893   -70.4002   -95.2966  -107.0337   -29.1718   -14.2286   -14.6522   -19.9872   -10.8848    -0.8808   -31.4854   -47.4421   -41.3619   -45.5669    -8.7220   -30.7087   -13.8300   -29.7622   -49.8877   -41.2986   -19.7134   -23.9172   -13.6000   -15.1407   -34.7093   -26.1433   -81.6901   -22.2123   -59.9960   -17.1287   -58.8360  -112.9875   -27.3720   -52.5552   -40.1747   -57.6886   -80.5473   -33.7417   -33.5720   -53.8933   -85.7338   -21.6434   -28.2698    -4.8370   -42.3156   -34.6112   -61.9380   -30.1638   -62.8526   -72.9468   -92.8770  -116.4824   -33.9233   -44.8378   -57.2420   -22.8928   -32.5926   -42.0706   -47.9384   -39.2664   -50.0329   -17.5614   -14.9308   -19.9042   -27.5969
   640.116 0.234E+10 0.121E-03   -6.8606   -1.0835  -42.7115  -23.5353  -18.4928   -40.0376     1.0576   -31.6250     5.9890   -41.0037   -62.2763   -70.3805   -95.2704  -107.0008   -29.1031   -14.1947   -14.5905   -19.8974   -10.7672    -0.8749   -31.3612   -47.3183   -41.3492   -45.5478    -8.6948   -30.6820   -13.7679   -29.7280   -49.8469   -41.2300   -19.6580   -23.8622   -13.5168   -15.1135   -34.6825   -26.0884   -81.6773   -22.1703   -59.9753   -17.0670   -58.8167  -112.9681   -27.3234   -52.4934   -40.1127   -57.6612   -80.4654   -33.6872   -33.5175   -53.8392   -85.7214   -21.6017   -28.1590    -4.7261   -42.2475   -34.4449   -61.9254   -30.1225   -62.8263   -72.8928   -92.8235  -116.4293   -33.9095   -44.8244   -57.2435   -22.8726   -32.4813   -41.9035   -47.8762   -39.1484   -49.9641   -17.4780   -14.7641   -19.8209   -27.4577
   640.113 0.266E+10 0.138E-03   -6.8463   -1.0559  -42.7052  -23.5077  -18.4934   -40.0034     1.0637   -31.5631     6.0441   -40.9629   -62.2634   -70.3609   -95.2443  -106.9680   -29.0344   -14.1608   -14.5288   -19.8076   -10.6496    -0.8691   -31.2369   -47.1945   -41.3365   -45.5289    -8.6675   -30.6552   -13.7058   -29.6938   -49.8061   -41.1613   -19.6027   -23.8073   -13.4337   -15.0863   -34.6558   -26.0334   -81.6645   -22.1283   -59.9546   -17.0053   -58.7975  -112.9488   -27.2747   -52.4315   -40.0508   -57.6338   -80.3836   -33.6327   -33.4630   -53.7851   -85.7090   -21.5601   -28.0481    -4.6151   -42.1793   -34.2784   -61.9129   -30.0813   -62.8001   -72.8389   -92.7700  -116.3763   -33.8957   -44.8111   -57.2451   -22.8525   -32.3698   -41.7362   -47.8140   -39.0303   -49.8952   -17.3946   -14.5973   -19.7374   -27.3185
   640.110 0.302E+10 0.156E-03   -6.8320   -1.0282  -42.6989  -23.4802  -18.4940   -39.9693     1.0699   -31.5011     6.0992   -40.9221   -62.2505   -70.3414   -95.2181  -106.9353   -28.9657   -14.1270   -14.4672   -19.7177   -10.5319    -0.8634   -31.1127   -47.0708   -41.3239   -45.5100    -8.6403   -30.6285   -13.6437   -29.6596   -49.7653   -41.0927   -19.5473   -23.7523   -13.3505   -15.0591   -34.6291   -25.9784   -81.6517   -22.0864   -59.9339   -16.9437   -58.7783  -112.9295   -27.2260   -52.3696   -39.9888   -57.6064   -80.3018   -33.5782   -33.4085   -53.7311   -85.6966   -21.5186   -27.9372    -4.5041   -42.1111   -34.1119   -61.9004   -30.0402   -62.7740   -72.7850   -92.7166  -116.3235   -33.8820   -44.7978   -57.2467   -22.8324   -32.2583   -41.5688   -47.7518   -38.9121   -49.8263   -17.3111   -14.4304   -19.6539   -27.1791
   640.106 0.344E+10 0.178E-03   -6.8177   -1.0005  -42.6926  -23.4526  -18.4947   -39.9351     1.0760   -31.4390     6.1543   -40.8812   -62.2376   -70.3219   -95.1921  -106.9026   -28.8970   -14.0931   -14.4054   -19.6278   -10.4140    -0.8577   -30.9882   -46.9468   -41.3114   -45.4912    -8.6131   -30.6019   -13.5816   -29.6253   -49.7245   -41.0240   -19.4919   -23.6973   -13.2671   -15.0319   -34.6024   -25.9234   -81.6388   -22.0443   -59.9132   -16.8819   -58.7591  -112.9102   -27.1773   -52.3076   -39.9268   -57.5791   -80.2199   -33.5237   -33.3540   -53.6772   -85.6843   -21.4769   -27.8260    -4.3928   -42.0428   -33.9451   -61.8879   -29.9990   -62.7479   -72.7311   -92.6632  -116.2707   -33.8683   -44.7846   -57.2485   -22.8124   -32.1465   -41.4010   -47.6895   -38.7937   -49.7573   -17.2274   -14.2632   -19.5703   -27.0394
   640.103 0.391E+10 0.202E-03   -6.8034   -0.9728  -42.6863  -23.4250  -18.4954   -39.9010     1.0821   -31.3770     6.2095   -40.8404   -62.2247   -70.3024   -95.1661  -106.8700   -28.8282   -14.0592   -14.3437   -19.5378   -10.2961    -0.8521   -30.8638   -46.8229   -41.2988   -45.4725    -8.5859   -30.5752   -13.5194   -29.5911   -49.6837   -40.9553   -19.4364   -23.6423   -13.1838   -15.0047   -34.5758   -25.8684   -81.6260   -22.0022   -59.8926   -16.8202   -58.7400  -112.8909   -27.1286   -52.2456   -39.8648   -57.5517   -80.1381   -33.4692   -33.2995   -53.6232   -85.6719   -21.4353   -27.7149    -4.2816   -41.9745   -33.7783   -61.8754   -29.9579   -62.7219   -72.6773   -92.6100  -116.2180   -33.8546   -44.7715   -57.2503   -22.7925   -32.0346   -41.2331   -47.6271   -38.6752   -49.6883   -17.1437   -14.0959   -19.4866   -26.8997
   640.099 0.444E+10 0.230E-03   -6.7891   -0.9450  -42.6800  -23.3974  -18.4961   -39.8668     1.0881   -31.3148     6.2647   -40.7995   -62.2119   -70.2829   -95.1400  -106.8373   -28.7594   -14.0254   -14.2820   -19.4477   -10.1780    -0.8465   -30.7391   -46.6989   -41.2863   -45.4538    -8.5587   -30.5486   -13.4571   -29.5568   -49.6429   -40.8865   -19.3808   -23.5873   -13.1003   -14.9775   -34.5492   -25.8134   -81.6132   -21.9601   -59.8719   -16.7585   -58.7208  -112.8715   -27.0798   -52.1836   -39.8026   -57.5243   -80.0561   -33.4147   -33.2450   -53.5693   -85.6596   -21.3937   -27.6036    -4.1701   -41.9062   -33.6112   -61.8630   -29.9168   -62.6959   -72.6235   -92.5567  -116.1654   -33.8410   -44.7583   -57.2522   -22.7725   -31.9225   -41.0648   -47.5646   -38.5564   -49.6191   -17.0599   -13.9283   -19.4027   -26.7596
   640.096 0.505E+10 0.261E-03   -6.7747   -0.9173  -42.6736  -23.3697  -18.4968   -39.8325     1.0942   -31.2526     6.3199   -40.7585   -62.1989   -70.2633   -95.1138  -106.8045   -28.6904   -13.9915   -14.2201   -19.3574   -10.0599    -0.8410   -30.6144   -46.5747   -41.2738   -45.4351    -8.5315   -30.5220   -13.3948   -29.5225   -49.6020   -40.8176   -19.3252   -23.5322   -13.0167   -14.9503   -34.5226   -25.7583   -81.6004   -21.9180   -59.8511   -16.6967   -58.7017  -112.8521   -27.0310   -52.1214   -39.7404   -57.4969   -79.9740   -33.3602   -33.1905   -53.5154   -85.6473   -21.3521   -27.4922    -4.0586   -41.8378   -33.4440   -61.8505   -29.8757   -62.6700   -72.5697   -92.5035  -116.1128   -33.8273   -44.7453   -57.2542   -22.7526   -31.8103   -40.8964   -47.5021   -38.4375   -49.5499   -16.9759   -13.7606   -19.3187   -26.6194
   640.092 0.574E+10 0.297E-03   -6.7604   -0.8894  -42.6673  -23.3420  -18.4976   -39.7982     1.1002   -31.1902     6.3751   -40.7175   -62.1860   -70.2437   -95.0876  -106.7715   -28.6214   -13.9576   -14.1583   -19.2671    -9.9415    -0.8355   -30.4894   -46.4503   -41.2613   -45.4164    -8.5042   -30.4955   -13.3323   -29.4881   -49.5610   -40.7485   -19.2696   -23.4771   -12.9331   -14.9231   -34.4961   -25.7032   -81.5875   -21.8757   -59.8304   -16.6348   -58.6825  -112.8327   -26.9821   -52.0592   -39.6781   -57.4694   -79.8917   -33.3057   -33.1359   -53.4615   -85.6350   -21.3104   -27.3806    -3.9469   -41.7693   -33.2766   -61.8380   -29.8346   -62.6441   -72.5159   -92.4504  -116.0603   -33.8136   -44.7322   -57.2562   -22.7327   -31.6978   -40.7275   -47.4393   -38.3183   -49.4804   -16.8918   -13.5925   -19.2346   -26.4789
   640.090 0.653E+10 0.338E-03   -6.7459   -0.8615  -42.6608  -23.3142  -18.4984   -39.7637     1.1063   -31.1277     6.4305   -40.6762   -62.1728   -70.2237   -95.0610  -106.7382   -28.5521   -13.9235   -14.0963   -19.1765    -9.8229    -0.8300   -30.3641   -46.3257   -41.2486   -45.3975    -8.4770   -30.4689   -13.2697   -29.4535   -49.5197   -40.6793   -19.2138   -23.4219   -12.8493   -14.8958   -34.4695   -25.6480   -81.5745   -21.8334   -59.8094   -16.5728   -58.6632  -112.8130   -26.9330   -51.9967   -39.6156   -57.4416   -79.8091   -33.2511   -33.0814   -53.4076   -85.6226   -21.2686   -27.2688    -3.8351   -41.7007   -33.1089   -61.8255   -29.7935   -62.6182   -72.4620   -92.3972  -116.0078   -33.7999   -44.7191   -57.2583   -22.7128   -31.5850   -40.5583   -47.3764   -38.1988   -49.4107   -16.8075   -13.4243   -19.1503   -26.3382
   640.087 0.743E+10 0.384E-03   -6.7315   -0.8336  -42.6542  -23.2863  -18.4991   -39.7290     1.1125   -31.0650     6.4858   -40.6348   -62.1594   -70.2035   -95.0340  -106.7045   -28.4825   -13.8895   -14.0341   -19.0858    -9.7041    -0.8244   -30.2386   -46.2008   -41.2357   -45.3785    -8.4497   -30.4423   -13.2070   -29.4189   -49.4783   -40.6098   -19.1579   -23.3667   -12.7653   -14.8686   -34.4429   -25.5927   -81.5614   -21.7910   -59.7883   -16.5107   -58.6438  -112.7932   -26.8837   -51.9341   -39.5529   -57.4137   -79.7260   -33.1965   -33.0268   -53.3537   -85.6101   -21.2268   -27.1569    -3.7231   -41.6321   -32.9410   -61.8130   -29.7523   -62.5923   -72.4082   -92.3440  -115.9554   -33.7862   -44.7060   -57.2605   -22.6928   -31.4721   -40.3888   -47.3132   -38.0791   -49.3407   -16.7230   -13.2557   -19.0658   -26.1972
   640.086 0.845E+10 0.437E-03   -6.7169   -0.8056  -42.6474  -23.2584  -18.4999   -39.6942     1.1187   -31.0021     6.5412   -40.5930   -62.1457   -70.1829   -95.0065  -106.6701   -28.4127   -13.8552   -13.9718   -18.9948    -9.5851    -0.8189   -30.1126   -46.0756   -41.2227   -45.3592    -8.4224   -30.4157   -13.1440   -29.3840   -49.4365   -40.5399   -19.1019   -23.3113   -12.6813   -14.8413   -34.4163   -25.5374   -81.5481   -21.7484   -59.7669   -16.4484   -58.6242  -112.7730   -26.8343   -51.8712   -39.4900   -57.3854   -79.6424   -33.1418   -32.9721   -53.2997   -85.5975   -21.1849   -27.0448    -3.6110   -41.5633   -32.7728   -61.8003   -29.7111   -62.5664   -72.3542   -92.2908  -115.9028   -33.7723   -44.6929   -57.2626   -22.6727   -31.3588   -40.2189   -47.2497   -37.9589   -49.2703   -16.6384   -13.0869   -18.9812   -26.0558
   640.087 0.962E+10 0.498E-03   -6.7023   -0.7775  -42.6403  -23.2303  -18.5006   -39.6590     1.1250   -30.9389     6.5967   -40.5508   -62.1316   -70.1618   -94.9783  -106.6348   -28.3424   -13.8208   -13.9093   -18.9035    -9.4657    -0.8133   -29.9862   -45.9498   -41.2093   -45.3394    -8.3950   -30.3890   -13.0808   -29.3488   -49.3943   -40.4696   -19.0457   -23.2558   -12.5970   -14.8139   -34.3896   -25.4819   -81.5346   -21.7057   -59.7452   -16.3859   -58.6044  -112.7525   -26.7845   -51.8080   -39.4268   -57.3566   -79.5581   -33.0870   -32.9173   -53.2457   -85.5847   -21.1429   -26.9325    -3.4987   -41.4944   -32.6043   -61.7875   -29.6698   -62.5404   -72.3001   -92.2374  -115.8501   -33.7584   -44.6797   -57.2647   -22.6524   -31.2452   -40.0486   -47.1859   -37.8383   -49.1994   -16.5535   -12.9178   -18.8963   -25.9142
   640.089 0.110E+11 0.567E-03   -6.6876   -0.7493  -42.6328  -23.2020  -18.5012   -39.6235     1.1316   -30.8753     6.6522   -40.5081   -62.1169   -70.1398   -94.9491  -106.5983   -28.2716   -13.7861   -13.8465   -18.8118    -9.3460    -0.8075   -29.8592   -45.8235   -41.1954   -45.3191    -8.3675   -30.3622   -13.0173   -29.3133   -49.3515   -40.3988   -18.9893   -23.2002   -12.5126   -14.7864   -34.3628   -25.4263   -81.5207   -21.6628   -59.7231   -16.3231   -58.5842  -112.7313   -26.7344   -51.7443   -39.3632   -57.3273   -79.4727   -33.0322   -32.8624   -53.1915   -85.5716   -21.1008   -26.8199    -3.3861   -41.4252   -32.4355   -61.7745   -29.6284   -62.5143   -72.2459   -92.1838  -115.7973   -33.7443   -44.6663   -57.2667   -22.6319   -31.1313   -39.8777   -47.1215   -37.7171   -49.1279   -16.4684   -12.7484   -18.8112   -25.7722
   640.093 0.125E+11 0.645E-03   -6.6727   -0.7211  -42.6250  -23.1736  -18.5017   -39.5876     1.1383   -30.8114     6.7076   -40.4648   -62.1015   -70.1170   -94.9187  -106.5605   -28.2004   -13.7512   -13.7836   -18.7200    -9.2262    -0.8016   -29.7319   -45.6970   -41.1810   -45.2981    -8.3401   -30.3354   -12.9536   -29.2776   -49.3082   -40.3276   -18.9329   -23.1446   -12.4282   -14.7589   -34.3360   -25.3707   -81.5066   -21.6198   -59.7005   -16.2602   -58.5636  -112.7096   -26.6840   -51.6803   -39.2993   -57.2973   -79.3864   -32.9773   -32.8076   -53.1373   -85.5583   -21.0586   -26.7074    -3.2738   -41.3561   -32.2669   -61.7613   -29.5870   -62.4881   -72.1916   -92.1302  -115.7443   -33.7301   -44.6528   -57.2686   -22.6112   -31.0174   -39.7070   -47.0569   -37.5958   -49.0558   -16.3833   -12.5792   -18.7261   -25.6303
   640.101 0.142E+11 0.734E-03   -6.6577   -0.6927  -42.6165  -23.1449  -18.5021   -39.5510     1.1454   -30.7468     6.7632   -40.4206   -62.0851   -70.0929   -94.8867  -106.5207   -28.1282   -13.7158   -13.7201   -18.6274    -9.1056    -0.7954   -29.6034   -45.5691   -41.1658   -45.2761    -8.3124   -30.3084   -12.8892   -29.2411   -49.2639   -40.2553   -18.8762   -23.0887   -12.3433   -14.7312   -34.3089   -25.3148   -81.4919   -21.5764   -59.6771   -16.1967   -58.5424  -112.6869   -26.6329   -51.6155   -39.2346   -57.2663   -79.2983   -32.9221   -32.7524   -53.0828   -85.5444   -21.0161   -26.5943    -3.1609   -41.2865   -32.0974   -61.7478   -29.5453   -62.4616   -72.1369   -92.0762  -115.6908   -33.7156   -44.6390   -57.2702   -22.5901   -30.9027   -39.5351   -46.9914   -37.4733   -48.9826   -16.2976   -12.4092   -18.6404   -25.4875
   640.112 0.162E+11 0.836E-03   -6.6425   -0.6641  -42.6074  -23.1160  -18.5022   -39.5138     1.1528   -30.6816     6.8189   -40.3753   -62.0677   -70.0674   -94.8528  -106.4786   -28.0550   -13.6800   -13.6561   -18.5342    -8.9844    -0.7889   -29.4739   -45.4404   -41.1496   -45.2529    -8.2846   -30.2811   -12.8243   -29.2041   -49.2186   -40.1820   -18.8191   -23.0325   -12.2582   -14.7033   -34.2817   -25.2586   -81.4766   -21.5327   -59.6529   -16.1327   -58.5205  -112.6631   -26.5812   -51.5500   -39.1693   -57.2342   -79.2085   -32.8668   -32.6970   -53.0280   -85.5299   -20.9733   -26.4808    -3.0479   -41.2165   -31.9275   -61.7338   -29.5034   -62.4349   -72.0818   -92.0217  -115.6369   -33.7008   -44.6250   -57.2716   -22.5684   -30.7875   -39.3627   -46.9250   -37.3501   -48.9083   -16.2116   -12.2389   -18.5545   -25.3443
   640.128 0.184E+11 0.953E-03   -6.6271   -0.6353  -42.5887  -23.0867  -18.5022   -39.4670     1.1694   -30.6069     6.8746   -40.3115   -62.0315   -70.0139   -94.7818  -106.3904   -27.9634   -13.6349   -13.5829   -18.4317    -8.8540    -0.7733   -29.3260   -45.2931   -41.1150   -45.2022    -8.2566   -30.2536   -12.7501   -29.1576   -49.1546   -40.0902   -18.7617   -22.9761   -12.1729   -14.6752   -34.2542   -25.2022   -81.4606   -21.4887   -59.6190   -16.0594   -58.4891  -112.6293   -26.5200   -51.4749   -39.0945   -57.1834   -79.0817   -32.8111   -32.6414   -52.9729   -85.5148   -20.9303   -26.3671    -2.9346   -41.1462   -31.7573   -61.7193   -29.4612   -62.4077   -72.0263   -91.9668  -115.5824   -33.6856   -44.6105   -57.2727   -22.5375   -30.6718   -39.1897   -46.8491   -37.2173   -48.8153   -16.1253   -12.0682   -18.4681   -25.2007
   640.150 0.210E+11 0.109E-02   -6.6113   -0.6063  -42.5273  -23.0570  -18.5018   -39.3775     1.2281   -30.4896     6.9304   -40.1630   -61.9103   -69.8334   -94.5414  -106.0906   -27.7872   -13.5474   -13.4673   -18.2867    -8.6812    -0.7157   -29.0934   -45.0611   -40.9957   -45.0249    -8.2284   -30.2258   -12.6335   -29.0686   -49.0058   -39.9137   -18.7040   -22.9193   -12.0872   -14.6469   -34.2263   -25.1455   -81.4436   -21.4442   -59.5423   -15.9438   -58.4149  -112.5521   -26.4163   -51.3570   -38.9771   -57.0476   -78.7857   -32.7552   -32.5855   -52.9175   -85.4988   -20.8869   -26.2529    -2.8211   -41.0754   -31.5867   -61.7042   -29.4187   -62.3800   -71.9702   -91.9112  -115.5271   -33.6699   -44.5956   -57.2732   -22.4643   -30.5556   -39.0161   -46.7303   -37.0418   -48.6375   -16.0386   -11.8972   -18.3814   -25.0566
   640.179 0.239E+11 0.124E-02   -6.5953   -0.5770  -42.4651  -23.0268  -18.5010   -39.2873     1.2871   -30.3718     6.9863   -40.0137   -61.7881   -69.6518   -94.2997  -105.7893   -27.6104   -13.4596   -13.3515   -18.1413    -8.5082    -0.6579   -28.8604   -44.8286   -40.8757   -44.8469    -8.2000   -30.1976   -12.5166   -28.9790   -48.8562   -39.7366   -18.6458   -22.8622   -12.0013   -14.6183   -34.1981   -25.0885   -81.4256   -21.3992   -59.4646   -15.8280   -58.3400  -112.4736   -26.3120   -51.2384   -38.8591   -56.9109   -78.4887   -32.6989   -32.5292   -52.8616   -85.4817   -20.8431   -26.1383    -2.7075   -41.0042   -31.4156   -61.6883   -29.3759   -62.3518   -71.9134   -91.8549  -115.4710   -33.6536   -44.5800   -57.2732   -22.3907   -30.4388   -38.8418   -46.6108   -36.8657   -48.4588   -15.9514   -11.7260   -18.2943   -24.9121
   640.216 0.273E+11 0.141E-02   -6.5789   -0.5475  -42.4544  -22.9961  -18.4998   -39.2487     1.2939   -30.3056     7.0421   -39.9683   -61.7696   -69.6261   -94.2659  -105.7482   -27.5377   -13.4239   -13.2877   -18.0478    -8.3872    -0.6524   -28.7315   -44.7002   -40.8597   -44.8254    -8.1713   -30.1689   -12.4517   -28.9412   -48.8105   -39.6635   -18.5872   -22.8047   -11.9150   -14.5893   -34.1693   -25.0310   -81.4062   -21.3536   -59.4381   -15.7642   -58.3165  -112.4457   -26.2595   -51.1714   -38.7927   -56.8778   -78.3999   -32.6422   -32.4725   -52.8051   -85.4633   -20.7989   -26.0233    -2.5937   -40.9323   -31.2441   -61.6715   -29.3326   -62.3229   -71.8559   -91.7977  -115.4137   -33.6367   -44.5638   -57.2724   -22.3690   -30.3214   -38.6668   -46.5428   -36.7412   -48.3840   -15.8638   -11.5545   -18.2067   -24.7670
   640.263 0.311E+11 0.161E-02   -6.5621   -0.5177  -42.4852  -22.9647  -18.4981   -39.2516     1.2585   -30.2812     7.0981   -40.0069   -61.8345   -69.7261   -94.4000  -105.9171   -27.5492   -13.4301   -13.2660   -17.9962    -8.3085    -0.6891   -28.6869   -44.6560   -40.9277   -44.9303    -8.1422   -30.1397   -12.4287   -28.9450   -48.8485   -39.6744   -18.5281   -22.7467   -11.8283   -14.5600   -34.1400   -24.9732   -81.3853   -21.3074   -59.4527   -15.7425   -58.3344  -112.4583   -26.2487   -51.1457   -38.7680   -56.9283   -78.4795   -32.5849   -32.4153   -52.7479   -85.4435   -20.7541   -25.9078    -2.4798   -40.8598   -31.0723   -61.6536   -29.2888   -62.2930   -71.7975   -91.7394  -115.3551   -33.6190   -44.5467   -57.2707   -22.3892   -30.2032   -38.4910   -46.5161   -36.6583   -48.3929   -15.7757   -11.3828   -18.1186   -24.6214
   640.323 0.355E+11 0.184E-02   -6.5447   -0.4874  -42.3064  -22.9324  -18.4955   -39.0452     1.4316   -30.0478     7.1540   -39.6280   -61.4815   -69.2000   -93.6994  -105.0431   -27.1437   -13.2276   -13.0358   -17.7360    -8.0214    -0.5176   -28.2256   -44.1948   -40.5782   -44.4098    -8.1127   -30.1097   -12.1972   -28.7398   -48.4690   -39.2682   -18.4683   -22.6881   -11.7412   -14.5300   -34.1099   -24.9147   -81.3623   -21.2603   -59.2575   -15.5122   -58.1427  -112.2599   -26.0289   -50.9107   -38.5342   -56.5609   -77.7249   -32.5270   -32.3574   -52.6898   -85.4215   -20.7085   -25.7918    -2.3658   -40.7862   -30.8999   -61.6342   -29.2443   -62.2619   -71.7376   -91.6795  -115.2945   -33.6002   -44.5284   -57.2677   -22.2006   -30.0842   -38.3144   -46.2801   -36.3664   -47.9844   -15.6870   -11.2109   -18.0299   -24.4753
   640.395 0.405E+11 0.210E-02   -6.5268   -0.4568  -42.2296  -22.8995  -18.4924   -38.9409     1.5017   -29.9167     7.2100   -39.4546   -61.3333   -68.9819   -93.4096  -104.6830   -26.9439   -13.1280   -12.9084   -17.5785    -7.8373    -0.4492   -27.9701   -43.9393   -40.4342   -44.1981    -8.0828   -30.0790   -12.0684   -28.6369   -48.2948   -39.0676   -18.4079   -22.6290   -11.6538   -14.4997   -34.0791   -24.8557   -81.3375   -21.2125   -59.1641   -15.3848   -58.0530  -112.1626   -25.9115   -50.7778   -38.4027   -56.3985   -77.3817   -32.4686   -32.2990   -52.6310   -85.3978   -20.6624   -25.6752    -2.2516   -40.7120   -30.7271   -61.6135   -29.1992   -62.2299   -71.6768   -91.6184  -115.2324   -33.5805   -44.5091   -57.2636   -22.1147   -29.9645   -38.1371   -46.1461   -36.1769   -47.7811   -15.5977   -11.0388   -17.9407   -24.3286
   640.482 0.462E+11 0.240E-02   -6.5083   -0.4257  -42.1642  -22.8656  -18.4883   -38.8481     1.5593   -29.7976     7.2660   -39.3055   -61.2090   -68.8002   -93.1686  -104.3844   -26.7689   -13.0406   -12.7935   -17.4333    -7.6659    -0.3933   -27.7397   -43.7088   -40.3146   -44.0238    -8.0523   -30.0475   -11.9520   -28.5459   -48.1449   -38.8917   -18.3468   -22.5692   -11.5659   -14.4687   -34.0474   -24.7961   -81.3104   -21.1637   -59.0815   -15.2699   -57.9745  -112.0750   -25.8061   -50.6564   -38.2830   -56.2600   -77.0882   -32.4094   -32.2398   -52.5711   -85.3718   -20.6155   -25.5582    -2.1374   -40.6367   -30.5539   -61.5911   -29.1533   -62.1964   -71.6145   -91.5556  -115.1682   -33.5596   -44.4885   -57.2581   -22.0409   -29.8439   -37.9589   -46.0235   -35.9994   -47.6022   -15.5079   -10.8666   -17.8509   -24.1815
   640.586 0.528E+11 0.274E-02   -6.4891   -0.3941  -42.1191  -22.8306  -18.4832   -38.7759     1.5952   -29.6994     7.3221   -39.1993   -61.1267   -68.6827   -93.0134  -104.1934   -26.6374   -12.9746   -12.7002   -17.3096    -7.5165    -0.3594   -27.5529   -43.5217   -40.2379   -43.9146    -8.0213   -30.0149   -11.8572   -28.4758   -48.0375   -38.7589   -18.2849   -22.5087   -11.4775   -14.4369   -34.0147   -24.7357   -81.2805   -21.1139   -59.0189   -15.1766   -57.9163  -112.0061   -25.7217   -50.5556   -38.1842   -56.1637   -76.8812   -32.3494   -32.1798   -52.5100   -85.3430   -20.5677   -25.4404    -2.0231   -40.5603   -30.3803   -61.5666   -29.1065   -62.1613   -71.5505   -91.4907  -115.1014   -33.5372   -44.4663   -57.2508   -21.9884   -29.7223   -37.7798   -45.9215   -35.8430   -47.4660   -15.4173   -10.6944   -17.7604   -24.0337
   640.710 0.603E+11 0.313E-02   -6.4690   -0.3619  -42.0565  -22.7944  -18.4769   -38.6864     1.6471   -29.5845     7.3781   -39.0602   -61.0106   -68.5157   -92.7925  -103.9210   -26.4736   -12.8924   -12.5909   -17.1697    -7.3514    -0.3095   -27.3344   -43.3024   -40.1282   -43.7572    -7.9896   -29.9811   -11.7462   -28.3888   -47.8972   -38.5937   -18.2220   -22.4472   -11.3886   -14.4044   -33.9807   -24.6746   -81.2475   -21.0629   -58.9382   -15.0672   -57.8403  -111.9176   -25.6204   -50.4375   -38.0684   -56.0340   -76.6096   -32.2884   -32.1188   -52.4475   -85.3111   -20.5188   -25.3221    -1.9089   -40.4826   -30.2062   -61.5399   -29.0587   -62.1243   -71.4845   -91.4235  -115.0318   -33.5132   -44.4423   -57.2415   -21.9192   -29.5998   -37.5999   -45.8020   -35.6699   -47.2968   -15.3260   -10.5223   -17.6691   -23.8854
   640.857 0.688E+11 0.358E-02   -6.4481   -0.3290  -41.9685  -22.7568  -18.4693   -38.5718     1.7227   -29.4451     7.4341   -38.8732   -60.8456   -68.2764   -92.4755  -103.5292   -26.2624   -12.7861   -12.4578   -17.0060    -7.1631    -0.2362   -27.0689   -43.0359   -39.9704   -43.5288    -7.9571   -29.9460   -11.6114   -28.2772   -47.7086   -38.3809   -18.1581   -22.3848   -11.2991   -14.3710   -33.9453   -24.6124   -81.2110   -21.0106   -58.8316   -14.9341   -57.7388  -111.8015   -25.4948   -50.2942   -37.9281   -55.8554   -76.2431   -32.2262   -32.0567   -52.3834   -85.2757   -20.4688   -25.2030    -1.7946   -40.4034   -30.0317   -61.5106   -29.0097   -62.0852   -71.4163   -91.3537  -114.9588   -33.4874   -44.4163   -57.2298   -21.8259   -29.4761   -37.4190   -45.6575   -35.4725   -47.0796   -15.2339   -10.3502   -17.5771   -23.7365
   641.029 0.786E+11 0.408E-02   -6.4261   -0.2955  -42.0012  -22.7177  -18.4602   -38.5784     1.6756   -29.4274     7.4901   -38.9306   -60.9239   -68.4035   -92.6475  -103.7493   -26.2966   -12.8022   -12.4474   -16.9647    -7.0980    -0.2857   -27.0493   -43.0148   -40.0571   -43.6683    -7.9237   -29.9093   -11.5991   -28.2873   -47.7642   -38.4131   -18.0931   -22.3213   -11.2091   -14.3365   -33.9083   -24.5493   -81.1705   -20.9568   -58.8452   -14.9236   -57.7578  -111.8037   -25.4909   -50.2721   -37.9093   -55.9204   -76.3670   -32.1628   -31.9933   -52.3176   -85.2363   -20.4175   -25.0832    -1.6805   -40.3225   -29.8568   -61.4784   -28.9594   -62.0436   -71.3457   -91.2808  -114.8821   -33.4596   -44.3880   -57.2155   -21.8545   -29.3513   -37.2372   -45.6341   -35.3972   -47.1068   -15.1409   -10.1783   -17.4842   -23.5870
   641.229 0.897E+11 0.469E-02   -6.4031   -0.2612  -41.8268  -22.6769  -18.4494   -38.3783     1.8335   -29.2038     7.5460   -38.5772   -60.5901   -67.9142   -91.9979  -102.9432   -25.9208   -12.6130   -12.2321   -16.7184    -6.8286    -0.1304   -26.6204   -42.5840   -39.7328   -43.1928    -7.8894   -29.8709   -11.3819   -28.0912   -47.4087   -38.0350   -18.0269   -22.2567   -11.1184   -14.3009   -33.8696   -24.4850   -81.1257   -20.9014   -58.6511   -14.7082   -57.5696  -111.5960   -25.2812   -50.0434   -37.6845   -55.5737   -75.6707   -32.0981   -31.9286   -52.2497   -85.1926   -20.3648   -24.9625    -1.5665   -40.2399   -29.6815   -61.4429   -28.9076   -61.9994   -71.2722   -91.2047  -114.8012   -33.4295   -44.3571   -57.1983   -21.6774   -29.2253   -37.0544   -45.4040   -35.1163   -46.7232   -15.0471   -10.0067   -17.3905   -23.4370
   641.460 0.102E+12 0.535E-02   -6.3789   -0.2260  -41.7961  -22.6343  -18.4366   -38.3223     1.8454   -29.1251     7.6020   -38.5148   -60.5459   -67.8609   -91.9302  -102.8654   -25.8371   -12.5694   -12.1627   -16.6179    -6.7059    -0.1213   -26.4840   -42.4454   -39.6993   -43.1551    -7.8540   -29.8306   -11.3105   -28.0398   -47.3439   -37.9486   -17.9593   -22.1907   -11.0270   -14.2640   -33.8289   -24.4195   -81.0761   -20.8442   -58.5999   -14.6387   -57.5247  -111.5289   -25.2164   -49.9588   -37.6043   -55.5169   -75.5579   -32.0318   -31.8624   -52.1797   -85.1440   -20.3106   -24.8410    -1.4526   -40.1552   -29.5058   -61.4039   -28.8542   -61.9521   -71.1957   -91.1248  -114.7157   -33.3969   -44.3235   -57.1778   -21.6455   -29.0980   -36.8706   -45.3180   -34.9807   -46.6305   -14.9522    -9.8354   -17.2957   -23.2864
   641.725 0.117E+12 0.614E-02   -6.3534   -0.1899  -41.6806  -22.5896  -18.4219   -38.1820     1.9396   -28.9631     7.6579   -38.2869   -60.3346   -67.5589   -91.5313  -102.3746   -25.5888   -12.4430   -12.0111   -16.4351    -6.5018    -0.0301   -26.1840   -42.1424   -39.5001   -42.8706    -7.8174   -29.7883   -11.1568   -27.9049   -47.1131   -37.6974   -17.8903   -22.1233   -10.9350   -14.2257   -33.7861   -24.3527   -81.0212   -20.7852   -58.4631   -14.4870   -57.3947  -111.3737   -25.0683   -49.7899   -37.4406   -55.2934   -75.1159   -31.9638   -31.7945   -52.1071   -85.0900   -20.2547   -24.7187    -1.3390   -40.0684   -29.3297   -61.3609   -28.7990   -61.9015   -71.1157   -91.0409  -114.6251   -33.3616   -44.2867   -57.1536   -21.5304   -28.9694   -36.6859   -45.1478   -34.7623   -46.3723   -14.8564    -9.6646   -17.2000   -23.1353
   642.027 0.134E+12 0.702E-02   -6.3265   -0.1528  -41.6138  -22.5427  -18.4048   -38.0910     1.9823   -28.8513     7.7137   -38.1609   -60.2235   -67.4092   -91.3360  -102.1395   -25.4437   -12.3677   -11.9109   -16.3037    -6.3502     0.0095   -25.9879   -41.9428   -39.4025   -42.7404    -7.7796   -29.7436   -11.0545   -27.8200   -46.9839   -37.5488   -17.8198   -22.0544   -10.8422   -14.1859   -33.7409   -24.2843   -80.9606   -20.7241   -58.3742   -14.3867   -57.3130  -111.2636   -24.9706   -49.6704   -37.3269   -55.1706   -74.8795   -31.8940   -31.7247   -52.0319   -85.0302   -20.1970   -24.5954    -1.2256   -39.9792   -29.1532   -61.3136   -28.7419   -61.8472   -71.0321   -90.9524  -114.5287   -33.3232   -44.2465   -57.1255   -21.4657   -28.8393   -36.5002   -45.0269   -34.5948   -46.2159   -14.7595    -9.4944   -17.1033   -22.9837
   642.369 0.152E+12 0.803E-02   -6.2980   -0.1146  -41.5372  -22.4935  -18.3853   -37.9909     2.0319   -28.7314     7.7695   -38.0200   -60.0957   -67.2368   -91.1111  -101.8684   -25.2850   -12.2850   -11.8040   -16.1654    -6.1929     0.0557   -25.7793   -41.7299   -39.2899   -42.5896    -7.7404   -29.6964   -10.9454   -27.7267   -46.8395   -37.3862   -17.7476   -21.9837   -10.7487   -14.1445   -33.6931   -24.2144   -80.8937   -20.6609   -58.2747   -14.2797   -57.2212  -111.1398   -24.8648   -49.5417   -37.2049   -55.0316   -74.6157   -31.8221   -31.6529   -51.9537   -84.9640   -20.1373   -24.4711    -1.1125   -39.8875   -28.9764   -61.2616   -28.6827   -61.7889   -70.9444   -90.8590  -114.4263   -33.2817   -44.2026   -57.0929   -21.3932   -28.7077   -36.3135   -44.8969   -34.4198   -46.0448   -14.6614    -9.3248   -17.0054   -22.8315
   642.754 0.174E+12 0.913E-02   -6.2680   -0.0753  -41.4936  -22.4418  -18.3631   -37.9244     2.0452   -28.6464     7.8253   -37.9505   -60.0372   -67.1708   -91.0286  -101.7766   -25.1991   -12.2380   -11.7334   -16.0633    -6.0731     0.0654   -25.6443   -41.5899   -39.2482   -42.5474    -7.6996   -29.6464   -10.8725   -27.6680   -46.7659   -37.2959   -17.6735   -21.9113   -10.6543   -14.1012   -33.6425   -24.1427   -80.8201   -20.5952   -58.2073   -14.2090   -57.1619  -111.0446   -24.7940   -49.4468   -37.1175   -54.9625   -74.4966   -31.7480   -31.5790   -51.8723   -84.8910   -20.0754   -24.3457    -0.9999   -39.7929   -28.7992   -61.2045   -28.6211   -61.7262   -70.8522   -90.7602  -114.3170   -33.2366   -44.1547   -57.0556   -21.3557   -28.5746   -36.1257   -44.8007   -34.2804   -45.9450   -14.5622    -9.1560   -16.9063   -22.6789
   643.187 0.199E+12 0.105E-01   -6.2362   -0.0347  -41.3608  -22.3872  -18.3380   -37.7696     2.1443   -28.4743     7.8809   -37.7082   -59.8039   -66.8451   -90.6004  -101.2542   -24.9420   -12.1047   -11.5772   -15.8756    -5.8690     0.1607   -25.3393   -41.2791   -39.0335   -42.2480    -7.6572   -29.5935   -10.7140   -27.5218   -46.5191   -37.0339   -17.5976   -21.8369   -10.5590   -14.0561   -33.5889   -24.0692   -80.7392   -20.5271   -58.0497   -14.0526   -57.0129  -110.8557   -24.6362   -49.2636   -36.9426   -54.7190   -74.0346   -31.6716   -31.5026   -51.7874   -84.8105   -20.0113   -24.2193    -0.8876   -39.6954   -28.6216   -61.1419   -28.5571   -61.6587   -70.7553   -90.6556  -114.2005   -33.1878   -44.1024   -57.0130   -21.2313   -28.4398   -35.9370   -44.6162   -34.0548   -45.6726   -14.4617    -8.9880   -16.8061   -22.5257
   643.671 0.227E+12 0.120E-01   -6.2026    0.0072  -41.2520  -22.3298  -18.3097   -37.6394     2.2158   -28.3283     7.9365   -37.5199   -59.6221   -66.5996   -90.2800  -100.8678   -24.7404   -11.9985   -11.4487   -15.7155    -5.6939     0.2282   -25.0910   -41.0241   -38.8722   -42.0313    -7.6131   -29.5373   -10.5831   -27.4014   -46.3258   -36.8269   -17.5196   -21.7604   -10.4628   -14.0088   -33.5320   -23.9936   -80.6505   -20.4562   -57.9150   -13.9239   -56.8874  -110.6859   -24.5045   -49.1052   -36.7936   -54.5278   -73.6831   -31.5926   -31.4238   -51.6988   -84.7221   -19.9447   -24.0917    -0.7759   -39.5946   -28.4437   -61.0734   -28.4904   -61.5862   -70.6532   -90.5448  -114.0761   -33.1349   -44.0455   -56.9649   -21.1331   -28.3033   -35.7472   -44.4566   -33.8563   -45.4541   -14.3598    -8.8210   -16.7045   -22.3721
   644.208 0.259E+12 0.136E-01   -6.1670    0.0506  -41.2032  -22.2693  -18.2782   -37.5702     2.2234   -28.2446     7.9921   -37.4580   -59.5643   -66.5429   -90.2121  -100.7987   -24.6670   -11.9555   -11.3842   -15.6193    -5.5844     0.2316   -24.9721   -40.8975   -38.8370   -42.0063    -7.5671   -29.4778   -10.5162   -27.3429   -46.2582   -36.7474   -17.4395   -21.6817   -10.3657   -13.9594   -33.4716   -23.9160   -80.5536   -20.3826   -57.8392   -13.8592   -56.8212  -110.5708   -24.4353   -49.0077   -36.7065   -54.4613   -73.5871   -31.5110   -31.3422   -51.6062   -84.6252   -19.8755   -23.9629    -0.6646   -39.4904   -28.2655   -60.9987   -28.4209   -61.5083   -70.5457   -90.4274  -113.9434   -33.0778   -43.9836   -56.9109   -21.0973   -28.1651   -35.5565   -44.3580   -33.7211   -45.3622   -14.2566    -8.6551   -16.6016   -22.2180
   644.801 0.295E+12 0.156E-01   -6.1293    0.0953  -41.0662  -22.2055  -18.2432   -37.4136     2.3153   -28.0750     8.0476   -37.2262   -59.3340   -66.2307   -89.8042  -100.3062   -24.4255   -11.8276   -11.2356   -15.4390    -5.3924     0.3191   -24.6865   -40.6032   -38.6313   -41.7284    -7.5191   -29.4147   -10.3652   -27.1981   -46.0202   -36.4992   -17.3571   -21.6006   -10.2675   -13.9076   -33.4075   -23.8361   -80.4480   -20.3060   -57.6740   -13.7104   -56.6661  -110.3620   -24.2804   -48.8230   -36.5332   -54.2230   -73.1541   -31.4264   -31.2578   -51.5093   -84.5195   -19.8036   -23.8327    -0.5539   -39.3826   -28.0868   -60.9174   -28.3484   -61.4247   -70.4324   -90.3029  -113.8019   -33.0161   -43.9165   -56.8507   -20.9758   -28.0249   -35.3646   -44.1722   -33.5011   -45.1005   -14.1520    -8.4902   -16.4972   -22.0634
   645.454 0.336E+12 0.178E-01   -6.0896    0.1416  -40.9417  -22.1384  -18.2045   -37.2705     2.3903   -27.9206     8.1030   -37.0268   -59.1334   -65.9661   -89.4606   -99.8959   -24.2183   -11.7159   -11.1040   -15.2758    -5.2191     0.3895   -24.4366   -40.3435   -38.4575   -41.5011    -7.4691   -29.3479   -10.2312   -27.0680   -45.8140   -36.2847   -17.2724   -21.5172   -10.1684   -13.8534   -33.3395   -23.7540   -80.3335   -20.2263   -57.5202   -13.5786   -56.5231  -110.1601   -24.1408   -48.6520   -36.3748   -54.0151   -72.7889   -31.3389   -31.1705   -51.4081   -84.4046   -19.7289   -23.7014    -0.4439   -39.2711   -27.9080   -60.8292   -28.2729   -61.3351   -70.3131   -90.1712  -113.6512   -32.9498   -43.8440   -56.7839   -20.8696   -27.8830   -35.1719   -44.0002   -33.2975   -44.8713   -14.0460    -8.3267   -16.3915   -21.9085
   646.168 0.383E+12 0.202E-01   -6.0477    0.1894  -40.8226  -22.0678  -18.1621   -37.1338     2.4558   -27.7742     8.1583   -36.8450   -58.9477   -65.7273   -89.1523   -99.5313   -24.0308   -11.6131   -10.9822   -15.1223    -5.0573     0.4501   -24.2077   -40.1038   -38.3009   -41.3026    -7.4170   -29.2772   -10.1069   -26.9455   -45.6249   -36.0891   -17.1853   -21.4312   -10.0682   -13.7967   -33.2677   -23.6694   -80.2098   -20.1435   -57.3706   -13.4565   -56.3846  -109.9578   -24.0092   -48.4874   -36.2239   -53.8230   -72.4622   -31.2483   -31.0801   -51.3024   -84.2803   -19.6513   -23.5688    -0.3345   -39.1558   -27.7289   -60.7341   -28.1941   -61.2394   -70.1877   -90.0320  -113.4911   -32.8787   -43.7660   -56.7104   -20.7714   -27.7392   -34.9781   -43.8348   -33.1031   -44.6599   -13.9384    -8.1644   -16.2843   -21.7532
   646.943 0.437E+12 0.230E-01   -6.0036    0.2388  -40.7162  -21.9938  -18.1160   -37.0107     2.5042   -27.6430     8.2135   -36.6959   -58.7918   -65.5365   -88.9088   -99.2495   -23.8778   -11.5266   -10.8775   -14.9859    -4.9145     0.4935   -24.0149   -39.8990   -38.1763   -41.1550    -7.3628   -29.2027    -9.9998   -26.8378   -45.4677   -35.9274   -17.0958   -21.3428    -9.9670   -13.7376   -33.1919   -23.5826   -80.0768   -20.0576   -57.2324   -13.3515   -56.2581  -109.7622   -23.8931   -48.3366   -36.0879   -53.6615   -72.2037   -31.1547   -30.9866   -51.1921   -84.1464   -19.5708   -23.4349    -0.2257   -39.0367   -27.5495   -60.6319   -28.1122   -61.1376   -70.0561   -89.8852  -113.3215   -32.8028   -43.6823   -56.6301   -20.6886   -27.5935   -34.7833   -43.6832   -32.9252   -44.4813   -13.8295    -8.0035   -16.1757   -21.5975
   647.780 0.497E+12 0.262E-01   -5.9574    0.2897  -40.6141  -21.9163  -18.0662   -36.8929     2.5441   -27.5188     8.2687   -36.5626   -58.6489   -65.3685   -88.6966   -99.0087   -23.7426   -11.4480   -10.7817   -14.8584    -4.7822     0.5281   -23.8413   -39.7123   -38.0669   -41.0333    -7.3065   -29.1243    -9.9015   -26.7365   -45.3257   -35.7828   -17.0039   -21.2520    -9.8648   -13.6759   -33.1121   -23.4933   -79.9346   -19.9686   -57.0974   -13.2554   -56.1352  -109.5652   -23.7840   -48.1912   -35.9585   -53.5138   -71.9798   -31.0580   -30.8901   -51.0773   -84.0031   -19.4874   -23.2997    -0.1176   -38.9137   -27.3697   -60.5226   -28.0271   -61.0296   -69.9183   -89.7309  -113.1425   -32.7221   -43.5931   -56.5431   -20.6128   -27.4460   -34.5876   -43.5372   -32.7555   -44.3186   -13.7190    -7.8438   -16.0657   -21.4414
   648.674 0.566E+12 0.298E-01   -5.9092    0.3421  -40.4786  -21.8356  -18.0128   -36.7426     2.6134   -27.3635     8.3238   -36.3689   -58.4432   -65.1094   -88.3636   -98.6183   -23.5489   -11.3394   -10.6565   -14.7015    -4.6222     0.5920   -23.6106   -39.4675   -37.8968   -40.8230    -7.2482   -29.0424    -9.7739   -26.6039   -45.1228   -35.5792   -16.9099   -21.1588    -9.7617   -13.6120   -33.0287   -23.4019   -79.7838   -19.8767   -56.9277   -13.1299   -55.9782  -109.3292   -23.6440   -48.0134   -35.7977   -53.3040   -71.6383   -30.9585   -30.7908   -50.9583   -83.8509   -19.4013   -23.1633    -0.0101   -38.7872   -27.1899   -60.4069   -27.9390   -60.9159   -69.7748   -89.5696  -112.9546   -32.6370   -43.4988   -56.4499   -20.5060   -27.2968   -34.3911   -43.3588   -32.5559   -44.0958   -13.6073    -7.6855   -15.9544   -21.2850
   649.625 0.644E+12 0.339E-01   -5.8590    0.3958  -40.3921  -21.7519  -17.9562   -36.6422     2.6299   -27.2597     8.3788   -36.2798   -58.3395   -65.0062   -88.2394   -98.4905   -23.4615   -11.2830   -10.5844   -14.5978    -4.5169     0.6029   -23.4875   -39.3293   -37.8306   -40.7714    -7.1881   -28.9570    -9.6993   -26.5222   -45.0240   -35.4812   -16.8138   -21.0634    -9.6577   -13.5459   -32.9418   -23.3084   -79.6249   -19.7821   -56.8061   -13.0574   -55.8696  -109.1371   -23.5556   -47.8856   -35.6880   -53.1970   -71.5085   -30.8562   -30.6888   -50.8352   -83.6904   -19.3127   -23.0259     0.0967   -38.6573   -27.0098   -60.2848   -27.8481   -60.7968   -69.6258   -89.4016  -112.7583   -32.5476   -43.3994   -56.3507   -20.4506   -27.1459   -34.1938   -43.2306   -32.4090   -43.9777   -13.4942    -7.5284   -15.8419   -21.1284
   650.624 0.733E+12 0.386E-01   -5.8073    0.4506  -40.2190  -21.6656  -17.8967   -36.4559     2.7298   -27.0712     8.4337   -36.0229   -58.0658   -64.6506   -87.7792   -97.9440   -23.2078   -11.1427   -10.4290   -14.4108    -4.3297     0.6970   -23.1991   -39.0250   -37.5962   -40.4696    -7.1263   -28.8687    -9.5415   -26.3555   -44.7568   -35.2164   -16.7159   -20.9662    -9.5529   -13.4779   -32.8519   -23.2131   -79.4589   -19.6852   -56.5969   -12.9017   -55.6739  -108.8540   -23.3826   -47.6721   -35.4933   -52.9206   -71.0454   -30.7516   -30.5844   -50.7088   -83.5226   -19.2219   -22.8875     0.2030   -38.5246   -26.8295   -60.1575   -27.7548   -60.6729   -69.4721   -89.2279  -112.5548   -32.4546   -43.2959   -56.2463   -20.3107   -26.9938   -33.9959   -43.0167   -32.1783   -43.6919   -13.3802    -7.3723   -15.7283   -20.9715
   651.664 0.834E+12 0.439E-01   -5.7542    0.5064  -40.1227  -21.5772  -17.8349   -36.3471     2.7502   -26.9612     8.4886   -35.9241   -57.9486   -64.5317   -87.6351   -97.7938   -23.1134   -11.0815   -10.3533   -14.3034    -4.2231     0.7115   -23.0710   -38.8802   -37.5196   -40.4063    -7.0633   -28.7780    -9.4633   -26.2670   -44.6473   -35.1105   -16.6165   -20.8674    -9.4475   -13.4083   -32.7595   -23.1164   -79.2873   -19.5863   -56.4639   -12.8256   -55.5545  -108.6441   -23.2882   -47.5361   -35.3769   -52.8012   -70.9004   -30.6452   -30.4782   -50.5795   -83.3491   -19.1293   -22.7483     0.3089   -38.3894   -26.6491   -60.0258   -27.6596   -60.5453   -69.3146   -89.0495  -112.3455   -32.3586   -43.1889   -56.1378   -20.2493   -26.8404   -33.7973   -42.8804   -32.0269   -43.5643   -13.2652    -7.2170   -15.6138   -20.8144
   652.738 0.949E+12 0.501E-01   -5.7000    0.5631  -40.0090  -21.4870  -17.7712   -36.2214     2.7859   -26.8350     8.5436   -35.7940   -57.7987   -64.3656   -87.4284   -97.5662   -22.9887   -11.0046   -10.2623   -14.1808    -4.1023     0.7412   -22.9133   -38.7053   -37.4114   -40.2973    -6.9992   -28.6853    -9.3699   -26.1622   -44.5063   -34.9740   -16.5159   -20.7674    -9.3416   -13.3375   -32.6651   -23.0184   -79.1110   -19.4859   -56.3128   -12.7342   -55.4174  -108.4139   -23.1777   -47.3831   -35.2442   -52.6495   -70.6945   -30.5371   -30.3703   -50.4478   -83.1707   -19.0352   -22.6083     0.4146   -38.2523   -26.4684   -59.8905   -27.5626   -60.4146   -69.1540   -88.8673  -112.1312   -32.2602   -43.0790   -56.0258   -20.1717   -26.6861   -33.5982   -42.7272   -31.8599   -43.4055   -13.1494    -7.0623   -15.4986   -20.6570
   653.834 0.108E+13 0.570E-01   -5.6452    0.6202  -39.8229  -21.3957  -17.7063   -36.0235     2.8927   -26.6372     8.5985   -35.5213   -57.5054   -63.9852   -86.9363   -96.9823   -22.7220   -10.8565   -10.1003   -13.9871    -3.9109     0.8420   -22.6139   -38.3884   -37.1605   -39.9748    -6.9345   -28.5915    -9.2054   -25.9856   -44.2225   -34.6952   -16.4145   -20.6665    -9.2352   -13.2659   -32.5694   -22.9197   -78.9319   -19.3845   -56.0889   -12.5718   -55.2076  -108.1094   -22.9957   -47.1581   -35.0397   -52.3545   -70.2042   -30.4280   -30.2615   -50.3148   -82.9894   -18.9403   -22.4680     0.5201   -38.1140   -26.2876   -59.7530   -27.4647   -60.2819   -68.9913   -88.6827  -111.9141   -32.1603   -42.9675   -55.9118   -20.0226   -26.5312   -33.3988   -42.5020   -31.6217   -43.1041   -13.0332    -6.9079   -15.3829   -20.4995
   654.954 0.123E+13 0.650E-01   -5.5896    0.6778  -39.6856  -21.3033  -17.6402   -35.8746     2.9493   -26.4889     8.6534   -35.3484   -57.3110   -63.7543   -86.6438   -96.6486   -22.5557   -10.7582    -9.9884   -13.8435    -3.7701     0.8925   -22.4154   -38.1720   -37.0092   -39.8029    -6.8690   -28.4963    -9.0911   -25.8584   -44.0382   -34.5166   -16.3122   -20.5648    -9.1285   -13.1934   -32.4725   -22.8201   -78.7497   -19.2821   -55.9134   -12.4595   -55.0463  -107.8517   -22.8632   -46.9821   -34.8846   -52.1588   -69.9145   -30.3179   -30.1517   -50.1801   -82.8049   -18.8443   -22.3270     0.6256   -37.9743   -26.1064   -59.6132   -27.3657   -60.1472   -68.8266   -88.4956  -111.6937   -32.0589   -42.8541   -55.7955   -19.9231   -26.3755   -33.1988   -42.3259   -31.4333   -42.9026   -12.9163    -6.7537   -15.2666   -20.3416
   656.102 0.140E+13 0.740E-01   -5.5332    0.7362  -39.5365  -21.2095  -17.5727   -35.7143     3.0159   -26.3299     8.7085   -35.1549   -57.0949   -63.4922   -86.3101   -96.2639   -22.3695   -10.6496    -9.8665   -13.6898    -3.6198     0.9529   -22.1974   -37.9357   -36.8371   -39.6009    -6.8026   -28.3995    -8.9667   -25.7203   -43.8331   -34.3178   -16.2090   -20.4619    -9.0211   -13.1199   -32.3739   -22.7194   -78.5638   -19.1783   -55.7256   -12.3371   -54.8730  -107.5800   -22.7200   -46.7947   -34.7186   -51.9417   -69.5848   -30.2064   -30.0405   -50.0436   -82.6167   -18.7470   -22.1854     0.7309   -37.8329   -25.9249   -59.4706   -27.2653   -60.0099   -68.6593   -88.3053  -111.4694   -31.9554   -42.7384   -55.6766   -19.8129   -26.2188   -32.9981   -42.1384   -31.2345   -42.6804   -12.7988    -6.5998   -15.1496   -20.1833
   657.298 0.159E+13 0.844E-01   -5.4752    0.7956  -39.3276  -21.1131  -17.5025   -35.4949     3.1394   -26.1127     8.7636   -34.8467   -56.7622   -63.0577   -85.7470   -95.5938   -22.0699   -10.4837    -9.6877   -13.4793    -3.4139     1.0700   -21.8670   -37.5862   -36.5500   -39.2285    -6.7346   -28.3000    -8.7855   -25.5238   -43.5129   -34.0053   -16.1039   -20.3573    -8.9129   -13.0446   -32.2724   -22.6170   -78.3715   -19.0723   -55.4771   -12.1580   -54.6393  -107.2443   -22.5189   -46.5482   -34.4942   -51.6086   -69.0279   -30.0927   -29.9270   -49.9037   -82.4218   -18.6477   -22.0426     0.8361   -37.6888   -25.7427   -59.3230   -27.1626   -59.8683   -68.4876   -88.1096  -111.2384   -31.8486   -42.6188   -55.5529   -19.6447   -26.0606   -32.7964   -41.8918   -30.9785   -42.3436   -12.6800    -6.4464   -15.0314   -20.0245
   658.572 0.181E+13 0.962E-01   -5.4146    0.8570  -39.1069  -21.0126  -17.4278   -35.2648     3.2695   -25.8868     8.8187   -34.5234   -56.4111   -62.5994   -85.1532   -94.8875   -21.7575   -10.3101    -9.5024   -13.2621    -3.2034     1.1937   -21.5254   -37.2240   -36.2471   -38.8359    -6.6641   -28.1957    -8.5978   -25.3181   -43.1768   -33.6790   -15.9959   -20.2495    -8.8033   -12.9663   -32.1662   -22.5117   -78.1680   -18.9625   -55.2153   -11.9722   -54.3929  -106.8897   -22.3091   -46.2910   -34.2606   -51.2579   -68.4444   -29.9751   -29.8097   -49.7583   -82.2154   -18.5448   -21.8980     0.9407   -37.5398   -25.5600   -59.1669   -27.0559   -59.7192   -68.3082   -87.9047  -110.9958   -31.7360   -42.4924   -55.4211   -19.4679   -25.9001   -32.5932   -41.6347   -30.7150   -41.9918   -12.5593    -6.2943   -14.9114   -19.8650
   659.968 0.205E+13 0.110E+00   -5.3499    0.9213  -38.8675  -20.9056  -17.3461   -35.0177     3.4104   -25.6469     8.8738   -34.1760   -56.0309   -62.1036   -84.5111   -94.1239   -21.4247   -10.1246    -9.3066   -13.0344    -2.9858     1.3276   -21.1660   -36.8421   -35.9193   -38.4113    -6.5896   -28.0842    -8.3996   -25.0976   -42.8155   -33.3312   -15.8833   -20.1369    -8.6917   -12.8832   -32.0524   -22.4018   -77.9472   -18.8469   -54.9326   -11.7759   -54.1264  -106.5055   -22.0857   -46.0171   -34.0124   -50.8796   -67.8186   -29.8517   -29.6866   -49.6042   -81.9913   -18.4364   -21.7510     1.0442   -37.3837   -25.3765   -58.9976   -26.9433   -59.5586   -68.1172   -87.6856  -110.7353   -31.6144   -42.3556   -55.2766   -19.2774   -25.7359   -32.3881   -41.3611   -30.4399   -41.6162   -12.4359    -6.1444   -14.7886   -19.7047
   661.507 0.233E+13 0.125E+00   -5.2805    0.9890  -38.6062  -20.7911  -17.2561   -34.7509     3.5637   -25.3910     8.9287   -33.8008   -55.6166   -61.5641   -83.8123   -93.2934   -21.0684    -9.9252    -9.0989   -12.7949    -2.7600     1.4736   -20.7863   -36.4374   -35.5622   -37.9494    -6.5105   -27.9642    -8.1894   -24.8601   -42.4250   -32.9583   -15.7656   -20.0190    -8.5779   -12.7947   -31.9300   -22.2867   -77.7061   -18.7245   -54.6254   -11.5676   -53.8365  -106.0865   -21.8466   -45.7238   -33.7473   -50.4690   -67.1437   -29.7215   -29.5568   -49.4401   -81.7463   -18.3217   -21.6011     1.1462   -37.2191   -25.1925   -58.8128   -26.8235   -59.3843   -67.9126   -87.4498  -110.4538   -31.4823   -42.2065   -55.1173   -19.0708   -25.5677   -32.1811   -41.0684   -30.1516   -41.2131   -12.3093    -5.9976   -14.6627   -19.5436
   663.218 0.265E+13 0.142E+00   -5.2055    1.0607  -38.3190  -20.6675  -17.1563   -34.4609     3.7318   -25.1161     8.9833   -33.3925   -55.1619   -60.9726   -83.0466   -92.3837   -20.6842    -9.7093    -8.8770   -12.5413    -2.5249     1.6339   -20.3827   -36.0058   -35.1705   -37.4433    -6.4258   -27.8340    -7.9651   -24.6024   -41.9997   -32.5558   -15.6418   -19.8946    -8.4616   -12.6997   -31.7971   -22.1656   -77.4409   -18.5941   -54.2890   -11.3451   -53.5188  -105.6263   -21.5888   -45.4076   -33.4622   -50.0202   -66.4107   -29.5834   -29.4190   -49.2642   -81.4764   -18.1995   -21.4482     1.2462   -37.0446   -25.0082   -58.6096   -26.6955   -59.1939   -67.6917   -87.1943  -110.1475   -31.3375   -42.0427   -54.9401   -18.8454   -25.3951   -31.9721   -40.7531   -29.8478   -40.7775   -12.1791    -5.8547   -14.5334   -19.3821
   665.111 0.300E+13 0.161E+00   -5.1246    1.1366  -38.0049  -20.5346  -17.0462   -34.1466     3.9151   -24.8215     9.0377   -32.9501   -54.6655   -60.3277   -82.2120   -91.3926   -20.2713    -9.4764    -8.6405   -12.2731    -2.2801     1.8087   -19.9544   -35.5465   -34.7432   -36.8918    -6.3354   -27.6933    -7.7263   -24.3237   -41.5388   -32.1228   -15.5114   -19.7635    -8.3425   -12.5978   -31.6534   -22.0379   -77.1503   -18.4553   -53.9226   -11.1079   -53.1722  -105.1232   -21.3117   -45.0675   -33.1565   -49.5319   -65.6181   -29.4368   -29.2728   -49.0757   -81.1805   -18.0693   -21.2918     1.3443   -36.8596   -24.8233   -58.3869   -26.5587   -58.9866   -67.4539   -86.9180  -109.8150   -31.1796   -41.8636   -54.7444   -18.6004   -25.2174   -31.7607   -40.4142   -29.5279   -40.3083   -12.0450    -5.7155   -14.4002   -19.2196
   667.176 0.339E+13 0.183E+00   -5.0383    1.2161  -37.6665  -20.3931  -16.9266   -33.8107     4.1119   -24.5098     9.0914   -32.4775   -54.1315   -59.6349   -81.3154   -90.3286   -19.8335    -9.2286    -8.3915   -11.9928    -2.0278     1.9967   -19.5053   -35.0635   -34.2840   -36.2996    -6.2399   -27.5429    -7.4749   -24.0264   -41.0459   -31.6631   -15.3756   -19.6265    -8.2217   -12.4899   -31.4998   -21.9048   -76.8364   -18.3090   -53.5288   -10.8581   -52.7995  -104.5810   -21.0177   -44.7064   -32.8326   -49.0082   -64.7726   -29.2828   -29.1193   -48.8761   -80.8606   -17.9322   -21.1332     1.4398   -36.6654   -24.6392   -58.1465   -26.4141   -58.7637   -67.2008   -86.6228  -109.4587   -31.0097   -41.6703   -54.5314   -18.3379   -25.0362   -31.5486   -40.0547   -29.1945   -39.8095   -11.9081    -5.5813   -14.2643   -19.0576
   669.415 0.383E+13 0.207E+00   -4.9468    1.2993  -37.3042  -20.2433  -16.7975   -33.4538     4.3218   -24.1812     9.1445   -31.9755   -53.5609   -58.8955   -80.3591   -89.1942   -19.3714    -8.9662    -8.1303   -11.7005    -1.7683     2.1973   -19.0361   -34.5576   -33.7937   -35.6684    -6.1393   -27.3830    -7.2114   -23.7110   -40.5222   -31.1775   -15.2343   -19.4837    -8.0990   -12.3759   -31.3364   -21.7661   -76.4995   -18.1553   -53.1084   -10.5961   -52.4013  -104.0004   -20.7072   -44.3247   -32.4909   -48.4502   -63.8762   -29.1215   -28.9585   -48.6655   -80.5170   -17.7881   -20.9723     1.5326   -36.4622   -24.4558   -57.8885   -26.2618   -58.5256   -66.9324   -86.3091  -109.0788   -30.8278   -41.4631   -54.3014   -18.0584   -24.8513   -31.3355   -39.6748   -28.8481   -39.2820   -11.7682    -5.4517   -14.1255   -18.8958
   671.802 0.432E+13 0.234E+00   -4.8509    1.3855  -36.9231  -20.0865  -16.6607   -33.0801     4.5417   -23.8396     9.1971   -31.4508   -52.9617   -58.1200   -79.3561   -88.0052   -18.8909    -8.6925    -7.8598   -11.3992    -1.5036     2.4075   -18.5519   -34.0343   -33.2792   -35.0070    -6.0345   -27.2152    -6.9387   -23.3814   -39.9744   -30.6720   -15.0885   -19.3361    -7.9748   -12.2570   -31.1650   -21.6229   -76.1436   -17.9957   -52.6667   -10.3248   -51.9827  -103.3890   -20.3838   -43.9268   -32.1355   -47.8652   -62.9405   -28.9542   -28.7917   -48.4457   -80.1538   -17.6384   -20.8096     1.6233   -36.2516   -24.2731   -57.6159   -26.1032   -58.2748   -66.6516   -85.9800  -108.6795   -30.6360   -41.2445   -54.0573   -17.7656   -24.6635   -31.1220   -39.2791   -28.4917   -38.7324   -11.6261    -5.3263   -13.9845   -18.7345
   674.324 0.485E+13 0.265E+00   -4.7513    1.4743  -36.5260  -19.9237  -16.5171   -32.6924     4.7700   -23.4872     9.2491   -30.9071   -52.3382   -57.3142   -78.3143   -86.7707   -18.3952    -8.4095    -7.5818   -11.0907    -1.2350     2.6258   -18.0556   -33.4969   -32.7446   -34.3205    -5.9260   -27.0407    -6.6585   -23.0398   -39.4065   -30.1501   -14.9388   -19.1845    -7.8495   -12.1338   -30.9866   -21.4759   -75.7711   -17.8309   -52.2069   -10.0459   -51.5469  -102.7510   -20.0496   -43.5153   -31.7685   -47.2576   -61.9726   -28.7817   -28.6198   -48.2181   -79.7735   -17.4837   -20.6455     1.7118   -36.0345   -24.0914   -57.3307   -25.9391   -58.0130   -66.3599   -85.6375  -108.2633   -30.4357   -41.0158   -53.8009   -17.4617   -24.4734   -30.9082   -38.8699   -28.1272   -38.1644   -11.4820    -5.2046   -13.8416   -18.5737
   676.971 0.545E+13 0.298E+00   -4.6483    1.5654  -36.1149  -19.7556  -16.3673   -32.2926     5.0054   -23.1254     9.3006   -30.3474   -51.6940   -56.4827   -77.2395   -85.4978   -17.8868    -8.1186    -7.2975   -10.7761    -0.9635     2.8509   -17.5494   -32.9478   -32.1928   -33.6131    -5.8144   -26.8599    -6.3719   -22.6881   -38.8216   -29.6145   -14.7857   -19.0293    -7.7231   -12.0067   -30.8019   -21.3254   -75.3837   -17.6614   -51.7313    -9.7607   -51.0960  -102.0896   -19.7063   -43.0920   -31.3916   -46.6307   -60.9775   -28.6046   -28.4432   -47.9834   -79.3779   -17.3247   -20.4801     1.7985   -35.8117   -23.9103   -57.0341   -25.7700   -57.7413   -66.0584   -85.2831  -107.8319   -30.2277   -40.7781   -53.5334   -17.1482   -24.2811   -30.6941   -38.4492   -27.7559   -37.5808   -11.3362    -5.0863   -13.6970   -18.4134
   679.726 0.612E+13 0.336E+00   -4.5425    1.6583  -35.6932  -19.5831  -16.2126   -31.8836     5.2457   -22.7569     9.3517   -29.7762   -51.0344   -55.6325   -76.1409   -84.1974   -17.3697    -7.8221    -7.0088   -10.4573    -0.6903     3.0807   -17.0366   -32.3906   -31.6284   -32.8907    -5.7001   -26.6743    -6.0811   -22.3287   -38.2243   -29.0693   -14.6298   -18.8711    -7.5959   -11.8764   -30.6121   -21.1721   -74.9842   -17.4882   -51.2436    -9.4710   -50.6337  -101.4101   -19.3564   -42.6600   -31.0074   -45.9896   -59.9633   -28.4237   -28.2629   -47.7430   -78.9698   -17.1621   -20.3138     1.8836   -35.5842   -23.7300   -56.7282   -25.5970   -57.4616   -65.7491   -84.9189  -107.3882   -30.0135   -40.5331   -53.2569   -16.8278   -24.0872   -30.4800   -38.0199   -27.3799   -36.9860   -11.1891    -4.9709   -13.5512   -18.2536
   682.581 0.685E+13 0.378E+00   -4.4343    1.7529  -35.2626  -19.4067  -16.0536   -31.4671     5.4900   -22.3828     9.4024   -29.1956   -50.3621   -54.7671   -75.0230   -82.8749   -16.8457    -7.5209    -6.7167   -10.1354    -0.4161     3.3142   -16.5191   -31.8273   -31.0540   -32.1565    -5.5835   -26.4843    -5.7868   -21.9632   -37.6170   -28.5164   -14.4715   -18.7103    -7.4680   -11.7435   -30.4178   -21.0164   -74.5740   -17.3118   -50.7458    -9.1780   -50.1616  -100.7149   -19.0010   -42.2207   -30.6172   -45.3368   -58.9341   -28.2395   -28.0793   -47.4976   -78.5508   -16.9963   -20.1467     1.9672   -35.3527   -23.5504   -56.4143   -25.4205   -57.1748   -65.4328   -84.5463  -106.9336   -29.7937   -40.2816   -52.9726   -16.5016   -23.8919   -30.2659   -37.5835   -27.0003   -36.3824   -11.0408    -4.8581   -13.4043   -18.0942
   685.531 0.767E+13 0.425E+00   -4.3239    1.8489  -34.8243  -19.2268  -15.8905   -31.0440     5.7374   -22.0040     9.4527   -28.6074   -49.6791   -53.8891   -73.8891   -81.5344   -16.3163    -7.2160    -6.4220    -9.8108    -0.1413     3.5507   -15.9979   -31.2591   -30.4711   -31.4128    -5.4648   -26.2903    -5.4899   -21.5924   -37.0014   -27.9573   -14.3109   -18.5472    -7.3395   -11.6080   -30.2195   -20.8584   -74.1542   -17.1324   -50.2390    -8.8821   -49.6812  -100.0059   -18.6410   -41.7751   -30.2220   -44.6742   -57.8928   -28.0523   -27.8928   -47.2475   -78.1217   -16.8277   -19.9787     2.0496   -35.1175   -23.3713   -56.0929   -25.2407   -56.8816   -65.1102   -84.1658  -106.4692   -29.5689   -40.0243   -52.6810   -16.1706   -23.6951   -30.0515   -37.1408   -26.6176   -35.7713   -10.8914    -4.7474   -13.2562   -17.9351
   688.568 0.858E+13 0.477E+00   -4.2116    1.9463  -34.3799  -19.0439  -15.7241   -30.6157     5.9871   -21.6218     9.5028   -28.0136   -48.9878   -53.0017   -72.7435   -80.1807   -15.7831    -6.9084    -6.1253    -9.4846     0.1335     3.7892   -15.4745   -30.6878   -29.8820   -30.6624    -5.3442   -26.0928    -5.1911   -21.2175   -36.3795   -27.3938   -14.1484   -18.3820    -7.2103   -11.4704   -30.0176   -20.6985   -73.7259   -16.9503   -49.7251    -8.5845   -49.1940   -99.2854   -18.2776   -41.3245   -29.8229   -44.0041   -56.8430   -27.8625   -27.7036   -46.9935   -77.6840   -16.6567   -19.8099     2.1310   -34.8790   -23.1925   -55.7651   -25.0583   -56.5828   -64.7821   -83.7786  -105.9962   -29.3398   -39.7620   -52.3833   -15.8360   -23.4970   -29.8370   -36.6934   -26.2327   -35.1549   -10.7410    -4.6385   -13.1072   -17.7762
   691.692 0.959E+13 0.536E+00   -4.0974    2.0450  -33.9301  -18.8581  -15.5544   -30.1830     6.2385   -21.2365     9.5526   -27.4151   -48.2894   -52.1067   -71.5884   -78.8166   -15.2471    -6.5986    -5.8273    -9.1570     0.4080     4.0293   -14.9497   -30.1141   -29.2878   -29.9069    -5.2220   -25.8922    -4.8909   -20.8392   -35.7526   -26.8270   -13.9840   -18.2148    -7.0805   -11.3307   -29.8124   -20.5367   -73.2897   -16.7658   -49.2048    -8.2854   -48.7009   -98.5546   -17.9113   -40.8697   -29.4204   -43.3278   -55.7866   -27.6703   -27.5120   -46.7359   -77.2383   -16.4832   -19.6404     2.2115   -34.6374   -23.0140   -55.4314   -24.8732   -56.2790   -64.4490   -83.3851  -105.5153   -29.1067   -39.4949   -52.0798   -15.4983   -23.2977   -29.6221   -36.2418   -25.8460   -34.5342   -10.5895    -4.5313   -12.9572   -17.6174
   694.899 0.107E+14 0.601E+00   -3.9815    2.1448  -33.4754  -18.6696  -15.3818   -29.7464     6.4912   -20.8486     9.6022   -26.8129   -47.5850   -51.2052   -70.4253   -77.4440   -14.7090    -6.2870    -5.5283    -8.8284     0.6820     4.2704   -14.4240   -29.5387   -28.6893   -29.1474    -5.0982   -25.6886    -4.5896   -20.4579   -35.1213   -26.2575   -13.8178   -18.0458    -6.9501   -11.1891   -29.6042   -20.3732   -72.8462   -16.5790   -48.6786    -7.9852   -48.2024   -97.8143   -17.5424   -40.4110   -29.0151   -42.6460   -54.7252   -27.4757   -27.3181   -46.4747   -76.7850   -16.3076   -19.4701     2.2912   -34.3930   -22.8357   -55.0920   -24.6857   -55.9702   -64.1110   -82.9858  -105.0271   -28.8697   -39.2234   -51.7710   -15.1581   -23.0970   -29.4066   -35.7863   -25.4578   -33.9098   -10.4371    -4.4254   -12.8061   -17.4585
   698.189 0.120E+14 0.675E+00   -3.8640    2.2457  -33.0167  -18.4786  -15.2064   -29.3064     6.7447   -20.4587     9.6516   -26.2080   -46.8756   -50.2989   -69.2564   -76.0653   -14.1696    -5.9741    -5.2287    -8.4992     0.9553     4.5122   -13.8983   -28.9624   -28.0877   -28.3853    -4.9729   -25.4823    -4.2877   -20.0741   -34.4868   -25.6862   -13.6499   -17.8751    -6.8190   -11.0458   -29.3932   -20.2080   -72.3957   -16.3899   -48.1475    -7.6844   -47.6994   -97.0655   -17.1715   -39.9492   -28.6074   -41.9599   -53.6604   -27.2791   -27.1222   -46.2105   -76.3247   -16.1299   -19.2990     2.3702   -34.1459   -22.6573   -54.7475   -24.4960   -55.6572   -63.7687   -82.5812  -104.5321   -28.6291   -38.9479   -51.4574   -14.8159   -22.8950   -29.1906   -35.3277   -25.0684   -33.2827   -10.2836    -4.3207   -12.6541   -17.2994
   701.561 0.133E+14 0.757E+00   -3.7448    2.3478  -32.5543  -18.2850  -15.0284   -28.8634     6.9987   -20.0670     9.7007   -25.6008   -46.1621   -49.3887   -68.0828   -74.6822   -13.6295    -5.6602    -4.9288    -8.1696     1.2277     4.7541   -13.3729   -28.3859   -27.4835   -27.6218    -4.8462   -25.2735    -3.9853   -19.6882   -33.8497   -25.1137   -13.4804   -17.7029    -6.6873   -10.9008   -29.1797   -20.0414   -71.9387   -16.1986   -47.6117    -7.3834   -47.1925   -96.3089   -16.7989   -39.4845   -28.1977   -41.2701   -52.5936   -27.0806   -26.9243   -45.9434   -75.8577   -15.9502   -19.1271     2.4487   -33.8964   -22.4790   -54.3982   -24.3042   -55.3401   -63.4224   -82.1717  -104.0309   -28.3852   -38.6685   -51.1392   -14.4722   -22.6916   -28.9737   -34.8663   -24.6781   -32.6534   -10.1290    -4.2170   -12.5011   -17.1400
   705.015 0.149E+14 0.848E+00   -3.6240    2.4509  -32.0884  -18.0891  -14.8481   -28.4178     7.2528   -19.6739     9.7495   -24.9920   -45.4448   -48.4754   -66.9056   -73.2956   -13.0891    -5.3458    -4.6289    -7.8399     1.4989     4.9959   -12.8483   -27.8095   -26.8775   -26.8575    -4.7183   -25.0624    -3.6828   -19.3005   -33.2104   -24.5405   -13.3092   -17.5291    -6.5549   -10.7543   -28.9638   -19.8733   -71.4753   -16.0052   -47.0716    -7.0823   -46.6820   -95.5450   -16.4248   -39.0172   -27.7862   -40.5771   -51.5254   -26.8804   -26.7248   -45.6738   -75.3845   -15.7686   -18.9544     2.5266   -33.6445   -22.3005   -54.0442   -24.1105   -55.0193   -63.0724   -81.7577  -103.5241   -28.1380   -38.3855   -50.8169   -14.1273   -22.4865   -28.7556   -34.4021   -24.2868   -32.0225    -9.9733    -4.1142   -12.3469   -16.9800
   708.553 0.166E+14 0.951E+00   -3.5015    2.5550  -31.6196  -17.8909  -14.6654   -27.9698     7.5068   -19.2795     9.7979   -24.3820   -44.7245   -47.5597   -65.7258   -71.9071   -12.5489    -5.0311    -4.3294    -7.5102     1.7689     5.2370   -12.3250   -27.2339   -26.2702   -26.0935    -4.5893   -24.8493    -3.3803   -18.9113   -32.5695   -23.9669   -13.1364   -17.3539    -6.4219   -10.6065   -28.7458   -19.7039   -71.0058   -15.8096   -46.5275    -6.7816   -46.1685   -94.7742   -16.0494   -38.5477   -27.3732   -39.8814   -50.4570   -26.6787   -26.5238   -45.4020   -74.9052   -15.5851   -18.7808     2.6039   -33.3905   -22.1220   -53.6858   -23.9150   -54.6952   -62.7190   -81.3398  -103.0123   -27.8877   -38.0991   -50.4910   -13.7817   -22.2797   -28.5362   -33.9355   -23.8946   -31.3902    -9.8164    -4.0121   -12.1915   -16.8193
   712.175 0.185E+14 0.107E+01   -3.3773    2.6603  -31.1480  -17.6903  -14.4808   -27.5197     7.7601   -18.8841     9.8458   -23.7713   -44.0017   -46.6424   -64.5444   -70.5177   -12.0094    -4.7166    -4.0306    -7.1808     2.0374     5.4769   -11.8032   -26.6597   -25.6624   -25.3309    -4.4594   -24.6346    -3.0780   -18.5208   -31.9275   -23.3935   -12.9620   -17.1776    -6.2882   -10.4574   -28.5261   -19.5334   -70.5303   -15.6116   -45.9795    -6.4816   -45.6525   -93.9970   -15.6728   -38.0762   -26.9590   -39.1834   -49.3893   -26.4759   -26.3217   -45.1287   -74.4203   -15.4000   -18.6065     2.6809   -33.1348   -21.9433   -53.3236   -23.7182   -54.3685   -62.3630   -80.9188  -102.4966   -27.6343   -37.8097   -50.1620   -13.4358   -22.0707   -28.3148   -33.4665   -23.5013   -30.7568    -9.6581    -3.9105   -12.0348   -16.6574
   715.885 0.206E+14 0.119E+01   -3.2511    2.7665  -30.6737  -17.4873  -14.2944   -27.0677     8.0123   -18.4879     9.8928   -23.1602   -43.2765   -45.7240   -63.3621   -69.1283   -11.4708    -4.4028    -3.7331    -6.8518     2.3042     5.7147   -11.2835   -26.0874   -25.0546   -24.5707    -4.3288   -24.4189    -2.7762   -18.1291   -31.2847   -22.8207   -12.7860   -17.0004    -6.1539   -10.3075   -28.3053   -19.3621   -70.0489   -15.4111   -45.4275    -6.1828   -45.1346   -93.2135   -15.2950   -37.6027   -26.5436   -38.4832   -48.3229   -26.2726   -26.1191   -44.8546   -73.9301   -15.2131   -18.4312     2.7573   -32.8777   -21.7644   -52.9577   -23.5202   -54.0398   -62.0051   -80.4957  -101.9782   -27.3780   -37.5176   -49.8307   -13.0902   -21.8591   -28.0906   -32.9949   -23.1067   -30.1225    -9.4980    -3.8090   -11.8763   -16.4939
   719.686 0.230E+14 0.134E+01   -3.1226    2.8739  -30.1971  -17.2820  -14.1065   -26.6139     8.2627   -18.0911     9.9385   -22.5494   -42.5496   -44.8054   -62.1799   -67.7404   -10.9338    -4.0903    -3.4375    -6.5235     2.5691     5.9494   -10.7663   -25.5182   -24.4478   -23.8147    -4.1980   -24.2029    -2.4751   -17.7365   -30.6417   -22.2489   -12.6084   -16.8226    -6.0188   -10.1571   -28.0842   -19.1904   -69.5618   -15.2078   -44.8716    -5.8860   -44.6158   -92.4243   -14.9159   -37.1277   -26.1274   -37.7811   -47.2590   -26.0697   -25.9169   -44.5809   -73.4353   -15.0248   -18.2551     2.8333   -32.6199   -21.5853   -52.5889   -23.3218   -53.7106   -61.6465   -80.0723  -101.4594   -27.1188   -37.2233   -49.4984   -12.7458   -21.6439   -27.8624   -32.5207   -22.7101   -29.4874    -9.3359    -3.7073   -11.7158   -16.3279
   723.580 0.256E+14 0.150E+01   -2.9915    2.9823  -29.7182  -17.0742  -13.9180   -26.1587     8.5103   -17.6940     9.9822   -21.9393   -41.8215   -43.8873   -60.9991   -66.3553   -10.3989    -3.7801    -3.1449    -6.1963     2.8317     6.1792   -10.2523   -24.9534   -23.8433   -23.0652    -4.0676   -23.9880    -2.1751   -17.3433   -29.9990   -21.6788   -12.4290   -16.6451    -5.8830   -10.0068   -27.8641   -19.0189   -69.0693   -15.0012   -44.3115    -5.5920   -44.0974   -91.6300   -14.5356   -36.6512   -25.7107   -37.0773   -46.1988   -25.8683   -25.7162   -44.3098   -72.9368   -14.8352   -18.0780     2.9088   -32.3624   -21.4061   -52.2181   -23.1237   -53.3827   -61.2892   -79.6510  -100.9432   -26.8570   -36.9276   -49.1669   -12.4039   -21.4240   -27.6284   -32.0434   -22.3107   -28.8514    -9.1710    -3.6049   -11.5525   -16.1581
   727.573 0.285E+14 0.168E+01   -2.8570    3.0919  -29.2376  -16.8638  -13.7295   -25.7023     8.7537   -17.2970    10.0230   -21.3308   -41.0930   -42.9711   -59.8213   -64.9754    -9.8672    -3.4736    -2.8566    -5.8705     3.0916     6.4017    -9.7425   -24.3947   -23.2429   -22.3255    -3.9385   -23.7760    -1.8764   -16.9499   -29.3574   -21.1113   -12.2479   -16.4685    -5.7464    -9.8575   -27.6468   -18.8485   -68.5717   -14.7906   -43.7469    -5.3024   -43.5812   -90.8311   -14.1536   -36.1737   -25.2937   -36.3719   -45.1442   -25.6704   -25.5191   -44.0439   -72.4359   -14.6445   -17.9000     2.9838   -32.1067   -21.2265   -51.8468   -22.9273   -53.0588   -60.9360   -79.2357  -100.4343   -26.5927   -36.6319   -48.8392   -12.0661   -21.1973   -27.3857   -31.5625   -21.9069   -28.2145    -9.0023    -3.5007   -11.3855   -15.9828
   731.669 0.318E+14 0.188E+01   -2.7181    3.2028  -28.7557  -16.6508  -13.5425   -25.2455     8.9907   -16.9007    10.0594   -20.7255   -40.3654   -42.0589   -58.6494   -63.6042    -9.3400    -3.1730    -2.5749    -5.5470     3.3478     6.6134    -9.2384   -23.8452   -22.6495   -21.6007    -3.8121   -23.5697    -1.5800   -16.5569   -28.7184   -20.5479   -12.0650   -16.2944    -5.6091    -9.7107   -27.4352   -18.6806   -68.0695   -14.5751   -43.1776    -5.0193   -43.0703   -90.0292   -13.7700   -35.6958   -24.8772   -35.6654   -44.0980   -25.4788   -25.3282   -43.7875   -71.9346   -14.4534   -17.7210     3.0583   -31.8550   -21.0467   -51.4770   -22.7345   -52.7432   -60.5910   -78.8319   -99.9398   -26.3265   -36.3380   -48.5192   -11.7353   -20.9614   -27.1304   -31.0774   -21.4971   -27.5769    -8.8286    -3.3936   -11.2136   -15.7993
   735.874 0.354E+14 0.210E+01   -2.5738    3.3148  -28.2735  -16.4350  -13.3587   -24.7891     9.2183   -16.5063    10.0895   -20.1251   -39.6406   -41.1535   -57.4874   -62.2466    -8.8194    -2.8812    -2.3026    -5.2267     3.5994     6.8094    -8.7420   -23.3088   -22.0669   -20.8974    -3.6903   -23.3727    -1.2869   -16.1654   -28.0840   -19.9905   -11.8802   -16.1245    -5.4709    -9.5681   -27.2328   -18.5171   -67.5638   -14.3534   -42.6032    -4.7457   -42.5683   -89.2261   -13.3845   -35.2185   -24.4622   -34.9587   -43.0643   -25.2972   -25.1474   -43.5461   -71.4358   -14.2624   -17.5409     3.1323   -31.6103   -20.8667   -51.1115   -22.5478   -52.4414   -60.2597   -78.4468   -99.4687   -26.0588   -36.0482   -48.2125   -11.4148   -20.7127   -26.8575   -30.5872   -21.0787   -26.9388    -8.6481    -3.2819   -11.0348   -15.6042
   740.191 0.394E+14 0.236E+01   -2.4225    3.4281  -27.7923  -16.2164  -13.1803   -24.3346     9.4330   -16.1150    10.1111   -19.5328   -38.9215   -40.2596   -56.3410   -60.9101    -8.3084    -2.6019    -2.0435    -4.9111     3.8449     6.9838    -8.2565   -22.7907   -21.5002   -20.2247    -3.5751   -23.1894    -0.9984   -15.7766   -27.4570   -19.4421   -11.6934   -15.9610    -5.3319    -9.4319   -27.0441   -18.3600   -67.0556   -14.1241   -42.0237    -4.4851   -42.0804   -88.4243   -12.9971   -34.7431   -24.0500   -34.2532   -42.0490   -25.1299   -24.9808   -43.3263   -70.9427   -14.0723   -17.3599     3.2057   -31.3759   -20.6865   -50.7539   -22.3702   -52.1597   -59.9485   -78.0893   -99.0319   -25.7906   -35.7656   -47.9255   -11.1094   -20.4472   -26.5608   -30.0915   -20.6493   -26.3012    -8.4588    -3.1636   -10.8472   -15.3936
   744.625 0.438E+14 0.264E+01   -2.2630    3.5428  -27.3142  -15.9949  -13.0092   -23.8840     9.6305   -15.7290    10.1221   -18.9526   -38.2123   -39.3831   -55.2187   -59.6051    -7.8112    -2.3391    -1.8017    -4.6023     4.0820     7.1304    -7.7859   -22.2971   -20.9557   -19.5930    -3.4688   -23.0239    -0.7168   -15.3928   -26.8416   -18.9070   -11.5046   -15.8060    -5.1921    -9.3041   -26.8730   -18.2115   -66.5461   -13.8858   -41.4399    -4.2419   -41.6119   -87.6271   -12.6088   -34.2717   -23.6428   -33.5517   -41.0606   -24.9810   -24.8327   -43.1341   -70.4586   -13.8839   -17.1777     3.2786   -31.1553   -20.5061   -50.4072   -22.2045   -51.9044   -59.6637   -77.7673   -98.6395   -25.5224   -35.4929   -47.6643   -10.8239   -20.1613   -26.2351   -29.5904   -20.2073   -25.6664    -8.2588    -3.0370   -10.6491   -15.1637
   749.180 0.487E+14 0.295E+01   -2.0947    3.6587  -26.8422  -15.7706  -12.8465   -23.4402     9.8070   -15.3512    10.1216   -18.3904   -37.5187   -38.5330   -54.1322   -58.3463    -7.3337    -2.0969    -1.5812    -4.3034     4.3078     7.2442    -7.3363   -21.8350   -20.4403   -19.0130    -3.3721   -22.8782    -0.4449   -15.0168   -26.2437   -18.3909   -11.3139   -15.6603    -5.0515    -9.1858   -26.7216   -18.0725   -66.0358   -13.6380   -40.8541    -4.0199   -41.1673   -86.8380   -12.2218   -33.8072   -23.2434   -32.8597   -40.1108   -24.8525   -24.7050   -42.9725   -69.9850   -13.6976   -16.9946     3.3508   -30.9500   -20.3254   -50.0731   -22.0521   -51.6783   -59.4081   -77.4850   -98.2966   -25.2547   -35.2315   -47.4320   -10.5626   -19.8532   -25.8777   -29.0860   -19.7540   -25.0395    -8.0474    -2.9012   -10.4395   -14.9130
   753.861 0.541E+14 0.330E+01   -1.9186    3.7759  -26.3805  -15.5433  -12.6907   -23.0077     9.9593   -14.9860    10.1109   -17.8552   -36.8497   -37.7227   -53.0993   -57.1559    -6.8848    -1.8782    -1.3850    -4.0187     4.5178     7.3238    -6.9165   -21.4119   -19.9613   -18.4953    -3.2837   -22.7492    -0.1874   -14.6531   -25.6723   -17.9030   -11.1212   -15.5227    -4.9100    -9.0753   -26.5868   -17.9415   -65.5235   -13.3817   -40.2717    -3.8222   -40.7484   -86.0603   -11.8417   -33.3542   -22.8564   -32.1871   -39.2174   -24.7415   -24.5948   -42.8372   -69.5192   -13.5130   -16.8104     3.4225   -30.7575   -20.1446   -49.7490   -21.9112   -51.4771   -59.1773   -77.2363   -97.9957   -24.9870   -34.9795   -47.2239   -10.3282   -19.5259   -25.4930   -28.5842   -19.2968   -24.4308    -7.8259    -2.7578   -10.2198   -14.6443
   758.670 0.602E+14 0.369E+01   -1.7386    3.8944  -25.9374  -15.3132  -12.5358   -22.5946    10.0853   -14.6417    10.0960   -17.3632   -36.2216   -36.9764   -52.1524   -56.0746    -6.4808    -1.6852    -1.2152    -3.7564     4.7040     7.3728    -6.5429   -21.0380   -19.5291   -18.0522    -3.1977   -22.6252     0.0479   -14.3098   -25.1434   -17.4592   -10.9265   -15.3870    -4.7678    -8.9670   -26.4570   -17.8126   -65.0056   -13.1209   -39.7049    -3.6508   -40.3537   -85.2982   -11.4804   -32.9206   -22.4899   -31.5539   -38.4129   -24.6361   -24.4902   -42.7104   -69.0516   -13.3280   -16.6252     3.4935   -30.5678   -19.9636   -49.4251   -21.7738   -51.2830   -58.9536   -76.9976   -97.7072   -24.7174   -34.7290   -47.0225   -10.1208   -19.1903   -25.0973   -28.0986   -18.8545   -23.8620    -7.5998    -2.6121    -9.9956   -14.3685
   763.609 0.668E+14 0.412E+01   -1.5631    4.0142  -25.5280  -15.0802  -12.3690   -22.2160    10.1830   -14.3333    10.0898   -16.9445   -35.6645   -36.3394   -51.3519   -55.1776    -6.1517    -1.5202    -1.0741    -3.5315     4.8512     7.4020    -6.2454   -20.7307   -19.1610   -17.7032    -3.1011   -22.4805     0.2457   -14.0020   -24.6874   -17.0899   -10.7299   -15.2406    -4.6248    -8.8478   -26.3064   -17.6731   -64.4737   -12.8638   -39.1771    -3.5081   -39.9770   -84.5588   -11.1615   -32.5217   -22.1589   -30.9987   -37.7575   -24.5106   -24.3656   -42.5535   -68.5613   -13.1382   -16.4390     3.5638   -30.3601   -19.7826   -49.0804   -21.6225   -51.0574   -58.6985   -76.7176   -97.3669   -24.4414   -34.4626   -46.7892    -9.9381   -18.8692   -24.7249   -27.6557   -18.4652   -23.3747    -7.3806    -2.4756    -9.7783   -14.1085
   768.678 0.742E+14 0.461E+01   -1.4015    4.1351  -25.1680  -14.8446  -12.1751   -21.8876    10.2521   -14.0763    10.1076   -16.6301   -35.2095   -35.8582   -50.7598   -54.5424    -5.9285    -1.3832    -0.9616    -3.3596     4.9441     7.4268    -6.0551   -20.5053   -18.8725   -17.4638    -2.9788   -22.2844     0.3906   -13.7452   -24.3352   -16.8259   -10.5316   -15.0681    -4.4811    -8.7024   -26.1042   -17.5075   -63.9191   -12.6200   -38.7134    -3.3941   -39.6092   -83.8486   -10.9097   -32.1730   -21.8791   -30.5620   -37.3131   -24.3344   -24.1902   -42.3203   -68.0236   -12.9376   -16.2520     3.6335   -30.1096   -19.6014   -48.6903   -21.4359   -50.7544   -58.3659   -76.3347   -96.8981   -24.1530   -34.1591   -46.4779    -9.7740   -18.5900   -24.4169   -27.2848   -18.1717   -23.0135    -7.1820    -2.3620    -9.5816   -13.8916
   773.880 0.823E+14 0.515E+01   -1.2515    4.2572  -24.8433  -14.6064  -11.9576   -21.5952    10.3035   -13.8566    10.1461   -16.3917   -34.8283   -35.4903   -50.3191   -54.0980    -5.7827    -1.2634    -0.8671    -3.2264     4.9969     7.4545    -5.9433   -20.3368   -18.6387   -17.2983    -2.8341   -22.0439     0.4969   -13.5255   -24.0584   -16.6388   -10.3315   -14.8731    -4.3367    -8.5345   -25.8576   -17.3195   -63.3444   -12.3872   -38.2972    -3.2979   -39.2423   -83.1561   -10.7085   -31.8605   -21.6363   -30.2128   -37.0228   -24.1144   -23.9710   -42.0216   -67.4450   -12.7273   -16.0641     3.7026   -29.8224   -19.4203   -48.2611   -21.2186   -50.3845   -57.9663   -75.8632   -96.3183   -23.8534   -33.8230   -46.0993    -9.6187   -18.3466   -24.1638   -26.9686   -17.9534   -22.7468    -7.0009    -2.2680    -9.4025   -13.7116
   779.212 0.913E+14 0.575E+01   -1.1043    4.3803  -24.5274  -14.3659  -11.7309   -21.3125    10.3496   -13.6478    10.1910   -16.1761   -34.4680   -35.1561   -49.9240   -53.7115    -5.6612    -1.1484    -0.7781    -3.1054     5.0362     7.4834    -5.8569   -20.1864   -18.4207   -17.1551    -2.6815   -21.7875     0.5910   -13.3162   -23.8040   -16.4755   -10.1299   -14.6698    -4.1918    -8.3583   -25.5951   -17.1232   -62.7588   -12.1566   -37.8935    -3.2073   -38.8728   -82.4640   -10.5226   -31.5578   -21.4040   -29.8895   -36.7803   -23.8790   -23.7365   -41.6998   -66.8487   -12.5129   -15.8755     3.7710   -29.5217   -19.2392   -47.8160   -20.9904   -49.9905   -57.5427   -75.3599   -95.6988   -23.5484   -33.4742   -45.6961    -9.4655   -18.1137   -23.9279   -26.6681   -17.7587   -22.5090    -6.8248    -2.1810    -9.2283   -13.5432
   784.676 0.101E+15 0.642E+01   -0.9569    4.5044  -24.2111  -14.1232  -11.5006   -21.0300    10.3947   -13.4402    10.2369   -15.9642   -34.1096   -34.8268   -49.5358   -53.3349    -5.5446    -1.0342    -0.6904    -2.9869     5.0719     7.5123    -5.7765   -20.0400   -18.2048   -17.0165    -2.5263   -21.5264     0.6827   -13.1078   -23.5529   -16.3167    -9.9268   -14.4638    -4.0464    -8.1794   -25.3277   -16.9244   -62.1662   -11.9254   -37.4898    -3.1179   -38.5001   -81.7666   -10.3393   -31.2553   -21.1727   -29.5699   -36.5470   -23.6395   -23.4979   -41.3718   -66.2441   -12.2967   -15.6863     3.8388   -29.2163   -19.0582   -47.3640   -20.7590   -49.5890   -57.1117   -74.8472   -95.0674   -23.2403   -33.1208   -45.2851    -9.3125   -17.8819   -23.6946   -26.3690   -17.5681   -22.2760    -6.6489    -2.0962    -9.0544   -13.3768
   790.268 0.112E+15 0.717E+01   -0.8089    4.6293  -23.8928  -13.8785  -11.2681   -20.7460    10.4393   -13.2323    10.2828   -15.7524   -33.7496   -34.4972   -49.1476   -52.9592    -5.4294    -0.9200    -0.6033    -2.8692     5.1057     7.5408    -5.6983   -19.8951   -17.9886   -16.8789    -2.3700   -21.2630     0.7737   -12.8987   -23.3015   -16.1588    -9.7225   -14.2564    -3.9006    -7.9991   -25.0579   -16.7242   -61.5676   -11.6930   -37.0840    -3.0290   -38.1242   -81.0631   -10.1562   -30.9515   -20.9407   -29.2498   -36.3157   -23.3980   -23.2573   -41.0409   -65.6332   -12.0795   -15.4965     3.9060   -28.9080   -18.8773   -46.9073   -20.5263   -49.1838   -56.6768   -74.3298   -94.4300   -22.9299   -32.7646   -44.8699    -9.1594   -17.6493   -23.4614   -26.0687   -17.3781   -22.0434    -6.4724    -2.0124    -8.8800   -13.2107
   795.987 0.124E+15 0.799E+01   -0.6603    4.7550  -23.5724  -13.6322  -11.0337   -20.4606    10.4837   -13.0237    10.3284   -15.5403   -33.3878   -34.1666   -48.7584   -52.5832    -5.3148    -0.8058    -0.5166    -2.7518     5.1382     7.5689    -5.6217   -19.7513   -17.7717   -16.7418    -2.2126   -20.9977     0.8644   -12.6888   -23.0495   -16.0012    -9.5171   -14.0479    -3.7544    -7.8175   -24.7862   -16.5229   -60.9637   -11.4597   -36.6761    -2.9406   -37.7453   -80.3540    -9.9732   -30.6463   -20.7079   -28.9289   -36.0852   -23.1552   -23.0154   -40.7079   -65.0170   -11.8615   -15.3063     3.9726   -28.5975   -18.6965   -46.4464   -20.2927   -48.7755   -56.2391   -73.8087   -93.7880   -22.6178   -32.4063   -44.4513    -9.0064   -17.4160   -23.2279   -25.7671   -17.1882   -21.8105    -6.2953    -1.9296    -8.7049   -13.0445
   801.830 0.138E+15 0.892E+01   -0.5115    4.8813  -23.2502  -13.3844  -10.7978   -20.1739    10.5280   -12.8146    10.3738   -15.3279   -33.0243   -33.8351   -48.3682   -52.2068    -5.2009    -0.6915    -0.4304    -2.6349     5.1694     7.5966    -5.5465   -19.6084   -17.5542   -16.6052    -2.0545   -20.7309     0.9547   -12.4781   -22.7968   -15.8439    -9.3107   -13.8386    -3.6079    -7.6350   -24.5130   -16.3208   -60.3550   -11.2258   -36.2667    -2.8525   -37.3638   -79.6398    -9.7904   -30.3400   -20.4745   -28.6075   -35.8553   -22.9114   -22.7724   -40.3732   -64.3960   -11.6431   -15.1158     4.0387   -28.2848   -18.5160   -45.9819   -20.0586   -48.3648   -55.7989   -73.2847   -93.1423   -22.3044   -32.0463   -44.0301    -8.8536   -17.1819   -22.9941   -25.4642   -16.9983   -21.5773    -6.1177    -1.8476    -8.5293   -12.8782
   807.795 0.152E+15 0.994E+01   -0.3625    5.0081  -22.9265  -13.1353  -10.5605   -19.8861    10.5720   -12.6051    10.4189   -15.1152   -32.6595   -33.5028   -47.9773   -51.8300    -5.0874    -0.5772    -0.3445    -2.5183     5.1995     7.6240    -5.4724   -19.4663   -17.3363   -16.4691    -1.8957   -20.4629     1.0447   -12.2668   -22.5436   -15.6869    -9.1036   -13.6285    -3.4613    -7.4518   -24.2386   -16.1180   -59.7421   -10.9916   -35.8560    -2.7648   -36.9799   -78.9213    -9.6080   -30.0327   -20.2404   -28.2858   -35.6260   -22.6666   -22.5285   -40.0372   -63.7708   -11.4245   -14.9250     4.1043   -27.9702   -18.3357   -45.5141   -19.8244   -47.9521   -55.3567   -72.7582   -92.4934   -21.9900   -31.6852   -43.6065    -8.7014   -16.9472   -22.7600   -25.1604   -16.8085   -21.3439    -5.9397    -1.7665    -8.3533   -12.7120
   813.878 0.168E+15 0.111E+02   -0.2137    5.1353  -22.6016  -12.8853  -10.3221   -19.5975    10.6158   -12.3954    10.4637   -14.9023   -32.2937   -33.1701   -47.5859   -51.4532    -4.9746    -0.4630    -0.2590    -2.4021     5.2286     7.6511    -5.3995   -19.3251   -17.1181   -16.3334    -1.7365   -20.1940     1.1344   -12.0550   -22.2900   -15.5302    -8.8959   -13.4178    -3.3146    -7.2679   -23.9632   -15.9147   -59.1256   -10.7572   -35.4447    -2.6775   -36.5939   -78.1990    -9.4262   -29.7247   -20.0060   -27.9642   -35.3973   -22.4212   -22.2840   -39.7001   -63.1420   -11.2061   -14.7342     4.1693   -27.6539   -18.1558   -45.0435   -19.5902   -47.5378   -54.9130   -72.2298   -91.8420   -21.6751   -31.3235   -43.1811    -8.5497   -16.7121   -22.5260   -24.8558   -16.6188   -21.1105    -5.7614    -1.6861    -8.1770   -12.5460
   820.075 0.186E+15 0.123E+02   -0.0652    5.2628  -22.2759  -12.6345  -10.0830   -19.3083    10.6594   -12.1856    10.5083   -14.6895   -31.9272   -32.8371   -47.1942   -51.0764    -4.8622    -0.3489    -0.1739    -2.2863     5.2568     7.6779    -5.3276   -19.1847   -16.8997   -16.1982    -1.5769   -19.9244     1.2239   -11.8430   -22.0363   -15.3738    -8.6878   -13.2069    -3.1679    -7.0836   -23.6870   -15.7110   -58.5061   -10.5232   -35.0331    -2.5906   -36.2060   -77.4736    -9.2452   -29.4161   -19.7714   -27.6430   -35.1692   -22.1753   -22.0390   -39.3622   -62.5103   -10.9881   -14.5433     4.2339   -27.3360   -17.9761   -44.5704   -19.3565   -47.1222   -54.4681   -71.6999   -91.1888   -21.3601   -30.9614   -42.7543    -8.3989   -16.4767   -22.2919   -24.5507   -16.4293   -20.8770    -5.5829    -1.6063    -8.0006   -12.3800
   826.384 0.206E+15 0.137E+02    0.0826    5.3905  -21.9496  -12.3833   -9.8433   -19.0188    10.7028   -11.9757    10.5526   -14.4767   -31.5602   -32.5040   -46.8025   -50.6998    -4.7503    -0.2350    -0.0892    -2.1709     5.2843     7.7044    -5.2566   -19.0450   -16.6813   -16.0633    -1.4172   -19.6544     1.3129   -11.6308   -21.7825   -15.2178    -8.4795   -12.9957    -3.0213    -6.8991   -23.4104   -15.5071   -57.8842   -10.2896   -34.6218    -2.5040   -35.8166   -76.7458    -9.0651   -29.1074   -19.5367   -27.3225   -34.9417   -21.9292   -21.7938   -39.0239   -61.8761   -10.7708   -14.3526     4.2981   -27.0169   -17.7969   -44.0953   -19.1234   -46.7059   -54.0225   -71.1692   -90.5344   -21.0453   -30.5997   -42.3265    -8.2491   -16.2412   -22.0580   -24.2453   -16.2400   -20.6437    -5.4044    -1.5271    -7.8242   -12.2143
   832.801 0.227E+15 0.153E+02    0.2297    5.5183  -21.6230  -12.1318   -9.6033   -18.7292    10.7460   -11.7660    10.5967   -14.2642   -31.1930   -32.1710   -46.4109   -50.3236    -4.6388    -0.1213    -0.0049    -2.0559     5.3111     7.7306    -5.1863   -18.9060   -16.4630   -15.9290    -1.2574   -19.3842     1.4017   -11.4186   -21.5289   -15.0621    -8.2712   -12.7845    -2.8749    -6.7144   -23.1336   -15.3032   -57.2603   -10.0569   -34.2111    -2.4178   -35.4259   -76.0160    -8.8862   -28.7986   -19.3020   -27.0031   -34.7149   -21.6830   -21.5485   -38.6854   -61.2400   -10.5544   -14.1620     4.3618   -26.6966   -17.6181   -43.6186   -18.8912   -46.2892   -53.5765   -70.6379   -89.8793   -20.7312   -30.2385   -41.8982    -8.1004   -16.0058   -21.8244   -23.9398   -16.0511   -20.4107    -5.2259    -1.4485    -7.6478   -12.0489
   839.322 0.251E+15 0.170E+02    0.3757    5.6461  -21.2963  -11.8802   -9.3632   -18.4397    10.7891   -11.5566    10.6406   -14.0519   -30.8260   -31.8384   -46.0197   -49.9479    -4.5278    -0.0079     0.0791    -1.9413     5.3374     7.7567    -5.1167   -18.7676   -16.2449   -15.7950    -1.0976   -19.1140     1.4902   -11.2066   -21.2755   -14.9069    -8.0629   -12.5734    -2.7287    -6.5298   -22.8568   -15.0995   -56.6350    -9.8251   -33.8015    -2.3319   -35.0341   -75.2849    -8.7086   -28.4899   -19.0676   -26.6849   -34.4886   -21.4369   -21.3033   -38.3471   -60.6025   -10.3392   -13.9718     4.4252   -26.3753   -17.4398   -43.1406   -18.6603   -45.8724   -53.1306   -70.1066   -89.2241   -20.4181   -29.8783   -41.4698    -7.9531   -15.7706   -21.5911   -23.6344   -15.8626   -20.1780    -5.0476    -1.3704    -7.4715   -11.8837
   845.944 0.277E+15 0.189E+02    0.5206    5.7737  -20.9699  -11.6288   -9.1231   -18.1504    10.8319   -11.3474    10.6842   -13.8401   -30.4593   -31.5062   -45.6291   -49.5728    -4.4172     0.1053     0.1628    -1.8271     5.3632     7.7825    -5.0476   -18.6298   -16.0271   -15.6615    -0.9380   -18.8440     1.5784   -10.9949   -21.0225   -14.7520    -7.8548   -12.3626    -2.5827    -6.3454   -22.5802   -14.8959   -56.0088    -9.5947   -33.3934    -2.2463   -34.6414   -74.5531    -8.5325   -28.1817   -18.8334   -26.3682   -34.2630   -21.1911   -21.0585   -38.0090   -59.9642   -10.1254   -13.7819     4.4882   -26.0532   -17.2620   -42.6617   -18.4307   -45.4558   -52.6850   -69.5757   -88.5694   -20.1064   -29.5195   -41.0416    -7.8071   -15.5357   -21.3583   -23.3294   -15.6744   -19.9457    -4.8696    -1.2927    -7.2956   -11.7190
   852.667 0.305E+15 0.211E+02    0.6642    5.9012  -20.6438  -11.3777   -8.8833   -17.8616    10.8746   -11.1387    10.7276   -13.6286   -30.0930   -31.1747   -45.2392   -49.1985    -4.3070     0.2182     0.2461    -1.7133     5.3886     7.8082    -4.9790   -18.4926   -15.8096   -15.5284    -0.7787   -18.5744     1.6663   -10.7834   -20.7699   -14.5976    -7.6471   -12.1522    -2.4371    -6.1612   -22.3040   -14.6927   -55.3818    -9.3656   -32.9868    -2.1611   -34.2481   -73.8208    -8.3579   -27.8738   -18.5997   -26.0532   -34.0380   -20.9457   -20.8140   -37.6714   -59.3252    -9.9130   -13.5924     4.5509   -25.7304   -17.0846   -42.1821   -18.2026   -45.0397   -52.2399   -69.0454   -87.9153   -19.7961   -29.1623   -40.6138    -7.6627   -15.3011   -21.1259   -23.0248   -15.4867   -19.7138    -4.6919    -1.2154    -7.1199   -11.5546
   859.481 0.337E+15 0.234E+02    0.8063    6.0284  -20.3185  -11.1272   -8.6441   -17.5735    10.9170   -10.9306    10.7707   -13.4178   -29.7278   -30.8441   -44.8503   -48.8253    -4.1972     0.3307     0.3290    -1.6000     5.4137     7.8337    -4.9109   -18.3559   -15.5929   -15.3957    -0.6197   -18.3055     1.7538   -10.5726   -20.5180   -14.4437    -7.4399   -11.9423    -2.2920    -5.9775   -22.0285   -14.4900   -54.7552    -9.1382   -32.5825    -2.0762   -33.8545   -73.0890    -8.1850   -27.5668   -18.3666   -25.7403   -33.8138   -20.7010   -20.5701   -37.3346   -58.6866    -9.7025   -13.4035     4.6133   -25.4074   -16.9079   -41.7024   -17.9764   -44.6247   -51.7960   -68.5163   -87.2628   -19.4877   -28.8071   -40.1871    -7.5199   -15.0673   -20.8942   -22.7211   -15.2997   -19.4827    -4.5147    -1.1384    -6.9448   -11.3907
   866.387 0.371E+15 0.260E+02    0.9469    6.1552  -19.9941  -10.8773   -8.4055   -17.2862    10.9593   -10.7230    10.8137   -13.2075   -29.3635   -30.5145   -44.4624   -48.4530    -4.0877     0.4428     0.4117    -1.4870     5.4387     7.8591    -4.8430   -18.2197   -15.3766   -15.2634    -0.4613   -18.0374     1.8411   -10.3624   -20.2667   -14.2902    -7.2333   -11.7330    -2.1474    -5.7944   -21.7538   -14.2879   -54.1289    -8.9126   -32.1804    -1.9916   -33.4608   -72.3579    -8.0138   -27.2607   -18.1341   -25.4294   -33.5901   -20.4569   -20.3270   -36.9988   -58.0484    -9.4937   -13.2152     4.6755   -25.0840   -16.7317   -41.2228   -17.7521   -44.2107   -51.3533   -67.9887   -86.6120   -19.1814   -28.4542   -39.7615    -7.3787   -14.8340   -20.6631   -22.4181   -15.1131   -19.2522    -4.3381    -1.0617    -6.7701   -11.2273
   873.384 0.409E+15 0.289E+02    1.0860    6.2816  -19.6707  -10.6283   -8.1677   -16.9998    11.0015   -10.5161    10.8565   -12.9979   -29.0003   -30.1859   -44.0757   -48.0818    -3.9786     0.5546     0.4941    -1.3744     5.4636     7.8844    -4.7753   -18.0839   -15.1611   -15.1315    -0.3034   -17.7702     1.9281   -10.1529   -20.0163   -14.1371    -7.0274   -11.5244    -2.0032    -5.6118   -21.4799   -14.0864   -53.5034    -8.6888   -31.7808    -1.9072   -33.0671   -71.6279    -7.8444   -26.9554   -17.9023   -25.1207   -33.3670   -20.2137   -20.0846   -36.6640   -57.4110    -9.2869   -13.0275     4.7374   -24.7604   -16.5560   -40.7435   -17.5296   -43.7981   -50.9119   -67.4626   -85.9632   -18.8773   -28.1036   -39.3373    -7.2393   -14.6015   -20.4328   -22.1161   -14.9271   -19.0224    -4.1620    -0.9853    -6.5960   -11.0644
   880.469 0.451E+15 0.321E+02    1.2234    6.4076  -19.3485  -10.3801   -7.9307   -16.7144    11.0434   -10.3101    10.8990   -12.7891   -28.6385   -29.8587   -43.6904   -47.7120    -3.8699     0.6659     0.5761    -1.2622     5.4882     7.9096    -4.7080   -17.9486   -14.9463   -15.0001    -0.1461   -17.5039     2.0147    -9.9441   -19.7667   -13.9846    -6.8222   -11.3166    -1.8596    -5.4299   -21.2071   -13.8857   -52.8788    -8.4669   -31.3838    -1.8232   -32.6737   -70.8993    -7.6769   -26.6514   -17.6714   -24.8144   -33.1447   -19.9713   -19.8431   -36.3305   -56.7747    -9.0820   -12.8405     4.7989   -24.4369   -16.3811   -40.2647   -17.3092   -43.3869   -50.4721   -66.9384   -85.3166   -18.5754   -27.7554   -38.9145    -7.1016   -14.3698   -20.2034   -21.8151   -14.7418   -18.7935    -3.9865    -0.9092    -6.4226   -10.9021
   887.643 0.496E+15 0.356E+02    1.3592    6.5331  -19.0274  -10.1328   -7.6946   -16.4301    11.0852   -10.1046    10.9414   -12.5810   -28.2780   -29.5325   -43.3064   -47.3433    -3.7615     0.7768     0.6579    -1.1504     5.5129     7.9347    -4.6407   -17.8137   -14.7323   -14.8690     0.0107   -17.2386     2.1011    -9.7361   -19.5180   -13.8326    -6.6178   -11.1096    -1.7165    -5.2487   -20.9352   -13.6857   -52.2554    -8.2468   -30.9894    -1.7395   -32.2805   -70.1722    -7.5111   -26.3483   -17.4412   -24.5103   -32.9230   -19.7298   -19.6025   -35.9981   -56.1396    -8.8791   -12.6541     4.8604   -24.1134   -16.2066   -39.7865   -17.0908   -42.9772   -50.0338   -66.4160   -84.6722   -18.2759   -27.4096   -38.4933    -6.9655   -14.1389   -19.9746   -21.5153   -14.5571   -18.5653    -3.8117    -0.8332    -6.2498   -10.7403
   894.907 0.546E+15 0.395E+02    1.4935    6.6582  -18.7075   -9.8865   -7.4594   -16.1468    11.1269    -9.9000    10.9837   -12.3737   -27.9187   -29.2076   -42.9237   -46.9758    -3.6534     0.8873     0.7394    -1.0390     5.5376     7.9597    -4.5736   -17.6791   -14.5190   -14.7382     0.1668   -16.9743     2.1872    -9.5288   -19.2701   -13.6810    -6.4142   -10.9033    -1.5739    -5.0682   -20.6644   -13.4864   -51.6333    -8.0286   -30.5976    -1.6560   -31.8877   -69.4467    -7.3470   -26.0464   -17.2119   -24.2084   -32.7020   -19.4891   -19.3627   -35.6668   -55.5058    -8.6780   -12.4685     4.9216   -23.7900   -16.0327   -39.3091   -16.8742   -42.5689   -49.5972   -65.8955   -84.0302   -17.9786   -27.0663   -38.0737    -6.8310   -13.9089   -19.7467   -21.2165   -14.3731   -18.3379    -3.6376    -0.7574    -6.0776   -10.5791
   902.264 0.601E+15 0.438E+02    1.6262    6.7828  -18.3888   -9.6410   -7.2251   -15.8646    11.1683    -9.6961    11.0257   -12.1671   -27.5609   -28.8840   -42.5424   -46.6097    -3.5457     0.9974     0.8205    -0.9280     5.5621     7.9847    -4.5068   -17.5450   -14.3065   -14.6079     0.3223   -16.7110     2.2730    -9.3224   -19.0231   -13.5300    -6.2113   -10.6978    -1.4319    -4.8884   -20.3946   -13.2878   -51.0124    -7.8122   -30.2084    -1.5729   -31.4952   -68.7229    -7.1846   -25.7455   -16.9833   -23.9087   -32.4817   -19.2493   -19.1238   -35.3368   -54.8733    -8.4788   -12.2835     4.9825   -23.4668   -15.8595   -38.8324   -16.6595   -42.1622   -49.1620   -65.3767   -83.3904   -17.6834   -26.7254   -37.6556    -6.6981   -13.6797   -19.5197   -20.9188   -14.1897   -18.1113    -3.4641    -0.6819    -5.9061   -10.4185
   909.717 0.661E+15 0.486E+02    1.7576    6.9069  -18.0712   -9.3964   -6.9916   -15.5833    11.2097    -9.4929    11.0676   -11.9612   -27.2042   -28.5615   -42.1624   -46.2448    -3.4383     1.1071     0.9015    -0.8174     5.5865     8.0096    -4.4401   -17.4113   -14.0946   -14.4780     0.4773   -16.4486     2.3584    -9.1166   -18.7769   -13.3794    -6.0091   -10.4929    -1.2904    -4.7091   -20.1256   -13.0898   -50.3925    -7.5974   -29.8214    -1.4899   -31.1031   -68.0004    -7.0238   -25.4457   -16.7555   -23.6111   -32.2620   -19.0103   -18.8856   -35.0077   -54.2419    -8.2812   -12.0991     5.0433   -23.1436   -15.6867   -38.3562   -16.4465   -41.7567   -48.7283   -64.8596   -82.7525   -17.3902   -26.3865   -37.2389    -6.5666   -13.4513   -19.2934   -20.6221   -14.0070   -17.8855    -3.2912    -0.6066    -5.7351   -10.2584
   917.274 0.726E+15 0.538E+02    1.8878    7.0308  -17.7546   -9.1525   -6.7586   -15.3029    11.2508    -9.2903    11.1093   -11.7560   -26.8486   -28.2401   -41.7836   -45.8810    -3.3314     1.2164     0.9821    -0.7073     5.6108     8.0344    -4.3738   -17.2781   -13.8834   -14.3485     0.6319   -16.1869     2.4436    -8.9115   -18.5316   -13.2294    -5.8076   -10.2887    -1.1494    -4.5304   -19.8574   -12.8924   -49.7734    -7.3841   -29.4366    -1.4073   -30.7111   -67.2791    -6.8645   -25.1468   -16.5284   -23.3153   -32.0431   -18.7719   -18.6481   -34.6796   -53.6112    -8.0851   -11.9153     5.1037   -22.8205   -15.5145   -37.8804   -16.2351   -41.3522   -48.2957   -64.3437   -82.1163   -17.0988   -26.0495   -36.8233    -6.4365   -13.2236   -19.0679   -20.3264   -13.8249   -17.6605    -3.1188    -0.5316    -5.5647   -10.0989
   924.941 0.798E+15 0.597E+02    2.0168    7.1543  -17.4386   -8.9091   -6.5262   -15.0232    11.2918    -9.0884    11.1509   -11.5514   -26.4939   -27.9197   -41.4058   -45.5184    -3.2248     1.3254     1.0624    -0.5975     5.6347     8.0592    -4.3080   -17.1454   -13.6728   -14.2194     0.7861   -15.9258     2.5284    -8.7069   -18.2868   -13.0798    -5.6065   -10.0850    -1.0087    -4.3521   -19.5897   -12.6955   -49.1546    -7.1721   -29.0535    -1.3250   -30.3191   -66.5584    -6.7066   -24.8486   -16.3019   -23.0213   -31.8250   -18.5341   -18.4111   -34.3520   -52.9810    -7.8905   -11.7320     5.1639   -22.4972   -15.3429   -37.4048   -16.0250   -40.9486   -47.8640   -63.8289   -81.4812   -16.8089   -25.7141   -36.4084    -6.3076   -12.9965   -18.8431   -20.0314   -13.6435   -17.4361    -2.9470    -0.4570    -5.3948    -9.9399
   932.732 0.877E+15 0.661E+02    2.1450    7.2777  -17.1230   -8.6660   -6.2939   -14.7439    11.3326    -8.8868    11.1923   -11.3472   -26.1398   -27.5999   -41.0288   -45.1566    -3.1187     1.4341     1.1424    -0.4881     5.6583     8.0838    -4.2426   -17.0132   -13.4625   -14.0907     0.9401   -15.6649     2.6129    -8.5027   -18.0426   -12.9307    -5.4057    -9.8815    -0.8684    -4.1740   -19.3223   -12.4988   -48.5356    -6.9611   -28.6717    -1.2430   -29.9268   -65.8376    -6.5499   -24.5509   -16.0758   -22.7286   -31.6075   -18.2964   -18.1744   -34.0248   -52.3505    -7.6969   -11.5491     5.2238   -22.1735   -15.1716   -36.9286   -15.8159   -40.5452   -47.4326   -63.3144   -80.8465   -16.5200   -25.3799   -35.9939    -6.1798   -12.7699   -18.6188   -19.7369   -13.4625   -17.2124    -2.7755    -0.3827    -5.2252    -9.7813
   940.658 0.963E+15 0.732E+02    2.2724    7.4010  -16.8076   -8.4229   -6.0615   -14.4648    11.3732    -8.6855    11.2335   -11.1435   -25.7859   -27.2807   -40.6524   -44.7955    -3.0131     1.5426     1.2220    -0.3792     5.6813     8.1083    -4.1779   -16.8817   -13.2526   -13.9624     1.0941   -15.4040     2.6971    -8.2988   -17.7987   -12.7821    -5.2051    -9.6781    -0.7284    -3.9959   -19.0549   -12.3021   -47.9155    -6.7508   -28.2908    -1.1613   -29.5337   -65.1160    -6.3942   -24.2534   -15.8500   -22.4371   -31.3908   -18.0589   -17.9377   -33.6976   -51.7189    -7.5042   -11.3665     5.2834   -21.8491   -15.0009   -36.4516   -15.6077   -40.1417   -47.0011   -62.7997   -80.2116   -16.2320   -25.0463   -35.5791    -6.0530   -12.5436   -18.3951   -19.4427   -13.2821   -16.9891    -2.6042    -0.3089    -5.0559    -9.6231
   948.730 0.106E+16 0.810E+02    2.3992    7.5244  -16.4919   -8.1796   -5.8288   -14.1857    11.4136    -8.4844    11.2744   -10.9401   -25.4321   -26.9618   -40.2764   -44.4351    -2.9081     1.6508     1.3013    -0.2708     5.7037     8.1326    -4.1141   -16.7509   -13.0428   -13.8346     1.2481   -15.1428     2.7809    -8.0949   -17.5551   -12.6339    -5.0044    -9.4747    -0.5885    -3.8177   -18.7872   -12.1055   -47.2940    -6.5411   -27.9105    -1.0799   -29.1396   -64.3930    -6.2396   -23.9561   -15.6243   -22.1465   -31.1749   -17.8212   -17.7009   -33.3700   -51.0859    -7.3122   -11.1842     5.3425   -21.5239   -14.8305   -35.9732   -15.4002   -39.7378   -46.5693   -62.2844   -79.5759   -15.9443   -24.7131   -35.1638    -5.9270   -12.3174   -18.1717   -19.1485   -13.1021   -16.7662    -2.4331    -0.2357    -4.8867    -9.4653
   956.958 0.116E+16 0.896E+02    2.5256    7.6479  -16.1759   -7.9360   -5.5957   -13.9064    11.4538    -8.2835    11.3152   -10.7369   -25.0780   -26.6431   -39.9007   -44.0752    -2.8036     1.7588     1.3802    -0.1628     5.7253     8.1566    -4.0511   -16.6207   -12.8330   -13.7072     1.4023   -14.8813     2.8644    -7.8911   -17.3116   -12.4862    -4.8036    -9.2712    -0.4488    -3.6393   -18.5191   -11.9087   -46.6705    -6.3317   -27.5305    -0.9989   -28.7444   -63.6682    -6.0858   -23.6586   -15.3986   -21.8567   -30.9598   -17.5833   -17.4639   -33.0420   -50.4510    -7.1207   -11.0020     5.4012   -21.1976   -14.6606   -35.4933   -15.1931   -39.3331   -46.1368   -61.7683   -78.9391   -15.6568   -24.3800   -34.7476    -5.8018   -12.0914   -17.9487   -18.8544   -12.9226   -16.5436    -2.2621    -0.1631    -4.7175    -9.3078
   965.370 0.127E+16 0.991E+02    2.6519    7.7718  -15.8588   -7.6914   -5.3615   -13.6265    11.4938    -8.0824    11.3558   -10.5338   -24.7231   -26.3241   -39.5248   -43.7155    -2.6997     1.8668     1.4588    -0.0552     5.7458     8.1805    -3.9894   -16.4915   -12.6231   -13.5803     1.5570   -14.6188     2.9474    -7.6869   -17.0679   -12.3390    -4.6023    -9.0672    -0.3090    -3.4602   -18.2499   -11.7113   -46.0436    -6.1223   -27.1499    -0.9183   -28.3472   -62.9398    -5.9327   -23.3605   -15.1727   -21.5670   -30.7455   -17.3447   -17.2262   -32.7129   -49.8125    -6.9294   -10.8197     5.4594   -20.8697   -14.4910   -35.0106   -14.9860   -38.9267   -45.7026   -61.2501   -78.2996   -15.3688   -24.0462   -34.3295    -5.6773   -11.8650   -17.7259   -18.5596   -12.7434   -16.3212    -2.0909    -0.0913    -4.5482    -9.1506
   973.970 0.139E+16 0.110E+03    2.7782    7.8960  -15.5407   -7.4459   -5.1262   -13.3458    11.5335    -7.8812    11.3960   -10.3307   -24.3674   -26.0050   -39.1486   -43.3561    -2.5965     1.9746     1.5368     0.0518     5.7653     8.2040    -3.9289   -16.3632   -12.4130   -13.4540     1.7121   -14.3553     3.0301    -7.4823   -16.8241   -12.1921    -4.4005    -8.8626    -0.1693    -3.2806   -17.9798   -11.5135   -45.4133    -5.9127   -26.7687    -0.8381   -27.9480   -62.2081    -5.7803   -23.0619   -14.9465   -21.2776   -30.5321   -17.1054   -16.9877   -32.3826   -49.1707    -6.7381   -10.6374     5.5170   -20.5402   -14.3218   -34.5252   -14.7790   -38.5186   -45.2669   -60.7298   -77.6575   -15.0803   -23.7116   -33.9095    -5.5533   -11.6385   -17.5032   -18.2643   -12.5646   -16.0989    -1.9195    -0.0203    -4.3787    -8.9936
   982.774 0.152E+16 0.121E+03    2.9045    8.0207  -15.2213   -7.1993   -4.8897   -13.0643    11.5730    -7.6797    11.4360   -10.1276   -24.0106   -25.6854   -38.7721   -42.9967    -2.4941     2.0823     1.6144     0.1583     5.7834     8.2272    -3.8699   -16.2359   -12.2025   -13.3282     1.8679   -14.0907     3.1123    -7.2774   -16.5799   -12.0458    -4.1981    -8.6574    -0.0294    -3.1003   -17.7084   -11.3150   -44.7790    -5.7028   -26.3866    -0.7584   -27.5466   -61.4721    -5.6284   -22.7625   -14.7198   -20.9882   -30.3195   -16.8652   -16.7484   -32.0509   -48.5248    -6.5468   -10.4550     5.5740   -20.2088   -14.1530   -34.0367   -14.5717   -38.1085   -44.8291   -60.2070   -77.0121   -14.7909   -23.3759   -33.4872    -5.4298   -11.4115   -17.2805   -17.9682   -12.3860   -15.8767    -1.7479     0.0497    -4.2090    -8.8368
   991.748 0.167E+16 0.134E+03    3.0304    8.1454  -14.9018   -6.9525   -4.6529   -12.7829    11.6122    -7.4786    11.4758    -9.9249   -23.6539   -25.3662   -38.3960   -42.6381    -2.3922     2.1897     1.6916     0.2642     5.8009     8.2502    -3.8117   -16.1094   -11.9923   -13.2029     2.0236   -13.8259     3.1942    -7.0725   -16.3361   -11.8999    -3.9957    -8.4523     0.1101    -2.9199   -17.4369   -11.1165   -44.1436    -5.4933   -26.0049    -0.6790   -27.1445   -60.7353    -5.4774   -22.4632   -14.4935   -20.6995   -30.1078   -16.6250   -16.5092   -31.7192   -47.8779    -6.3560   -10.2730     5.6306   -19.8770   -13.9847   -33.5472   -14.3651   -37.6981   -44.3911   -59.6839   -76.3664   -14.5018   -23.0405   -33.0645    -5.3071   -11.1848   -17.0584   -17.6722   -12.2080   -15.6549    -1.5764     0.1192    -4.0394    -8.6805
  1001.092 0.183E+16 0.148E+03    3.1582    8.2723  -14.5763   -6.7009   -4.4109   -12.4969    11.6511    -7.2753    11.5151    -9.7206   -23.2917   -25.0435   -38.0162   -42.2772    -2.2916     2.2977     1.7681     0.3696     5.8152     8.2725    -3.7570   -15.9849   -11.7797   -13.0783     2.1822   -13.5560     3.2754    -6.8650   -16.0898   -11.7544    -3.7901    -8.2438     0.2509    -2.7361   -17.1600   -10.9149   -43.4936    -5.2806   -25.6168    -0.6003   -26.7343   -59.9827    -5.3258   -22.1597   -14.2644   -20.4079   -29.8972   -16.3807   -16.2658   -31.3812   -47.2161    -6.1627   -10.0893     5.6859   -19.5387   -13.8162   -33.0465   -14.1554   -37.2792   -43.9446   -59.1503   -75.7074   -14.2073   -22.6987   -32.6325    -5.1838   -10.9554   -16.8348   -17.3721   -12.0296   -15.4317    -1.4030     0.1866    -3.8679    -8.5237
  1010.662 0.200E+16 0.163E+03    3.2862    8.3997  -14.2495   -6.4482   -4.1678   -12.2100    11.6899    -7.0716    11.5543    -9.5158   -22.9280   -24.7199   -37.6354   -41.9156    -2.1911     2.4059     1.8444     0.4748     5.8288     8.2946    -3.7029   -15.8605   -11.5666   -12.9537     2.3413   -13.2848     3.3567    -6.6567   -15.8428   -11.6087    -3.5837    -8.0346     0.3921    -2.5517   -16.8819   -10.7125   -42.8401    -5.0673   -25.2276    -0.5217   -26.3219   -59.2264    -5.1743   -21.8551   -14.0346   -20.1157   -29.6865   -16.1355   -16.0215   -31.0419   -46.5508    -5.9691    -9.9052     5.7411   -19.1986   -13.6476   -32.5429   -13.9454   -36.8583   -43.4962   -58.6143   -75.0453   -13.9119   -22.3558   -32.1984    -5.0608   -10.7253   -16.6108   -17.0709   -11.8509   -15.2081    -1.2291     0.2537    -3.6958    -8.3666
  1020.537 0.218E+16 0.180E+03    3.4153    8.5284  -13.9191   -6.1926   -3.9217   -11.9202    11.7287    -6.8662    11.5935    -9.3096   -22.5608   -24.3938   -37.2516   -41.5516    -2.0906     2.5146     1.9208     0.5802     5.8413     8.3166    -3.6498   -15.7364   -11.3516   -12.8289     2.5021   -13.0107     3.4380    -6.4466   -15.5938   -11.4625    -3.3753    -7.8233     0.5342    -2.3652   -16.6008   -10.5081   -42.1782    -4.8522   -24.8347    -0.4430   -25.9046   -58.4608    -5.0223   -21.5477   -13.8029   -19.8214   -29.4752   -15.8878   -15.7747   -30.6989   -45.8770    -5.7740    -9.7197     5.7959   -18.8545   -13.4782   -32.0330   -13.7338   -36.4326   -43.0428   -58.0723   -74.3757   -13.6135   -22.0094   -31.7590    -4.9373   -10.4933   -16.3853   -16.7669   -11.6713   -14.9830    -1.0537     0.3203    -3.5224    -8.2087
  1030.744 0.239E+16 0.199E+03    3.5457    8.6586  -13.5848   -5.9339   -3.6723   -11.6272    11.7674    -6.6591    11.6326    -9.1019   -22.1897   -24.0648   -36.8646   -41.1852    -1.9904     2.6240     1.9971     0.6857     5.8523     8.3383    -3.5982   -15.6127   -11.1348   -12.7038     2.6647   -12.7333     3.5193    -6.2345   -15.3428   -11.3159    -3.1646    -7.6098     0.6773    -2.1766   -16.3161   -10.3015   -41.5070    -4.6349   -24.4376    -0.3644   -25.4819   -57.6851    -4.8696   -21.2371   -13.5691   -19.5249   -29.2636   -15.6373   -15.5252   -30.3518   -45.1938    -5.5772    -9.5329     5.8504   -18.5060   -13.3082   -31.5158   -13.5202   -36.0015   -42.5838   -57.5233   -73.6975   -13.3118   -21.6589   -31.3138    -4.8134   -10.2591   -16.1584   -16.4598   -11.4909   -14.7564    -0.8768     0.3862    -3.3474    -8.0499
  1041.321 0.261E+16 0.219E+03    3.6775    8.7904  -13.2459   -5.6715   -3.4191   -11.3308    11.8060    -6.4501    11.6715    -8.8927   -21.8142   -23.7327   -36.4741   -40.8162    -1.8905     2.7340     2.0732     0.7911     5.8614     8.3596    -3.5484   -15.4897   -10.9160   -12.5788     2.8295   -12.4519     3.6006    -6.0201   -15.0894   -11.1689    -2.9514    -7.3937     0.8216    -1.9854   -16.0275   -10.0924   -40.8251    -4.4152   -24.0357    -0.2859   -25.0530   -56.8977    -4.7162   -20.9231   -13.3329   -19.2257   -29.0518   -15.3837   -15.2725   -30.0001   -44.4998    -5.3785    -9.3445     5.9043   -18.1526   -13.1375   -30.9903   -13.3043   -35.5640   -42.1184   -56.9666   -73.0094   -13.0060   -21.3037   -30.8618    -4.6889   -10.0227   -15.9299   -16.1493   -11.3096   -14.5282    -0.6982     0.4512    -3.1707    -7.8904
  1052.310 0.285E+16 0.242E+03    3.8111    8.9242  -12.9019   -5.4048   -3.1614   -11.0303    11.8445    -6.2391    11.7102    -8.6817   -21.4335   -23.3972   -36.0798   -40.4445    -1.7912     2.8447     2.1490     0.8963     5.8682     8.3804    -3.5009   -15.3676   -10.6948   -12.4538     2.9967   -12.1661     3.6817    -5.8031   -14.8335   -11.0216    -2.7352    -7.1747     0.9672    -1.7913   -15.7342    -9.8804   -40.1308    -4.1924   -23.6282    -0.2076   -24.6170   -56.0968    -4.5621   -20.6051   -13.0942   -18.9235   -28.8401   -15.1264   -15.0162   -29.6429   -43.7933    -5.1774    -9.1545     5.9575   -17.7935   -12.9662   -30.4554   -13.0858   -35.1192   -41.6455   -56.4007   -72.3099   -12.6956   -20.9431   -30.4018    -4.5637    -9.7836   -15.6998   -15.8349   -11.1275   -14.2984    -0.5177     0.5149    -2.9921    -7.7300
  1063.764 0.311E+16 0.267E+03    3.9468    9.0602  -12.5518   -5.1333   -2.8985   -10.7251    11.8827    -6.0257    11.7486    -8.4689   -21.0471   -23.0579   -35.6813   -40.0700    -1.6928     2.9561     2.2244     1.0012     5.8723     8.4007    -3.4562   -15.2469   -10.4710   -12.3291     3.1667   -11.8750     3.7625    -5.5832   -14.5748   -10.8742    -2.5157    -6.9523     1.1142    -1.5938   -15.4355    -9.6651   -39.4222    -3.9664   -23.2141    -0.1297   -24.1729   -55.2805    -4.4071   -20.2826   -12.8525   -18.6178   -28.6288   -14.8649   -14.7557   -29.2795   -43.0722    -4.9735    -8.9625     6.0097   -17.4280   -12.7943   -29.9093   -12.8642   -34.6659   -41.1641   -55.8242   -71.5971   -12.3796   -20.5759   -29.9326    -4.4378    -9.5417   -15.4678   -15.5160   -10.9446   -14.0667    -0.3350     0.5771    -2.8114    -7.5688
  1075.746 0.339E+16 0.295E+03    4.0849    9.1987  -12.1947   -4.8560   -2.6296   -10.4146    11.9205    -5.8096    11.7867    -8.2539   -20.6540   -22.7141   -35.2779   -39.6923    -1.5954     3.0684     2.2992     1.1057     5.8730     8.4204    -3.4151   -15.1279   -10.2443   -12.2048     3.3400   -11.5779     3.8429    -5.3599   -14.3129   -10.7267    -2.2923    -6.7258     1.2629    -1.3923   -15.1304    -9.4460   -38.6969    -3.7363   -22.7923    -0.0522   -23.7194   -54.4460    -4.2510   -19.9549   -12.6074   -18.3082   -28.4180   -14.5985   -14.4903   -28.9087   -42.3341    -4.7664    -8.7685     6.0609   -17.0549   -12.6219   -29.3504   -12.6388   -34.2026   -40.6726   -55.2354   -70.8688   -12.0572   -20.2011   -29.4525    -4.3110    -9.2964   -15.2339   -15.1920   -10.7608   -13.8331    -0.1498     0.6373    -2.6282    -7.4066
  1088.331 0.370E+16 0.326E+03    4.2260    9.3403  -11.8295   -4.5720   -2.3535   -10.0978    11.9581    -5.5905    11.8244    -8.0365   -20.2530   -22.3651   -34.8690   -39.3108    -1.4993     3.1816     2.3734     1.2096     5.8698     8.4392    -3.3780   -15.0108   -10.0141   -12.0810     3.5173   -11.2735     3.9228    -5.1327   -14.0472   -10.5791    -2.0643    -6.4947     1.4134    -1.1862   -14.8180    -9.2223   -37.9519    -3.5015   -22.3616     0.0247   -23.2548   -53.5903    -4.0937   -19.6210   -12.3584   -17.9939   -28.2079   -14.3263   -14.2191   -28.5294   -41.5761    -4.5553    -8.5719     6.1107   -16.6730   -12.4487   -28.7764   -12.4091   -33.7276   -40.1692   -54.6321   -70.1222   -11.7271   -19.8172   -28.9596    -4.1830    -9.0471   -14.9977   -14.8619   -10.5760   -13.5970     0.0383     0.6952    -2.4421    -7.2434
  1101.610 0.403E+16 0.359E+03    4.3704    9.4854  -11.4547   -4.2802   -2.0691    -9.7738    11.9951    -5.3678    11.8615    -7.8164   -19.8430   -22.0103   -34.4537   -38.9255    -1.4050     3.2959     2.4466     1.3128     5.8617     8.4570    -3.3460   -14.8964    -9.7800   -11.9580     3.6991   -10.9607     4.0020    -4.9009   -13.7773   -10.4317    -1.8310    -6.2582     1.5661    -0.9747   -14.4969    -8.9934   -37.1841    -3.2612   -21.9203     0.1007   -22.7775   -52.7100    -3.9351   -19.2801   -12.1049   -17.6742   -27.9991   -14.0474   -13.9413   -28.1400   -40.7950    -4.3398    -8.3725     6.1588   -16.2809   -12.2749   -28.1847   -12.1742   -33.2389   -39.6521   -54.0119   -69.3543   -11.3881   -19.4227   -28.4517    -4.0538    -8.7934   -14.7589   -14.5250   -10.3903   -13.3585     0.2298     0.7502    -2.2527    -7.0791
  1115.687 0.438E+16 0.395E+03    4.5189    9.6345  -11.0689   -3.9793   -1.7750    -9.4413    12.0317    -5.1410    11.8981    -7.5930   -19.4224   -21.6487   -34.0311   -38.5354    -1.3125     3.4115     2.5189     1.4151     5.8482     8.4738    -3.3198   -14.7848    -9.5413   -11.8357     3.8861   -10.6381     4.0805    -4.6639   -13.5024   -10.2843    -1.5916    -6.0154     1.7214    -0.7568   -14.1657    -8.7584   -36.3899    -3.0146   -21.4669     0.1760   -22.2855   -51.8012    -3.7748   -18.9311   -11.8461   -17.3481   -27.7915   -13.7607   -13.6557   -27.7390   -39.9870    -4.1189    -8.1697     6.2051   -15.8771   -12.1003   -27.5727   -11.9332   -32.7344   -39.1190   -53.3721   -68.5617   -11.0386   -19.0159   -27.9266    -3.9230    -8.5346   -14.5172   -14.1800   -10.2034   -13.1170     0.4251     0.8020    -2.0594    -6.9136
  1130.690 0.476E+16 0.435E+03    4.6721    9.7884  -10.6702   -3.6679   -1.4696    -9.0990    12.0675    -4.9094    11.9341    -7.3661   -18.9897   -21.2792   -33.6001   -38.1401    -1.2224     3.5285     2.5900     1.5163     5.8282     8.4892    -3.3004   -14.6767    -9.2973   -11.7146     4.0792   -10.3043     4.1580    -4.4208   -13.2219   -10.1371    -1.3449    -5.7654     1.8795    -0.5316   -13.8228    -8.5164   -35.5650    -2.7605   -20.9993     0.2501   -21.7763   -50.8593    -3.6126   -18.5726   -11.5814   -17.0148   -27.5856   -13.4650   -13.3611   -27.3245   -39.1478    -3.8918    -7.9632     6.2491   -15.4595   -11.9249   -26.9371   -11.6852   -32.2114   -38.5673   -52.7094   -67.7404   -10.6769   -18.5948   -27.3812    -3.7904    -8.2697   -14.2722   -13.8258   -10.0153   -12.8722     0.6249     0.8499    -1.8618    -6.7466
  1146.767 0.516E+16 0.478E+03    4.8306    9.9477  -10.2569   -3.3444   -1.1512    -8.7455    12.1027    -4.6725    11.9693    -7.1350   -18.5431   -20.9008   -33.1595   -37.7389    -1.1349     3.6470     2.6597     1.6163     5.8008     8.5032    -3.2890   -14.5727    -9.0473   -11.5948     4.2794    -9.9573     4.2343    -4.1707   -12.9350    -9.9902    -1.0901    -5.5069     2.0410    -0.2981   -13.4664    -8.2662   -34.7049    -2.4979   -20.5154     0.3231   -21.2474   -49.8793    -3.4482   -18.2032   -11.3098   -16.6731   -27.3817   -13.1588   -13.0562   -26.8944   -38.2728    -3.6576    -7.7524     6.2905   -15.0263   -11.7486   -26.2742   -11.4292   -31.6671   -37.9942   -52.0205   -66.8861   -10.3012   -18.1571   -26.8127    -3.6557    -7.9981   -14.0234   -13.4610    -9.8258   -12.6235     0.8298     0.8933    -1.6591    -6.5781
  1164.081 0.558E+16 0.526E+03    4.9952   10.1131   -9.8270   -3.0073   -0.8182    -8.3795    12.1369    -4.4295    12.0035    -6.8993   -18.0808   -20.5124   -32.7083   -37.3312    -1.0507     3.7673     2.7277     1.7147     5.7646     8.5153    -3.2868   -14.4736    -8.7906   -11.4765     4.4876    -9.5957     4.3093    -3.9128   -12.6409    -9.8437    -0.8261    -5.2390     2.2061    -0.0550   -13.0949    -8.0069   -33.8049    -2.2258   -20.0131     0.3945   -20.6964   -48.8565    -3.2814   -17.8217   -11.0305   -16.3221   -27.1804   -12.8409   -12.7396   -26.4468   -37.3573    -3.4154    -7.5367     6.3288   -14.5755   -11.5714   -25.5807   -11.1640   -31.0989   -37.3970   -51.3020   -65.9944    -9.9097   -17.7007   -26.2179    -3.5188    -7.7188   -13.7705   -13.0843    -9.6350   -12.3708     1.0404     0.9314    -1.4508    -6.4079
  1182.791 0.603E+16 0.576E+03    5.1663   10.2851   -9.3792   -2.6554   -0.4693    -7.9999    12.1701    -4.1801    12.0367    -6.6589   -17.6016   -20.1134   -32.2457   -36.9167    -0.9701     3.8895     2.7938     1.8114     5.7191     8.5256    -3.2946   -14.3797    -8.5267   -11.3600     4.7042    -9.2181     4.3827    -3.6465   -12.3391    -9.6978    -0.5521    -4.9610     2.3752     0.1984   -12.7069    -7.7378   -32.8617    -1.9432   -19.4910     0.4642   -20.1215   -47.7872    -3.1122   -17.4272   -10.7429   -15.9610   -26.9819   -12.5104   -12.4104   -25.9802   -36.3979    -3.1645    -7.3159     6.3638   -14.1055   -11.3934   -24.8538   -10.8889   -30.5046   -36.7737   -50.5513   -65.0623    -9.5011   -17.2241   -25.5946    -3.3793    -7.4314   -13.5133   -12.6948    -9.4427   -12.1136     1.2570     0.9637    -1.2364    -6.2360
  1203.030 0.649E+16 0.631E+03    5.3443   10.4638   -8.9131   -2.2883   -0.1042    -7.6065    12.2022    -3.9243    12.0688    -6.4136   -17.1052   -19.7036   -31.7717   -36.4954    -0.8934     4.0134     2.8578     1.9061     5.6637     8.5338    -3.3130   -14.2915    -8.2555   -11.2455     4.9297    -8.8242     4.4544    -3.3717   -12.0295    -9.5527    -0.2680    -4.6725     2.5481     0.4622   -12.3020    -7.4586   -31.8742    -1.6502   -18.9486     0.5321   -19.5220   -46.6703    -2.9405   -17.0193   -10.4470   -15.5898   -26.7867   -12.1668   -12.0682   -25.4941   -35.3935    -2.9047    -7.0900     6.3952   -13.6160   -11.2146   -24.0929   -10.6038   -29.8837   -36.1235   -49.7676   -64.0886    -9.0749   -16.7267   -24.9421    -3.2375    -7.1357   -13.2517   -12.2922    -9.2492   -11.8522     1.4799     0.9899    -1.0160    -6.0625
  1224.927 0.697E+16 0.690E+03    5.5289   10.6491   -8.4288   -1.9062    0.2773    -7.1994    12.2331    -3.6621    12.0996    -6.1639   -16.5919   -19.2834   -31.2866   -36.0679    -0.8208     4.1389     2.9196     1.9985     5.5981     8.5399    -3.3424   -14.2094    -7.9772   -11.1332     5.1638    -8.4139     4.5241    -3.0886   -11.7126    -9.4087     0.0262    -4.3738     2.7248     0.7365   -11.8802    -7.1694   -30.8424    -1.3466   -18.3863     0.5979   -18.8981   -45.5060    -2.7667   -16.5984   -10.1429   -15.2089   -26.5952   -11.8104   -11.7132   -24.9886   -34.3440    -2.6363    -6.8591     6.4227   -13.1071   -11.0353   -23.2977   -10.3087   -29.2360   -35.4466   -48.9510   -63.0733    -8.6312   -16.2087   -24.2604    -3.0934    -6.8320   -12.9863   -11.8770    -9.0548   -11.5867     1.7087     1.0097    -0.7895    -5.8877
  1248.624 0.746E+16 0.753E+03    5.7203   10.8411   -7.9265   -1.5091    0.6751    -6.7788    12.2626    -3.3940    12.1290    -5.9099   -16.0619   -18.8532   -30.7910   -35.6348    -0.7528     4.2658     2.9788     2.0883     5.5220     8.5439    -3.3832   -14.1337    -7.6921   -11.0235     5.4066    -7.9875     4.5916    -2.7973   -11.3884    -9.2660     0.3302    -4.0650     2.9051     1.0212   -11.4417    -6.8704   -29.7663    -1.0328   -17.8041     0.6615   -18.2499   -44.2942    -2.5910   -16.1646    -9.8309   -14.8185   -26.4080   -11.4411   -11.3455   -24.4637   -33.2495    -2.3594    -6.6235     6.4462   -12.5788   -10.8559   -22.4684   -10.0037   -28.5617   -34.7430   -48.1013   -62.0165    -8.1701   -15.6701   -23.5494    -2.9473    -6.5205   -12.7173   -11.4492    -8.8598   -11.3177     1.9433     1.0228    -0.5574    -5.7118
  1274.307 0.796E+16 0.819E+03    5.9184   11.0398   -7.4058   -1.0968    1.0894    -6.3447    12.2906    -3.1199    12.1569    -5.6518   -15.5150   -18.4131   -30.2849   -35.1962    -0.6895     4.3941     3.0354     2.1753     5.4349     8.5455    -3.4360   -14.0648    -7.4001   -10.9166     5.6581    -7.5445     4.6568    -2.4979   -11.0571    -9.1250     0.6442    -3.7458     3.0888     1.3165   -10.9861    -6.5613   -28.6449    -0.7086   -17.2018     0.7226   -17.5768   -43.0342    -2.4136   -15.7178    -9.5110   -14.4187   -26.2254   -11.0589   -10.9648   -23.9190   -32.1089    -2.0739    -6.3833     6.4654   -12.0309   -10.6766   -21.6042    -9.6888   -27.8601   -34.0121   -47.2180   -60.9171    -7.6914   -15.1105   -22.8085    -2.7993    -6.2013   -12.4448   -11.0087    -8.6645   -11.0452     2.1837     1.0288    -0.3195    -5.5351
  1301.932 0.845E+16 0.890E+03    6.1218   11.2435   -6.8711   -0.6726    1.5169    -5.9003    12.3170    -2.8418    12.1833    -5.3914   -14.9556   -17.9664   -29.7719   -34.7550    -0.6310     4.5229     3.0892     2.2592     5.3381     8.5451    -3.4995   -14.0027    -7.1034   -10.8127     5.9163    -7.0887     4.7193    -2.1926   -10.7210    -8.9863     0.9656    -3.4189     3.2746     1.6198   -10.5172    -6.2446   -27.4878    -0.3765   -16.5844     0.7811   -16.8844   -41.7364    -2.2357   -15.2615    -9.1855   -14.0124   -26.0480   -10.6666   -10.5742   -23.3590   -30.9321    -1.7821    -6.1401     6.4805   -11.4677   -10.4983   -20.7124    -9.3665   -27.1372   -33.2601   -46.3083   -59.7844    -7.1990   -14.5346   -22.0440    -2.6502    -5.8766   -12.1707   -10.5591    -8.4700   -10.7710     2.4280     1.0283    -0.0776    -5.3586
  1331.339 0.895E+16 0.964E+03    6.3282   11.4500   -6.3284   -0.2415    1.9524    -5.4506    12.3419    -2.5624    12.2080    -5.1309   -14.3896   -17.5173   -29.2568   -34.3148    -0.5771     4.6512     3.1402     2.3398     5.2336     8.5428    -3.5717   -13.9466    -6.8047   -10.7121     6.1783    -6.6252     4.7792    -1.8845   -10.3833    -8.8505     1.2911    -3.0879     3.4609     1.9279   -10.0402    -5.9237   -26.3086    -0.0404   -15.9587     0.8369   -16.1806   -40.4158    -2.0588   -14.8005    -8.8576   -13.6039   -25.8764   -10.2686   -10.1779   -22.7898   -29.7329    -1.4872    -5.8962     6.4918   -10.8956   -10.3222   -19.8036    -9.0403   -26.4011   -32.4952   -45.3823   -58.6311    -6.6986   -13.9491   -21.2648    -2.5016    -5.5496   -11.8972   -10.1049    -8.2776   -10.4975     2.6739     1.0222     0.1659    -5.1835
  1361.183 0.945E+16 0.104E+04    6.5284   11.6503   -5.8021    0.1767    2.3752    -5.0148    12.3655    -2.2920    12.2315    -4.8791   -13.8412   -17.0829   -28.7583   -33.8893    -0.5259     4.7749     3.1888     2.4169     5.1310     8.5404    -3.6433   -13.8933    -6.5155   -10.6152     6.4323    -6.1755     4.8365    -1.5863   -10.0565    -8.7198     1.6064    -2.7669     3.6409     2.2267    -9.5774    -5.6126   -25.1637     0.2853   -15.3524     0.8904   -15.4975   -39.1341    -1.8885   -14.3538    -8.5400   -13.2088   -25.7113    -9.8825    -9.7934   -22.2372   -28.5685    -1.2018    -5.6603     6.5020   -10.3405   -10.1522   -18.9211    -8.7242   -25.6864   -31.7527   -44.4831   -57.5109    -6.2135   -13.3813   -20.5082    -2.3582    -5.2331   -11.6330    -9.6650    -8.0921   -10.2332     2.9119     1.0152     0.4016    -5.0146
  1392.437 0.994E+16 0.112E+04    6.7281   11.8498   -5.2770    0.5945    2.7985    -4.5812    12.3871    -2.0249    12.2531    -4.6316   -13.2958   -16.6538   -28.2663   -33.4720    -0.4798     4.8961     3.2340     2.4894     5.0229     8.5364    -3.7221   -13.8467    -6.2293   -10.5231     6.6856    -5.7260     4.8901    -1.2905    -9.7337    -8.5941     1.9202    -2.4474     3.8183     2.5249    -9.1147    -5.3026   -24.0171     0.6092   -14.7485     0.9404   -14.8149   -37.8523    -1.7221   -13.9101    -8.2255   -12.8183   -25.5545    -9.4974    -9.4099   -21.6851   -27.4023    -0.9183    -5.4276     6.5084    -9.7862    -9.9871   -18.0372    -8.4097   -24.9711   -31.0104   -43.5834   -56.3899    -5.7289   -12.8139   -19.7503    -2.2175    -4.9198   -11.3738    -9.2282    -7.9117    -9.9739     3.1472     1.0031     0.6348    -4.8499
  1420.824 0.104E+17 0.120E+04    6.9030   12.0244   -4.8180    0.9590    3.1668    -4.2009    12.4080    -1.7884    12.2738    -4.4109   -12.8170   -16.2742   -27.8295   -33.0979    -0.4332     5.0046     3.2777     2.5578     4.9352     8.5353    -3.7819   -13.7972    -5.9758   -10.4360     6.9070    -5.3338     4.9411    -1.0300    -9.4475    -8.4781     2.1952    -2.1672     3.9756     2.7854    -8.7109    -5.0306   -23.0190     0.8929   -14.2203     0.9884   -14.2185   -36.7346    -1.5735   -13.5197    -7.9475   -12.4736   -25.4068    -9.1599    -9.0738   -21.2021   -26.3872    -0.6698    -5.2209     6.5182    -9.3015    -9.8368   -17.2678    -8.1341   -24.3472   -30.3619   -42.7975   -55.4112    -5.3066   -12.3194   -19.0906    -2.0922    -4.6429   -11.1417    -8.8440    -7.7483    -9.7419     3.3551     0.9992     0.8409    -4.7011
  1447.497 0.109E+17 0.128E+04    7.0615   12.1826   -4.4027    1.2887    3.4998    -3.8562    12.4274    -1.5733    12.2932    -4.2098   -12.3832   -15.9295   -27.4320   -32.7564    -0.3891     5.1037     3.3184     2.6212     4.8579     8.5350    -3.8333   -13.7496    -5.7453   -10.3550     7.1074    -4.9789     4.9884    -0.7937    -9.1871    -8.3712     2.4444    -1.9132     4.1187     3.0212    -8.3454    -4.7840   -22.1166     1.1497   -13.7422     1.0331   -13.6785   -35.7234    -1.4383   -13.1656    -7.6949   -12.1609   -25.2698    -8.8540    -8.7692   -20.7643   -25.4694    -0.4450    -5.0328     6.5283    -8.8625    -9.6987   -16.5721    -7.8845   -23.7826   -29.7746   -42.0858   -54.5251    -4.9248   -11.8723   -18.4940    -1.9782    -4.3913   -10.9300    -8.4954    -7.5987    -9.5303     3.5439     0.9978     1.0282    -4.5650
  1472.560 0.114E+17 0.135E+04    7.2053   12.3261   -4.0257    1.5879    3.8017    -3.5430    12.4454    -1.3773    12.3112    -4.0263   -11.9889   -15.6157   -27.0696   -32.4441    -0.3474     5.1942     3.3565     2.6799     4.7894     8.5355    -3.8777   -13.7040    -5.5353   -10.2797     7.2893    -4.6568     5.0323    -0.5788    -8.9498    -8.2727     2.6707    -1.6825     4.2491     3.2353    -8.0138    -4.5598   -21.2983     1.3827   -13.3084     1.0747   -13.1881   -34.8060    -1.3152   -12.8435    -7.4648   -11.8765   -25.1428    -8.5759    -8.4923   -20.3666   -24.6371    -0.2410    -4.8612     6.5384    -8.4637    -9.5719   -15.9411    -7.6578   -23.2701   -29.2413   -41.4393   -53.7204    -4.5786   -11.4669   -17.9530    -1.8743    -4.1621   -10.7364    -8.1784    -7.4614    -9.3369     3.7158     0.9982     1.1987    -4.4402
  1495.977 0.118E+17 0.143E+04    7.3356   12.4562   -3.6843    1.8586    4.0746    -3.2590    12.4622    -1.1989    12.3280    -3.8590   -11.6314   -15.3304   -26.7397   -32.1588    -0.3080     5.2769     3.3921     2.7343     4.7291     8.5366    -3.9155   -13.6603    -5.3441   -10.2097     7.4540    -4.3652     5.0732    -0.3837    -8.7337    -8.1818     2.8758    -1.4733     4.3677     3.4291    -7.7135    -4.3564   -20.5582     1.5937   -12.9157     1.1136   -12.7438   -33.9757    -1.2030   -12.5511    -7.2556   -11.6184   -25.0248    -8.3237    -8.2412   -20.0061   -23.8844    -0.0562    -4.7048     6.5487    -8.1023    -9.4553   -15.3704    -7.4525   -22.8062   -28.7582   -40.8537   -52.9916    -4.2657   -11.1003   -17.4636    -1.7796    -3.9537   -10.5596    -7.8907    -7.3356    -9.1603     3.8720     1.0005     1.3538    -4.3259
  1520.355 0.122E+17 0.150E+04    7.4660   12.5864   -3.3421    2.1306    4.3499    -2.9755    12.4773    -1.0229    12.3431    -3.6950   -11.2747   -15.0485   -26.4144   -31.8803    -0.2738     5.3575     3.4243     2.7845     4.6629     8.5360    -3.9609   -13.6234    -5.1550   -10.1443     7.6192    -4.0721     5.1106    -0.1898    -8.5205    -8.0956     3.0807    -1.2642     4.4845     3.6236    -7.4115    -4.1530   -19.8117     1.8042   -12.5229     1.1491   -12.2975   -33.1402    -1.0941   -12.2600    -7.0482   -11.3631   -24.9148    -8.0711    -7.9896   -19.6440   -23.1251     0.1279    -4.5509     6.5553    -7.7395    -9.3431   -14.7946    -7.2474   -22.3390   -28.2725   -40.2644   -52.2579    -3.9513   -10.7317   -16.9699    -1.6872    -3.7472   -10.3867    -7.6043    -7.2142    -8.9878     4.0267     0.9974     1.5073    -4.2151
  1538.303 0.126E+17 0.157E+04    7.5610   12.6813   -3.0937    2.3271    4.5470    -2.7675    12.4914    -0.8900    12.3573    -3.5691   -11.0126   -14.8366   -26.1678   -31.6638    -0.2390     5.4203     3.4543     2.8290     4.6257     8.5390    -3.9797   -13.5831    -5.0127   -10.0871     7.7391    -3.8605     5.1442    -0.0460    -8.3593    -8.0235     3.2307    -1.1110     4.5732     3.7646    -7.1935    -4.0039   -19.2771     1.9580   -12.2368     1.1815   -11.9742   -32.5384    -1.0095   -12.0448    -6.8930   -11.1721   -24.8189    -7.8867    -7.8060   -19.3811   -22.5812     0.2629    -4.4338     6.5669    -7.4761    -9.2524   -14.3822    -7.0973   -22.0026   -27.9212   -39.8387   -51.7288    -3.7247   -10.4663   -16.6164    -1.6160    -3.5925   -10.2526    -7.3925    -7.1169    -8.8541     4.1426     1.0056     1.6224    -4.1272
  1557.176 0.130E+17 0.164E+04    7.6573   12.7776   -2.8408    2.5277    4.7493    -2.5570    12.5038    -0.7578    12.3698    -3.4450   -10.7477   -14.6253   -25.9230   -31.4519    -0.2095     5.4816     3.4809     2.8694     4.5812     8.5402    -4.0073   -13.5499    -4.8708   -10.0344     7.8612    -3.6442     5.1746     0.0986    -8.1990    -7.9558     3.3827    -0.9558     4.6611     3.9083    -6.9707    -3.8529   -18.7280     2.1137   -11.9465     1.2106   -11.6442   -31.9225    -0.9271   -11.8280    -6.7377   -10.9815   -24.7307    -7.6994    -7.6194   -19.1131   -22.0227     0.3992    -4.3178     6.5746    -7.2075    -9.1654   -13.9585    -6.9454   -21.6581   -27.5623   -39.4034   -51.1871    -3.4933   -10.1950   -16.2532    -1.5463    -3.4378   -10.1211    -7.1792    -7.0233    -8.7230     4.2584     1.0078     1.7375    -4.0421
  1583.514 0.136E+17 0.175E+04    7.7899   12.9104   -2.4937    2.8018    5.0236    -2.2653    12.5249    -0.5699    12.3910    -3.2660   -10.3800   -14.3262   -25.5739   -31.1429    -0.1565     5.5712     3.5256     2.9349     4.5340     8.5462    -4.0274   -13.4874    -4.6696    -9.9498     8.0288    -3.3487     5.2244     0.3010    -7.9709    -7.8510     3.5929    -0.7411     4.7867     4.1053    -6.6663    -3.6437   -17.9832     2.3285   -11.5468     1.2587   -11.1921   -31.0828    -0.8073   -11.5254    -6.5185   -10.7127   -24.5893    -7.4409    -7.3620   -18.7451   -21.2650     0.5878    -4.1518     6.5937    -6.8388    -9.0345   -13.3838    -6.7355   -21.1886   -27.0712   -38.8085   -50.4479    -3.1778    -9.8254   -15.7608    -1.4456    -3.2194    -9.9297    -6.8814    -6.8834    -8.5323     4.4218     1.0239     1.9000    -3.9158
  1615.258 0.143E+17 0.187E+04    7.9412   13.0624   -2.0948    3.1180    5.3424    -1.9329    12.5450    -0.3603    12.4112    -3.0690    -9.9616   -13.9917   -25.1854   -30.8054    -0.1079     5.6688     3.5690     3.0002     4.4661     8.5490    -4.0679   -13.4318    -4.4444    -9.8641     8.2214    -3.0075     5.2735     0.5295    -7.7167    -7.7419     3.8328    -0.4959     4.9259     4.3320    -6.3147    -3.4048   -17.1171     2.5729   -11.0899     1.3061   -10.6702   -30.1108    -0.6775   -11.1824    -6.2723   -10.4122   -24.4462    -7.1447    -7.0670   -18.3215   -20.3839     0.8019    -3.9675     6.6071    -6.4138    -8.8950   -12.7152    -6.4965   -20.6448   -26.5043   -38.1207   -49.5924    -2.8142    -9.3988   -15.1883    -1.3357    -2.9740    -9.7199    -6.5440    -6.7336    -8.3236     4.6052     1.0299     2.0824    -3.7796
  1639.726 0.150E+17 0.200E+04    8.0574   13.1793   -1.7903    3.3572    5.5797    -1.6742    12.5675    -0.1892    12.4338    -2.9033    -9.6349   -13.7201   -24.8657   -30.5159    -0.0487     5.7528     3.6165     3.0677     4.4383     8.5588    -4.0676   -13.3598    -4.2615    -9.7773     8.3684    -2.7498     5.3253     0.7110    -7.5083    -7.6379     4.0189    -0.3058     5.0409     4.5045    -6.0491    -3.2193   -16.4719     2.7618   -10.7389     1.3566   -10.2737   -29.3791    -0.5664   -10.9119    -6.0739   -10.1701   -24.3014    -6.9165    -6.8397   -17.9982   -19.7276     0.9683    -3.8152     6.6322    -6.0895    -8.7683   -12.2171    -6.3115   -20.2361   -26.0746   -37.6007   -48.9475    -2.5403    -9.0779   -14.7621    -1.2431    -2.7760    -9.5408    -6.2776    -6.5991    -8.1454     4.7531     1.0574     2.2295    -3.6592
  1658.955 0.159E+17 0.214E+04    8.1497   13.2724   -1.5500    3.5439    5.7612    -1.4651    12.5920    -0.0434    12.4584    -2.7580    -9.3702   -13.4902   -24.5914   -30.2573     0.0187     5.8282     3.6677     3.1379     4.4393     8.5737    -4.0376   -13.2750    -4.1066    -9.6885     8.4846    -2.5488     5.3797     0.8609    -7.3304    -7.5360     4.1686    -0.1530     5.1399     4.6402    -5.8421    -3.0699   -15.9780     2.9134   -10.4596     1.4101    -9.9626   -28.8116    -0.4669   -10.6901    -5.9072    -9.9667   -24.1535    -6.7344    -6.6584   -17.7434   -19.2251     1.1026    -3.6839     6.6662    -5.8336    -8.6491   -11.8356    -6.1628   -19.9195   -25.7382   -37.1952   -48.4464    -2.3273    -8.8290   -14.4359    -1.1613    -2.6098    -9.3816    -6.0590    -6.4741    -7.9868     4.8774     1.1006     2.3532    -3.5485
  1674.597 0.169E+17 0.229E+04    8.2267   13.3501   -1.3515    3.6960    5.9058    -1.2881    12.6186     0.0867    12.4850    -2.6247    -9.1454   -13.2860   -24.3448   -30.0161     0.0936     5.8987     3.7225     3.2113     4.4611     8.5926    -3.9857   -13.1792    -3.9693    -9.5966     8.5806    -2.3853     5.4371     0.9908    -7.1711    -7.4337     4.2948    -0.0242     5.2293     4.7518    -5.6738    -2.9439   -15.5844     3.0409   -10.2267     1.4668    -9.7076   -28.3524    -0.3738   -10.4994    -5.7604    -9.7872   -24.0004    -6.5823    -6.5069   -17.5334   -18.8248     1.2164    -3.5652     6.7073    -5.6228    -8.5331   -11.5317    -6.0375   -19.6639   -25.4633   -36.8651   -48.0401    -2.1543    -8.6274   -14.1761    -1.0859    -2.4634    -9.2338    -5.8709    -6.3534    -7.8395     4.9868     1.1560     2.4622    -3.4428
  1690.423 0.180E+17 0.247E+04    8.3035   13.4276   -1.1536    3.8476    6.0493    -1.1110    12.6458     0.2176    12.5122    -2.4902    -8.9204   -13.0806   -24.0964   -29.7722     0.1705     5.9700     3.7786     3.2863     4.4854     8.6123    -3.9306   -13.0807    -3.8311    -9.5027     8.6764    -2.2225     5.4958     1.1211    -7.0108    -7.3295     4.4210     0.1044     5.3193     4.8630    -5.5062    -2.8179   -15.1934     3.1682    -9.9944     1.5248    -9.4533   -27.8954    -0.2798   -10.3083    -5.6129    -9.6071   -23.8439    -6.4305    -6.3556   -17.3239   -18.4271     1.3301    -3.4457     6.7498    -5.4123    -8.4152   -11.2297    -5.9124   -19.4095   -25.1893   -36.5363   -47.6356    -1.9823    -8.4270   -13.9181    -1.0098    -2.3163    -9.0844    -5.6824    -6.2310    -7.6905     5.0967     1.2138     2.5718    -3.3357
  1706.816 0.192E+17 0.266E+04    8.3814   13.5065   -0.9523    4.0017    6.1952    -0.9307    12.6737     0.3512    12.5401    -2.3529    -8.6912   -12.8712   -23.8429   -29.5230     0.2495     6.0428     3.8362     3.3632     4.5108     8.6326    -3.8736   -12.9794    -3.6901    -9.4064     8.7738    -2.0570     5.5560     1.2539    -6.8472    -7.2229     4.5495     0.2354     5.4111     4.9761    -5.3358    -2.6896   -14.7959     3.2975    -9.7583     1.5842    -9.1945   -27.4305    -0.1841   -10.1136    -5.4624    -9.4237   -23.6835    -6.2758    -6.2016   -17.1107   -18.0227     1.4456    -3.3237     6.7935    -5.1979    -8.2947   -10.9226    -5.7853   -19.1508   -24.9106   -36.2018   -47.2242    -1.8077    -8.2235   -13.6559    -0.9324    -2.1663    -8.9318    -5.4903    -6.1058    -7.5384     5.2088     1.2732     2.6835    -3.2262
  1723.660 0.205E+17 0.286E+04    8.4599   13.5862   -0.7489    4.1572    6.3421    -0.7483    12.7022     0.4867    12.5686    -2.2134    -8.4594   -12.6588   -23.5856   -29.2695     0.3305     6.1169     3.8951     3.4417     4.5378     8.6535    -3.8143   -12.8754    -3.5471    -9.3078     8.8721    -1.8899     5.6175     1.3884    -6.6811    -7.1139     4.6793     0.3679     5.5042     5.0903    -5.1638    -2.5598   -14.3950     3.4279    -9.5199     1.6451    -8.9329   -26.9612    -0.0870    -9.9164    -5.3098    -9.2381   -23.5195    -6.1196    -6.0459   -16.8953   -17.6150     1.5621    -3.1999     6.8384    -4.9812    -8.1718   -10.6128    -5.6570   -18.8899   -24.6292   -35.8642   -46.8090    -1.6317    -8.0185   -13.3916    -0.8540    -2.0141    -8.7766    -5.2959    -5.9782    -7.3837     5.3224     1.3345     2.7967    -3.1146
  1740.939 0.220E+17 0.310E+04    8.5390   13.6667   -0.5439    4.3138    6.4899    -0.5640    12.7315     0.6242    12.5979    -2.0715    -8.2250   -12.4434   -23.3243   -29.0114     0.4138     6.1922     3.9555     3.5223     4.5667     8.6751    -3.7522   -12.7684    -3.4020    -9.2068     8.9713    -1.7216     5.6806     1.5245    -6.5126    -7.0025     4.8105     0.5017     5.5987     5.2054    -4.9906    -2.4287   -13.9916     3.5593    -9.2795     1.7075    -8.6689   -26.4884     0.0115    -9.7169    -5.1552    -9.0501   -23.3514    -5.9618    -5.8886   -16.6780   -17.2046     1.6796    -3.0741     6.8848    -4.7624    -8.0464   -10.3011    -5.5276   -18.6271   -24.3455   -35.5239   -46.3907    -1.4548    -7.8123   -13.1258    -0.7746    -1.8599    -8.6186    -5.0990    -5.8481    -7.2262     5.4375     1.3981     2.9116    -3.0009
  1757.864 0.235E+17 0.335E+04    8.6156   13.7448   -0.3452    4.4651    6.6319    -0.3844    12.7613     0.7597    12.6276    -1.9309    -7.9964   -12.2314   -23.0664   -28.7547     0.4991     6.2672     4.0171     3.6039     4.5997     8.6977    -3.6856   -12.6586    -3.2592    -9.1046     9.0674    -1.5592     5.7447     1.6579    -6.3463    -6.8902     4.9382     0.6319     5.6921     5.3168    -4.8233    -2.3010   -13.6039     3.6869    -9.0464     1.7709    -8.4133   -26.0323     0.1093    -9.5219    -5.0032    -8.8656   -23.1811    -5.8085    -5.7359   -16.4676   -16.8102     1.7938    -2.9499     6.9327    -4.5503    -7.9207   -10.0014    -5.4020   -18.3738   -24.0712   -35.1952   -45.9871    -1.2843    -7.6136   -12.8706    -0.6959    -1.7083    -8.4617    -4.9066    -5.7179    -7.0698     5.5507     1.4643     3.0244    -2.8873
  1774.190 0.252E+17 0.363E+04    8.6892   13.8200   -0.1546    4.6096    6.7662    -0.2106    12.7920     0.8930    12.6583    -1.7915    -7.7750   -12.0231   -22.8120   -28.4990     0.5874     6.3420     4.0804     3.6876     4.6386     8.7216    -3.6123   -12.5444    -3.1189    -9.0000     9.1596    -1.4041     5.8104     1.7879    -6.1826    -6.7763     5.0616     0.7577     5.7842     5.4235    -4.6637    -2.1776   -13.2367     3.8099    -8.8221     1.8360    -8.1687   -25.5979     0.2067    -9.3321    -4.8541    -8.6848   -23.0071    -5.6608    -5.5887   -16.2658   -16.4368     1.9042    -2.8273     6.9831    -4.3468    -7.7940    -9.7175    -5.2806   -18.1327   -23.8091   -34.8814   -45.6024    -1.1219    -7.4246   -12.6289    -0.6178    -1.5598    -8.3055    -4.7193    -5.5870    -6.9140     5.6615     1.5346     3.1351    -2.7735
  1790.076 0.271E+17 0.393E+04    8.7603   13.8928    0.0295    4.7486    6.8945    -0.0416    12.8233     1.0242    12.6895    -1.6534    -7.5596   -11.8182   -22.5612   -28.2449     0.6777     6.4163     4.1448     3.7723     4.6815     8.7464    -3.5345   -12.4275    -2.9809    -8.8942     9.2486    -1.2550     5.8771     1.9150    -6.0213    -6.6616     5.1814     0.8798     5.8752     5.5265    -4.5102    -2.0577   -12.8856     3.9292    -8.6051     1.9022    -7.9327   -25.1806     0.3035    -9.1469    -4.7079    -8.5073   -22.8311    -5.5177    -5.4462   -16.0710   -16.0797     2.0115    -2.7062     7.0352    -4.1503    -7.6672    -9.4460    -5.1630   -17.9013   -23.5565   -34.5795   -45.2327    -0.9659    -7.2432   -12.3980    -0.5405    -1.4140    -8.1506    -4.5365    -5.4561    -6.7594     5.7703     1.6076     3.2437    -2.6599
  1806.183 0.292E+17 0.427E+04    8.8313   13.9656    0.2134    4.8874    7.0224     0.1276    12.8551     1.1562    12.7213    -1.5143    -7.3438   -11.6123   -22.3087   -27.9885     0.7695     6.4913     4.2102     3.8583     4.7262     8.7717    -3.4545   -12.3084    -2.8422    -8.7869     9.3375    -1.1062     5.9448     2.0426    -5.8590    -6.5454     5.3013     1.0021     5.9666     5.6293    -4.3571    -1.9377   -12.5357     4.0483    -8.3883     1.9693    -7.6969   -24.7641     0.4008    -8.9612    -4.5609    -8.3293   -22.6524    -5.3746    -5.3035   -15.8762   -15.7239     2.1186    -2.5843     7.0883    -3.9536    -7.5389    -9.1755    -5.0454   -17.6705   -23.3043   -34.2781   -44.8638    -0.8105    -7.0624   -12.1680    -0.4628    -1.2675    -7.9943    -4.3532    -5.3239    -6.6035     5.8797     1.6823     3.3528    -2.5452
  1824.022 0.314E+17 0.464E+04    8.9067   14.0433    0.4107    5.0368    7.1613     0.3075    12.8869     1.2944    12.7530    -1.3698    -7.1145   -11.3965   -22.0450   -27.7231     0.8613     6.5687     4.2760     3.9450     4.7668     8.7966    -3.3781   -12.1896    -2.6967    -8.6781     9.4329    -0.9458     6.0130     2.1772    -5.6893    -6.4270     5.4290     1.1323     6.0620     5.7397    -4.1919    -1.8098   -12.1550     4.1746    -8.1571     2.0370    -7.4428   -24.3136     0.5008    -8.7646    -4.4064    -8.1430   -22.4715    -5.2216    -5.1511   -15.6672   -15.3366     2.2319    -2.4572     7.1406    -3.7421    -7.4074    -8.8809    -4.9208   -17.4209   -23.0328   -33.9530   -44.4653    -0.6435    -6.8678   -11.9180    -0.3829    -1.1136    -7.8324    -4.1593    -5.1881    -6.4420     5.9945     1.7554     3.4674    -2.4270
  1834.522 0.340E+17 0.505E+04    8.9588   14.0962    0.5406    5.1313    7.2418     0.4353    12.9210     1.4057    12.7871    -1.2469    -6.9504   -11.2245   -21.8296   -27.4911     0.9615     6.6371     4.3454     4.0344     4.8372     8.8267    -3.2713   -12.0581    -2.5811    -8.5681     9.4959    -0.8450     6.0838     2.2787    -5.5519    -6.3115     5.5186     1.2234     6.1408     5.8115    -4.0883    -1.7201   -11.9350     4.2640    -7.9991     2.1075    -7.2805   -24.0376     0.5906    -8.6195    -4.2857    -7.9953   -22.2884    -5.1173    -5.0472   -15.5303   -15.1129     2.3138    -2.3522     7.2023    -3.6045    -7.2843    -8.7109    -4.8323   -17.2684   -22.8598   -33.7489   -44.2186    -0.5382    -6.7465   -11.7731    -0.3124    -0.9935    -7.6922    -4.0158    -5.0628    -6.3017     6.0843     1.8446     3.5571    -2.3199
  1845.768 0.368E+17 0.551E+04    9.0133   14.1516    0.6769    5.2306    7.3270     0.5687    12.9559     1.5212    12.8220    -1.1198    -6.7790   -11.0460   -21.6062   -27.2513     1.0641     6.7077     4.4165     4.1261     4.9083     8.8574    -3.1628   -11.9236    -2.4611    -8.4551     9.5621    -0.7389     6.1565     2.3843    -5.4092    -6.1926     5.6123     1.3186     6.2224     5.8869    -3.9793    -1.6263   -11.7020     4.3574    -7.8337     2.1798    -7.1097   -23.7464     0.6832    -8.4681    -4.1601    -7.8420   -22.1003    -5.0081    -4.9383   -15.3867   -14.8759     2.3992    -2.2435     7.2652    -3.4599    -7.1574    -8.5307    -4.7399   -17.1076   -22.6778   -33.5340   -43.9587    -0.4275    -6.6189   -11.6198    -0.2397    -0.8687    -7.5472    -3.8663    -4.9337    -6.1566     6.1776     1.9356     3.6503    -2.2093
  1857.071 0.400E+17 0.602E+04    9.0680   14.2072    0.8135    5.3298    7.4115     0.7029    12.9917     1.6382    12.8577    -0.9907    -6.6065   -10.8653   -21.3798   -27.0074     1.1693     6.7795     4.4895     4.2201     4.9824     8.8891    -3.0505   -11.7854    -2.3396    -8.3395     9.6283    -0.6330     6.2309     2.4909    -5.2648    -6.0712     5.7064     1.4143     6.3051     5.9623    -3.8705    -1.5320   -11.4707     4.4511    -7.6679     2.2539    -6.9390   -23.4562     0.7775    -8.3156    -4.0332    -7.6870   -21.9079    -4.8985    -4.8290   -15.2428   -14.6406     2.4851    -2.1332     7.3299    -3.3152    -7.0280    -8.3519    -4.6470   -16.9473   -22.4959   -33.3195   -43.6994    -0.3171    -6.4917   -11.4675    -0.1659    -0.7425    -7.3998    -3.7155    -4.8021    -6.0092     6.2719     2.0293     3.7445    -2.0966
  1868.135 0.435E+17 0.659E+04    9.1218   14.2618    0.9472    5.4266    7.4933     0.8353    13.0281     1.7548    12.8940    -0.8614    -6.4362   -10.6853   -21.1538   -26.7627     1.2764     6.8516     4.5635     4.3153     5.0592     8.9214    -2.9348   -11.6446    -2.2186    -8.2224     9.6933    -0.5297     6.3064     2.5967    -5.1207    -5.9485     5.7992     1.5087     6.3877     6.0362    -3.7644    -1.4390   -11.2470     4.5436    -7.5047     2.3291    -6.7722   -23.1737     0.8721    -8.1645    -3.9069    -7.5326   -21.7129    -4.7907    -4.7215   -15.1019   -14.4131     2.5700    -2.0230     7.3961    -3.1735    -6.8975    -8.1789    -4.5554   -16.7914   -22.3182   -33.1102   -43.4468    -0.2093    -6.3677   -11.3202    -0.0918    -0.6169    -7.2521    -3.5662    -4.6695    -5.8613     6.3658     2.1253     3.8382    -1.9833
  1879.162 0.473E+17 0.722E+04    9.1755   14.3162    1.0802    5.5226    7.5739     0.9676    13.0651     1.8722    12.9310    -0.7310    -6.2661   -10.5044   -20.9262   -26.5156     1.3856     6.9245     4.6390     4.4122     5.1387     8.9545    -2.8159   -11.5011    -2.0969    -8.1032     9.7578    -0.4273     6.3832     2.7026    -4.9757    -5.8239     5.8918     1.6028     6.4709     6.1095    -3.6593    -1.3462   -11.0267     4.6358    -7.3423     2.4056    -6.6066   -22.8944     0.9678    -8.0132    -3.7801    -7.3775   -21.5146    -4.6833    -4.6144   -14.9619   -14.1890     2.6548    -1.9120     7.4637    -3.0327    -6.7653    -8.0086    -4.4639   -16.6372   -22.1420   -32.9028   -43.1967    -0.1026    -6.2450   -11.1751    -0.0169    -0.4909    -7.1030    -3.4167    -4.5353    -5.7120     6.4600     2.2235     3.9324    -1.8687
  1890.102 0.516E+17 0.792E+04    9.2288   14.3702    1.2120    5.6174    7.6529     1.0994    13.1028     1.9900    12.9687    -0.5997    -6.0964   -10.3228   -20.6976   -26.2664     1.4968     6.9979     4.7156     4.5106     5.2206     8.9884    -2.6939   -11.3548    -1.9748    -7.9823     9.8218    -0.3263     6.4613     2.8086    -4.8300    -5.6976     5.9840     1.6965     6.5545     6.1821    -3.5555    -1.2538   -10.8107     4.7277    -7.1808     2.4834    -6.4430   -22.6191     1.0644    -7.8622    -3.6529    -7.2219   -21.3134    -4.5766    -4.5081   -14.8232   -13.9693     2.7394    -1.8005     7.5327    -2.8933    -6.6315    -7.8417    -4.3728   -16.4853   -21.9677   -32.6979   -42.9501     0.0027    -6.1239   -11.0329     0.0586    -0.3646    -6.9527    -3.2674    -4.3997    -5.5614     6.5545     2.3238     4.0268    -1.7529
  1900.564 0.564E+17 0.870E+04    9.2809   14.4227    1.3395    5.7085    7.7276     1.2283    13.1414     2.1073    13.0072    -0.4682    -5.9302   -10.1423   -20.4697   -26.0160     1.6108     7.0718     4.7940     4.6110     5.3070     9.0233    -2.5667   -11.2047    -1.8535    -7.8591     9.8838    -0.2293     6.5410     2.9132    -4.6850    -5.5694     6.0741     1.7880     6.6380     6.2522    -3.4559    -1.1635   -10.6066     4.8176    -7.0237     2.5628    -6.2854   -22.3560     1.1618    -7.7135    -3.5269    -7.0674   -21.1083    -4.4728    -4.4045   -14.6891   -13.7617     2.8224    -1.6891     7.6038    -2.7588    -6.4962    -7.6839    -4.2836   -16.3402   -21.8000   -32.5013   -42.7139     0.1040    -6.0078   -10.8983     0.1345    -0.2393    -6.8019    -3.1205    -4.2627    -5.4103     6.6482     2.4275     4.1204    -1.6362
  1910.536 0.617E+17 0.957E+04    9.3315   14.4736    1.4625    5.7957    7.7980     1.3541    13.1805     2.2233    13.0463    -0.3374    -5.7680    -9.9640   -20.2438   -25.7662     1.7265     7.1456     4.8734     4.7125     5.3966     9.0590    -2.4358   -11.0521    -1.7337    -7.7347     9.9436    -0.1364     6.6216     3.0159    -4.5413    -5.4403     6.1618     1.8770     6.7209     6.3196    -3.3606    -1.0757   -10.4143     4.9053    -6.8713     2.6432    -6.1343   -22.1053     1.2592    -7.5678    -3.4025    -6.9147   -20.9013    -4.3721    -4.3041   -14.5599   -13.5661     2.9035    -1.5786     7.6764    -2.6293    -6.3604    -7.5354    -4.1966   -16.2020   -21.6392   -32.3131   -42.4884     0.2009    -5.8969   -10.7715     0.2103    -0.1158    -6.6516    -2.9764    -4.1253    -5.2597     6.7406     2.5335     4.2127    -1.5193
  1920.302 0.676E+17 0.105E+05    9.3816   14.5239    1.5835    5.8812    7.8662     1.4786    13.2202     2.3395    13.0859    -0.2061    -5.6071    -9.7856   -20.0176   -25.5150     1.8440     7.2198     4.9540     4.8154     5.4890     9.0954    -2.3017   -10.8970    -1.6139    -7.6087    10.0025    -0.0455     6.7033     3.1182    -4.3976    -5.3096     6.2486     1.9651     6.8038     6.3859    -3.2673    -0.9887   -10.2280     4.9921    -6.7207     2.7247    -5.9860   -21.8606     1.3573    -7.4229    -3.2783    -6.7620   -20.6915    -4.2727    -4.2050   -14.4328   -13.3766     2.9841    -1.4679     7.7503    -2.5020    -6.2233    -7.3914    -4.1104   -16.0671   -21.4814   -32.1288   -42.2680     0.2959    -5.7883   -10.6485     0.2866     0.0075    -6.5005    -2.8332    -3.9868    -5.1082     6.8328     2.6417     4.3049    -1.4015
  1930.184 0.742E+17 0.116E+05    9.4320   14.5744    1.7052    5.9670    7.9346     1.6041    13.2603     2.4567    13.1261    -0.0734    -5.4451    -9.6057   -19.7893   -25.2612     1.9631     7.2948     5.0356     4.9196     5.5828     9.1324    -2.1656   -10.7399    -1.4930    -7.4811    10.0616     0.0458     6.7861     3.2213    -4.2525    -5.1775     6.3360     2.0538     6.8876     6.4525    -3.1737    -0.9011   -10.0414     5.0795    -6.5692     2.8073    -5.8372   -21.6151     1.4565    -7.2770    -3.1530    -6.6080   -20.4792    -4.1727    -4.1053   -14.3051   -13.1868     3.0653    -1.3561     7.8253    -2.3741    -6.0846    -7.2473    -4.0236   -15.9318   -21.3229   -31.9438   -42.0468     0.3912    -5.6794   -10.5254     0.3637     0.1318    -6.3479    -2.6889    -3.8467    -4.9552     6.9259     2.7513     4.3979    -1.2825
  1940.429 0.815E+17 0.128E+05    9.4833   14.6259    1.8293    6.0547    8.0047     1.7318    13.3009     2.5756    13.1667     0.0610    -5.2802    -9.4231   -19.5576   -25.0040     2.0834     7.3708     5.1180     5.0248     5.6770     9.1696    -2.0285   -10.5813    -1.3703    -7.3522    10.1220     0.1391     6.8697     3.3261    -4.1053    -5.0439     6.4249     2.1441     6.9726     6.5205    -3.0779    -0.8119    -9.8499     5.1685    -6.4149     2.8907    -5.6850   -21.3638     1.5568    -7.1285    -3.0258    -6.4517   -20.2646    -4.0708    -4.0037   -14.1746   -12.9921     3.1478    -1.2427     7.9008    -2.2436    -5.9443    -7.0994    -3.9352   -15.7932   -21.1609   -31.7546   -41.8204     0.4887    -5.5680   -10.3990     0.4418     0.2581    -6.1933    -2.5421    -3.7050    -4.8002     7.0203     2.8619     4.4923    -1.1620
  1951.183 0.895E+17 0.142E+05    9.5360   14.6788    1.9571    6.1453    8.0776     1.8627    13.3419     2.6968    13.2076     0.1979    -5.1112    -9.2368   -19.3215   -24.7425     2.2049     7.4480     5.2014     5.1314     5.7716     9.2071    -1.8907   -10.4210    -1.2451    -7.2216    10.1841     0.2354     6.9543     3.4333    -3.9552    -4.9084     6.5162     2.2368     7.0591     6.5906    -2.9791    -0.7204    -9.6510     5.2596    -6.2563     2.9750    -5.5280   -21.1039     1.6587    -6.9766    -2.8960    -6.2923   -20.0472    -3.9660    -3.8992   -14.0403   -12.7898     3.2323    -1.1272     7.9771    -2.1090    -5.8019    -6.9457    -3.8446   -15.6499   -20.9938   -31.5592   -41.5864     0.5892    -5.4529   -10.2678     0.5211     0.3870    -6.0360    -2.3919    -3.5611    -4.6425     7.1168     2.9733     4.5886    -1.0396
  1962.595 0.984E+17 0.157E+05    9.5901   14.7333    2.0891    6.2392    8.1539     1.9970    13.3829     2.8200    13.2486     0.3364    -4.9380    -9.0474   -19.0819   -24.4783     2.3263     7.5259     5.2848     5.2380     5.8647     9.2445    -1.7541   -10.2609    -1.1177    -7.0907    10.2483     0.3354     7.0390     3.5426    -3.8028    -4.7724     6.6099     2.3320     7.1469     6.6630    -2.8763    -0.6264    -9.4422     5.3530    -6.0932     3.0595    -5.3652   -20.8331     1.7614    -6.8213    -2.7638    -6.1303   -19.8293    -3.8582    -3.7916   -13.9014   -12.5774     3.3187    -1.0101     8.0530    -1.9697    -5.6586    -6.7843    -3.7518   -15.5005   -20.8205   -31.3562   -41.3428     0.6935    -5.3334   -10.1301     0.6011     0.5182    -5.8770    -2.2384    -3.4163    -4.4832     7.2149     3.0842     4.6867    -0.9162
  1974.799 0.108E+18 0.173E+05    9.6460   14.7898    2.2263    6.3374    8.2347     2.1356    13.4239     2.9456    13.2896     0.4771    -4.7594    -8.8542   -18.8377   -24.2104     2.4478     7.6049     5.3684     5.3451     5.9563     9.2818    -1.6189   -10.1008    -0.9877    -6.9590    10.3149     0.4400     7.1240     3.6548    -3.6474    -4.6354     6.7066     2.4303     7.2362     6.7385    -2.7689    -0.5293    -9.2213     5.4493    -5.9245     3.1442    -5.1952   -20.5490     1.8651    -6.6617    -2.6286    -5.9649   -19.6104    -3.7464    -3.6802   -13.7568   -12.3527     3.4076    -0.8909     8.1287    -1.8246    -5.5140    -6.6136    -3.6561   -15.3438   -20.6397   -31.1439   -41.0877     0.8024    -5.2085    -9.9846     0.6821     0.6524    -5.7158    -2.0807    -3.2699    -4.3216     7.3152     3.1946     4.7870    -0.7915
  1987.910 0.119E+18 0.192E+05    9.7038   14.8484    2.3693    6.4402    8.3203     2.2786    13.4649     3.0737    13.3305     0.6199    -4.5752    -8.6568   -18.5889   -23.9389     2.5690     7.6848     5.4519     5.4522     6.0458     9.3187    -1.4857    -9.9412    -0.8549    -6.8270    10.3843     0.5497     7.2090     3.7699    -3.4890    -4.4978     6.8067     2.5320     7.3270     6.8173    -2.6563    -0.4289    -8.9869     5.5485    -5.7496     3.2290    -5.0172   -20.2501     1.9698    -6.4975    -2.4903    -5.7962   -19.3908    -3.6304    -3.5646   -13.6060   -12.1143     3.4990    -0.7695     8.2038    -1.6730    -5.3683    -6.4323    -3.5575   -15.1788   -20.4503   -30.9211   -40.8196     0.9164    -5.0774    -9.8302     0.7640     0.7897    -5.5523    -1.9185    -3.1223    -4.1578     7.4178     3.3041     4.8896    -0.6655
  2002.014 0.131E+18 0.212E+05    9.7636   14.9093    2.5186    6.5480    8.4111     2.4268    13.5059     3.2046    13.3714     0.7653    -4.3846    -8.4548   -18.3348   -23.6632     2.6903     7.7659     5.5357     5.5597     6.1333     9.3555    -1.3542    -9.7816    -0.7189    -6.6943    10.4567     0.6648     7.2943     3.8884    -3.3270    -4.3591     6.9104     2.6375     7.4197     6.8996    -2.5379    -0.3248    -8.7379     5.6510    -5.5679     3.3140    -4.8306   -19.9350     2.0758    -6.3282    -2.3485    -5.6235   -19.1701    -3.5098    -3.4443   -13.4484   -11.8610     3.5934    -0.6457     8.2786    -1.5144    -5.2210    -6.2396    -3.4554   -15.0049   -20.2518   -30.6872   -40.5374     1.0358    -4.9399    -9.6664     0.8469     0.9305    -5.3862    -1.7514    -2.9730    -3.9914     7.5229     3.4129     4.9947    -0.5379
  2017.208 0.144E+18 0.235E+05    9.8257   14.9727    2.6746    6.6612    8.5075     2.5803    13.5469     3.3387    13.4124     0.9134    -4.1873    -8.2479   -18.0750   -23.3829     2.8115     7.8482     5.6196     5.6675     6.2187     9.3921    -1.2246    -9.6222    -0.5794    -6.5609    10.5323     0.7858     7.3798     4.0104    -3.1613    -4.2194     7.0179     2.7470     7.5144     6.9857    -2.4135    -0.2168    -8.4733     5.7571    -5.3791     3.3993    -4.6347   -19.6028     2.1830    -6.1534    -2.2029    -5.4467   -18.9483    -3.3842    -3.3191   -13.2835   -11.5918     3.6907    -0.5192     8.3530    -1.3483    -5.0721    -6.0349    -3.3499   -14.8215   -20.0435   -30.4413   -40.2403     1.1611    -4.7953    -9.4925     0.9309     1.0750    -5.2173    -1.5789    -2.8219    -3.8222     7.6308     3.5209     5.1026    -0.4087
  2033.557 0.158E+18 0.261E+05    9.8903   15.0389    2.8379    6.7803    8.6097     2.7401    13.5885     3.4770    13.4539     1.0656    -3.9820    -8.0343   -17.8071   -23.0952     2.9344     7.9327     5.7047     5.7772     6.3037     9.4290    -1.0947    -9.4607    -0.4354    -6.4250    10.6114     0.9130     7.4667     4.1369    -2.9903    -4.0768     7.1300     2.8611     7.6118     7.0761    -2.2827    -0.1042    -8.1928     5.8673    -5.1821     3.4860    -4.4288   -19.2526     2.2925    -5.9720    -2.0524    -5.2644   -18.7224    -3.2530    -3.1883   -13.1106   -11.3065     3.7918    -0.3890     8.4281    -1.1740    -4.9200    -5.8177    -3.2401   -14.6281   -19.8247   -30.1825   -39.9272     1.2927    -4.6434    -9.3082     1.0169     1.2243    -5.0438    -1.3998    -2.6674    -3.6485     7.7423     3.6298     5.2141    -0.2764
  2051.091 0.174E+18 0.290E+05    9.9571   15.1078    3.0082    6.9048    8.7174     2.9056    13.6304     3.6188    13.4956     1.2213    -3.7694    -7.8149   -17.5325   -22.8016     3.0581     8.0187     5.7906     5.8878     6.3873     9.4660    -0.9656    -9.2982    -0.2874    -6.2876    10.6938     1.0462     7.5544     4.2673    -2.8150    -3.9324     7.2462     2.9795     7.7116     7.1703    -2.1456     0.0126    -7.8966     5.9812    -4.9776     3.5734    -4.2134   -18.8848     2.4039    -5.7846    -1.8976    -5.0772   -18.4940    -3.1166    -3.0523   -12.9302   -11.0053     3.8961    -0.2555     8.5034    -0.9918    -4.7654    -5.5884    -3.1266   -14.4250   -19.5957   -29.9114   -39.5989     1.4302    -4.4844    -9.1139     1.1043     1.3780    -4.8667    -1.2149    -2.5103    -3.4711     7.8570     3.7387     5.3288    -0.1417
  2069.751 0.192E+18 0.323E+05   10.0259   15.1788    3.1844    7.0341    8.8301     3.0760    13.6723     3.7635    13.5374     1.3794    -3.5509    -7.5911   -17.2527   -22.5038     3.1819     8.1060     5.8767     5.9989     6.4692     9.5029    -0.8379    -9.1356    -0.1364    -6.1493    10.7791     1.1845     7.6424     4.4008    -2.6362    -3.7869     7.3658     3.1014     7.8132     7.2680    -2.0032     0.1330    -7.5867     6.0982    -4.7669     3.6612    -3.9896   -18.5018     2.5163    -5.5923    -1.7394    -4.8865   -18.2644    -2.9757    -2.9119   -12.7433   -10.6900     4.0030    -0.1197     8.5783    -0.8029    -4.6093    -5.3483    -3.0100   -14.2136   -19.3581   -29.6296   -39.2573     1.5727    -4.3193    -8.9106     1.1927     1.5349    -4.6871    -1.0253    -2.3516    -3.2913     7.9740     3.8471     5.4459    -0.0055
  2089.376 0.211E+18 0.359E+05   10.0962   15.2516    3.3653    7.1670    8.9464     3.2503    13.7146     3.9108    13.5796     1.5402    -3.3272    -7.3630   -16.9677   -22.2012     3.3067     8.1945     5.9637     6.1110     6.5508     9.5400    -0.7101    -8.9716     0.0176    -6.0094    10.8666     1.3269     7.7312     4.5372    -2.4541    -3.6396     7.4883     3.2263     7.9165     7.3683    -1.8567     0.2562    -7.2665     6.2176    -4.5510     3.7499    -3.7594   -18.1072     2.6301    -5.3958    -1.5780    -4.6923   -18.0321    -2.8313    -2.7679   -12.5513   -10.3643     4.1121     0.0185     8.6537    -0.6087    -4.4511    -5.1003    -2.8909   -13.9957   -19.1137   -29.3396   -38.9054     1.7191    -4.1496    -8.7006     1.2823     1.6950    -4.5046    -0.8315    -2.1907    -3.1085     8.0934     3.9561     5.5653     0.1327
  2109.566 0.233E+18 0.400E+05   10.1670   15.3250    3.5477    7.3011    9.0637     3.4261    13.7571     4.0592    13.6219     1.7021    -3.1018    -7.1332   -16.6806   -21.8965     3.4323     8.2837     6.0511     6.2238     6.6326     9.5773    -0.5817    -8.8067     0.1728    -5.8687    10.9549     1.4705     7.8206     4.6747    -2.2707    -3.4914     7.6117     3.3522     8.0205     7.4695    -1.7088     0.3805    -6.9432     6.3377    -4.3336     3.8391    -3.5270   -17.7089     2.7445    -5.1977    -1.4154    -4.4969   -17.7984    -2.6856    -2.6227   -12.3576   -10.0354     4.2219     0.1577     8.7294    -0.4126    -4.2918    -4.8497    -2.7709   -13.7757   -18.8671   -29.0468   -38.5502     1.8667    -3.9785    -8.4887     1.3724     1.8563    -4.3209    -0.6363    -2.0287    -2.9245     8.2136     4.0655     5.6857     0.2717
  2129.448 0.257E+18 0.446E+05   10.2363   15.3968    3.7257    7.4316    9.1771     3.5986    13.8000     4.2062    13.6646     1.8630    -2.8804    -6.9058   -16.3960   -21.5930     3.5591     8.3725     6.1392     6.3373     6.7171     9.6152    -0.4503    -8.6401     0.3264    -5.7271    11.0410     1.6102     7.9106     4.8102    -2.0889    -3.3427     7.7328     3.4757     8.1237     7.5682    -1.5650     0.5025    -6.6309     6.4556    -4.1207     3.9289    -3.3007   -17.3223     2.8587    -5.0027    -1.2547    -4.3034   -17.5634    -2.5429    -2.4805   -12.1685    -9.7177     4.3298     0.2959     8.8062    -0.2215    -4.1325    -4.6077    -2.6530   -13.5623   -18.6269   -28.7620   -38.2050     2.0102    -3.8123    -8.2839     1.4622     2.0156    -4.1380    -0.4440    -1.8669    -2.7413     8.3324     4.1767     5.8046     0.4106
  2146.862 0.284E+18 0.498E+05   10.3001   15.4620    3.8857    7.5472    9.2747     3.7572    13.8436     4.3463    13.7081     2.0185    -2.6763    -6.6898   -16.1239   -21.2978     3.6886     8.4592     6.2286     6.4520     6.8103     9.6545    -0.3101    -8.4695     0.4721    -5.5849    11.1185     1.7338     8.0016     4.9369    -1.9155    -3.1943     7.8437     3.5887     8.2227     7.6565    -1.4379     0.6142    -6.3627     6.5645    -3.9267     4.0198    -3.0997   -16.9835     2.9712    -4.8213    -1.1028    -4.1194   -17.3272    -2.4134    -2.3514   -11.9990    -9.4450     4.4301     0.4283     8.8858    -0.0508    -3.9750    -4.4001    -2.5442   -13.3752   -18.4134   -28.5101   -37.9012     2.1378    -3.6652    -8.1077     1.5502     2.1661    -3.9606    -0.2651    -1.7074    -2.5634     8.4448     4.2928     5.9170     0.5468
  2152.210 0.316E+18 0.555E+05   10.3396   15.4986    3.9678    7.5991    9.3043     3.8557    13.8903     4.4559    13.7549     2.1495    -2.5473    -6.5237   -15.9073   -21.0407     3.8285     8.5357     6.3227     6.5707     6.9392     9.6999    -0.1334    -8.2836     0.5833    -5.4414    11.1588     1.7880     8.0962     5.0256    -1.7792    -3.0489     7.9110     3.6565     8.3031     7.6999    -1.3827     0.6814    -6.2846     6.6345    -3.8141     4.1143    -3.0087   -16.8505     3.0757    -4.6993    -0.9898    -3.9763   -17.0880    -2.3407    -2.2788   -11.9142    -9.3655     4.4975     0.5356     8.9771     0.0312    -3.8265    -4.3405    -2.4744   -13.3018   -18.3153   -28.4004   -37.7757     2.1966    -3.6005    -8.0543     1.6305     2.2781    -3.8073    -0.1441    -1.5593    -2.4092     8.5288     4.4283     6.0010     0.6712
  2219.773 0.342E+18 0.621E+05   10.4981   15.6759    4.4332    7.9642    9.6668     4.2514    13.9240     4.7183    13.7876     2.4051    -2.0466    -6.1074   -15.4109   -20.5870     3.9234     8.6645     6.3975     6.6742     6.8984     9.7184    -0.1276    -8.1643     0.8679    -5.2978    11.3823     2.1830     8.1770     5.3035    -1.4565    -2.8831     8.1941     3.9478     8.4772     7.9639    -0.9740     0.9685    -5.2753     6.8950    -3.3010     4.1951    -2.3769   -15.7066     3.2220    -4.2825    -0.6824    -3.6287   -16.8526    -1.9875    -1.9270   -11.4118    -8.3386     4.7270     0.7701     9.0151     0.5500    -3.6277    -3.5550    -2.2122   -12.6698   -17.6492   -27.5909   -36.7729     2.5919    -3.1322    -7.3987     1.7513     2.5825    -3.5301     0.2643    -1.3502    -2.1329     8.7539     4.4740     6.2270     0.8586
  2304.767 0.366E+18 0.693E+05   10.6767   15.8783    4.9689    8.3878   10.0929     4.7000    13.9531     5.0048    13.8151     2.6786    -1.4799    -5.6506   -14.8697   -20.1062     4.0028     8.8000     6.4642     6.7683     6.8177     9.7308    -0.1639    -8.0663     1.1817    -5.1590    11.6393     2.6422     8.2505     5.6141    -1.1035    -2.7193     8.5157     4.2797     8.6652     8.2691    -0.4980     1.2961    -4.0875     7.1865    -2.7171     4.2693    -1.6426   -14.3709     3.3698    -3.8136    -0.3420    -3.2497   -16.6275    -1.5819    -1.5232   -10.8302    -7.1297     4.9834     1.0244     9.0378     1.1509    -3.4259    -2.6292    -1.9162   -11.9304   -16.8748   -26.6470   -35.6011     3.0485    -2.5891    -6.6270     1.8755     2.9182    -3.2369     0.7224    -1.1368    -1.8402     9.0016     4.4949     6.4765     1.0521
  2336.854 0.399E+18 0.770E+05   10.7590   15.9648    5.1891    8.5537   10.2456     4.9029    13.9915     5.1636    13.8529     2.8469    -1.2206    -5.4025   -14.5632   -19.7931     4.1156     8.8907     6.5442     6.8723     6.8730     9.7633    -0.0644    -7.9186     1.3504    -5.0248    11.7454     2.8209     8.3330     5.7675    -0.9067    -2.5762     8.6590     4.4267     8.7747     8.3925    -0.3133     1.4417    -3.6657     7.3229    -2.4616     4.3521    -1.3554   -13.8680     3.4830    -3.5893    -0.1637    -3.0396   -16.4060    -1.4084    -1.3503   -10.5934    -6.7003     5.1073     1.1718     9.1020     1.3903    -3.2692    -2.3014    -1.7779   -11.6512   -16.5689   -26.2801   -35.1524     3.2303    -2.3763    -6.3502     1.9663     3.0940    -3.0487     0.9424    -0.9768    -1.6514     9.1321     4.5863     6.6076     1.1908
  2375.647 0.435E+18 0.854E+05   10.8514   16.0622    5.4392    8.7442   10.4248     5.1287    14.0285     5.3337    13.8891     3.0242    -0.9325    -5.1357   -14.2357   -19.4659     4.2237     8.9849     6.6220     6.9739     6.9135     9.7937     0.0199    -7.7775     1.5325    -4.8910    11.8658     3.0266     8.4137     5.9354    -0.6958    -2.4322     8.8190     4.5912     8.8908     8.5334    -0.1004     1.6046    -3.1710     7.4744    -2.1741     4.4333    -1.0262   -13.2859     3.5995    -3.3422     0.0294    -2.8134   -16.1861    -1.2127    -1.1553   -10.3233    -6.1966     5.2445     1.3285     9.1611     1.6631    -3.1096    -1.9167    -1.6237   -11.3272   -16.2176   -25.8571   -34.6333     3.4394    -2.1308    -6.0253     2.0607     3.2840    -2.8520     1.1844    -0.8131    -1.4539     9.2729     4.6693     6.7494     1.3336
  2418.227 0.473E+18 0.949E+05   10.9485   16.1636    5.7011    8.9446   10.6149     5.3632    14.0646     5.5074    13.9240     3.2039    -0.6336    -4.8627   -13.9013   -19.1351     4.3285     9.0799     6.6979     7.0731     6.9463     9.8229     0.0960    -7.6411     1.7192    -4.7586    11.9918     3.2431     8.4927     6.1085    -0.4803    -2.2892     8.9852     4.7624     9.0089     8.6812     0.1240     1.7744    -2.6471     7.6322    -1.8736     4.5129    -0.6811   -12.6725     3.7172    -3.0865     0.2279    -2.5810   -15.9688    -1.0081    -0.9515   -10.0397    -5.6631     5.3873     1.4880     9.2170     1.9482    -2.9504    -1.5092    -1.4624   -10.9847   -15.8477   -25.4109   -34.0851     3.6603    -1.8710    -5.6803     2.1569     3.4789    -2.6535     1.4343    -0.6496    -1.2544     9.4171     4.7470     6.8948     1.4768
  2464.006 0.512E+18 0.105E+06   11.0491   16.2672    5.9699    9.1509   10.8120     5.6021    14.0994     5.6818    13.9574     3.3835    -0.3289    -4.5875   -13.5651   -18.8050     4.4290     9.1745     6.7712     7.1690     6.9720     9.8508     0.1639    -7.5102     1.9076    -4.6287    12.1210     3.4664     8.5692     6.2841    -0.2634    -2.1486     9.1548     4.9373     9.1270     8.8332     0.3556     1.9480    -2.1054     7.7938    -1.5649     4.5903    -0.3271   -12.0404     3.8351    -2.8266     0.4285    -2.3457   -15.7563    -0.7985    -0.7427    -9.7479    -5.1112     5.5337     1.6480     9.2692     2.2397    -2.7935    -1.0878    -1.2964   -10.6305   -15.4662   -24.9500   -33.5184     3.8891    -1.6019    -5.3223     2.2539     3.6753    -2.4559     1.6880    -0.4882    -1.0556     9.5623     4.8192     7.0414     1.6184
  2510.800 0.554E+18 0.116E+06   11.1493   16.3688    6.2340    9.3539   11.0060     5.8364    14.1332     5.8524    13.9895     3.5590    -0.0300    -4.3181   -13.2357   -18.4820     4.5265     9.2667     6.8423     7.2618     6.9953     9.8780     0.2286    -7.3835     2.0924    -4.5018    12.2478     3.6859     8.6435     6.4562    -0.0508    -2.0113     9.3210     5.1089     9.2423     8.9828     0.5835     2.1186    -1.5737     7.9533    -1.2605     4.6656     0.0195   -11.4198     3.9515    -2.5715     0.6252    -2.1138   -15.5489    -0.5925    -0.5374    -9.4608    -4.5694     5.6785     1.8043     9.3193     2.5245    -2.6407    -0.6742    -1.1319   -10.2816   -15.0906   -24.4961   -32.9599     4.1154    -1.3356    -4.9696     2.3503     3.8675    -2.2632     1.9366    -0.3309    -0.8613     9.7042     4.8882     7.1850     1.7564
  2578.646 0.591E+18 0.129E+06   11.2791   16.4996    6.5813    9.6258   11.2750     6.1328    14.1617     6.0507    14.0147     3.7556     0.3471    -4.0003   -12.8531   -18.1265     4.6052     9.3666     6.9032     7.3428     6.9703     9.8980     0.2426    -7.2831     2.3119    -4.3803    12.4139     3.9810     8.7092     6.6671     0.1977    -1.8760     9.5324     5.3281     9.3733     9.1810     0.8909     2.3373    -0.8377     8.1550    -0.8664     4.7330     0.4810   -10.5787     4.0759    -2.2548     0.8611    -1.8388   -15.3531    -0.3251    -0.2711    -9.0805    -3.8192     5.8606     1.9834     9.3504     2.8992    -2.4859    -0.1010    -0.9216    -9.8061   -14.5872   -23.8834   -32.2022     4.4201    -0.9753    -4.4799     2.4569     4.0962    -2.0524     2.2439    -0.1688    -0.6477     9.8722     4.9264     7.3560     1.9012
  2659.483 0.624E+18 0.142E+06   11.4221   16.6413    6.9632    9.9272   11.5777     6.4522    14.1852     6.2547    14.0327     3.9543     0.7540    -3.6687   -12.4569   -17.7692     4.6664     9.4653     6.9531     7.4096     6.9130     9.9123     0.2207    -7.2071     2.5419    -4.2685    12.5955     4.3080     8.7651     6.8912     0.4559    -1.7492     9.7605     5.5654     9.5059     9.3999     1.2330     2.5750    -0.0121     8.3727    -0.4352     4.7912     0.9896    -9.6422     4.1997    -1.9155     1.1096    -1.5499   -15.1749    -0.0331     0.0196    -8.6610    -2.9772     6.0569     2.1660     9.3655     3.3085    -2.3406     0.5428    -0.6919    -9.2746   -14.0283   -23.2011   -31.3563     4.7596    -0.5729    -3.9284     2.5654     4.3351    -1.8427     2.5715    -0.0135    -0.4338    10.0466     4.9397     7.5349     2.0415
  2683.835 0.671E+18 0.155E+06   11.4788   16.6950    7.0990   10.0269   11.6649     6.5828    14.2170     6.3647    14.0631     4.0753     0.9225    -3.4967   -12.2407   -17.5389     4.7604     9.5316     7.0180     7.4926     6.9728     9.9412     0.3162    -7.0836     2.6589    -4.1606    12.6605     4.4147     8.8318     6.9939     0.5938    -1.6368     9.8518     5.6590     9.5822     9.4754     1.3437     2.6685     0.2243     8.4637    -0.2697     4.8583     1.1593    -9.3487     4.2887    -1.7669     1.2318    -1.4003   -14.9968     0.0760     0.1283    -8.5153    -2.7365     6.1414     2.2694     9.4207     3.4495    -2.2224     0.7260    -0.5984    -9.1092   -13.8425   -22.9799   -31.0881     4.8728    -0.4418    -3.7698     2.6368     4.4544    -1.7068     2.7167     0.1070    -0.2961    10.1348     5.0198     7.6242     2.1448
  2708.209 0.723E+18 0.169E+06   11.5350   16.7482    7.2332   10.1252   11.7505     6.7121    14.2488     6.4741    14.0935     4.1960     1.0895    -3.3255   -12.0253   -17.3089     4.8549     9.5977     7.0832     7.5758     7.0336     9.9701     0.4128    -6.9595     2.7753    -4.0525    12.7245     4.5198     8.8988     7.0959     0.7312    -1.5241     9.9421     5.7516     9.6582     9.5498     1.4529     2.7610     0.4564     8.5538    -0.1059     4.9257     1.3266    -9.0596     4.3776    -1.6195     1.3534    -1.2514   -14.8181     0.1838     0.2358    -8.3716    -2.5000     6.2252     2.3723     9.4762     3.5886    -2.1043     0.9058    -0.5057    -8.9465   -13.6593   -22.7619   -30.8239     4.9845    -0.3126    -3.6140     2.7081     4.5729    -1.5713     2.8608     0.2274    -0.1586    10.2225     5.1004     7.7129     2.2479
  2732.530 0.777E+18 0.184E+06   11.5904   16.8003    7.3651   10.2217   11.8344     6.8394    14.2804     6.5819    14.1235     4.3152     1.2539    -3.1566   -11.8126   -17.0814     4.9486     9.6630     7.1477     7.6582     7.0942     9.9989     0.5088    -6.8365     2.8901    -3.9454    12.7874     4.6228     8.9652     7.1964     0.8668    -1.4125    10.0309     5.8426     9.7331     9.6229     1.5599     2.8520     0.6839     8.6424     0.0551     4.9923     1.4909    -8.7759     4.4655    -1.4743     1.4733    -1.1045   -14.6410     0.2897     0.3414    -8.2305    -2.2684     6.3076     2.4738     9.5312     3.7251    -1.9876     1.0819    -0.4145    -8.7869   -13.4795   -22.5479   -30.5647     5.0941    -0.1859    -3.4615     2.7784     4.6896    -1.4375     3.0027     0.3465    -0.0229    10.3089     5.1802     7.8004     2.3498
  2756.744 0.836E+18 0.200E+06   11.6449   16.8517    7.4949   10.3164   11.9164     6.9650    14.3120     6.6889    14.1535     4.4336     1.4162    -2.9890   -11.6015   -16.8551     5.0424     9.7280     7.2122     7.7405     7.1555    10.0277     0.6057    -6.7133     3.0039    -3.8384    12.8492     4.7239     9.0316     7.2959     1.0014    -1.3011    10.1184     5.9322     9.8074     9.6947     1.6649     2.9416     0.9062     8.7297     0.2139     5.0589     1.6521    -8.4977     4.5530    -1.3308     1.5921    -0.9588   -14.4639     0.3939     0.4453    -8.0918    -2.0421     6.3889     2.5745     9.5863     3.8591    -1.8714     1.2541    -0.3247    -8.6305   -13.3030   -22.3381   -30.3106     5.2017    -0.0616    -3.3124     2.8484     4.8052    -1.3047     3.1430     0.4651     0.1122    10.3944     5.2604     7.8870     2.4511
  2780.805 0.898E+18 0.217E+06   11.6985   16.9019    7.6220   10.4090   11.9964     7.0881    14.3432     6.7940    14.1830     4.5502     1.5756    -2.8243   -11.3937   -16.6320     5.1352     9.7919     7.2759     7.8218     7.2164    10.0561     0.7017    -6.5916     3.1158    -3.7327    12.9096     4.8226     9.0971     7.3935     1.1337    -1.1911    10.2042     6.0200     9.8804     9.7649     1.7675     3.0295     1.1232     8.8153     0.3695     5.1247     1.8099    -8.2258     4.6393    -1.1899     1.7088    -0.8155   -14.2890     0.4959     0.5469    -7.9562    -1.8212     6.4686     2.6734     9.6407     3.9901    -1.7569     1.4220    -0.2366    -8.4778   -13.1304   -22.1329   -30.0623     5.3069     0.0599    -3.1669     2.9172     4.9187    -1.1739     3.2806     0.5819     0.2452    10.4783     5.3396     7.9720     2.5509
  2804.697 0.965E+18 0.236E+06   11.7511   16.9513    7.7468   10.4998   12.0744     7.2094    14.3743     6.8980    14.2124     4.6659     1.7326    -2.6611   -11.1879   -16.4104     5.2280     9.8553     7.3394     7.9028     7.2780    10.0845     0.7983    -6.4700     3.2265    -3.6273    12.9688     4.9191     9.1625     7.4899     1.2648    -1.0816    10.2885     6.1063     9.9527     9.8337     1.8679     3.1159     1.3349     8.8996     0.5226     5.1903     1.9645    -7.9597     4.7250    -1.0509     1.8242    -0.6737   -14.1144     0.5961     0.6468    -7.8233    -1.6058     6.5471     2.7714     9.6952     4.1184    -1.6431     1.5858    -0.1500    -8.3285   -12.9614   -21.9321   -29.8194     5.4099     0.1788    -3.0251     2.9854     5.0308    -1.0444     3.4164     0.6980     0.3772    10.5612     5.4190     8.0560     2.6500
  2828.427 0.104E+19 0.256E+06   11.8027   16.9996    7.8689   10.5885   12.1505     7.3283    14.4050     7.0001    14.2412     4.7796     1.8866    -2.5009   -10.9855   -16.1924     5.3194     9.9176     7.4019     7.9826     7.3389    10.1125     0.8937    -6.3501     3.3352    -3.5235    13.0267     5.0134     9.2270     7.5845     1.3936    -0.9736    10.3712     6.1908    10.0236     9.9010     1.9659     3.2005     1.5415     8.9821     0.6725     5.2548     2.1156    -7.6996     4.8093    -0.9146     1.9375    -0.5345   -13.9423     0.6940     0.7444    -7.6934    -1.3956     6.6239     2.8675     9.7488     4.2439    -1.5313     1.7457    -0.0652    -8.1827   -12.7961   -21.7359   -29.5822     5.5106     0.2949    -2.8868     3.0525     5.1407    -0.9171     3.5495     0.8122     0.5070    10.6425     5.4971     8.1384     2.7473
  2851.986 0.111E+19 0.278E+06   11.8534   17.0470    7.9888   10.6754   12.2247     7.4453    14.4355     7.1011    14.2699     4.8923     2.0382    -2.3424   -10.7852   -15.9761     5.4106     9.9793     7.4641     8.0621     7.4001    10.1404     0.9894    -6.2306     3.4427    -3.4202    13.0834     5.1057     9.2911     7.6778     1.5209    -0.8662    10.4524     6.2738    10.0936     9.9669     2.0619     3.2837     1.7431     9.0632     0.8198     5.3191     2.2638    -7.4450     4.8929    -0.7803     2.0494    -0.3969   -13.7709     0.7902     0.8402    -7.5661    -1.1904     6.6994     2.9625     9.8024     4.3669    -1.4203     1.9017     0.0181    -8.0402   -12.6344   -21.5439   -29.3501     5.6092     0.4086    -2.7519     3.1188     5.2491    -0.7912     3.6808     0.9255     0.6357    10.7226     5.5752     8.2197     2.8439
  2875.357 0.119E+19 0.301E+06   11.9030   17.0934    8.1062   10.7603   12.2971     7.5598    14.4655     7.2001    14.2980     5.0029     2.1868    -2.1869   -10.5886   -15.7636     5.5004    10.0398     7.5252     8.1402     7.4606    10.1678     1.0838    -6.1130     3.5481    -3.3185    13.1388     5.1957     9.3543     7.7692     1.6460    -0.7606    10.5319     6.3550    10.1623    10.0312     2.1555     3.3650     1.9399     9.1425     0.9640     5.3822     2.4086    -7.1963     4.9750    -0.6486     2.1591    -0.2619   -13.6022     0.8841     0.9338    -7.4418    -0.9904     6.7733     3.0557     9.8550     4.4869    -1.3114     2.0538     0.0995    -7.9012   -12.4764   -21.3564   -29.1237     5.7054     0.5195    -2.6204     3.1839     5.3553    -0.6677     3.8093     1.0368     0.7620    10.8012     5.6519     8.2993     2.9385
  2898.535 0.127E+19 0.326E+06   11.9518   17.1389    8.2213   10.8435   12.3676     7.6725    14.4954     7.2979    14.3259     5.1125     2.3331    -2.0332   -10.3940   -15.5528     5.5900    10.0998     7.5861     8.2179     7.5214    10.1951     1.1784    -5.9959     3.6522    -3.2174    13.1930     5.2836     9.4171     7.8594     1.7696    -0.6556    10.6100     6.4347    10.2301    10.0943     2.2470     3.4449     2.1318     9.2204     1.1058     5.4451     2.5504    -6.9530     5.0565    -0.5189     2.2674    -0.1285   -13.4342     0.9762     1.0257    -7.3201    -0.7953     6.8460     3.1478     9.9076     4.6045    -1.2033     2.2021     0.1795    -7.7653   -12.3217   -21.1731   -28.9023     5.7996     0.6279    -2.4923     3.2483     5.4600    -0.5456     3.9359     1.1471     0.8871    10.8786     5.7285     8.3779     3.0323
  2921.508 0.136E+19 0.353E+06   11.9997   17.1834    8.3340   10.9248   12.4364     7.7831    14.5250     7.3941    14.3534     5.2205     2.4768    -1.8818   -10.2023   -15.3448     5.6787    10.1589     7.6462     8.2947     7.5820    10.2221     1.2723    -5.8799     3.7547    -3.1174    13.2460     5.3695     9.4793     7.9481     1.8913    -0.5518    10.6865     6.5128    10.2969    10.1559     2.3364     3.5232     2.3189     9.2969     1.2447     5.5072     2.6891    -6.7152     5.1368    -0.3915     2.3740     0.0028   -13.2681     1.0664     1.1156    -7.2011    -0.6051     6.9172     3.2384     9.9596     4.7195    -1.0967     2.3467     0.2579    -7.6328   -12.1707   -20.9940   -28.6861     5.8917     0.7338    -2.3675     3.3117     5.5628    -0.4254     4.0602     1.2559     1.0105    10.9546     5.8043     8.4550     3.1247
  2944.277 0.146E+19 0.382E+06   12.0464   17.2270    8.4443   11.0042   12.5034     7.8914    14.5540     7.4885    14.3804     5.3264     2.6174    -1.7333   -10.0142   -15.1405     5.7659    10.2169     7.7053     8.3702     7.6416    10.2486     1.3649    -5.7659     3.8551    -3.0192    13.2978     5.4533     9.5404     8.0349     2.0108    -0.4498    10.7614     6.5891    10.3623    10.2161     2.4237     3.5998     2.5014     9.3716     1.3806     5.5682     2.8246    -6.4830     5.2156    -0.2667     2.4784     0.1315   -13.1047     1.1545     1.2033    -7.0849    -0.4196     6.9868     3.3271    10.0106     4.8318    -0.9922     2.4877     0.3345    -7.5035   -12.0232   -20.8192   -28.4753     5.9816     0.8371    -2.2458     3.3739     5.6635    -0.3077     4.1819     1.3626     1.1316    11.0291     5.8788     8.5306     3.2152
  2966.868 0.156E+19 0.412E+06   12.0923   17.2696    8.5524   11.0820   12.5688     7.9977    14.5827     7.5814    14.4070     5.4310     2.7557    -1.5870    -9.8287   -14.9388     5.8523    10.2740     7.7637     8.4448     7.7010    10.2749     1.4568    -5.6531     3.9541    -2.9220    13.3484     5.5352     9.6008     8.1204     2.1284    -0.3489    10.8349     6.6639    10.4266    10.2750     2.5089     3.6749     2.6797     9.4449     1.5140     5.6284     2.9573    -6.2557     5.2934    -0.1440     2.5812     0.2583   -12.9429     1.2407     1.2893    -6.9713    -0.2385     7.0551     3.4145    10.0611     4.9417    -0.8891     2.6254     0.4095    -7.3772   -11.8789   -20.6483   -28.2691     6.0695     0.9381    -2.1272     3.4351     5.7623    -0.1919     4.3015     1.4679     1.2509    11.1022     5.9525     8.6048     3.3044
  2989.307 0.166E+19 0.445E+06   12.1375   17.3116    8.6587   11.1582   12.6327     8.1025    14.6113     7.6733    14.4334     5.5346     2.8921    -1.4422    -9.6450   -14.7386     5.9384    10.3306     7.8218     8.5191     7.7605    10.3009     1.5488    -5.5407     4.0519    -2.8254    13.3981     5.6154     9.6610     8.2047     2.2449    -0.2486    10.9072     6.7376    10.4903    10.3328     2.5925     3.7488     2.8540     9.5171     1.6454     5.6884     3.0876    -6.0328     5.3706    -0.0229     2.6829     0.3838   -12.7820     1.3255     1.3738    -6.8597    -0.0614     7.1224     3.5009    10.1115     5.0495    -0.7867     2.7600     0.4834    -7.2535   -11.7374   -20.4808   -28.0672     6.1558     1.0371    -2.0112     3.4957     5.8599    -0.0773     4.4195     1.5722     1.3693    11.1744     6.0259     8.6781     3.3927
  3011.587 0.178E+19 0.479E+06   12.1818   17.3527    8.7629   11.2329   12.6952     8.2052    14.6393     7.7634    14.4592     5.6363     3.0258    -1.3001    -9.4647   -14.5420     6.0230    10.3861     7.8787     8.5920     7.8191    10.3265     1.6392    -5.4303     4.1479    -2.7305    13.4467     5.6938     9.7201     8.2874     2.3593    -0.1501    10.9781     6.8096    10.5527    10.3893     2.6741     3.8211     3.0245     9.5877     1.7740     5.7472     3.2151    -5.8147     5.4464     0.0958     2.7825     0.5068   -12.6237     1.4084     1.4564    -6.7507     0.1117     7.1883     3.5856    10.1609     5.1550    -0.6864     2.8915     0.5556    -7.1326   -11.5990   -20.3170   -27.8698     6.2401     1.1339    -1.8980     3.5551     5.9554     0.0349     4.5350     1.6745     1.4854    11.2450     6.0979     8.7498     3.4792
  3033.642 0.189E+19 0.516E+06   12.2252   17.3928    8.8648   11.3058   12.7560     8.3058    14.6669     7.8519    14.4846     5.7363     3.1569    -1.1605    -9.2875   -14.3485     6.1064    10.4406     7.9348     8.6638     7.8770    10.3517     1.7286    -5.3215     4.2422    -2.6370    13.4942     5.7703     9.7783     8.3686     2.4716    -0.0530    11.0474     6.8800    10.6138    10.4445     2.7538     3.8918     3.1908     9.6569     1.9000     5.8052     3.3397    -5.6016     5.5209     0.2121     2.8803     0.6277   -12.4678     1.4893     1.5372    -6.6443     0.2804     7.2527     3.6688    10.2096     5.2580    -0.5878     3.0198     0.6262    -7.0147   -11.4639   -20.1572   -27.6772     6.3225     1.2283    -1.7877     3.6134     6.0489     0.1448     4.6482     1.7750     1.5995    11.3143     6.1688     8.8201     3.5641
  3055.488 0.202E+19 0.555E+06   12.2678   17.4322    8.9648   11.3772   12.8153     8.4047    14.6944     7.9392    14.5097     5.8352     3.2859    -1.0227    -9.1123   -14.1570     6.1894    10.4946     7.9905     8.7351     7.9350    10.3766     1.8178    -5.2134     4.3352    -2.5442    13.5406     5.8450     9.8361     8.4485     2.5825     0.0433    11.1155     6.9492    10.6742    10.4985     2.8317     3.9613     3.3530     9.7248     2.0238     5.8626     3.4617    -5.3932     5.5946     0.3267     2.9768     0.7470   -12.3129     1.5688     1.6163    -6.5400     0.4450     7.3160     3.7508    10.2580     5.3589    -0.4902     3.1448     0.6956    -6.8996   -11.3317   -20.0009   -27.4890     6.4031     1.3207    -1.6802     3.6710     6.1409     0.2533     4.7597     1.8743     1.7123    11.3824     6.2393     8.8894     3.6479
  3077.137 0.214E+19 0.596E+06   12.3095   17.4708    9.0626   11.4471   12.8732     8.5016    14.7212     8.0247    14.5343     5.9321     3.4122    -0.8875    -8.9405   -13.9690     6.2708    10.5474     8.0451     8.8049     7.9919    10.4011     1.9054    -5.1074     4.4263    -2.4532    13.5860     5.9180     9.8927     8.5269     2.6912     0.1377    11.1821     7.0168    10.7333    10.5513     2.9077     4.0292     3.5115     9.7913     2.1449     5.9190     3.5811    -5.1893     5.6669     0.4389     3.0713     0.8639   -12.1609     1.6463     1.6936    -6.4383     0.6058     7.3779     3.8311    10.3054     5.4575    -0.3945     3.2669     0.7633    -6.7872   -11.2027   -19.8483   -27.3053     6.4819     1.4109    -1.5753     3.7274     6.2307     0.3593     4.8687     1.9715     1.8228    11.4490     6.3083     8.9570     3.7299
  3098.645 0.228E+19 0.640E+06   12.3504   17.5086    9.1588   11.5155   12.9299     8.5968    14.7478     8.1090    14.5585     6.0278     3.5366    -0.7542    -8.7711   -13.7834     6.3514    10.5994     8.0990     8.8740     8.0483    10.4252     1.9923    -5.0026     4.5161    -2.3632    13.6304     5.9894     9.9488     8.6040     2.7985     0.2311    11.2475     7.0831    10.7915    10.6031     2.9822     4.0959     3.6667     9.8566     2.2640     5.9746     3.6982    -4.9894     5.7383     0.5493     3.1644     0.9792   -12.0105     1.7224     1.7695    -6.3385     0.7631     7.4387     3.9102    10.3523     5.5541    -0.3002     3.3865     0.8299    -6.6771   -11.0761   -19.6987   -27.1253     6.5591     1.4992    -1.4728     3.7830     6.3191     0.4635     4.9759     2.0674     1.9318    11.5145     6.3765     9.0235     3.8105
  3120.043 0.242E+19 0.686E+06   12.3908   17.5458    9.2534   11.5828   12.9854     8.6907    14.7740     8.1922    14.5823     6.1223     3.6591    -0.6226    -8.6037   -13.5999     6.4312    10.6508     8.1523     8.9423     8.1044    10.4491     2.0784    -4.8988     4.6047    -2.2742    13.6741     6.0595    10.0043     8.6800     2.9043     0.3235    11.3119     7.1484    10.8489    10.6539     3.0553     4.1615     3.8189     9.9209     2.3813     6.0296     3.8132    -4.7930     5.8088     0.6581     3.2562     1.0930   -11.8615     1.7971     1.8440    -6.2406     0.9174     7.4985     3.9883    10.3987     5.6490    -0.2071     3.5036     0.8953    -6.5692   -10.9519   -19.5520   -26.9487     6.6350     1.5859    -1.3723     3.8378     6.4059     0.5660     5.0815     2.1618     2.0394    11.5789     6.4438     9.0890     3.8900
  3141.358 0.257E+19 0.736E+06   12.4306   17.5824    9.3466   11.6490   13.0399     8.7832    14.8001     8.2743    14.6059     6.2158     3.7801    -0.4926    -8.4381   -13.4182     6.5104    10.7016     8.2051     9.0100     8.1601    10.4727     2.1640    -4.7960     4.6923    -2.1860    13.7170     6.1283    10.0592     8.7551     3.0090     0.4150    11.3754     7.2126    10.9056    10.7038     3.1271     4.2261     3.9684     9.9842     2.4969     6.0841     3.9264    -4.5998     5.8787     0.7655     3.3469     1.2055   -11.7139     1.8707     1.9173    -6.1443     1.0689     7.5574     4.0653    10.4446     5.7424    -0.1150     3.6187     0.9596    -6.4632   -10.8298   -19.4078   -26.7753     6.7096     1.6712    -1.2737     3.8920     6.4914     0.6671     5.1856     2.2551     2.1458    11.6423     6.5105     9.1535     3.9683
  3162.611 0.273E+19 0.788E+06   12.4698   17.6185    9.4385   11.7142   13.0934     8.8746    14.8258     8.3556    14.6292     6.3084     3.8996    -0.3638    -8.2742   -13.2382     6.5890    10.7519     8.2574     9.0771     8.2156    10.4961     2.2491    -4.6940     4.7789    -2.0985    13.7593     6.1960    10.1137     8.8293     3.1125     0.5057    11.4380     7.2759    10.9616    10.7530     3.1977     4.2897     4.1154    10.0467     2.6110     6.1380     4.0380    -4.4096     5.9478     0.8716     3.4366     1.3167   -11.5675     1.9431     1.9895    -6.0496     1.2178     7.6156     4.1415    10.4902     5.8343    -0.0238     3.7317     1.0231    -6.3589   -10.7097   -19.2659   -26.6047     6.7830     1.7550    -1.1769     3.9456     6.5757     0.7667     5.2883     2.3473     2.2510    11.7049     6.5765     9.2171     4.0457
  3183.820 0.290E+19 0.844E+06   12.5088   17.6543    9.5295   11.7786   13.1461     8.9653    14.8516     8.4365    14.6525     6.4007     4.0182    -0.2356    -8.1110   -13.0585     6.6677    10.8020     8.3097     9.1442     8.2714    10.5195     2.3346    -4.5918     4.8651    -2.0111    13.8010     6.2628    10.1682     8.9030     3.2157     0.5964    11.5000     7.3386    11.0173    10.8016     3.2673     4.3528     4.2600    10.1087     2.7241     6.1920     4.1481    -4.2219     6.0168     0.9769     3.5257     1.4275   -11.4209     2.0147     2.0608    -5.9561     1.3643     7.6732     4.2172    10.5358     5.9250     0.0672     3.8429     1.0859    -6.2563   -10.5911   -19.1261   -26.4365     6.8556     1.8377    -1.0818     3.9990     6.6592     0.8656     5.3902     2.4391     2.3558    11.7670     6.6426     9.2802     4.1225
  3205.003 0.307E+19 0.904E+06   12.5471   17.6894    9.6191   11.8420   13.1979     9.0546    14.8770     8.5161    14.6753     6.4916     4.1351    -0.1093    -7.9500   -12.8814     6.7452    10.8513     8.3611     9.2102     8.3263    10.5424     2.4187    -4.4913     4.9500    -1.9250    13.8420     6.3284    10.2219     8.9756     3.3173     0.6858    11.5611     7.4003    11.0721    10.8493     3.3357     4.4148     4.4026    10.1697     2.8356     6.2451     4.2566    -4.0369     6.0848     1.0807     3.6136     1.5367   -11.2765     2.0851     2.1310    -5.8641     1.5085     7.7299     4.2918    10.5807     6.0143     0.1566     3.9524     1.1477    -6.1553   -10.4745   -18.9884   -26.2711     6.9270     1.9191    -0.9882     4.0515     6.7411     0.9625     5.4904     2.5292     2.4590    11.8280     6.7074     9.3422     4.1979
  3226.162 0.325E+19 0.966E+06   12.5851   17.7242    9.7078   11.9046   13.2489     9.1430    14.9022     8.5950    14.6978     6.5819     4.2508     0.0160    -7.7902   -12.7055     6.8223    10.9001     8.4122     9.2759     8.3811    10.5652     2.5026    -4.3914     5.0341    -1.8394    13.8825     6.3930    10.2753     9.0475     3.4181     0.7746    11.6214     7.4612    11.1264    10.8964     3.4032     4.4761     4.5430    10.2300     2.9458     6.2978     4.3637    -3.8543     6.1523     1.1834     3.7006     1.6450   -11.1329     2.1545     2.2003    -5.7734     1.6506     7.7860     4.3656    10.6252     6.1023     0.2453     4.0602     1.2087    -6.0558   -10.3595   -18.8528   -26.1081     6.9974     1.9994    -0.8961     4.1035     6.8220     1.0582     5.5895     2.6184     2.5612    11.8882     6.7717     9.4035     4.2724


==> mixfig/out1_1500-3-3.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-07 eps( N) = 6.03E-08 eps( O) = 4.57E-07

        Tg     nHges      pges       nel         H         C         N         O        CH         CO         CH2        H2O        C2H        C2         C3         C4         C5         C2H2       CHO        H2CO       CH3        CH4        CO2        C2H4       C2H4O      C2O        C3O2       OH         HO2        HCN        CN         C2N        C2N2       NH         HNO        NH2        NO         NO2        N2O        H+         H-         C-         CHNO       CHO+       CN+        CN-        CNN        NCN        C2-        C4N2       HNO2(cis)  HNO2(tr)   HNO3       HO+        HO-        H2N2       NH3        H3O+       H4N2       NO+        NO2-       NO3        N2O3       N2O4       N2O5       O-         O2-        O3         CO2-       SI2        SI3        SIC        SI2C       SIC2       SIH        SIH4       SIN        SI2N      
   741.687 0.969E+03 0.581E-10   -8.3775   -1.8452  -37.5008  -22.9537  -16.3756   -39.3645    -3.6237   -36.4788    -3.7626   -44.3891   -58.4220   -69.5738   -95.4423  -109.8199   -38.5049   -20.9486   -25.7094   -30.6132   -27.1936    -9.3434   -49.0862   -66.8659   -44.3098   -56.1283   -12.1045   -34.9520   -22.8978   -32.3292   -53.8015   -52.6261   -23.7538   -31.2861   -22.7210   -19.4541   -40.3049   -35.1875   -66.1861   -25.3645   -57.7053   -29.6507   -54.3485   -98.8279   -35.5572   -58.0783   -47.4070   -59.7653   -94.8202   -43.7103   -43.5615   -65.1453   -73.3351   -28.5829   -41.5469   -19.5182   -44.4818   -55.4983   -54.6929   -41.6418   -68.6452   -83.2363  -104.6177  -128.7897   -34.9620   -48.1887   -57.5968   -33.3986   -40.9863   -57.4044   -50.1101   -51.0059   -56.1449   -24.0212   -34.6871   -27.9104   -42.7639
   741.687 0.104E+10 0.626E-04   -5.3532    1.1712  -31.4797  -19.9373  -16.3639   -30.3270     2.4091   -24.4250     2.2818   -29.3305   -46.3799   -51.5105   -71.3580   -79.7145   -20.4300   -11.8994   -13.6439   -15.5430    -9.1070    -3.2990   -24.9785   -42.7465   -32.2559   -38.0417    -9.0764   -31.9123   -10.8439   -23.2918   -38.7430   -34.5512   -17.7211   -25.2417   -13.6719   -16.4261   -37.2652   -29.1431   -66.1941   -19.3238   -48.6599   -17.5852   -48.3236   -92.8148   -23.4955   -46.0245   -35.3531   -44.6988   -64.7031   -37.6542   -37.5054   -59.0775   -73.3313   -22.5305   -29.4814    -7.4527   -38.4453   -37.4001   -54.6892   -35.5778   -65.5938   -77.1685   -98.5383  -122.6986   -31.9260   -45.1411   -57.5618   -24.3298   -29.1006   -39.5759   -38.1461   -33.0991   -38.1598   -15.0619   -16.6788   -18.9511   -27.8618
   740.710 0.119E+10 0.711E-04   -5.3452    1.1789  -31.4782  -19.9533  -16.4095   -30.2865     2.4648   -24.3372     2.3376   -29.2115   -46.3223   -51.3828   -71.1775   -79.4672   -20.2597   -11.8252   -13.5320   -15.4051    -8.9204    -3.2398   -24.7364   -42.5172   -32.1698   -37.8755    -9.0747   -31.9314   -10.7331   -23.2365   -38.6317   -34.3892   -17.6968   -25.2178   -13.6039   -16.4291   -37.2855   -29.1177   -66.3170   -19.3002   -48.6385   -17.4737   -48.3382   -92.8942   -23.3979   -45.9556   -35.2701   -44.5963   -64.4271   -37.6367   -37.4878   -59.0774   -73.4565   -22.5036   -29.3898    -7.3369   -38.4462   -37.2421   -54.7840   -35.5537   -65.6406   -77.1889   -98.5746  -122.7583   -31.9498   -45.1736   -57.6428   -24.2580   -29.0179   -39.4290   -38.0768   -32.9437   -38.0129   -15.0002   -16.5019   -18.8890   -27.7337
   740.710 0.135E+10 0.807E-04   -5.3176    1.2064  -31.4231  -19.9257  -16.4095   -30.2038     2.5199   -24.2269     2.3927   -29.0737   -46.2121   -51.2174   -70.9569   -79.1915   -20.0942   -11.7425   -13.4218   -15.2673    -8.7550    -3.1847   -24.5158   -42.2967   -32.0595   -37.7101    -9.0472   -31.9038   -10.6228   -23.1538   -38.4939   -34.2238   -17.6417   -25.1627   -13.5212   -16.4015   -37.2580   -29.0626   -66.3170   -19.2450   -48.5558   -17.3634   -48.2830   -92.8391   -23.2876   -45.8453   -35.1598   -44.4584   -64.1514   -37.5816   -37.4326   -59.0222   -73.4565   -22.4485   -29.2795    -7.2266   -38.3911   -37.0767   -54.7840   -35.4985   -65.6131   -77.1338   -98.5195  -122.7032   -31.9222   -45.1460   -57.6428   -24.1753   -28.9076   -39.2636   -37.9665   -32.7783   -37.8475   -14.9175   -16.3365   -18.8063   -27.5959
   740.710 0.153E+10 0.916E-04   -5.2900    1.2340  -31.3679  -19.8981  -16.4095   -30.1211     2.5751   -24.1166     2.4478   -28.9358   -46.1018   -51.0520   -70.7364   -78.9158   -19.9288   -11.6598   -13.3115   -15.1294    -8.5895    -3.1295   -24.2952   -42.0761   -31.9492   -37.5447    -9.0196   -31.8763   -10.5125   -23.0711   -38.3560   -34.0584   -17.5866   -25.1075   -13.4385   -16.3740   -37.2304   -29.0075   -66.3170   -19.1899   -48.4731   -17.2531   -48.2279   -92.7839   -23.1773   -45.7350   -35.0495   -44.3206   -63.8757   -37.5264   -37.3775   -58.9671   -73.4565   -22.3933   -29.1692    -7.1163   -38.3359   -36.9113   -54.7840   -35.4434   -65.5855   -77.0786   -98.4644  -122.6480   -31.8946   -45.1184   -57.6428   -24.0926   -28.7973   -39.0982   -37.8563   -32.6129   -37.6821   -14.8348   -16.1711   -18.7236   -27.4581
   740.710 0.174E+10 0.104E-03   -5.2624    1.2616  -31.3128  -19.8706  -16.4095   -30.0384     2.6302   -24.0064     2.5030   -28.7980   -45.9915   -50.8866   -70.5158   -78.6401   -19.7634   -11.5771   -13.2012   -14.9916    -8.4241    -3.0744   -24.0747   -41.8556   -31.8389   -37.3792    -8.9920   -31.8487   -10.4023   -22.9884   -38.2182   -33.8930   -17.5314   -25.0524   -13.3558   -16.3464   -37.2028   -28.9523   -66.3170   -19.1348   -48.3904   -17.1428   -48.1728   -92.7288   -23.0670   -45.6248   -34.9392   -44.1827   -63.6000   -37.4713   -37.3223   -58.9120   -73.4565   -22.3382   -29.0589    -7.0060   -38.2808   -36.7459   -54.7840   -35.3882   -65.5579   -77.0235   -98.4092  -122.5929   -31.8671   -45.0909   -57.6428   -24.0099   -28.6871   -38.9328   -37.7460   -32.4475   -37.5167   -14.7521   -16.0057   -18.6409   -27.3202
   740.710 0.197E+10 0.118E-03   -5.2349    1.2891  -31.2577  -19.8430  -16.4095   -29.9557     2.6853   -23.8961     2.5581   -28.6602   -45.8812   -50.7212   -70.2953   -78.3645   -19.5980   -11.4944   -13.0909   -14.8538    -8.2587    -3.0192   -23.8542   -41.6350   -31.7287   -37.2138    -8.9645   -31.8211   -10.2920   -22.9057   -38.0804   -33.7276   -17.4763   -24.9973   -13.2731   -16.3188   -37.1753   -28.8972   -66.3170   -19.0796   -48.3077   -17.0326   -48.1176   -92.6736   -22.9568   -45.5145   -34.8290   -44.0449   -63.3243   -37.4162   -37.2672   -58.8568   -73.4565   -22.2831   -28.9487    -6.8958   -38.2257   -36.5805   -54.7840   -35.3331   -65.5304   -76.9683   -98.3541  -122.5378   -31.8395   -45.0633   -57.6428   -23.9272   -28.5768   -38.7674   -37.6357   -32.2821   -37.3513   -14.6694   -15.8403   -18.5582   -27.1824
   740.710 0.224E+10 0.134E-03   -5.2073    1.3167  -31.2025  -19.8154  -16.4095   -29.8730     2.7405   -23.7858     2.6132   -28.5223   -45.7710   -50.5558   -70.0748   -78.0888   -19.4326   -11.4117   -12.9807   -14.7159    -8.0934    -2.9641   -23.6337   -41.4145   -31.6184   -37.0485    -8.9369   -31.7936   -10.1817   -22.8230   -37.9425   -33.5622   -17.4212   -24.9421   -13.1904   -16.2913   -37.1477   -28.8421   -66.3170   -19.0245   -48.2250   -16.9223   -48.0625   -92.6185   -22.8465   -45.4042   -34.7187   -43.9071   -63.0487   -37.3610   -37.2121   -58.8017   -73.4565   -22.2279   -28.8384    -6.7855   -38.1706   -36.4151   -54.7840   -35.2780   -65.5028   -76.9132   -98.2990  -122.4826   -31.8119   -45.0357   -57.6428   -23.8445   -28.4665   -38.6020   -37.5255   -32.1167   -37.1859   -14.5867   -15.6749   -18.4755   -27.0446
   740.710 0.254E+10 0.152E-03   -5.1797    1.3443  -31.1474  -19.7879  -16.4095   -29.7903     2.7956   -23.6756     2.6684   -28.3845   -45.6607   -50.3904   -69.8543   -77.8132   -19.2672   -11.3290   -12.8704   -14.5781    -7.9280    -2.9090   -23.4131   -41.1940   -31.5082   -36.8831    -8.9093   -31.7660   -10.0715   -22.7403   -37.8047   -33.3968   -17.3660   -24.8870   -13.1077   -16.2637   -37.1201   -28.7869   -66.3170   -18.9694   -48.1423   -16.8120   -48.0074   -92.5634   -22.7362   -45.2940   -34.6084   -43.7692   -62.7730   -37.3059   -37.1570   -58.7466   -73.4565   -22.1728   -28.7282    -6.6753   -38.1154   -36.2497   -54.7840   -35.2228   -65.4752   -76.8581   -98.2438  -122.4275   -31.7844   -45.0082   -57.6428   -23.7618   -28.3563   -38.4366   -37.4152   -31.9513   -37.0205   -14.5040   -15.5095   -18.3928   -26.9067
   740.710 0.289E+10 0.173E-03   -5.1522    1.3718  -31.0923  -19.7603  -16.4095   -29.7076     2.8507   -23.5653     2.7235   -28.2467   -45.5505   -50.2250   -69.6337   -77.5375   -19.1019   -11.2463   -12.7602   -14.4403    -7.7626    -2.8539   -23.1926   -40.9735   -31.3979   -36.7177    -8.8818   -31.7384    -9.9612   -22.6576   -37.6669   -33.2314   -17.3109   -24.8319   -13.0250   -16.2361   -37.0926   -28.7318   -66.3170   -18.9142   -48.0596   -16.7018   -47.9522   -92.5082   -22.6260   -45.1837   -34.4982   -43.6314   -62.4974   -37.2508   -37.1018   -58.6914   -73.4565   -22.1177   -28.6179    -6.5650   -38.0603   -36.0843   -54.7840   -35.1677   -65.4477   -76.8029   -98.1887  -122.3724   -31.7568   -44.9806   -57.6428   -23.6791   -28.2460   -38.2712   -37.3050   -31.7860   -36.8551   -14.4213   -15.3441   -18.3101   -26.7689
   740.710 0.328E+10 0.196E-03   -5.1246    1.3994  -31.0372  -19.7327  -16.4095   -29.6249     2.9059   -23.4551     2.7786   -28.1089   -45.4402   -50.0596   -69.4132   -77.2619   -18.9365   -11.1636   -12.6499   -14.3025    -7.5972    -2.7987   -22.9721   -40.7530   -31.2876   -36.5523    -8.8542   -31.7109    -9.8510   -22.5749   -37.5291   -33.0660   -17.2558   -24.7767   -12.9423   -16.2086   -37.0650   -28.6767   -66.3170   -18.8591   -47.9769   -16.5915   -47.8971   -92.4531   -22.5157   -45.0735   -34.3879   -43.4936   -62.2217   -37.1957   -37.0467   -58.6363   -73.4565   -22.0625   -28.5076    -6.4548   -38.0052   -35.9189   -54.7840   -35.1126   -65.4201   -76.7478   -98.1336  -122.3172   -31.7292   -44.9530   -57.6428   -23.5964   -28.1358   -38.1059   -37.1947   -31.6206   -36.6897   -14.3386   -15.1787   -18.2274   -26.6311
   740.710 0.372E+10 0.223E-03   -5.0971    1.4270  -30.9820  -19.7052  -16.4095   -29.5422     2.9610   -23.3448     2.8337   -27.9711   -45.3300   -49.8943   -69.1928   -76.9863   -18.7711   -11.0809   -12.5397   -14.1647    -7.4318    -2.7436   -22.7516   -40.5325   -31.1774   -36.3869    -8.8266   -31.6833    -9.7407   -22.4922   -37.3913   -32.9007   -17.2007   -24.7216   -12.8596   -16.1810   -37.0374   -28.6215   -66.3170   -18.8040   -47.8942   -16.4813   -47.8420   -92.3980   -22.4055   -44.9632   -34.2777   -43.3558   -61.9461   -37.1405   -36.9916   -58.5812   -73.4565   -22.0074   -28.3974    -6.3445   -37.9500   -35.7536   -54.7840   -35.0575   -65.3925   -76.6927   -98.0784  -122.2621   -31.7017   -44.9255   -57.6428   -23.5137   -28.0255   -37.9405   -37.0845   -31.4552   -36.5244   -14.2559   -15.0134   -18.1447   -26.4933
   740.710 0.423E+10 0.253E-03   -5.0695    1.4545  -30.9269  -19.6776  -16.4095   -29.4595     3.0161   -23.2345     2.8889   -27.8332   -45.2197   -49.7288   -68.9722   -76.7106   -18.6057   -10.9982   -12.4294   -14.0268    -7.2664    -2.6885   -22.5311   -40.3119   -31.0671   -36.2215    -8.7991   -31.6557    -9.6304   -22.4095   -37.2534   -32.7352   -17.1455   -24.6665   -12.7769   -16.1534   -37.0099   -28.5664   -66.3170   -18.7488   -47.8115   -16.3710   -47.7869   -92.3429   -22.2952   -44.8529   -34.1674   -43.2179   -61.6704   -37.0854   -36.9364   -58.5260   -73.4565   -21.9523   -28.2871    -6.2342   -37.8949   -35.5881   -54.7840   -35.0023   -65.3650   -76.6376   -98.0233  -122.2070   -31.6741   -44.8979   -57.6428   -23.4310   -27.9153   -37.7751   -36.9742   -31.2898   -36.3590   -14.1732   -14.8479   -18.0620   -26.3555
   740.710 0.480E+10 0.287E-03   -5.0419    1.4821  -30.8718  -19.6500  -16.4095   -29.3768     3.0712   -23.1243     2.9440   -27.6954   -45.1095   -49.5635   -68.7517   -76.4350   -18.4403   -10.9155   -12.3192   -13.8890    -7.1011    -2.6334   -22.3106   -40.0915   -30.9569   -36.0562    -8.7715   -31.6282    -9.5202   -22.3268   -37.1156   -32.5699   -17.0904   -24.6114   -12.6942   -16.1259   -36.9823   -28.5113   -66.3170   -18.6937   -47.7288   -16.2608   -47.7317   -92.2877   -22.1850   -44.7427   -34.0572   -43.0802   -61.3949   -37.0303   -36.8813   -58.4709   -73.4564   -21.8972   -28.1769    -6.1240   -37.8398   -35.4228   -54.7840   -34.9472   -65.3374   -76.5824   -97.9682  -122.1518   -31.6465   -44.8703   -57.6428   -23.3483   -27.8050   -37.6097   -36.8639   -31.1245   -36.1936   -14.0906   -14.6826   -17.9794   -26.2177
   740.710 0.545E+10 0.326E-03   -5.0144    1.5096  -30.8166  -19.6225  -16.4095   -29.2941     3.1264   -23.0140     2.9991   -27.5576   -44.9992   -49.3981   -68.5312   -76.1593   -18.2750   -10.8328   -12.2089   -13.7512    -6.9357    -2.5782   -22.0901   -39.8709   -30.8466   -35.8908    -8.7439   -31.6006    -9.4099   -22.2441   -36.9778   -32.4045   -17.0353   -24.5562   -12.6115   -16.0983   -36.9547   -28.4562   -66.3170   -18.6386   -47.6461   -16.1505   -47.6766   -92.2326   -22.0747   -44.6324   -33.9469   -42.9423   -61.1192   -36.9751   -36.8262   -58.4158   -73.4564   -21.8420   -28.0666    -6.0137   -37.7846   -35.2574   -54.7840   -34.8921   -65.3098   -76.5273   -97.9130  -122.0967   -31.6190   -44.8428   -57.6428   -23.2656   -27.6948   -37.4443   -36.7537   -30.9591   -36.0282   -14.0079   -14.5172   -17.8967   -26.0799
   740.710 0.619E+10 0.370E-03   -4.9868    1.5372  -30.7615  -19.5949  -16.4095   -29.2114     3.1815   -22.9038     3.0543   -27.4198   -44.8889   -49.2327   -68.3107   -75.8837   -18.1096   -10.7501   -12.0987   -13.6134    -6.7703    -2.5231   -21.8696   -39.6504   -30.7364   -35.7254    -8.7164   -31.5731    -9.2997   -22.1615   -36.8400   -32.2391   -16.9801   -24.5011   -12.5289   -16.0708   -36.9272   -28.4010   -66.3170   -18.5835   -47.5634   -16.0403   -47.6215   -92.1775   -21.9645   -44.5222   -33.8366   -42.8045   -60.8436   -36.9200   -36.7711   -58.3607   -73.4564   -21.7869   -27.9564    -5.9035   -37.7295   -35.0920   -54.7839   -34.8369   -65.2823   -76.4722   -97.8579  -122.0416   -31.5914   -44.8152   -57.6428   -23.1830   -27.5845   -37.2790   -36.6434   -30.7937   -35.8628   -13.9252   -14.3518   -17.8140   -25.9420
   740.710 0.702E+10 0.420E-03   -4.9592    1.5648  -30.7064  -19.5674  -16.4095   -29.1288     3.2366   -22.7936     3.1094   -27.2820   -44.7787   -49.0674   -68.0902   -75.6081   -17.9442   -10.6675   -11.9884   -13.4756    -6.6050    -2.4680   -21.6491   -39.4300   -30.6261   -35.5601    -8.6888   -31.5455    -9.1895   -22.0788   -36.7022   -32.0738   -16.9250   -24.4460   -12.4462   -16.0432   -36.8996   -28.3459   -66.3170   -18.5284   -47.4808   -15.9300   -47.5664   -92.1224   -21.8542   -44.4120   -33.7264   -42.6667   -60.5680   -36.8649   -36.7159   -58.3055   -73.4564   -21.7318   -27.8462    -5.7933   -37.6744   -34.9267   -54.7839   -34.7818   -65.2547   -76.4171   -97.8028  -121.9865   -31.5638   -44.7876   -57.6428   -23.1003   -27.4743   -37.1136   -36.5332   -30.6283   -35.6975   -13.8425   -14.1865   -17.7313   -25.8043
   740.710 0.797E+10 0.477E-03   -4.9317    1.5923  -30.6513  -19.5398  -16.4095   -29.0461     3.2917   -22.6833     3.1645   -27.1442   -44.6685   -48.9020   -67.8698   -75.3326   -17.7789   -10.5848   -11.8782   -13.3378    -6.4396    -2.4129   -21.4287   -39.2095   -30.5159   -35.3947    -8.6612   -31.5179    -9.0792   -21.9961   -36.5644   -31.9084   -16.8699   -24.3909   -12.3635   -16.0156   -36.8721   -28.2908   -66.3170   -18.4732   -47.3981   -15.8198   -47.5112   -92.0672   -21.7440   -44.3017   -33.6162   -42.5289   -60.2924   -36.8098   -36.6608   -58.2504   -73.4564   -21.6767   -27.7359    -5.6830   -37.6193   -34.7613   -54.7839   -34.7267   -65.2271   -76.3619   -97.7477  -121.9313   -31.5363   -44.7601   -57.6428   -23.0176   -27.3641   -36.9483   -36.4230   -30.4630   -35.5322   -13.7598   -14.0211   -17.6486   -25.6665
   740.710 0.905E+10 0.542E-03   -4.9041    1.6199  -30.5961  -19.5122  -16.4095   -28.9634     3.3468   -22.5731     3.2196   -27.0064   -44.5582   -48.7367   -67.6493   -75.0569   -17.6135   -10.5021   -11.7679   -13.2000    -6.2742    -2.3577   -21.2082   -38.9890   -30.4057   -35.2293    -8.6337   -31.4904    -8.9690   -21.9134   -36.4266   -31.7431   -16.8148   -24.3357   -12.2808   -15.9881   -36.8445   -28.2357   -66.3170   -18.4181   -47.3154   -15.7096   -47.4561   -92.0121   -21.6338   -44.1915   -33.5059   -42.3911   -60.0168   -36.7547   -36.6057   -58.1953   -73.4564   -21.6215   -27.6257    -5.5728   -37.5642   -34.5960   -54.7839   -34.6716   -65.1996   -76.3068   -97.6925  -121.8762   -31.5087   -44.7325   -57.6428   -22.9349   -27.2538   -36.7829   -36.3127   -30.2976   -35.3668   -13.6771   -13.8558   -17.5659   -25.5287
   740.710 0.103E+11 0.615E-03   -4.8766    1.6475  -30.5410  -19.4847  -16.4095   -28.8807     3.4020   -22.4628     3.2747   -26.8686   -44.4480   -48.5713   -67.4288   -74.7813   -17.4481   -10.4194   -11.6577   -13.0622    -6.1089    -2.3026   -20.9877   -38.7685   -30.2954   -35.0640    -8.6061   -31.4628    -8.8587   -21.8307   -36.2888   -31.5777   -16.7597   -24.2806   -12.1981   -15.9605   -36.8169   -28.1805   -66.3170   -18.3630   -47.2327   -15.5993   -47.4010   -91.9570   -21.5235   -44.0812   -33.3957   -42.2533   -59.7412   -36.6995   -36.5506   -58.1402   -73.4564   -21.5664   -27.5154    -5.4625   -37.5090   -34.4306   -54.7839   -34.6165   -65.1720   -76.2517   -97.6374  -121.8211   -31.4811   -44.7049   -57.6428   -22.8522   -27.1436   -36.6175   -36.2025   -30.1323   -35.2014   -13.5945   -13.6904   -17.4833   -25.3908
   740.710 0.117E+11 0.698E-03   -4.8490    1.6750  -30.4859  -19.4571  -16.4095   -28.7980     3.4571   -22.3526     3.3299   -26.7308   -44.3377   -48.4059   -67.2083   -74.5057   -17.2828   -10.3367   -11.5475   -12.9244    -5.9435    -2.2475   -20.7672   -38.5481   -30.1852   -34.8986    -8.5786   -31.4352    -8.7485   -21.7480   -36.1510   -31.4123   -16.7045   -24.2255   -12.1155   -15.9329   -36.7894   -28.1254   -66.3170   -18.3079   -47.1500   -15.4891   -47.3459   -91.9018   -21.4133   -43.9710   -33.2854   -42.1155   -59.4656   -36.6444   -36.4954   -58.0850   -73.4564   -21.5113   -27.4052    -5.3523   -37.4539   -34.2652   -54.7839   -34.5613   -65.1444   -76.1965   -97.5823  -121.7659   -31.4536   -44.6774   -57.6428   -22.7696   -27.0333   -36.4522   -36.0922   -29.9669   -35.0360   -13.5118   -13.5250   -17.4006   -25.2530
   740.710 0.132E+11 0.793E-03   -4.8214    1.7026  -30.4308  -19.4295  -16.4095   -28.7153     3.5122   -22.2424     3.3850   -26.5930   -44.2275   -48.2406   -66.9878   -74.2301   -17.1174   -10.2541   -11.4372   -12.7866    -5.7782    -2.1924   -20.5467   -38.3276   -30.0749   -34.7333    -8.5510   -31.4077    -8.6383   -21.6654   -36.0132   -31.2470   -16.6494   -24.1704   -12.0328   -15.9054   -36.7618   -28.0703   -66.3170   -18.2527   -47.0673   -15.3788   -47.2907   -91.8467   -21.3030   -43.8607   -33.1752   -41.9777   -59.1900   -36.5893   -36.4403   -58.0299   -73.4564   -21.4562   -27.2949    -5.2421   -37.3988   -34.0999   -54.7839   -34.5062   -65.1169   -76.1414   -97.5272  -121.7108   -31.4260   -44.6498   -57.6428   -22.6869   -26.9231   -36.2868   -35.9820   -29.8015   -34.8707   -13.4291   -13.3597   -17.3179   -25.1152
   740.710 0.150E+11 0.900E-03   -4.7939    1.7301  -30.3756  -19.4020  -16.4095   -28.6327     3.5673   -22.1321     3.4401   -26.4552   -44.1172   -48.0752   -66.7673   -73.9545   -16.9521   -10.1714   -11.3270   -12.6488    -5.6128    -2.1373   -20.3262   -38.1071   -29.9647   -34.5679    -8.5234   -31.3801    -8.5280   -21.5827   -35.8754   -31.0816   -16.5943   -24.1152   -11.9501   -15.8778   -36.7342   -28.0152   -66.3170   -18.1976   -46.9846   -15.2686   -47.2356   -91.7916   -21.1928   -43.7505   -33.0650   -41.8399   -58.9144   -36.5342   -36.3852   -57.9748   -73.4564   -21.4011   -27.1847    -5.1318   -37.3437   -33.9345   -54.7839   -34.4511   -65.0893   -76.0863   -97.4720  -121.6557   -31.3985   -44.6222   -57.6427   -22.6042   -26.8128   -36.1215   -35.8717   -29.6362   -34.7053   -13.3464   -13.1943   -17.2352   -24.9774
   740.711 0.171E+11 0.102E-02   -4.7663    1.7577  -30.3205  -19.3744  -16.4095   -28.5500     3.6224   -22.0219     3.4952   -26.3174   -44.0070   -47.9098   -66.5468   -73.6789   -16.7867   -10.0887   -11.2167   -12.5110    -5.4474    -2.0821   -20.1057   -37.8866   -29.8544   -34.4025    -8.4959   -31.3525    -8.4178   -21.5000   -35.7376   -30.9162   -16.5392   -24.0601   -11.8674   -15.8503   -36.7067   -27.9600   -66.3169   -18.1425   -46.9019   -15.1583   -47.1805   -91.7364   -21.0825   -43.6402   -32.9547   -41.7021   -58.6388   -36.4790   -36.3301   -57.9197   -73.4564   -21.3459   -27.0744    -5.0216   -37.2885   -33.7691   -54.7839   -34.3960   -65.0617   -76.0312   -97.4169  -121.6005   -31.3709   -44.5947   -57.6427   -22.5215   -26.7026   -35.9561   -35.7615   -29.4708   -34.5399   -13.2637   -13.0290   -17.1525   -24.8396
   740.711 0.194E+11 0.116E-02   -4.7387    1.7853  -30.2654  -19.3468  -16.4095   -28.4673     3.6776   -21.9116     3.5503   -26.1796   -43.8967   -47.7445   -66.3264   -73.4033   -16.6213   -10.0060   -11.1065   -12.3732    -5.2821    -2.0270   -19.8853   -37.6661   -29.7442   -34.2372    -8.4683   -31.3250    -8.3075   -21.4173   -35.5998   -30.7509   -16.4840   -24.0050   -11.7847   -15.8227   -36.6791   -27.9049   -66.3169   -18.0874   -46.8193   -15.0481   -47.1253   -91.6813   -20.9723   -43.5300   -32.8445   -41.5643   -58.3632   -36.4239   -36.2749   -57.8645   -73.4563   -21.2908   -26.9642    -4.9113   -37.2334   -33.6038   -54.7839   -34.3408   -65.0342   -75.9760   -97.3618  -121.5454   -31.3433   -44.5671   -57.6427   -22.4388   -26.5923   -35.7907   -35.6512   -29.3054   -34.3746   -13.1810   -12.8636   -17.0698   -24.7018
   740.711 0.220E+11 0.132E-02   -4.7112    1.8128  -30.2103  -19.3193  -16.4095   -28.3846     3.7327   -21.8014     3.6055   -26.0418   -43.7865   -47.5791   -66.1059   -73.1277   -16.4560    -9.9233   -10.9963   -12.2354    -5.1167    -1.9719   -19.6648   -37.4457   -29.6340   -34.0718    -8.4407   -31.2974    -8.1973   -21.3346   -35.4620   -30.5855   -16.4289   -23.9499   -11.7020   -15.7951   -36.6515   -27.8498   -66.3169   -18.0322   -46.7366   -14.9379   -47.0702   -91.6262   -20.8621   -43.4198   -32.7342   -41.4265   -58.0876   -36.3688   -36.2198   -57.8094   -73.4563   -21.2357   -26.8540    -4.8011   -37.1783   -33.4384   -54.7839   -34.2857   -65.0066   -75.9209   -97.3066  -121.4903   -31.3158   -44.5395   -57.6427   -22.3562   -26.4821   -35.6254   -35.5410   -29.1401   -34.2092   -13.0984   -12.6983   -16.9872   -24.5640
   740.711 0.250E+11 0.150E-02   -4.6836    1.8404  -30.1551  -19.2917  -16.4095   -28.3019     3.7878   -21.6911     3.6606   -25.9040   -43.6763   -47.4137   -65.8854   -72.8521   -16.2906    -9.8406   -10.8860   -12.0976    -4.9514    -1.9168   -19.4443   -37.2252   -29.5237   -33.9065    -8.4132   -31.2698    -8.0871   -21.2520   -35.3242   -30.4202   -16.3738   -23.8947   -11.6194   -15.7676   -36.6240   -27.7947   -66.3169   -17.9771   -46.6539   -14.8276   -47.0151   -91.5710   -20.7518   -43.3095   -32.6240   -41.2887   -57.8120   -36.3137   -36.1647   -57.7543   -73.4563   -21.1806   -26.7437    -4.6909   -37.1231   -33.2731   -54.7838   -34.2306   -64.9790   -75.8658   -97.2515  -121.4351   -31.2882   -44.5120   -57.6427   -22.2735   -26.3719   -35.4600   -35.4308   -28.9747   -34.0439   -13.0157   -12.5329   -16.9045   -24.4262
   740.711 0.284E+11 0.170E-02   -4.6560    1.8680  -30.1000  -19.2641  -16.4095   -28.2192     3.8429   -21.5809     3.7157   -25.7661   -43.5660   -47.2483   -65.6649   -72.5764   -16.1252    -9.7579   -10.7757   -11.9598    -4.7860    -1.8616   -19.2238   -37.0046   -29.4134   -33.7411    -8.3856   -31.2423    -7.9768   -21.1692   -35.1863   -30.2548   -16.3186   -23.8396   -11.5367   -15.7400   -36.5964   -27.7395   -66.3169   -17.9220   -46.5712   -14.7174   -46.9599   -91.5159   -20.6416   -43.1992   -32.5137   -41.1508   -57.5363   -36.2585   -36.1095   -57.6991   -73.4563   -21.1254   -26.6334    -4.5806   -37.0680   -33.1077   -54.7838   -34.1754   -64.9514   -75.8106   -97.1963  -121.3799   -31.2606   -44.4844   -57.6427   -22.1908   -26.2616   -35.2946   -35.3205   -28.8093   -33.8785   -12.9330   -12.3675   -16.8218   -24.2884
   740.711 0.322E+11 0.193E-02   -4.6285    1.8955  -30.0449  -19.2366  -16.4094   -28.1366     3.8980   -21.4707     3.7708   -25.6284   -43.4558   -47.0831   -65.4445   -72.3010   -15.9599    -9.6753   -10.6656   -11.8220    -4.6207    -1.8066   -19.0034   -36.7843   -29.3033   -33.5758    -8.3580   -31.2147    -7.8666   -21.0866   -35.0486   -30.0895   -16.2635   -23.7845   -11.4540   -15.7124   -36.5688   -27.6844   -66.3168   -17.8669   -46.4885   -14.6072   -46.9048   -91.4607   -20.5314   -43.0890   -32.4035   -41.0131   -57.2609   -36.2034   -36.0544   -57.6440   -73.4562   -21.0703   -26.5232    -4.4704   -37.0129   -32.9424   -54.7838   -34.1203   -64.9238   -75.7555   -97.1412  -121.3248   -31.2330   -44.4568   -57.6426   -22.1081   -26.1514   -35.1293   -35.2103   -28.6440   -33.7132   -12.8503   -12.2022   -16.7391   -24.1507
   740.712 0.366E+11 0.219E-02   -4.6009    1.9231  -29.9898  -19.2090  -16.4094   -28.0539     3.9531   -21.3604     3.8259   -25.4906   -43.3455   -46.9177   -65.2240   -72.0254   -15.7946    -9.5926   -10.5553   -11.6842    -4.4553    -1.7514   -18.7830   -36.5638   -29.1930   -33.4104    -8.3305   -31.1871    -7.7564   -21.0039   -34.9108   -29.9241   -16.2084   -23.7294   -11.3713   -15.6849   -36.5412   -27.6293   -66.3168   -17.8117   -46.4058   -14.4969   -46.8497   -91.4056   -20.4211   -42.9788   -32.2933   -40.8753   -56.9853   -36.1482   -35.9993   -57.5888   -73.4562   -21.0152   -26.4130    -4.3601   -36.9577   -32.7770   -54.7838   -34.0652   -64.8963   -75.7003   -97.0860  -121.2696   -31.2055   -44.4292   -57.6426   -22.0254   -26.0412   -34.9640   -35.1000   -28.4787   -33.5478   -12.7676   -12.0368   -16.6564   -24.0129
   740.712 0.415E+11 0.248E-02   -4.5734    1.9507  -29.9346  -19.1814  -16.4094   -27.9712     4.0083   -21.2502     3.8811   -25.3528   -43.2353   -46.7524   -65.0036   -71.7498   -15.6293    -9.5099   -10.4451   -11.5464    -4.2900    -1.6963   -18.5625   -36.3433   -29.0828   -33.2451    -8.3029   -31.1595    -7.6461   -20.9212   -34.7730   -29.7588   -16.1533   -23.6742   -11.2886   -15.6573   -36.5137   -27.5742   -66.3168   -17.7566   -46.3231   -14.3867   -46.7946   -91.3504   -20.3109   -42.8685   -32.1830   -40.7375   -56.7097   -36.0931   -35.9441   -57.5337   -73.4562   -20.9600   -26.3028    -4.2499   -36.9026   -32.6116   -54.7837   -34.0101   -64.8687   -75.6452   -97.0309  -121.2145   -31.1779   -44.4016   -57.6426   -21.9427   -25.9309   -34.7986   -34.9898   -28.3134   -33.3825   -12.6850   -11.8715   -16.5738   -23.8751
   740.712 0.471E+11 0.282E-02   -4.5458    1.9782  -29.8795  -19.1539  -16.4094   -27.8885     4.0634   -21.1400     3.9362   -25.2151   -43.1251   -46.5871   -64.7832   -71.4744   -15.4640    -9.4273   -10.3349   -11.4087    -4.1247    -1.6412   -18.3421   -36.1229   -28.9726   -33.0798    -8.2753   -31.1319    -7.5359   -20.8386   -34.6353   -29.5935   -16.0982   -23.6191   -11.2060   -15.6297   -36.4861   -27.5190   -66.3167   -17.7015   -46.2405   -14.2765   -46.7394   -91.2953   -20.2007   -42.7583   -32.0728   -40.5998   -56.4342   -36.0380   -35.8890   -57.4785   -73.4561   -20.9049   -26.1925    -4.1397   -36.8474   -32.4463   -54.7837   -33.9549   -64.8410   -75.5900   -96.9757  -121.1592   -31.1503   -44.3740   -57.6425   -21.8601   -25.8207   -34.6333   -34.8796   -28.1481   -33.2172   -12.6023   -11.7062   -16.4911   -23.7373
   740.712 0.535E+11 0.320E-02   -4.5182    2.0058  -29.8244  -19.1263  -16.4093   -27.8059     4.1185   -21.0298     3.9913   -25.0773   -43.0149   -46.4218   -64.5628   -71.1989   -15.2987    -9.3446   -10.2246   -11.2709    -3.9594    -1.5861   -18.1217   -35.9025   -28.8624   -32.9145    -8.2477   -31.1043    -7.4257   -20.7559   -34.4975   -29.4282   -16.0430   -23.5639   -11.1233   -15.6021   -36.4584   -27.4639   -66.3167   -17.6464   -46.1578   -14.1662   -46.6843   -91.2402   -20.0905   -42.6481   -31.9626   -40.4620   -56.1588   -35.9828   -35.8338   -57.4233   -73.4560   -20.8498   -26.0823    -4.0294   -36.7923   -32.2809   -54.7836   -33.8997   -64.8134   -75.5348   -96.9204  -121.1040   -31.1227   -44.3464   -57.6424   -21.7774   -25.7105   -34.4680   -34.7694   -27.9827   -33.0519   -12.5196   -11.5408   -16.4084   -23.5995
   740.713 0.608E+11 0.364E-02   -4.4907    2.0334  -29.7693  -19.0987  -16.4093   -27.7232     4.1736   -20.9196     4.0465   -24.9396   -42.9047   -46.2566   -64.3425   -70.9235   -15.1334    -9.2619   -10.1144   -11.1332    -3.7940    -1.5309   -17.9013   -35.6821   -28.7522   -32.7492    -8.2201   -31.0767    -7.3155   -20.6733   -34.3598   -29.2629   -15.9879   -23.5088   -11.0406   -15.5745   -36.4308   -27.4087   -66.3166   -17.5912   -46.0751   -14.0560   -46.6292   -91.1850   -19.9803   -42.5379   -31.8524   -40.3243   -55.8833   -35.9276   -35.7786   -57.3681   -73.4560   -20.7946   -25.9720    -3.9192   -36.7371   -32.1155   -54.7836   -33.8445   -64.7857   -75.4796   -96.8652  -121.0487   -31.0951   -44.3188   -57.6423   -21.6947   -25.6003   -34.3027   -34.6592   -27.8175   -32.8867   -12.4369   -11.3755   -16.3258   -23.4618
   740.713 0.690E+11 0.413E-02   -4.4631    2.0609  -29.7142  -19.0711  -16.4092   -27.6406     4.2287   -20.8094     4.1016   -24.8019   -42.7946   -46.0914   -64.1223   -70.6483   -14.9682    -9.1793   -10.0042   -10.9954    -3.6288    -1.4758   -17.6810   -35.4617   -28.6420   -32.5840    -8.1925   -31.0490    -7.2054   -20.5906   -34.2221   -29.0977   -15.9328   -23.4536   -10.9579   -15.5469   -36.4031   -27.3535   -66.3166   -17.5361   -45.9925   -13.9458   -46.5740   -91.1299   -19.8701   -42.4277   -31.7422   -40.1866   -55.6080   -35.8724   -35.7234   -57.3128   -73.4559   -20.7394   -25.8618    -3.8090   -36.6819   -31.9502   -54.7835   -33.7893   -64.7580   -75.4243   -96.8098  -120.9933   -31.0675   -44.2911   -57.6421   -21.6120   -25.4901   -34.1374   -34.5490   -27.6522   -32.7215   -12.3543   -11.2102   -16.2431   -23.3240
   740.714 0.783E+11 0.469E-02   -4.4355    2.0885  -29.6592  -19.0435  -16.4091   -27.5580     4.2837   -20.6992     4.1568   -24.6644   -42.6846   -45.9264   -63.9023   -70.3733   -14.8031    -9.0967    -9.8940   -10.8578    -3.4635    -1.4207   -17.4608   -35.2414   -28.5320   -32.4188    -8.1649   -31.0213    -7.0952   -20.5081   -34.0845   -28.9326   -15.8776   -23.3984   -10.8752   -15.5193   -36.3754   -27.2983   -66.3165   -17.4809   -45.9099   -13.8356   -46.5189   -91.0748   -19.7600   -42.3176   -31.6321   -40.0490   -55.3329   -35.8171   -35.6681   -57.2575   -73.4557   -20.6842   -25.7515    -3.6987   -36.6267   -31.7848   -54.7834   -33.7341   -64.7302   -75.3689   -96.7544  -120.9378   -31.0398   -44.2634   -57.6419   -21.5293   -25.3800   -33.9722   -34.4390   -27.4871   -32.5564   -12.2717   -11.0449   -16.1605   -23.1864
   740.715 0.889E+11 0.532E-02   -4.4079    2.1161  -29.6042  -19.0160  -16.4090   -27.4755     4.3388   -20.5892     4.2120   -24.5269   -42.5747   -45.7615   -63.6825   -70.0985   -14.6381    -9.0140    -9.7839   -10.7201    -3.2984    -1.3655   -17.2407   -35.0212   -28.4220   -32.2538    -8.1372   -30.9935    -6.9852   -20.4256   -33.9471   -28.7676   -15.8225   -23.3432   -10.7925   -15.4916   -36.3476   -27.2431   -66.3164   -17.4258   -45.8274   -13.7255   -46.4639   -91.0198   -19.6499   -42.2075   -31.5220   -39.9116   -55.0580   -35.7618   -35.6128   -57.2020   -73.4556   -20.6290   -25.6413    -3.5885   -36.5715   -31.6195   -54.7832   -33.6787   -64.7023   -75.3135   -96.6988  -120.8821   -31.0121   -44.2356   -57.6415   -21.4466   -25.2699   -33.8071   -34.3290   -27.3221   -32.3915   -12.1891   -10.8796   -16.0779   -23.0487
   740.715 0.101E+12 0.604E-02   -4.3804    2.1436  -29.5494  -18.9884  -16.4088   -27.3930     4.3938   -20.4792     4.2673   -24.3897   -42.4649   -45.5970   -63.4631   -69.8243   -14.4733    -8.9315    -9.6737   -10.5826    -3.1333    -1.3104   -17.0207   -34.8011   -28.3121   -32.0890    -8.1095   -30.9656    -6.8752   -20.3431   -33.8098   -28.6028   -15.7673   -23.2879   -10.7098   -15.4638   -36.3197   -27.1878   -66.3163   -17.3707   -45.7449   -13.6153   -46.4088   -90.9649   -19.5399   -42.0975   -31.4120   -39.7743   -54.7835   -35.7063   -35.5573   -57.1464   -73.4553   -20.5737   -25.5310    -3.4783   -36.5161   -31.4541   -54.7830   -33.6233   -64.6742   -75.2578   -96.6430  -120.8261   -30.9844   -44.2077   -57.6410   -21.3638   -25.1599   -33.6422   -34.2191   -27.1573   -32.2268   -12.1065   -10.7144   -15.9953   -22.9112
   740.716 0.115E+12 0.686E-02   -4.3528    2.1712  -29.4946  -18.9608  -16.4085   -27.3108     4.4487   -20.3694     4.3227   -24.2527   -42.3555   -45.4329   -63.2443   -69.5508   -14.3088    -8.8490    -9.5637   -10.4452    -2.9684    -1.2552   -16.8012   -34.5812   -28.2025   -31.9244    -8.0816   -30.9375    -6.7654   -20.2609   -33.6729   -28.4383   -15.7122   -23.2325   -10.6271   -15.4360   -36.2916   -27.1324   -66.3162   -17.3155   -45.6626   -13.5053   -46.3538   -90.9101   -19.4301   -41.9876   -31.3022   -39.6373   -54.5097   -35.6507   -35.5017   -57.0905   -73.4550   -20.5183   -25.4208    -3.3680   -36.4607   -31.2887   -54.7827   -33.5676   -64.6459   -75.2019   -96.5868  -120.7697   -30.9565   -44.1796   -57.6402   -21.2811   -25.0501   -33.4775   -34.1095   -26.9928   -32.0625   -12.0240   -10.5493   -15.9128   -22.7738
   740.717 0.130E+12 0.779E-02   -4.3252    2.1988  -29.4401  -18.9332  -16.4081   -27.2287     4.5035   -20.2598     4.3782   -24.1162   -42.2466   -45.2695   -63.0264   -69.2785   -14.1448    -8.7666    -9.4537   -10.3081    -2.8037    -1.2000   -16.5820   -34.3617   -28.0932   -31.7603    -8.0537   -30.9092    -6.6558   -20.1788   -33.5364   -28.2743   -15.6570   -23.1769   -10.5444   -15.4080   -36.2633   -27.0769   -66.3161   -17.2604   -45.5806   -13.3953   -46.2989   -90.8555   -19.3205   -41.8780   -31.1926   -39.5008   -54.2367   -35.5948   -35.4458   -57.0342   -73.4545   -20.4628   -25.3105    -3.2578   -36.4052   -31.1234   -54.7822   -33.5117   -64.6171   -75.1456   -96.5301  -120.7126   -30.9285   -44.1512   -57.6390   -21.1983   -24.9405   -33.3131   -34.0002   -26.8288   -31.8988   -11.9417   -10.3843   -15.8305   -22.6367
   740.718 0.148E+12 0.884E-02   -4.2976    2.2264  -29.3860  -18.9056  -16.4075   -27.1470     4.5582   -20.1505     4.4339   -23.9805   -42.1383   -45.1072   -62.8100   -69.0080   -13.9815    -8.6843    -9.3440   -10.1713    -2.6394    -1.1448   -16.3636   -34.1427   -27.9844   -31.5969    -8.0255   -30.8804    -6.5466   -20.0972   -33.4006   -28.1110   -15.6019   -23.1212   -10.4618   -15.3799   -36.2345   -27.0212   -66.3160   -17.2052   -45.4988   -13.2856   -46.2442   -90.8013   -19.2113   -41.7688   -31.0834   -39.3651   -53.9653   -35.5384   -35.3895   -56.9773   -73.4538   -20.4071   -25.2003    -3.1476   -36.3494   -30.9580   -54.7815   -33.4554   -64.5877   -75.0886   -96.4726  -120.6544   -30.9003   -44.1224   -57.6372   -21.1155   -24.8313   -33.1493   -33.8915   -26.6655   -31.7360   -11.8595   -10.2195   -15.7483   -22.4999
   740.719 0.168E+12 0.100E-01   -4.2701    2.2539  -29.3324  -18.8780  -16.4066   -27.0658     4.6127   -20.0418     4.4899   -23.8457   -42.0311   -44.9464   -62.5957   -68.7402   -13.8192    -8.6023    -9.2344   -10.0351    -2.4756    -1.0894   -16.1463   -33.9245   -27.8763   -31.4344    -7.9971   -30.8510    -6.4379   -20.0160   -33.2659   -27.9487   -15.5467   -23.0652   -10.3791   -15.3514   -36.2051   -26.9651   -66.3159   -17.1501   -45.4176   -13.1760   -46.1897   -90.7476   -19.1026   -41.6600   -30.9746   -39.2303   -53.6959   -35.4815   -35.3326   -56.9195   -73.4527   -20.3510   -25.0900    -3.0373   -36.2934   -30.7927   -54.7805   -33.3985   -64.5575   -75.0308   -96.4139  -120.5948   -30.8718   -44.0930   -57.6345   -21.0326   -24.7226   -32.9862   -33.7835   -26.5032   -31.5745   -11.7776   -10.0549   -15.6664   -22.3637
   740.720 0.190E+12 0.114E-01   -4.2425    2.2815  -29.2795  -18.8503  -16.4052   -26.9854     4.6668   -19.9339     4.5463   -23.7126   -41.9255   -44.7880   -62.3845   -68.4762   -13.6585    -8.5207    -9.1252    -9.8996    -2.3127    -1.0340   -15.9305   -33.7074   -27.7694   -31.2734    -7.9681   -30.8208    -6.3300   -19.9356   -33.1327   -27.7880   -15.4916   -23.0087   -10.2964   -15.3225   -36.1749   -26.9087   -66.3157   -17.0949   -45.3372   -13.0668   -46.1355   -90.6946   -18.9947   -41.5521   -30.8667   -39.0971   -53.4296   -35.4237   -35.2748   -56.8603   -73.4513   -20.2945   -24.9797    -2.9271   -36.2369   -30.6273   -54.7791   -33.3407   -64.5258   -74.9716   -96.3534  -120.5329   -30.8429   -44.0628   -57.6304   -20.9496   -24.6146   -32.8244   -33.6767   -26.3425   -31.4150   -11.6960    -9.8907   -15.5848   -22.2282
   740.722 0.216E+12 0.129E-01   -4.2149    2.3091  -29.2277  -18.8227  -16.4032   -26.9061     4.7204   -19.8271     4.6034   -23.5817   -41.8221   -44.6329   -62.1778   -68.2178   -13.5001    -8.4395    -9.0164    -9.7653    -2.1508    -0.9785   -15.7170   -33.4919   -27.6641   -31.1145    -7.9386   -30.7893    -6.2233   -19.8563   -33.0018   -27.6295   -15.4364   -22.9516   -10.2137   -15.2929   -36.1434   -26.8515   -66.3155   -17.0397   -45.2579   -12.9580   -46.0817   -90.6427   -18.8879   -41.4452   -30.7599   -38.9662   -53.1678   -35.3647   -35.2157   -56.7993   -73.4491   -20.2374   -24.8695    -2.8169   -36.1797   -30.4619   -54.7770   -33.2817   -64.4923   -74.9106   -96.2903  -120.4679   -30.8133   -44.0312   -57.6245   -20.8665   -24.5078   -32.6642   -33.5716   -26.1841   -31.2582   -11.6151    -9.7271   -15.5039   -22.0939
   740.723 0.245E+12 0.147E-01   -4.1873    2.3367  -29.1775  -18.7951  -16.4003   -26.8284     4.7733   -19.7218     4.6613   -23.4538   -41.7217   -44.4825   -61.9771   -67.9671   -13.3447    -8.3590    -8.9084    -9.6325    -1.9904    -0.9228   -15.5065   -33.2786   -27.5610   -30.9585    -7.9082   -30.7560    -6.1180   -19.7786   -32.8739   -27.4741   -15.3813   -22.8936   -10.1310   -15.2625   -36.1101   -26.7936   -66.3153   -16.9846   -45.1801   -12.8500   -46.0287   -90.5924   -18.7826   -41.3399   -30.6546   -38.8383   -52.9121   -35.3039   -35.1549   -56.7357   -73.4461   -20.1795   -24.7592    -2.7067   -36.1217   -30.2966   -54.7741   -33.2209   -64.4563   -74.8469   -96.2239  -120.3986   -30.7829   -43.9980   -57.6159   -20.7832   -24.4025   -32.5062   -33.4688   -26.0286   -31.1053   -11.5348    -9.5643   -15.4236   -21.9610
   740.725 0.279E+12 0.167E-01   -4.1597    2.3643  -29.1293  -18.7674  -16.3963   -26.7526     4.8253   -19.6185     4.7203   -23.3299   -41.6253   -44.3380   -61.7845   -67.7263   -13.1933    -8.2794    -8.8012    -9.5017    -1.8321    -0.8668   -15.3000   -33.0682   -27.4607   -30.8063    -7.8767   -30.7206    -6.0147   -19.7028   -32.7500   -27.3227   -15.3261   -22.8346   -10.0483   -15.2310   -36.0747   -26.7345   -66.3151   -16.9294   -45.1043   -12.7428   -45.9765   -90.5440   -18.6793   -41.2366   -30.5513   -38.7144   -52.6645   -35.2409   -35.0919   -56.6688   -73.4420   -20.1204   -24.6489    -2.5964   -36.0626   -30.1312   -54.7700   -33.1579   -64.4169   -74.7800   -96.1530  -120.3238   -30.7513   -43.9625   -57.6041   -20.6997   -24.2991   -32.3512   -33.3689   -25.8772   -30.9573   -11.4556    -9.4024   -15.3444   -21.8301
   740.727 0.316E+12 0.189E-01   -4.1321    2.3919  -29.0835  -18.7398  -16.3910   -26.6793     4.8762   -19.5177     4.7806   -23.2110   -41.5339   -44.2009   -61.6018   -67.4980   -13.0469    -8.2009    -8.6953    -9.3733    -1.6763    -0.8107   -15.0985   -32.8615   -27.3642   -30.6589    -7.8439   -30.6825    -5.9140   -19.6296   -32.6311   -27.1763   -15.2709   -22.7742    -9.9656   -15.1982   -36.0366   -26.6741   -66.3148   -16.8742   -45.0309   -12.6369   -45.9255   -90.4980   -18.5785   -41.1357   -30.4504   -38.5955   -52.4267   -35.1753   -35.0263   -56.5979   -73.4365   -20.0600   -24.5387    -2.4862   -36.0021   -29.9659   -54.7645   -33.0923   -64.3735   -74.7090   -96.0768  -120.2423   -30.7184   -43.9244   -57.5882   -20.6160   -24.1981   -32.1998   -33.2727   -25.7306   -30.8155   -11.3775    -9.2417   -15.2663   -21.7016
   740.730 0.359E+12 0.215E-01   -4.1045    2.4195  -29.0405  -18.7121  -16.3841   -26.6088     4.9258   -19.4196     4.8425   -23.0977   -41.4481   -44.0723   -61.4303   -67.2837   -12.9061    -8.1237    -8.5905    -9.2478    -1.5232    -0.7544   -14.9026   -32.6588   -27.2717   -30.5169    -7.8095   -30.6413    -5.8160   -19.5591   -32.5178   -27.0355   -15.2157   -22.7122    -9.8828   -15.1638   -35.9954   -26.6122   -66.3145   -16.8190   -44.9604   -12.5321   -45.8757   -90.4548   -18.4805   -41.0376   -30.3524   -38.4821   -52.2002   -35.1066   -34.9576   -56.5224   -73.4294   -19.9981   -24.4284    -2.3760   -35.9401   -29.8004   -54.7576   -33.0236   -64.3255   -74.6335   -95.9945  -120.1532   -30.6840   -43.8832   -57.5678   -20.5321   -24.0998   -32.0523   -33.1806   -25.5894   -30.6806   -11.3007    -9.0823   -15.1895   -21.5757
   740.733 0.408E+12 0.244E-01   -4.0769    2.4471  -29.0006  -18.6844  -16.3757   -26.5413     4.9738   -19.3247     4.9059   -22.9906   -41.3684   -43.9529   -61.2712   -67.0848   -12.7715    -8.0481    -8.4874    -9.1254    -1.3733    -0.6981   -14.7129   -32.4608   -27.1838   -30.3811    -7.7736   -30.5971    -5.7211   -19.4917   -32.4106   -26.9008   -15.1605   -22.6487    -9.8001   -15.1279   -35.9512   -26.5487   -66.3141   -16.7638   -44.8929   -12.4290   -45.8275   -90.4147   -18.3856   -40.9426   -30.2574   -38.3749   -51.9861   -35.0348   -34.8858   -56.4423   -73.4208   -19.9346   -24.3181    -2.2657   -35.8766   -29.6350   -54.7490   -32.9519   -64.2729   -74.5533   -95.9060  -120.0564   -30.6480   -43.8389   -57.5427   -20.4482   -24.0042   -31.9090   -33.0930   -25.4541   -30.5533   -11.2254    -8.9244   -15.1142   -21.4526
   740.736 0.463E+12 0.277E-01   -4.0493    2.4748  -28.9638  -18.6567  -16.3658   -26.4770     5.0203   -19.2329     4.9708   -22.8896   -41.2949   -43.8428   -61.1244   -66.9014   -12.6431    -7.9741    -8.3859    -9.0060    -1.2265    -0.6419   -14.5295   -32.2675   -27.1006   -30.2515    -7.7362   -30.5498    -5.6294   -19.4274   -32.3097   -26.7724   -15.1053   -22.5837    -9.7174   -15.0904   -35.9039   -26.4837   -66.3138   -16.7086   -44.8285   -12.3275   -45.7808   -90.3776   -18.2938   -40.8507   -30.1656   -38.2739   -51.7843   -34.9600   -34.8110   -56.3577   -73.4106   -19.8696   -24.2078    -2.1556   -35.8115   -29.4697   -54.7389   -32.8771   -64.2158   -74.4687   -95.8115  -119.9520   -30.6105   -43.7916   -57.5132   -20.3644   -23.9113   -31.7697   -33.0098   -25.3246   -30.4335   -11.1513    -8.7678   -15.0402   -21.3323
   740.739 0.526E+12 0.315E-01   -4.0216    2.5024  -28.9299  -18.6290  -16.3545   -26.4156     5.0651   -19.1439     5.0370   -22.7946   -41.2273   -43.7416   -60.9895   -66.7328   -12.5206    -7.9017    -8.2859    -8.8897    -1.0826    -0.5860   -14.3519   -32.0788   -27.0220   -30.1282    -7.6974   -30.4999    -5.5405   -19.3660   -32.2146   -26.6499   -15.0500   -22.5174    -9.6347   -15.0517   -35.8540   -26.4174   -66.3133   -16.6534   -44.7670   -12.2275   -45.7358   -90.3434   -18.2049   -40.7618   -30.0767   -38.1789   -51.5944   -34.8825   -34.7336   -56.2690   -73.3990   -19.8033   -24.0975    -2.0453   -35.7451   -29.3043   -54.7275   -32.7996   -64.1546   -74.3799   -95.7116  -119.8409   -30.5717   -43.7416   -57.4795   -20.2808   -23.8207   -31.6340   -32.9307   -25.2004   -30.3208   -11.0785    -8.6124   -14.9673   -21.2142
   740.743 0.597E+12 0.357E-01   -3.9940    2.5300  -28.8987  -18.6013  -16.3421   -26.3569     5.1082   -19.0578     5.1043   -22.7051   -41.1652   -43.6486   -60.8655   -66.5780   -12.4036    -7.8309    -8.1877    -8.7760    -0.9415    -0.5307   -14.1799   -31.8945   -26.9478   -30.0110    -7.6575   -30.4477    -5.4545   -19.3074   -32.1250   -26.5328   -14.9948   -22.4499    -9.5519   -15.0117   -35.8018   -26.3499   -66.3128   -16.5981   -44.7082   -12.1292   -45.6923   -90.3119   -18.1188   -40.6755   -29.9905   -38.0893   -51.4155   -34.8028   -34.6538   -56.1770   -73.3863   -19.7358   -23.9872    -1.9351   -35.6775   -29.1389   -54.7149   -32.7200   -64.0901   -74.2878   -95.6072  -119.7243   -30.5317   -43.6894   -57.4425   -20.1979   -23.7322   -31.5012   -32.8554   -25.0810   -30.2146   -11.0066    -8.4580   -14.8954   -21.0982
   740.748 0.677E+12 0.405E-01   -3.9663    2.5577  -28.8700  -18.5735  -16.3288   -26.3007     5.1498   -18.9741     5.1725   -22.6205   -41.1080   -43.5630   -60.7514   -66.4355   -12.2915    -7.7618    -8.0910    -8.6649    -0.8029    -0.4760   -14.0128   -31.7143   -26.8777   -29.8994    -7.6168   -30.3937    -5.3709   -19.2513   -32.0404   -26.4208   -14.9395   -22.3816    -9.4692   -14.9710   -35.7478   -26.2816   -66.3122   -16.5428   -44.6519   -12.0326   -45.6504   -90.2828   -18.0352   -40.5917   -29.9068   -38.0046   -51.2465   -34.7214   -34.5724   -56.0824   -73.3726   -19.6675   -23.8769    -1.8249   -35.6090   -28.9735   -54.7014   -32.6386   -64.0230   -74.1931   -95.4994  -119.6032   -30.4908   -43.6354   -57.4029   -20.1156   -23.6452   -31.3708   -32.7833   -24.9656   -30.1141   -10.9355    -8.3044   -14.8243   -20.9837
   740.753 0.769E+12 0.460E-01   -3.9387    2.5854  -28.8434  -18.5457  -16.3149   -26.2466     5.1898   -18.8926     5.2413   -22.5402   -41.0552   -43.4839   -60.6460   -66.3038   -12.1838    -7.6942    -7.9959    -8.5559    -0.6665    -0.4224   -13.8501   -31.5378   -26.8113   -29.7931    -7.5754   -30.3385    -5.2895   -19.1973   -31.9601   -26.3130   -14.8843   -22.3126    -9.3864   -14.9296   -35.6926   -26.2126   -66.3116   -16.4876   -44.5977   -11.9375   -45.6101   -90.2558   -17.9537   -40.5101   -29.8252   -37.9242   -51.0862   -34.6387   -34.4897   -55.9859   -73.3583   -19.5986   -23.7665    -1.7147   -35.5399   -28.8082   -54.6872   -32.5559   -63.9539   -74.0965   -95.3890  -119.4790   -30.4493   -43.5801   -57.3614   -20.0343   -23.5593   -31.2421   -32.7139   -24.8535   -30.0186   -10.8650    -8.1513   -14.7538   -20.8703
   740.759 0.873E+12 0.523E-01   -3.9110    2.6130  -28.8187  -18.5179  -16.3005   -26.1944     5.2282   -18.8129     5.3105   -22.4638   -41.0061   -43.4105   -60.5482   -66.1817   -12.0800    -7.6281    -7.9023    -8.4488    -0.5320    -0.3699   -13.6912   -31.3647   -26.7483   -29.6918    -7.5336   -30.2825    -5.2100   -19.1451   -31.8836   -26.2091   -14.8290   -22.2432    -9.3037   -14.8877   -35.6366   -26.1432   -66.3108   -16.4322   -44.5454   -11.8439   -45.5712   -90.2306   -17.8741   -40.4304   -29.7455   -37.8477   -50.9335   -34.5552   -34.4062   -55.8882   -73.3435   -19.5292   -23.6562    -1.6045   -35.4704   -28.6428   -54.6725   -32.4724   -63.8837   -73.9987   -95.2770  -119.3528   -30.4073   -43.5240   -57.3187   -19.9541   -23.4741   -31.1144   -32.6467   -24.7440   -29.9272   -10.7948    -7.9986   -14.6836   -20.7577
   740.766 0.991E+12 0.593E-01   -3.8833    2.6407  -28.7956  -18.4900  -16.2860   -26.1438     5.2652   -18.7349     5.3799   -22.3906   -40.9602   -43.3420   -60.4570   -66.0679   -11.9794    -7.5635    -7.8102    -8.3434    -0.3992    -0.3186   -13.5356   -31.1948   -26.6884   -29.5951    -7.4916   -30.2261    -5.1321   -19.0947   -31.8104   -26.1085   -14.7736   -22.1736    -9.2209   -14.8457   -35.5802   -26.0736   -66.3100   -16.3769   -44.4947   -11.7518   -45.5337   -90.2069   -17.7961   -40.3522   -29.6675   -37.7744   -50.7875   -34.4712   -34.3223   -55.7899   -73.3283   -19.4596   -23.5458    -1.4943   -35.4006   -28.4773   -54.6576   -32.3885   -63.8128   -73.9003   -95.1642  -119.2256   -30.3651   -43.4675   -57.2753   -19.8752   -23.3892   -30.9873   -32.5814   -24.6365   -29.8392   -10.7247    -7.8461   -14.6135   -20.6453
   740.773 0.113E+13 0.673E-01   -3.8556    2.6684  -28.7739  -18.4621  -16.2713   -26.0946     5.3008   -18.6583     5.4493   -22.3204   -40.9173   -43.2779   -60.3716   -65.9613   -11.8818    -7.5003    -7.7196    -8.2395    -0.2678    -0.2688   -13.3830   -31.0278   -26.6314   -29.5027    -7.4495   -30.1697    -5.0557   -19.0456   -31.7401   -26.0108   -14.7183   -22.1040    -9.1381   -14.8036   -35.5237   -26.0040   -66.3090   -16.3215   -44.4454   -11.6611   -45.4976   -90.1846   -17.7197   -40.2755   -29.5909   -37.7041   -50.6473   -34.3873   -34.2383   -55.6916   -73.3131   -19.3900   -23.4354    -1.3841   -35.3308   -28.3119   -54.6426   -32.3046   -63.7419   -73.8018   -95.0512  -119.0982   -30.3229   -43.4109   -57.2319   -19.7978   -23.3043   -30.8602   -32.5175   -24.5305   -29.7542   -10.6547    -7.6936   -14.5435   -20.5331
   740.782 0.128E+13 0.765E-01   -3.8279    2.6962  -28.7534  -18.4342  -16.2568   -26.0467     5.3349   -18.5830     5.5185   -22.2526   -40.8768   -43.2176   -60.2912   -65.8610   -11.7867    -7.4385    -7.6303    -8.1368    -0.1378    -0.2206   -13.2330   -30.8635   -26.5770   -29.4144    -7.4076   -30.1134    -4.9806   -18.9978   -31.6723   -25.9156   -14.6629   -22.0344    -9.0553   -14.7616   -35.4674   -25.9345   -66.3079   -16.2661   -44.3973   -11.5719   -45.4629   -90.1634   -17.6444   -40.2000   -29.5155   -37.6362   -50.5121   -34.3035   -34.1546   -55.5936   -73.2978   -19.3205   -23.3250    -1.2739   -35.2610   -28.1465   -54.6276   -32.2210   -63.6712   -73.7036   -94.9388  -118.9713   -30.2808   -43.3546   -57.1887   -19.7218   -23.2192   -30.7327   -32.4547   -24.4256   -29.6716   -10.5845    -7.5411   -14.4733   -20.4206
   740.792 0.145E+13 0.868E-01   -3.8001    2.7239  -28.7340  -18.4062  -16.2425   -25.9998     5.3677   -18.5088     5.5875   -22.1871   -40.8385   -43.1605   -60.2152   -65.7662   -11.6938    -7.3781    -7.5424    -8.0352    -0.0089    -0.1740   -13.0852   -30.7017   -26.5251   -29.3300    -7.3659   -30.0576    -4.9066   -18.9511   -31.6067   -25.8227   -14.6074   -21.9651    -8.9725   -14.7199   -35.4117   -25.8652   -66.3067   -16.2107   -44.3502   -11.4840   -45.4294   -90.1432   -17.5703   -40.1256   -29.4412   -37.5705   -50.3814   -34.2203   -34.0714   -55.4963   -73.2827   -19.2512   -23.2146    -1.1637   -35.1915   -27.9811   -54.6128   -32.1378   -63.6013   -73.6060   -94.8272  -118.8457   -30.2388   -43.2986   -57.1463   -19.6475   -23.1337   -30.6046   -32.3927   -24.3213   -29.5910   -10.5141    -7.3883   -14.4029   -20.3077
   740.803 0.165E+13 0.986E-01   -3.7723    2.7517  -28.7154  -18.3781  -16.2284   -25.9538     5.3991   -18.4355     5.6562   -22.1235   -40.8020   -43.1063   -60.1431   -65.6763   -11.6029    -7.3190    -7.4559    -7.9346     0.1191    -0.1290   -12.9393   -30.5422   -26.4754   -29.2491    -7.3245   -30.0025    -4.8336   -18.9053   -31.5429   -25.7317   -14.5520   -21.8962    -8.8896   -14.6785   -35.3565   -25.7962   -66.3053   -16.1552   -44.3040   -11.3975   -45.3971   -90.1237   -17.4971   -40.0521   -29.3679   -37.5066   -50.2546   -34.1377   -33.9888   -55.4000   -73.2678   -19.1822   -23.1042    -1.0536   -35.1222   -27.8157   -54.5982   -32.0553   -63.5323   -73.5095   -94.7170  -118.7217   -30.1972   -43.2434   -57.1048   -19.5749   -23.0475   -30.4756   -32.3314   -24.2174   -29.5120   -10.4434    -7.2353   -14.3322   -20.1941
   740.816 0.187E+13 0.112E+00   -3.7445    2.7795  -28.6977  -18.3500  -16.2148   -25.9087     5.4293   -18.3630     5.7244   -22.0615   -40.7672   -43.0546   -60.0743   -65.5905   -11.5137    -7.2612    -7.3706    -7.8349     0.2461    -0.0859   -12.7952   -30.3848   -26.4279   -29.1718    -7.2836   -29.9482    -4.7614   -18.8603   -31.4809   -25.6424   -14.4965   -21.8275    -8.8068   -14.6374   -35.3022   -25.7276   -66.3037   -16.0997   -44.2586   -11.3122   -45.3661   -90.1049   -17.4247   -39.9793   -29.2953   -37.4445   -50.1312   -34.0559   -33.9070   -55.3049   -73.2531   -19.1137   -22.9937    -0.9434   -35.0533   -27.6502   -54.5839   -31.9736   -63.4646   -73.4142   -94.6084  -118.5997   -30.1558   -43.1889   -57.0645   -19.5039   -22.9605   -30.3454   -32.2704   -24.1135   -29.4343   -10.3722    -7.0819   -14.2610   -20.0797
   740.830 0.212E+13 0.127E+00   -3.7167    2.8074  -28.6806  -18.3218  -16.2015   -25.8642     5.4582   -18.2912     5.7920   -22.0010   -40.7337   -43.0050   -60.0084   -65.5084   -11.4260    -7.2046    -7.2866    -7.7359     0.3724    -0.0444   -12.6526   -30.2295   -26.3823   -29.0976    -7.2431   -29.8948    -4.6900   -18.8160   -31.4203   -25.5545   -14.4409   -21.7594    -8.7239   -14.5969   -35.2488   -25.6595   -66.3019   -16.0441   -44.2138   -11.2282   -45.3362   -90.0866   -17.3531   -39.9073   -29.2235   -37.3837   -50.0107   -33.9751   -33.8262   -55.2112   -73.2386   -19.0456   -22.8832    -0.8333   -34.9848   -27.4847   -54.5699   -31.8929   -63.3982   -73.3202   -94.5016  -118.4800   -30.1150   -43.1353   -57.0256   -19.4347   -22.8725   -30.2138   -32.2097   -24.0095   -29.3576   -10.3006    -6.9280   -14.1894   -19.9645
   740.846 0.241E+13 0.144E+00   -3.6888    2.8353  -28.6640  -18.2935  -16.1887   -25.8202     5.4859   -18.2200     5.8592   -21.9418   -40.7015   -42.9574   -59.9450   -65.4296   -11.3396    -7.1492    -7.2038    -7.6375     0.4979    -0.0048   -12.5114   -30.0760   -26.3385   -29.0266    -7.2030   -29.8424    -4.6192   -18.7723   -31.3609   -25.4680   -14.3852   -21.6917    -8.6409   -14.5568   -35.1963   -25.5919   -66.2999   -15.9885   -44.1696   -11.1454   -45.3073   -90.0687   -17.2821   -39.8358   -29.1522   -37.3242   -49.8929   -33.8953   -33.7464   -55.1191   -73.2245   -18.9780   -22.7726    -0.7231   -34.9167   -27.3193   -54.5563   -31.8132   -63.3333   -73.2278   -94.3968  -118.3628   -30.0745   -43.0827   -56.9882   -19.3673   -22.7836   -30.0807   -32.1491   -23.9051   -29.2816   -10.2284    -6.7737   -14.1173   -19.8483
   740.865 0.274E+13 0.164E+00   -3.6609    2.8632  -28.6479  -18.2652  -16.1764   -25.7768     5.5124   -18.1494     5.9257   -21.8837   -40.6703   -42.9113   -59.8838   -65.3535   -11.2544    -7.0949    -7.1222    -7.5397     0.6229     0.0331   -12.3713   -29.9243   -26.2964   -28.9584    -7.1635   -29.7910    -4.5489   -18.7291   -31.3026   -25.3826   -14.3295   -21.6246    -8.5580   -14.5172   -35.1450   -25.5247   -66.2975   -15.9328   -44.1257   -11.0637   -45.2794   -90.0510   -17.2116   -39.7648   -29.0815   -37.2658   -49.7774   -33.8166   -33.6677   -55.0286   -73.2107   -18.9109   -22.6620    -0.6130   -34.8491   -27.1537   -54.5431   -31.7346   -63.2700   -73.1369   -94.2942  -118.2483   -30.0345   -43.0311   -56.9523   -19.3015   -22.6935   -29.9460   -32.0885   -23.8003   -29.2063   -10.1557    -6.6189   -14.0445   -19.7310
   740.885 0.311E+13 0.186E+00   -3.6329    2.8912  -28.6321  -18.2367  -16.1646   -25.7337     5.5378   -18.0792     5.9917   -21.8265   -40.6400   -42.8667   -59.8245   -65.2799   -11.1702    -7.0418    -7.0417    -7.4424     0.7472     0.0693   -12.2324   -29.7742   -26.2559   -28.8929    -7.1246   -29.7408    -4.4792   -18.6864   -31.2453   -25.2982   -14.2738   -21.5580    -8.4750   -14.4781   -35.0947   -25.4582   -66.2949   -15.8770   -44.0823   -10.9832   -45.2525   -90.0335   -17.1416   -39.6942   -29.0112   -37.2083   -49.6639   -33.7390   -33.5901   -54.9398   -73.1972   -18.8443   -22.5514    -0.5029   -34.7819   -26.9883   -54.5302   -31.6571   -63.2084   -73.0477   -94.1938  -118.1366   -29.9951   -42.9806   -56.9181   -19.2374   -22.6023   -29.8097   -32.0277   -23.6949   -29.1314   -10.0824    -6.4636   -13.9712   -19.6126
   740.909 0.353E+13 0.211E+00   -3.6049    2.9192  -28.6166  -18.2081  -16.1533   -25.6909     5.5622   -18.0094     6.0570   -21.7701   -40.6103   -42.8232   -59.7668   -65.2083   -11.0868    -6.9896    -6.9622    -7.3456     0.8711     0.1038   -12.0943   -29.6256   -26.2167   -28.8299    -7.0862   -29.6917    -4.4100   -18.6440   -31.1887   -25.2147   -14.2179   -21.4919    -8.3920   -14.4396   -35.0456   -25.3921   -66.2919   -15.8211   -44.0390   -10.9038   -45.2264   -90.0161   -17.0720   -39.6239   -28.9413   -37.1515   -49.5520   -33.6626   -33.5137   -54.8528   -73.1840   -18.7783   -22.4407    -0.3928   -34.7152   -26.8228   -54.5177   -31.5809   -63.1484   -72.9601   -94.0956  -118.0276   -29.9561   -42.9311   -56.8855   -19.1750   -22.5099   -29.6717   -31.9667   -23.5887   -29.0567   -10.0084    -6.3079   -13.8973   -19.4931
   740.936 0.400E+13 0.240E+00   -3.5768    2.9473  -28.6013  -18.1793  -16.1424   -25.6484     5.5856   -17.9398     6.1217   -21.7143   -40.5812   -42.7807   -59.7103   -65.1383   -11.0041    -6.9384    -6.8837    -7.2491     0.9946     0.1368   -11.9570   -29.4783   -26.1787   -28.7693    -7.0483   -29.6437    -4.3410   -18.6018   -31.1328   -25.1317   -14.1619   -21.4263    -8.3089   -14.4016   -34.9975   -25.3266   -66.2885   -15.7651   -43.9959   -10.8252   -45.2011   -89.9985   -17.0027   -39.5538   -28.8715   -37.0953   -49.4415   -33.5872   -33.4383   -54.7674   -73.1709   -18.7128   -22.3300    -0.2827   -34.6490   -26.6572   -54.5055   -31.5057   -63.0900   -72.8741   -93.9996  -117.9214   -29.9175   -42.8827   -56.8545   -19.1141   -22.4163   -29.5319   -31.9053   -23.4818   -28.9821    -9.9339    -6.1515   -13.8228   -19.3724
   740.966 0.454E+13 0.272E+00   -3.5486    2.9755  -28.5861  -18.1504  -16.1321   -25.6059     5.6081   -17.8704     6.1857   -21.6591   -40.5524   -42.7388   -59.6548   -65.0696   -10.9221    -6.8880    -6.8061    -7.1528     1.1178     0.1681   -11.8203   -29.3323   -26.1419   -28.7107    -7.0110   -29.5967    -4.2724   -18.5598   -31.0773   -25.0494   -14.1059   -21.3613    -8.2258   -14.3642   -34.9506   -25.2616   -66.2847   -15.7090   -43.9529   -10.7476   -45.1764   -89.9808   -16.9337   -39.4838   -28.8020   -37.0395   -49.3322   -33.5130   -33.3641   -54.6836   -73.1581   -18.6479   -22.2192    -0.1726   -34.5832   -26.4916   -54.4936   -31.4317   -63.0332   -72.7898   -93.9058  -117.8179   -29.8794   -42.8354   -56.8251   -19.0547   -22.3215   -29.3905   -31.8435   -23.3740   -28.9074    -9.8587    -5.9947   -13.7476   -19.2506
   741.001 0.516E+13 0.309E+00   -3.5203    3.0038  -28.5708  -18.1213  -16.1221   -25.5635     5.6298   -17.8011     6.2492   -21.6042   -40.5238   -42.6975   -59.6000   -65.0018   -10.8404    -6.8385    -6.7294    -7.0568     1.2406     0.1980   -11.6842   -29.1873   -26.1060   -28.6540    -6.9742   -29.5508    -4.2039   -18.5180   -31.0221   -24.9675   -14.0497   -21.2967    -8.1426   -14.3272   -34.9046   -25.1970   -66.2803   -15.6528   -43.9098   -10.6709   -45.1522   -89.9627   -16.8647   -39.4139   -28.7326   -36.9840   -49.2237   -33.4399   -33.2910   -54.6015   -73.1453   -18.5834   -22.1083    -0.0626   -34.5177   -26.3260   -54.4819   -31.3588   -62.9780   -72.7069   -93.8140  -117.7169   -29.8416   -42.7890   -56.7971   -18.9967   -22.2255   -29.2472   -31.7811   -23.2652   -28.8326    -9.7829    -5.8373   -13.6718   -19.1277
   741.040 0.586E+13 0.351E+00   -3.4920    3.0322  -28.5555  -18.0920  -16.1125   -25.5211     5.6508   -17.7319     6.3120   -21.5494   -40.4953   -42.6563   -59.5456   -64.9347   -10.7591    -6.7896    -6.6533    -6.9609     1.3632     0.2266   -11.5483   -29.0433   -26.0709   -28.5989    -6.9378   -29.5059    -4.1356   -18.4761   -30.9670   -24.8858   -13.9933   -21.2325    -8.0593   -14.2906   -34.8596   -25.1330   -66.2754   -15.5964   -43.8666   -10.5948   -45.1284   -89.9440   -16.7959   -39.3439   -28.6632   -36.9286   -49.1158   -33.3677   -33.2188   -54.5209   -73.1325   -18.5194   -21.9973     0.0474   -34.4525   -26.1603   -54.4703   -31.2869   -62.9241   -72.6255   -93.7242  -117.6184   -29.8042   -42.7435   -56.7706   -18.9400   -22.1282   -29.1023   -31.7182   -23.1555   -28.7573    -9.7064    -5.6795   -13.5953   -19.0036
   741.085 0.665E+13 0.398E+00   -3.4635    3.0606  -28.5399  -18.0624  -16.1032   -25.4784     5.6710   -17.6626     6.3743   -21.4948   -40.4666   -42.6152   -59.4912   -64.8677   -10.6779    -6.7413    -6.5780    -6.8651     1.4856     0.2539   -11.4128   -28.9000   -26.0363   -28.5451    -6.9019   -29.4618    -4.0674   -18.4341   -30.9120   -24.8043   -13.9367   -21.1688    -7.9759   -14.2545   -34.8155   -25.0693   -66.2697   -15.5398   -43.8231   -10.5195   -45.1049   -89.9247   -16.7271   -39.2737   -28.5937   -36.8732   -49.0081   -33.2965   -33.1476   -54.4417   -73.1196   -18.4558   -21.8862     0.1574   -34.3877   -25.9946   -54.4588   -31.2160   -62.8716   -72.5454   -93.6362  -117.5221   -29.7672   -42.6988   -56.7453   -18.8845   -22.0298   -28.9557   -31.6546   -23.0447   -28.6817    -9.6293    -5.5212   -13.5183   -18.8784
   741.136 0.755E+13 0.452E+00   -3.4350    3.0892  -28.5239  -18.0326  -16.0942   -25.4355     5.6908   -17.5932     6.4360   -21.4399   -40.4376   -42.5738   -59.4366   -64.8005   -10.5968    -6.6936    -6.5032    -6.7693     1.6078     0.2801   -11.2775   -28.7573   -26.0022   -28.4925    -6.8664   -29.4186    -3.9992   -18.3920   -30.8568   -24.7227   -13.8800   -21.1054    -7.8925   -14.2187   -34.7722   -25.0060   -66.2633   -15.4831   -43.7792   -10.4446   -45.0815   -89.9046   -16.6582   -39.2033   -28.5240   -36.8175   -48.9005   -33.2262   -33.0773   -54.3639   -73.1064   -18.3926   -21.7750     0.2674   -34.3230   -25.8289   -54.4472   -31.1460   -62.8203   -72.4664   -93.5498  -117.4279   -29.7303   -42.6549   -56.7212   -18.8300   -21.9302   -28.8075   -31.5903   -22.9329   -28.6053    -9.5516    -5.3624   -13.4405   -18.7522
   741.194 0.857E+13 0.513E+00   -3.4063    3.1180  -28.5075  -18.0024  -16.0854   -25.3922     5.7101   -17.5235     6.4972   -21.3848   -40.4080   -42.5319   -59.3813   -64.7327   -10.5155    -6.6462    -6.4288    -6.6734     1.7300     0.3052   -11.1421   -28.6151   -25.9682   -28.4407    -6.8312   -29.3761    -3.9308   -18.3496   -30.8012   -24.6409   -13.8231   -21.0424    -7.8089   -14.1832   -34.7296   -24.9430   -66.2560   -15.4261   -43.7348   -10.3703   -45.0580   -89.8833   -16.5891   -39.1325   -28.4540   -36.7614   -48.7925   -33.1566   -33.0078   -54.2872   -73.0929   -18.3297   -21.6636     0.3773   -34.2585   -25.6631   -54.4355   -31.0769   -62.7701   -72.3886   -93.4649  -117.3355   -29.6936   -42.6116   -56.6982   -18.7764   -21.8294   -28.6576   -31.5250   -22.8199   -28.5282    -9.4732    -5.2033   -13.3622   -18.6249
   741.261 0.973E+13 0.583E+00   -3.3774    3.1469  -28.4904  -17.9719  -16.0767   -25.3484     5.7290   -17.4534     6.5578   -21.3291   -40.3776   -42.4891   -59.3249   -64.6637   -10.4339    -6.5991    -6.3549    -6.5773     1.8522     0.3295   -11.0065   -28.4730   -25.9341   -28.3894    -6.7963   -29.3342    -3.8624   -18.3068   -30.7450   -24.5587   -13.7658   -20.9796    -7.7253   -14.1480   -34.6876   -24.8803   -66.2476   -15.3688   -43.6896   -10.2963   -45.0343   -89.8607   -16.5197   -39.0612   -28.3837   -36.7046   -48.6838   -33.0878   -32.9389   -54.2116   -73.0788   -18.2671   -21.5521     0.4871   -34.1940   -25.4972   -54.4234   -31.0085   -62.7207   -72.3116   -93.3812  -117.2447   -29.6570   -42.5688   -56.6759   -18.7235   -21.7275   -28.5063   -31.4588   -22.7058   -28.4501    -9.3942    -5.0438   -13.2832   -18.4966
   741.337 0.110E+14 0.661E+00   -3.3483    3.1760  -28.4725  -17.9409  -16.0681   -25.3038     5.7478   -17.3829     6.6180   -21.2727   -40.3461   -42.4450   -59.2670   -64.5930   -10.3518    -6.5521    -6.2811    -6.4809     1.9745     0.3531   -10.8706   -28.3310   -25.8998   -28.3382    -6.7616   -29.2927    -3.7936   -18.2634   -30.6879   -24.4760   -13.7083   -20.9169    -7.6414   -14.1129   -34.6461   -24.8178   -66.2380   -15.3113   -43.6436   -10.2225   -45.0101   -89.8365   -16.4499   -38.9891   -28.3127   -36.6469   -48.5739   -33.0195   -32.8707   -54.1369   -73.0639   -18.2046   -21.4404     0.5969   -34.1294   -25.3313   -54.4109   -30.9408   -62.6720   -72.2352   -93.2986  -117.1551   -29.6203   -42.5263   -56.6543   -18.6712   -21.6244   -28.3535   -31.3914   -22.5903   -28.3708    -9.3145    -4.8840   -13.2036   -18.3674
   741.426 0.125E+14 0.751E+00   -3.3190    3.2054  -28.4536  -17.9095  -16.0593   -25.2584     5.7664   -17.3116     6.6777   -21.2153   -40.3131   -42.3993   -59.2070   -64.5199   -10.2689    -6.5050    -6.2073    -6.3841     2.0969     0.3761   -10.7341   -28.1887   -25.8647   -28.2867    -6.7271   -29.2517    -3.7244   -18.2192   -30.6298   -24.3923   -13.6504   -20.8543    -7.5574   -14.0780   -34.6049   -24.7553   -66.2269   -15.2533   -43.5964   -10.1487   -44.9850   -89.8103   -16.3795   -38.9162   -28.2410   -36.5879   -48.4624   -32.9517   -32.8029   -54.0629   -73.0479   -18.1423   -21.3285     0.7067   -34.0645   -25.1653   -54.3977   -30.8735   -62.6238   -72.1594   -93.2166  -117.0664   -29.5835   -42.4841   -56.6330   -18.6193   -21.5202   -28.1992   -31.3228   -22.4736   -28.2900    -9.2342    -4.7240   -13.1233   -18.2372
   741.527 0.142E+14 0.852E+00   -3.2894    3.2350  -28.4334  -17.8774  -16.0504   -25.2119     5.7852   -17.2396     6.7370   -21.1565   -40.2784   -42.3516   -59.1444   -64.4440   -10.1851    -6.4578    -6.1336    -6.2869     2.2196     0.3987   -10.5968   -28.0459   -25.8288   -28.2345    -6.6926   -29.2109    -3.6548   -18.1742   -30.5703   -24.3076   -13.5921   -20.7918    -7.4732   -14.0430   -34.5640   -24.6929   -66.2142   -15.1949   -43.5479   -10.0749   -44.9590   -89.7818   -16.3085   -38.8422   -28.1685   -36.5275   -48.3489   -32.8843   -32.7355   -53.9894   -73.0308   -18.0801   -21.2164     0.8163   -33.9994   -24.9991   -54.3837   -30.8068   -62.5760   -72.0838   -93.1352  -116.9783   -29.5464   -42.4419   -56.6120   -18.5675   -21.4148   -28.0434   -31.2527   -22.3554   -28.2077    -9.1532    -4.5636   -13.0423   -18.1061
   741.645 0.162E+14 0.968E+00   -3.2595    3.2650  -28.4115  -17.8445  -16.0411   -25.1638     5.8043   -17.1663     6.7958   -21.0959   -40.2413   -42.3009   -59.0780   -64.3636   -10.0998    -6.4100    -6.0594    -6.1888     2.3427     0.4212   -10.4584   -27.9022   -25.7913   -28.1808    -6.6581   -29.1700    -3.5843   -18.1279   -30.5087   -24.2213   -13.5332   -20.7290    -7.3888   -14.0080   -34.5230   -24.6303   -66.1993   -15.1360   -43.4975   -10.0007   -44.9314   -89.7500   -16.2364   -38.7666   -28.0947   -36.4649   -48.2322   -32.8170   -32.6682   -53.9162   -73.0118   -18.0177   -21.1038     0.9259   -33.9337   -24.8328   -54.3684   -30.7403   -62.5279   -72.0081   -93.0537  -116.8902   -29.5088   -42.3994   -56.5907   -18.5156   -21.3082   -27.8863   -31.1807   -22.2355   -28.1230    -9.0714    -4.4031   -12.9606   -17.9740
   741.784 0.183E+14 0.110E+01   -3.2291    3.2954  -28.3876  -17.8108  -16.0312   -25.1139     5.8240   -17.0917     6.8543   -21.0330   -40.2011   -42.2465   -59.0070   -64.2779   -10.0127    -6.3615    -5.9848    -6.0898     2.4662     0.4438   -10.3186   -27.7571   -25.7518   -28.1251    -6.6234   -29.1290    -3.5129   -18.0801   -30.4447   -24.1330   -13.4737   -20.6660    -7.3040   -13.9726   -34.4817   -24.5675   -66.1818   -15.0764   -43.4449    -9.9260   -44.9017   -89.7146   -16.1632   -38.6893   -28.0194   -36.3997   -48.1119   -32.7497   -32.6009   -53.8430   -72.9906   -17.9551   -20.9909     1.0354   -33.8671   -24.6664   -54.3515   -30.6739   -62.4795   -71.9320   -92.9719  -116.8017   -29.4705   -42.3564   -56.5689   -18.4634   -21.2003   -27.7276   -31.1065   -22.1138   -28.0357    -8.9889    -4.2425   -12.8781   -17.8411
   741.948 0.208E+14 0.125E+01   -3.1983    3.3263  -28.3611  -17.7759  -16.0205   -25.0617     5.8445   -17.0152     6.9124   -20.9673   -40.1572   -42.1877   -58.9302   -64.1855    -9.9233    -6.3119    -5.9093    -5.9895     2.5905     0.4668   -10.1769   -27.6101   -25.7097   -28.0666    -6.5885   -29.0875    -3.4404   -18.0305   -30.3776   -24.0423   -13.4134   -20.6026    -7.2188   -13.9369   -34.4400   -24.5044   -66.1612   -15.0160   -43.3896    -9.8505   -44.8695   -89.6746   -16.0884   -38.6097   -27.9422   -36.3312   -47.9867   -32.6821   -32.5334   -53.7695   -72.9666   -17.8922   -20.8775     1.1447   -33.7996   -24.4997   -54.3326   -30.6075   -62.4304   -71.8550   -92.8892  -116.7120   -29.4313   -42.3127   -56.5462   -18.4103   -21.0910   -27.5676   -31.0298   -21.9899   -27.9453    -8.9055    -4.0818   -12.7948   -17.7073
   742.142 0.236E+14 0.142E+01   -3.1669    3.3578  -28.3314  -17.7397  -16.0087   -25.0068     5.8662   -16.9366     6.9702   -20.8978   -40.1087   -42.1230   -58.8461   -64.0846    -9.8310    -6.2609    -5.8327    -5.8877     2.7156     0.4905   -10.0328   -27.4608   -25.6640   -28.0041    -6.5531   -29.0452    -3.3663   -17.9784   -30.3067   -23.9483   -13.3521   -20.5386    -7.1332   -13.9005   -34.3975   -24.4406   -66.1369   -14.9546   -43.3308    -9.7739   -44.8339   -89.6289   -16.0117   -38.5273   -27.8626   -36.2585   -47.8554   -32.6141   -32.4654   -53.6953   -72.9391   -17.8288   -20.7636     1.2539   -33.7306   -24.3328   -54.3111   -30.5407   -62.3799   -71.7768   -92.8051  -116.6206   -29.3909   -42.2678   -56.5220   -18.3561   -20.9802   -27.4059   -30.9500   -21.8635   -27.8508    -8.8211    -3.9211   -12.7105   -17.5724
   742.369 0.268E+14 0.161E+01   -3.1348    3.3900  -28.2982  -17.7021  -15.9957   -24.9486     5.8892   -16.8554     7.0276   -20.8244   -40.0549   -42.0520   -58.7538   -63.9742    -9.7355    -6.2082    -5.7548    -5.7842     2.8418     0.5151    -9.8860   -27.3086   -25.6145   -27.9372    -6.5171   -29.0020    -3.2905   -17.9237   -30.2314   -23.8508   -13.2898   -20.4738    -7.0471   -13.8634   -34.3540   -24.3761   -66.1083   -14.8921   -43.2682    -9.6958   -44.7946   -89.5769   -15.9328   -38.4418   -27.7803   -36.1812   -47.7173   -32.5454   -32.3967   -53.6202   -72.9077   -17.7646   -20.6489     1.3630   -33.6600   -24.1656   -54.2867   -30.4736   -62.3279   -71.6969   -92.7191  -116.5268   -29.3490   -42.2215   -56.4960   -18.3004   -20.8679   -27.2428   -30.8668   -21.7346   -27.7521    -8.7357    -3.7605   -12.6252   -17.4367
   742.636 0.304E+14 0.183E+01   -3.1019    3.4230  -28.2608  -17.6626  -15.9812   -24.8868     5.9139   -16.7713     7.0847   -20.7461   -39.9949   -41.9733   -58.6516   -63.8525    -9.6361    -6.1534    -5.6751    -5.6787     2.9691     0.5410    -9.7359   -27.1529   -25.5603   -27.8648    -6.4803   -28.9575    -3.2127   -17.8658   -30.1510   -23.7491   -13.2262   -20.4080    -6.9603   -13.8254   -34.3092   -24.3107   -66.0749   -14.8284   -43.2012    -9.6161   -44.7507   -89.5175   -15.8514   -38.3526   -27.6950   -36.0984   -47.5710   -32.4758   -32.3271   -53.5437   -72.8715   -17.6997   -20.5335     1.4718   -33.5875   -23.9981   -54.2588   -30.4058   -62.2737   -71.6149   -92.6307  -116.4298   -29.3053   -42.1733   -56.4676   -18.2429   -20.7540   -27.0780   -30.7796   -21.6026   -27.6482    -8.6492    -3.6001   -12.5388   -17.3000
   742.950 0.346E+14 0.207E+01   -3.0680    3.4570  -28.2183  -17.6211  -15.9648   -24.8204     5.9409   -16.6837     7.1415   -20.6619   -39.9275   -41.8854   -58.5377   -63.7170    -9.5319    -6.0960    -5.5933    -5.5706     3.0980     0.5686    -9.5818   -26.9929   -25.5002   -27.7856    -6.4426   -28.9113    -3.1324   -17.8042   -30.0643   -23.6422   -13.1611   -20.3410    -6.8728   -13.7862   -34.2626   -24.2442   -66.0355   -14.7631   -43.1287    -9.5342   -44.7013   -89.4491   -15.7669   -38.2588   -27.6058   -36.0090   -47.4148   -32.4049   -32.2563   -53.4655   -72.8296   -17.6336   -20.4171     1.5805   -33.5125   -23.8301   -54.2267   -30.3370   -62.2169   -71.5301   -92.5389  -116.3288   -29.2595   -42.1229   -56.4362   -18.1829   -20.6381   -26.9115   -30.6877   -21.4670   -27.5382    -8.5613    -3.4398   -12.4511   -17.1622
   743.307 0.392E+14 0.235E+01   -3.0333    3.4918  -28.1712  -17.5776  -15.9467   -24.7499     5.9698   -16.5927     7.1981   -20.5723   -39.8532   -41.7890   -58.4129   -63.5688    -9.4233    -6.0362    -5.5096    -5.4602     3.2283     0.5979    -9.4241   -26.8290   -25.4347   -27.7001    -6.4040   -28.8635    -3.0498   -17.7390   -29.9719   -23.5306   -13.0946   -20.2728    -6.7846   -13.7459   -34.2143   -24.1765   -65.9908   -14.6964   -43.0512    -9.4503   -44.6468   -89.3726   -15.6795   -38.1610   -27.5131   -35.9134   -47.2494   -32.3328   -32.1843   -53.3855   -72.7825   -17.5665   -20.2999     1.6889   -33.4353   -23.6617   -54.1907   -30.2673   -62.1575   -71.4426   -92.4441  -116.2239   -29.2117   -42.0703   -56.4020   -18.1206   -20.5205   -26.7434   -30.5915   -21.3282   -27.4226    -8.4723    -3.2798   -12.3622   -17.0235
   743.679 0.445E+14 0.267E+01   -2.9983    3.5270  -28.1227  -17.5335  -15.9280   -24.6780     5.9993   -16.5007     7.2546   -20.4810   -39.7767   -41.6899   -58.2847   -63.4167    -9.3134    -5.9756    -5.4252    -5.3490     3.3591     0.6275    -9.2653   -26.6638   -25.3676   -27.6127    -6.3652   -28.8153    -2.9665   -17.6728   -29.8776   -23.4176   -13.0277   -20.2043    -6.6962   -13.7052   -34.1657   -24.1086   -65.9442   -14.6292   -42.9721    -9.3658   -44.5907   -89.2934   -15.5912   -38.0618   -27.4193   -35.8159   -47.0813   -32.2604   -32.1120   -53.3051   -72.7337   -17.4992   -20.1824     1.7973   -33.3574   -23.4932   -54.1533   -30.1975   -62.0974   -71.3545   -92.3484  -116.1180   -29.1632   -42.0170   -56.3670   -18.0577   -20.4023   -26.5747   -30.4938   -21.1884   -27.3052    -8.3829    -3.1197   -12.2729   -16.8844
   744.107 0.505E+14 0.304E+01   -2.9622    3.5633  -28.0682  -17.4870  -15.9069   -24.6009     6.0314   -16.4044     7.3108   -20.3828   -39.6914   -41.5800   -58.1426   -63.2485    -9.1979    -5.9119    -5.3382    -5.2350     3.4916     0.6594    -9.1018   -26.4935   -25.2935   -27.5171    -6.3251   -28.7649    -2.8803   -17.6020   -29.7761   -23.2984   -12.9590   -20.1342    -6.6069   -13.6631   -34.1148   -24.0391   -65.8908   -14.5603   -42.8867    -9.2787   -44.5281   -89.2038   -15.4992   -37.9574   -27.3210   -35.7106   -46.9014   -32.1863   -32.0380   -53.2223   -72.6782   -17.4304   -20.0638     1.9054   -33.2766   -23.3241   -54.1110   -30.1263   -62.0338   -71.2628   -92.2486  -116.0068   -29.1121   -41.9608   -56.3281   -17.9917   -20.2821   -26.4043   -30.3908   -21.0446   -27.1807    -8.2920    -2.9600   -12.1822   -16.7443
   744.542 0.574E+14 0.345E+01   -2.9260    3.5997  -28.0130  -17.4401  -15.8857   -24.5231     6.0638   -16.3077     7.3670   -20.2839   -39.6051   -41.4689   -57.9989   -63.0784    -9.0818    -5.8479    -5.2510    -5.1205     3.6243     0.6914    -8.9377   -26.3226   -25.2187   -27.4206    -6.2848   -28.7144    -2.7937   -17.5308   -29.6737   -23.1786   -12.8901   -20.0640    -6.5175   -13.6208   -34.0637   -23.9695   -65.8366   -14.4911   -42.8005    -9.1913   -44.4646   -89.1129   -15.4068   -37.8524   -27.2222   -35.6044   -46.7203   -32.1121   -31.9638   -53.1392   -72.6218   -17.3615   -19.9449     2.0136   -33.1954   -23.1550   -54.0680   -30.0550   -61.9698   -71.1707   -92.1483  -115.8951   -29.0606   -41.9044   -56.2889   -17.9254   -20.1615   -26.2334   -30.2870   -20.9002   -27.0553    -8.2009    -2.8003   -12.0912   -16.6039
   744.962 0.651E+14 0.392E+01   -2.8900    3.6359  -27.9595  -17.3939  -15.8651   -24.4468     6.0954   -16.2121     7.4232   -20.1869   -39.5214   -41.3609   -57.8592   -62.9131    -8.9673    -5.7849    -5.1646    -5.0068     3.7565     0.7226    -8.7750   -26.1533   -25.1460   -27.3268    -6.2450   -28.6645    -2.7080   -17.4608   -29.5734   -23.0605   -12.8215   -19.9942    -6.4282   -13.5789   -34.0133   -23.9004   -65.7841   -14.4223   -42.7161    -9.1048   -44.4032   -89.0249   -15.3155   -37.7487   -27.1247   -35.5004   -46.5425   -32.0385   -31.8903   -53.0571   -72.5673   -17.2930   -19.8263     2.1219   -33.1150   -22.9858   -54.0265   -29.9842   -61.9071   -71.0798   -92.0495  -115.7851   -29.0100   -41.8489   -56.2510   -17.8602   -20.0411   -26.0627   -30.1846   -20.7567   -26.9318    -8.1100    -2.6402   -12.0005   -16.4635
   745.344 0.739E+14 0.445E+01   -2.8548    3.6713  -27.9103  -17.3494  -15.8463   -24.3744     6.1248   -16.1197     7.4794   -20.0951   -39.4441   -41.2610   -57.7300   -62.7599    -8.8570    -5.7243    -5.0803    -4.8954     3.8874     0.7518    -8.6158   -25.9880   -25.0787   -27.2395    -6.2062   -28.6165    -2.6245   -17.3941   -29.4786   -22.9469   -12.7543   -19.9257    -6.3396   -13.5383   -33.9648   -23.8324   -65.7366   -14.3549   -42.6363    -9.0203   -44.3466   -88.9445   -15.2268   -37.6490   -27.0304   -35.4022   -46.3735   -31.9663   -31.8182   -52.9770   -72.5178   -17.2256   -19.7085     2.2304   -33.0368   -22.8169   -53.9887   -29.9146   -61.8472   -70.9919   -91.9542  -115.6797   -28.9613   -41.7957   -56.2162   -17.7976   -19.9220   -25.8928   -30.0861   -20.6159   -26.8135    -8.0200    -2.4798   -11.9107   -16.3236
   745.637 0.839E+14 0.506E+01   -2.8214    3.7048  -27.8707  -17.3088  -15.8315   -24.3106     6.1495   -16.0340     7.5359   -20.0146   -39.3811   -41.1789   -57.6235   -62.6333    -8.7559    -5.6693    -5.0005    -4.7888     4.0154     0.7768    -8.4644   -25.8314   -25.0230   -27.1663    -6.1696   -28.5724    -2.5457   -17.3346   -29.3958   -22.8433   -12.6898   -19.8598    -6.2522   -13.5002   -33.9203   -23.7669   -65.7001   -14.2902   -42.5668    -8.9405   -44.3010   -88.8809   -15.1441   -37.5577   -26.9434   -35.3168   -46.2238   -31.8972   -31.7491   -52.9015   -72.4793   -17.1606   -19.5923     2.3394   -32.9636   -22.6488   -53.9593   -29.8475   -61.7936   -70.9103   -91.8666  -115.5838   -28.9171   -41.7476   -56.1882   -17.7405   -19.8056   -25.7249   -29.9961   -20.4810   -26.7067    -7.9320    -2.3184   -11.8228   -16.1847
   745.856 0.953E+14 0.574E+01   -2.7894    3.7369  -27.8393  -17.2715  -15.8201   -24.2541     6.1702   -15.9542     7.5924   -19.9437   -39.3304   -41.1120   -57.5366   -62.5294    -8.6626    -5.6189    -4.9247    -4.6863     4.1408     0.7981    -8.3195   -25.6823   -24.9772   -27.1052    -6.1348   -28.5317    -2.4710   -17.2814   -29.3232   -22.7482   -12.6276   -19.7962    -6.1660   -13.4645   -33.8794   -23.7037   -65.6729   -14.2279   -42.5061    -8.8646   -44.2647   -88.8316   -15.0665   -37.4738   -26.8625   -35.2424   -46.0905   -31.8309   -31.6828   -52.8300   -72.4503   -17.0977   -19.4776     2.4488   -32.8945   -22.4812   -53.9370   -29.7826   -61.7455   -70.8342   -91.7857  -115.4964   -28.8768   -41.7040   -56.1663   -17.6882   -19.6913   -25.5586   -29.9135   -20.3511   -26.6095    -7.8456    -2.1562   -11.7365   -16.0468
   745.979 0.108E+15 0.652E+01   -2.7593    3.7670  -27.8184  -17.2385  -15.8130   -24.2069     6.1858   -15.8819     7.6490   -19.8852   -39.2953   -41.0645   -57.4745   -62.4545    -8.5794    -5.5745    -4.8539    -4.5891     4.2631     0.8146    -8.1830   -25.5429   -24.9443   -27.0597    -6.1026   -28.4954    -2.4015   -17.2361   -29.2637   -22.6640   -12.5685   -19.7356    -6.0813   -13.4316   -33.8429   -23.6433   -65.6576   -14.1687   -42.4566    -8.7938   -44.2404   -88.8006   -14.9953   -37.3991   -26.7896   -35.1818   -45.9781   -31.7681   -31.6201   -52.7637   -72.4333   -17.0375   -19.3647     2.5587   -32.8308   -22.3144   -53.9238   -29.7207   -61.7044   -70.7653   -91.7134  -115.4198   -28.8414   -41.6660   -56.1520   -17.6421   -19.5799   -25.3943   -29.8401   -20.2276   -26.5246    -7.7613    -1.9931   -11.6523   -15.9099
   746.081 0.123E+15 0.741E+01   -2.7297    3.7967  -27.7997  -17.2063  -15.8070   -24.1618     6.2002   -15.8112     7.7055   -19.8294   -39.2637   -41.0213   -57.4180   -62.3861    -8.4984    -5.5316    -4.7844    -4.4931     4.3844     0.8300    -8.0486   -25.4058   -24.9143   -27.0178    -6.0709   -28.4603    -2.3332   -17.1925   -29.2071   -22.5822   -12.5101   -19.6759    -5.9969   -13.3995   -33.8077   -23.5837   -65.6448   -14.1102   -42.4095    -8.7243   -44.2188   -88.7736   -14.9257   -37.3264   -26.7184   -35.1243   -45.8706   -31.7063   -31.5583   -52.6988   -72.4191   -16.9780   -19.2523     2.6686   -32.7685   -22.1479   -53.9127   -29.6596   -61.6651   -70.6983   -91.6434  -115.3461   -28.8071   -41.6296   -56.1397   -17.5977   -19.4690   -25.2303   -29.7688   -20.1054   -26.4425    -7.6775    -1.8297   -11.5685   -15.7732
   745.939 0.140E+15 0.841E+01   -2.7049    3.8214  -27.8077  -17.1850  -15.8120   -24.1405     6.2016   -15.7595     7.7623   -19.8050   -39.2718   -41.0274   -57.4247   -62.3913    -8.4430    -5.5039    -4.7277    -4.4106     4.4977     0.8334    -7.9356   -25.2931   -24.9167   -27.0153    -6.0455   -28.4364    -2.2782   -17.1691   -29.1838   -22.5279   -12.4593   -19.6236    -5.9162   -13.3748   -33.7839   -23.5312   -65.6626   -14.0595   -42.3910    -8.6676   -44.2275   -88.7932   -14.8725   -37.2774   -26.6674   -35.1023   -45.8162   -31.6535   -31.5054   -52.6469   -72.4356   -16.9253   -19.1446     2.7798   -32.7198   -21.9834   -53.9248   -29.6058   -61.6436   -70.6494   -91.5952  -115.2997   -28.7854   -41.6075   -56.1467   -17.5688   -19.3654   -25.0716   -29.7211   -19.9995   -26.3918    -7.5992    -1.6639   -11.4901   -15.6395
   745.695 0.158E+15 0.955E+01   -2.6821    3.8441  -27.8268  -17.1682  -15.8218   -24.1292     6.1974   -15.7157     7.8191   -19.7937   -39.2964   -41.0542   -57.4579   -62.4275    -8.3983    -5.4827    -4.6765    -4.3337     4.6073     0.8316    -7.8316   -25.1908   -24.9328   -27.0296    -6.0229   -28.4174    -2.2287   -17.1541   -29.1745   -22.4853   -12.4118   -19.5747    -5.8371   -13.3533   -33.7652   -23.4819   -65.6929   -14.0122   -42.3844    -8.6165   -44.2490   -88.8322   -14.8264   -37.2384   -26.6248   -35.0951   -45.7844   -31.6047   -31.4566   -52.6008   -72.4649   -16.8757   -19.0389     2.8914   -32.6770   -21.8198   -53.9467   -29.5553   -61.6299   -70.6084   -91.5567  -115.2655   -28.7690   -41.5918   -56.1622   -17.5467   -19.2646   -24.9149   -29.6833   -19.9003   -26.3543    -7.5230    -1.4970   -11.4138   -15.5068
   745.418 0.180E+15 0.108E+02   -2.6601    3.8660  -27.8495  -17.1529  -15.8332   -24.1212     6.1911   -15.6747     7.8757   -19.7870   -39.3267   -41.0880   -57.5001   -62.4742    -8.3574    -5.4640    -4.6274    -4.2589     4.7157     0.8276    -7.7309   -25.0924   -24.9537   -27.0499    -6.0013   -28.4003    -2.1813   -17.1420   -29.1699   -22.4467   -12.3654   -19.5271    -5.7587   -13.3330   -33.7485   -23.4339   -65.7274   -13.9659   -42.3817    -8.5675   -44.2750   -88.8777   -14.7826   -37.2026   -26.5851   -35.0929   -45.7602   -31.5575   -31.4094   -52.5572   -72.4987   -16.8272   -18.9340     3.0031   -32.6363   -21.6567   -53.9719   -29.5063   -61.6192   -70.5705   -91.5219  -115.2359   -28.7545   -41.5785   -56.1809   -17.5273   -19.1647   -24.7585   -29.6487   -19.8031   -26.3211    -7.4475    -1.3299   -11.3382   -15.3743
   745.137 0.204E+15 0.123E+02   -2.6381    3.8878  -27.8729  -17.1378  -15.8450   -24.1138     6.1844   -15.6342     7.9320   -19.7810   -39.3579   -41.1230   -57.5438   -62.5227    -8.3171    -5.4458    -4.5789    -4.1845     4.8236     0.8230    -7.6310   -24.9949   -24.9756   -27.0716    -5.9800   -28.3837    -2.1342   -17.1304   -29.1661   -22.4089   -12.3192   -19.4798    -5.6804   -13.3130   -33.7323   -23.3863   -65.7623   -13.9199   -42.3798    -8.5191   -44.3017   -88.9240   -14.7393   -37.1675   -26.5460   -35.0916   -45.7374   -31.5109   -31.3627   -52.5144   -72.5331   -16.7791   -18.8294     3.1146   -32.5962   -21.4939   -53.9977   -29.4578   -61.6094   -70.5335   -91.4883  -115.2078   -28.7404   -41.5657   -56.2005   -17.5087   -19.0647   -24.6020   -29.6144   -19.7062   -26.2886    -7.3720    -1.1627   -11.2627   -15.2417
   744.908 0.232E+15 0.140E+02   -2.6152    3.9107  -27.8907  -17.1204  -15.8546   -24.1015     6.1801   -15.5899     7.9879   -19.7686   -39.3807   -41.1477   -57.5744   -62.5559    -8.2718    -5.4247    -4.5280    -4.1075     4.9329     0.8205    -7.5269   -24.8928   -24.9909   -27.0855    -5.9576   -28.3652    -2.0845   -17.1147   -29.1555   -22.3655   -12.2715   -19.4312    -5.6015   -13.2917   -33.7141   -23.3373   -65.7908   -13.8723   -42.3718    -8.4683   -44.3222   -88.9605   -14.6927   -37.1276   -26.5027   -35.0830   -45.7038   -31.4628   -31.3146   -52.4694   -72.5611   -16.7298   -18.7239     3.2257   -32.5533   -21.3310   -54.0187   -29.4082   -61.5963   -70.4933   -91.4508  -115.1748   -28.7239   -41.5503   -56.2164   -17.4872   -18.9630   -24.4442   -29.5752   -19.6058   -26.2495    -7.2954    -0.9963   -11.1860   -15.1085
   744.712 0.263E+15 0.158E+02   -2.5917    3.9341  -27.9049  -17.1017  -15.8629   -24.0861     6.1774   -15.5432     8.0437   -19.7521   -39.3985   -41.1660   -57.5969   -62.5797    -8.2232    -5.4018    -4.4757    -4.0289     5.0431     0.8193    -7.4202   -24.7879   -25.0021   -27.0946    -5.9345   -28.3455    -2.0332   -17.0963   -29.1406   -22.3186   -12.2229   -19.3818    -5.5222   -13.2696   -33.6946   -23.2876   -65.8153   -13.8238   -42.3602    -8.4160   -44.3389   -88.9909   -14.6440   -37.0846   -26.4569   -35.0698   -45.6634   -31.4139   -31.2657   -52.4231   -72.5852   -16.6798   -18.6180     3.3364   -32.5088   -21.1681   -54.0367   -29.3580   -61.5813   -70.4511   -91.4110  -115.1388   -28.7059   -41.5332   -56.2301   -17.4640   -18.8603   -24.2856   -29.5329   -19.5033   -26.2063    -7.2181    -0.8303   -11.1086   -14.9749
   744.568 0.299E+15 0.180E+02   -2.5672    3.9585  -27.9137  -17.0807  -15.8689   -24.0658     6.1773   -15.4927     8.0991   -19.7293   -39.4079   -41.1742   -57.6062   -62.5881    -8.1696    -5.3759    -4.4210    -3.9478     5.1547     0.8204    -7.3094   -24.6784   -25.0067   -27.0958    -5.9103   -28.3237    -1.9793   -17.0739   -29.1189   -22.2662   -12.1727   -19.3311    -5.4423   -13.2461   -33.6730   -23.2367   -65.8333   -13.7737   -42.3427    -8.3614   -44.3493   -89.0115   -14.5921   -37.0369   -26.4071   -35.0494   -45.6121   -31.3634   -31.2152   -52.3745   -72.6029   -16.6286   -18.5114     3.4465   -32.4617   -21.0052   -54.0499   -29.3065   -61.5629   -70.4055   -91.3671  -115.0976   -28.6854   -41.5134   -56.2400   -17.4378   -18.7562   -24.1261   -29.4857   -19.3975   -26.1567    -7.1398    -0.6652   -11.0302   -14.8408
   744.494 0.339E+15 0.204E+02   -2.5414    3.9843  -27.9147  -17.0567  -15.8718   -24.0387     6.1809   -15.4368     8.1543   -19.6975   -39.4059   -41.1681   -57.5973   -62.5754    -8.1087    -5.3457    -4.3628    -3.8629     5.2684     0.8247    -7.1927   -24.5621   -25.0020   -27.0857    -5.8844   -28.2988    -1.9217   -17.0457   -29.0877   -22.2059   -12.1205   -19.2783    -5.3615   -13.2206   -33.6482   -23.1838   -65.8425   -13.7215   -42.3171    -8.3032   -44.3510   -89.0185   -14.5355   -36.9824   -26.3516   -35.0188   -45.5457   -31.3106   -31.1623   -52.3225   -72.6117   -16.5756   -18.4036     3.5561   -32.4108   -20.8420   -54.0565   -29.2532   -61.5396   -70.3550   -91.3172  -115.0490   -28.6614   -41.4895   -56.2445   -17.4073   -18.6501   -23.9653   -29.4317   -19.2871   -26.0980    -7.0600    -0.5011   -10.9503   -14.7061
   744.510 0.384E+15 0.231E+02   -2.5138    4.0119  -27.9060  -17.0287  -15.8706   -24.0029     6.1891   -15.3740     8.2092   -19.6542   -39.3893   -41.1438   -57.5652   -62.5356    -8.0385    -5.3101    -4.3000    -3.7733     5.3850     0.8334    -7.0683   -24.4370   -24.9855   -27.0613    -5.8563   -28.2699    -1.8594   -17.0101   -29.0443   -22.1356   -12.0654   -19.2228    -5.2795   -13.1924   -33.6193   -23.1284   -65.8405   -13.6665   -42.2809    -8.2404   -44.3415   -89.0085   -14.4729   -36.9194   -26.2888   -34.9752   -45.4597   -31.2546   -31.1063   -52.2658   -72.6092   -16.5202   -18.2943     3.6650   -32.3549   -20.6783   -54.0545   -29.1973   -61.5098   -70.2979   -91.2595  -114.9904   -28.6329   -41.4604   -56.2419   -17.3711   -18.5414   -23.8026   -29.3690   -19.1708   -26.0279    -6.9782    -0.3381   -10.8686   -14.5704
   744.634 0.435E+15 0.262E+02   -2.4842    4.0416  -27.8854  -16.9960  -15.8645   -23.9566     6.2032   -15.3030     8.2638   -19.5970   -39.3551   -41.0977   -57.5050   -62.4631    -7.9572    -5.2677    -4.2317    -3.6779     5.5049     0.8473    -6.9346   -24.3014   -24.9545   -27.0194    -5.8255   -28.2362    -1.7913   -16.9657   -28.9862   -22.0532   -12.0071   -19.1642    -5.1961   -13.1610   -33.5854   -23.0699   -65.8249   -13.6081   -42.2322    -8.1721   -44.3186   -88.9777   -14.4031   -36.8460   -26.2172   -34.9160   -45.3502   -31.1948   -31.0466   -52.2035   -72.5931   -16.4619   -18.1832     3.7731   -32.2931   -20.5142   -54.0422   -29.1384   -61.4723   -70.2331   -91.1923  -114.9199   -28.5989   -41.4250   -56.2307   -17.3281   -18.4297   -23.6380   -29.2960   -19.0476   -25.9439    -6.8943    -0.1767   -10.7847   -14.4338
   744.884 0.493E+15 0.297E+02   -2.4521    4.0738  -27.8512  -16.9579  -15.8527   -23.8981     6.2239   -15.2223     8.3182   -19.5238   -39.3004   -41.0262   -57.4122   -62.3527    -7.8628    -5.2175    -4.1569    -3.5758     5.6288     0.8674    -6.7902   -24.1535   -24.9069   -26.9572    -5.7916   -28.1967    -1.7165   -16.9109   -28.9110   -21.9568   -11.9450   -19.1017    -5.1109   -13.1259   -33.5456   -23.0078   -65.7938   -13.5458   -42.1689    -8.0972   -44.2801   -88.9230   -14.3250   -36.7605   -26.1353   -34.8386   -45.2134   -31.1305   -30.9823   -52.1345   -72.5612   -16.4002   -18.0698     3.8803   -32.2244   -20.3494   -54.0180   -29.0757   -61.4255   -70.1589   -91.1138  -114.8354   -28.5585   -41.3821   -56.2094   -17.2771   -18.3146   -23.4710   -29.2109   -18.9162   -25.8438    -6.8078    -0.0169   -10.6983   -14.2960
   745.275 0.558E+15 0.336E+02   -2.4172    4.1089  -27.8016  -16.9135  -15.8345   -23.8259     6.2522   -15.1309     8.3724   -19.4326   -39.2229   -40.9263   -57.2831   -62.1998    -7.7538    -5.1585    -4.0748    -3.4661     5.7572     0.8944    -6.6336   -23.9916   -24.8405   -26.8722    -5.7540   -28.1508    -1.6341   -16.8446   -28.8167   -21.8445   -11.8785   -19.0349    -5.0237   -13.0865   -33.4992   -22.9416   -65.7451   -13.4791   -42.0892    -8.0150   -44.2240   -88.8414   -14.2374   -36.6616   -26.0420   -34.7409   -45.0460   -31.0610   -30.9129   -52.0580   -72.5115   -16.3346   -17.9540     3.9867   -32.1478   -20.1837   -53.9803   -29.0089   -61.3685   -70.0743   -91.0227  -114.7349   -28.5110   -41.3309   -56.1768   -17.2170   -18.1955   -23.3014   -29.1123   -18.7757   -25.7258    -6.7183     0.1412   -10.6090   -14.1569
   745.820 0.632E+15 0.381E+02   -2.3794    4.1469  -27.7353  -16.8624  -15.8093   -23.7389     6.2887   -15.0276     8.4264   -19.3217   -39.1204   -40.7955   -57.1142   -62.0006    -7.6290    -5.0900    -3.9847    -3.3481     5.8906     0.9291    -6.4638   -23.8146   -24.7537   -26.7624    -5.7126   -28.0977    -1.5436   -16.7657   -28.7015   -21.7151   -11.8073   -18.9635    -4.9344   -13.0424   -33.4455   -22.8709   -65.6773   -13.4076   -41.9916    -7.9247   -44.1488   -88.7305   -14.1395   -36.5479   -25.9362   -34.6210   -44.8453   -30.9859   -30.8378   -51.9732   -72.4423   -16.2648   -17.8354     4.0919   -32.0625   -20.0171   -53.9280   -28.9374   -61.3001   -69.9782   -90.9177  -114.6169   -28.4555   -41.2705   -56.1318   -17.1470   -18.0722   -23.1290   -28.9990   -18.6254   -25.5881    -6.6255     0.2973   -10.5165   -14.0163
   746.531 0.715E+15 0.431E+02   -2.3383    4.1883  -27.6512  -16.8041  -15.7765   -23.6360     6.3339   -14.9117     8.4801   -19.1900   -38.9914   -40.6317   -56.9032   -61.7524    -7.4873    -5.0113    -3.8861    -3.2213     6.0292     0.9718    -6.2799   -23.6215   -24.6453   -26.6262    -5.6669   -28.0370    -1.4443   -16.6734   -28.5643   -21.5673   -11.7310   -18.8869    -4.8426   -12.9934   -33.3839   -22.7954   -65.5890   -13.3308   -41.8750    -7.8259   -44.0532   -88.5884   -14.0308   -36.4185   -25.8170   -34.4775   -44.6092   -30.9047   -30.7567   -51.8795   -72.3525   -16.1903   -17.7137     4.1962   -31.9681   -19.8493   -53.8599   -28.8610   -61.2196   -69.8698   -90.7978  -114.4802   -28.3916   -41.2003   -56.0736   -17.0665   -17.9443   -22.9535   -28.8699   -18.4645   -25.4297    -6.5294     0.4514   -10.4206   -13.8741
   747.415 0.809E+15 0.488E+02   -2.2939    4.2331  -27.5487  -16.7383  -15.7360   -23.5166     6.3881   -14.7829     8.5336   -19.0367   -38.8350   -40.4339   -56.6486   -61.4534    -7.3281    -4.9220    -3.7787    -3.0854     6.1732     1.0229    -6.0815   -23.4117   -24.5143   -26.4628    -5.6168   -27.9684    -1.3360   -16.5672   -28.4041   -21.4007   -11.6494   -18.8050    -4.7484   -12.9391   -33.3142   -22.7148   -65.4795   -13.2487   -41.7387    -7.7182   -43.9364   -88.4138   -13.9107   -36.2729   -25.6839   -34.3096   -44.3365   -30.8171   -30.6693   -51.7765   -72.2411   -16.1111   -17.5890     4.2995   -31.8641   -19.6804   -53.7756   -28.7793   -61.1264   -69.7486   -90.6624  -114.3240   -28.3189   -41.1198   -56.0014   -16.9751   -17.8115   -22.7748   -28.7247   -18.2926   -25.2497    -6.4295     0.6035   -10.3211   -13.7302
   748.477 0.915E+15 0.553E+02   -2.2461    4.2814  -27.4274  -16.6647  -15.6874   -23.3805     6.4514   -14.6408     8.5870   -18.8616   -38.6507   -40.2017   -56.3499   -61.1031    -7.1513    -4.8220    -3.6625    -2.9403     6.3227     1.0824    -5.8685   -23.1850   -24.3607   -26.2718    -5.5622   -27.8917    -1.2185   -16.4469   -28.2206   -21.2149   -11.5623   -18.7177    -4.6517   -12.8795   -33.2362   -22.6290   -65.3482   -13.1610   -41.5822    -7.6016   -43.7981   -88.2062   -13.7791   -36.1107   -25.5368   -34.1169   -44.0268   -30.7230   -30.5754   -51.6640   -72.1075   -16.0270   -17.4610     4.4017   -31.7503   -19.5103   -53.6745   -28.6924   -61.0202   -69.6142   -90.5110  -114.1478   -28.2372   -41.0288   -55.9152   -16.8726   -17.6739   -22.5927   -28.5629   -18.1097   -25.0479    -6.3260     0.7534   -10.2180   -13.5846
   749.719 0.103E+16 0.626E+02   -2.1948    4.3332  -27.2874  -16.5835  -15.6308   -23.2278     6.5237   -14.4855     8.6401   -18.6648   -38.4387   -39.9353   -56.0073   -60.7018    -6.9570    -4.7115    -3.5374    -2.7860     6.4775     1.1502    -5.6410   -22.9416   -24.1845   -26.0537    -5.5031   -27.8068    -1.0920   -16.3126   -28.0141   -21.0102   -11.4698   -18.6249    -4.5523   -12.8145   -33.1497   -22.5380   -65.1951   -13.0678   -41.4058    -7.4761   -43.6383   -87.9655   -13.6361   -35.9319   -25.3758   -33.8997   -43.6805   -30.6224   -30.4750   -51.5419   -71.9519   -15.9379   -17.3297     4.5029   -31.6265   -19.3389   -53.5567   -28.6000   -60.9011   -69.4666   -90.3437  -113.9516   -28.1464   -40.9273   -55.8147   -16.7591   -17.5313   -22.4072   -28.3846   -17.9157   -24.8244    -6.2188     0.9014   -10.1113   -13.4371
   751.141 0.117E+16 0.709E+02   -2.1401    4.3886  -27.1292  -16.4947  -15.5663   -23.0589     6.6047   -14.3175     8.6931   -18.4470   -38.1997   -39.6356   -55.6223   -60.2513    -6.7459    -4.5907    -3.4038    -2.6229     6.6375     1.2261    -5.3995   -22.6821   -23.9864   -25.8091    -5.4396   -27.7139    -0.9567   -16.1646   -27.7853   -20.7872   -11.3719   -18.5267    -4.4504   -12.7442   -33.0551   -22.4419   -65.0205   -12.9690   -41.2097    -7.3421   -43.4576   -87.6925   -13.4821   -35.7371   -25.2011   -33.6585   -43.2988   -30.5154   -30.3682   -51.4104   -71.7745   -15.8440   -17.1952     4.6032   -31.4931   -19.1662   -53.4224   -28.5024   -60.7691   -69.3061   -90.1607  -113.7356   -28.0468   -40.8154   -55.7003   -16.6351   -17.3839   -22.2183   -28.1902   -17.7111   -24.5799    -6.1078     1.0474   -10.0009   -13.2879
   752.740 0.132E+16 0.803E+02   -2.0820    4.4473  -26.9534  -16.3984  -15.4941   -22.8743     6.6940   -14.1372     8.7459   -18.2090   -37.9348   -39.3041   -55.1966   -59.7535    -6.5186    -4.4600    -3.2621    -2.4513     6.8024     1.3095    -5.1447   -22.4072   -23.7673   -25.5395    -5.3717   -27.6132    -0.8131   -16.0035   -27.5349   -20.5467   -11.2687   -18.4233    -4.3460   -12.6689   -32.9524   -22.3408   -64.8250   -12.8649   -40.9948    -7.1999   -43.2566   -87.3880   -13.3174   -35.5268   -25.0133   -33.3944   -42.8832   -30.4021   -30.2552   -51.2698   -71.5758   -15.7454   -17.0575     4.7025   -31.3502   -18.9922   -53.2721   -28.3997   -60.6248   -69.1329   -89.9625  -113.5006   -27.9386   -40.6935   -55.5723   -16.5008   -17.2315   -22.0261   -27.9804   -17.4961   -24.3152    -5.9932     1.1916    -9.8869   -13.1368
   754.511 0.149E+16 0.910E+02   -2.0208    4.5093  -26.7607  -16.2950  -15.4145   -22.6748     6.7910   -13.9452     8.7985   -17.9520   -37.6453   -38.9427   -54.7325   -59.2113    -6.2763    -4.3201    -3.1127    -2.2717     6.9717     1.4001    -4.8777   -22.1179   -23.5285   -25.2464    -5.2997   -27.5049    -0.6616   -15.8299   -27.2643   -20.2896   -11.1605   -18.3149    -4.2392   -12.5885   -32.8420   -22.2349   -64.6092   -12.7557   -40.7618    -7.0500   -43.0362   -87.0535   -13.1427   -35.3017   -24.8131   -33.1086   -42.4360   -30.2827   -30.1362   -51.1205   -71.3566   -15.6422   -16.9167     4.8009   -31.1981   -18.8169   -53.1062   -28.2920   -60.4684   -68.9476   -89.7495  -113.2470   -27.8220   -40.5619   -55.4313   -16.3570   -17.0745   -21.8305   -27.7557   -17.2713   -24.0315    -5.8750     1.3340    -9.7694   -12.9840
   756.453 0.169E+16 0.103E+03   -1.9565    4.5744  -26.5523  -16.1847  -15.3278   -22.4612     6.8953   -13.7422     8.8509   -17.6773   -37.3327   -38.5531   -54.2325   -58.6277    -6.0200    -4.1716    -2.9564    -2.0847     7.1451     1.4972    -4.5992   -21.8154   -23.2712   -24.9314    -5.2236   -27.3895    -0.5028   -15.6446   -26.9747   -20.0173   -11.0473   -18.2016    -4.1300   -12.5035   -32.7243   -22.1243   -64.3739   -12.6414   -40.5117    -6.8931   -42.7976   -86.6903   -12.9586   -35.0627   -24.6012   -32.8025   -41.9592   -30.1577   -30.0114   -50.9627   -71.1178   -15.5346   -16.7729     4.8985   -31.0373   -18.6405   -52.9255   -28.1797   -60.3007   -68.7507   -89.5225  -112.9759   -27.6974   -40.4210   -55.2778   -16.2044   -16.9128   -21.6316   -27.5171   -17.0373   -23.7300    -5.7534     1.4747    -9.6486   -12.8294
   758.561 0.190E+16 0.117E+03   -1.8891    4.6427  -26.3288  -16.0677  -15.2343   -22.2344     7.0061   -13.5290     8.9031   -17.3861   -36.9985   -38.1373   -53.6992   -58.0058    -5.7508    -4.0151    -2.7936    -1.8909     7.3221     1.6001    -4.3104   -21.5007   -22.9967   -24.5965    -5.1438   -27.2673    -0.3372   -15.4482   -26.6674   -19.7307   -10.9294   -18.0837    -4.0186   -12.4139   -32.5995   -22.0094   -64.1198   -12.5223   -40.2455    -6.7296   -42.5416   -86.2997   -12.7658   -34.8105   -24.3783   -32.4773   -41.4552   -30.0271   -29.8812   -50.7970   -70.8599   -15.4228   -16.6263     4.9952   -30.8680   -18.4629   -52.7304   -28.0629   -60.1220   -68.5426   -89.2821  -112.6879   -27.5650   -40.2712   -55.1123   -16.0435   -16.7467   -21.4295   -27.2653   -16.7947   -23.4120    -5.6284     1.6138    -9.5245   -12.6730
   760.833 0.215E+16 0.132E+03   -1.8189    4.7138  -26.0911  -15.9443  -15.1342   -21.9951     7.1228   -13.3062     8.9550   -17.0796   -36.6440   -37.6973   -53.1351   -57.3485    -5.4698    -3.8514    -2.6251    -1.6909     7.5021     1.7084    -4.0124   -21.1750   -22.7064   -24.2433    -5.0603   -27.1385    -0.1656   -15.2416   -26.3438   -19.4313   -10.8069   -17.9613    -3.9049   -12.3199   -32.4679   -21.8902   -63.8476   -12.3985   -39.9640    -6.5603   -42.2693   -85.8829   -12.5648   -34.5460   -24.1451   -32.1346   -40.9265   -29.8913   -29.7458   -50.6236   -70.5837   -15.3071   -16.4769     5.0911   -30.6906   -18.2841   -52.5215   -27.9419   -59.9328   -68.3239   -89.0288  -112.3837   -27.4253   -40.1129   -54.9354   -15.8752   -16.5762   -21.2242   -27.0011   -16.5441   -23.0786    -5.5002     1.7514    -9.3971   -12.5148
   763.269 0.243E+16 0.150E+03   -1.7458    4.7879  -25.8400  -15.8145  -15.0278   -21.7440     7.2449   -13.0745     9.0066   -16.7592   -36.2706   -37.2350   -52.5427   -56.6590    -5.1784    -3.6810    -2.4513    -1.4852     7.6848     1.8212    -3.7062   -20.8395   -22.4016   -23.8739    -4.9732   -27.0033     0.0117   -15.0254   -26.0050   -19.1200   -10.6799   -17.8345    -3.7891   -12.2217   -32.3299   -21.7668   -63.5574   -12.2702   -39.6679    -6.3858   -41.9815   -85.4410   -12.3564   -34.2698   -23.9024   -31.7754   -40.3752   -29.7505   -29.6054   -50.4429   -70.2895   -15.1874   -16.3247     5.1863   -30.5052   -18.1041   -52.2990   -27.8168   -59.7334   -68.0949   -88.7631  -112.0640   -27.2783   -39.9463   -54.7473   -15.7001   -16.4012   -21.0154   -26.7250   -16.2859   -22.7310    -5.3687     1.8877    -9.2666   -12.3547
   765.870 0.274E+16 0.170E+03   -1.6699    4.8649  -25.5763  -15.6785  -14.9151   -21.4819     7.3716   -12.8346     9.0579   -16.4261   -35.8797   -36.7523   -51.9246   -55.9405    -4.8776    -3.5047    -2.2730    -1.2744     7.8694     1.9378    -3.3931   -20.4955   -22.0837   -23.4902    -4.8827   -26.8620     0.1939   -14.8003   -25.6524   -18.7983   -10.5484   -17.7036    -3.6712   -12.1194   -32.1855   -21.6395   -63.2497   -12.1373   -39.3581    -6.2067   -41.6790   -84.9749   -12.1412   -33.9827   -23.6507   -31.4012   -39.8040   -29.6048   -29.4602   -50.2551   -69.9777   -15.0640   -16.1698     5.2808   -30.3121   -17.9230   -52.0633   -27.6878   -59.5243   -67.8559   -88.4854  -111.7291   -27.1243   -39.7716   -54.5485   -15.5190   -16.2217   -20.8032   -26.4378   -16.0208   -22.3706    -5.2339     2.0226    -9.1328   -12.1927
   768.639 0.309E+16 0.192E+03   -1.5913    4.9447  -25.3007  -15.5363  -14.7962   -21.2096     7.5020   -12.5873     9.1087   -16.0819   -35.4728   -36.2517   -51.2840   -55.1970    -4.5691    -3.3233    -2.0912    -1.0595     8.0553     2.0574    -3.0746   -20.1447   -21.7542   -23.0947    -4.7889   -26.7147     0.3801   -14.5670   -25.2876   -18.4676   -10.4125   -17.5685    -3.5512   -12.0131   -32.0349   -21.5082   -62.9243   -11.9999   -39.0354    -6.0240   -41.3626   -84.4853   -11.9200   -33.6854   -23.3910   -31.0137   -39.2161   -29.4545   -29.3103   -50.0605   -69.6484   -14.9369   -16.0123     5.3744   -30.1113   -17.7409   -51.8143   -27.5550   -59.3055   -67.6071   -88.1960  -111.3796   -26.9633   -39.5891   -54.3392   -15.3329   -16.0376   -20.5874   -26.1403   -15.7493   -21.9988    -5.0958     2.1562    -8.9958   -12.0286
   771.581 0.349E+16 0.218E+03   -1.5098    5.0273  -25.0142  -15.3878  -14.6712   -20.9281     7.6351   -12.3336     9.1591   -15.7287   -35.0521   -35.7362   -50.6250   -54.4335    -4.2551    -3.1380    -1.9068    -0.8414     8.2412     2.1787    -2.7530   -19.7893   -21.4154   -22.6907    -4.6918   -26.5616     0.5695   -14.3267   -24.9127   -18.1302   -10.2722   -17.4294    -3.4291   -11.9028   -31.8784   -21.3731   -62.5813   -11.8581   -38.7007    -5.8387   -41.0336   -83.9733   -11.6938   -33.3791   -23.1242   -30.6147   -38.6155   -29.2995   -29.1558   -49.8592   -69.3015   -14.8061   -15.8521     5.4673   -29.9028   -17.5576   -51.5522   -27.4187   -59.0774   -67.3488   -87.8952  -111.0157   -26.7954   -39.3988   -54.1195   -15.1429   -15.8488   -20.3678   -25.8333   -15.4726   -21.6177    -4.9543     2.2886    -8.8554   -11.8624
   774.699 0.394E+16 0.247E+03   -1.4255    5.1129  -24.7183  -15.2330  -14.5400   -20.6388     7.7692   -12.0749     9.2088   -15.3695   -34.6204   -35.2103   -49.9536   -53.6577    -3.9384    -2.9503    -1.7214    -0.6217     8.4257     2.3001    -2.4311   -19.4323   -21.0703   -22.2828    -4.5914   -26.4026     0.7604   -14.0808   -24.5306   -17.7889   -10.1274   -17.2863    -3.3048   -11.7886   -31.7158   -21.2341   -62.2205   -11.7116   -38.3554    -5.6524   -40.6932   -83.4400   -11.4642   -33.0651   -22.8518   -30.2074   -38.0084   -29.1401   -28.9969   -49.6515   -68.9369   -14.6718   -15.6891     5.5594   -29.6867   -17.3732   -51.2768   -27.2789   -58.8399   -67.0809   -87.5829  -110.6376   -26.6205   -39.2008   -53.8895   -14.9507   -15.6551   -20.1440   -25.5183   -15.1917   -21.2301    -4.8093     2.4198    -8.7115   -11.6938
   778.002 0.445E+16 0.279E+03   -1.3383    5.2014  -24.4153  -15.0717  -14.4027   -20.3441     7.9020   -11.8138     9.2580   -15.0091   -34.1825   -34.6814   -49.2796   -52.8817    -3.6240    -2.7627    -1.5377    -0.4027     8.6063     2.4190    -2.1140   -19.0786   -20.7238   -21.8785    -4.4877   -26.2378     0.9505   -13.8316   -24.1462   -17.4487    -9.9781   -17.1390    -3.1783   -11.6703   -31.5472   -21.0913   -61.8415   -11.5605   -38.0020    -5.4676   -40.3439   -82.8877   -11.2334   -32.7458   -22.5761   -29.7964   -37.4045   -28.9761   -28.8334   -49.4371   -68.5544   -14.5338   -15.5234     5.6507   -29.4628   -17.1877   -50.9880   -27.1355   -58.5929   -66.8034   -87.2593  -110.2450   -26.4386   -38.9950   -53.6491   -14.7587   -15.4563   -19.9161   -25.1976   -14.9092   -20.8409    -4.6607     2.5499    -8.5642   -11.5228
   781.494 0.501E+16 0.317E+03   -1.2482    5.2929  -24.1092  -14.9040  -14.2590   -20.0480     8.0294   -11.5542     9.3067   -14.6557   -33.7466   -34.1614   -48.6191   -52.1259    -3.3202    -2.5791    -1.3594    -0.1886     8.7788     2.5317    -1.8100   -18.7365   -20.3838   -21.4898    -4.3806   -26.0669     1.1356   -13.5832   -23.7676   -17.1177    -9.8241   -16.9875    -3.0497   -11.5479   -31.3722   -20.9444   -61.4441   -11.4048   -37.6443    -5.2884   -39.9895   -82.3203   -11.0058   -32.4253   -22.3013   -29.3901   -36.8203   -28.8073   -28.6652   -49.2157   -68.1537   -14.3920   -15.3550     5.7411   -29.2310   -17.0011   -50.6854   -26.9883   -58.3361   -66.5159   -86.9236  -109.8373   -26.2495   -38.7810   -53.3978   -14.5708   -15.2527   -19.6844   -24.8753   -14.6295   -20.4584    -4.5086     2.6786    -8.4135   -11.3496
   785.183 0.565E+16 0.359E+03   -1.1551    5.3874  -23.8069  -14.7298  -14.1084   -19.7573     8.1448   -11.3030     9.3553   -14.3230   -33.3264   -33.6713   -47.9998   -51.4249    -3.0407    -2.4061    -1.1932     0.0137     8.9364     2.6320    -1.5328   -18.4192   -20.0638   -21.1365    -4.2695   -25.8888     1.3088   -13.3425   -23.4086   -16.8099    -9.6655   -16.8312    -2.9189   -11.4209   -31.1900   -20.7930   -61.0282   -11.2442   -37.2893    -5.1210   -39.6364   -81.7444   -10.7880   -32.1103   -22.0342   -29.0020   -36.2832   -28.6328   -28.4913   -48.9860   -67.7340   -14.2460   -15.1837     5.8307   -28.9907   -16.8132   -50.3686   -26.8364   -58.0680   -66.2169   -86.5739  -109.4121   -26.0526   -38.5580   -53.1342   -14.3931   -15.0450   -19.4500   -24.5587   -14.3600   -20.0967    -4.3534     2.8056    -8.2596   -11.1750
   789.075 0.637E+16 0.406E+03   -1.0591    5.4849  -23.5185  -14.5489  -13.9500   -19.4825     8.2390   -11.0705     9.4046   -14.0318   -32.9424   -33.2419   -47.4629   -50.8302    -2.8062    -2.2530    -1.0485     0.1938     9.0685     2.7113    -1.3032   -18.1467   -19.7836   -20.8480    -4.1537   -25.7020     1.4597   -13.1198   -23.0899   -16.5458    -9.5023   -16.6694    -2.7859   -11.2884   -30.9988   -20.6362   -60.5937   -11.0790   -36.9471    -4.9752   -39.2939   -81.1703   -10.5906   -31.8112   -21.7851   -28.6529   -35.8348   -28.4509   -28.3099   -48.7453   -67.2946   -14.0949   -15.0096     5.9194   -28.7411   -16.6244   -50.0365   -26.6781   -57.7860   -65.9039   -86.2069  -108.9652   -25.8471   -38.3241   -52.8557   -14.2340   -14.8349   -19.2152   -24.2588   -14.1129   -19.7774    -4.1959     2.9299    -8.1036   -11.0006
   793.174 0.718E+16 0.460E+03   -0.9601    5.5854  -23.2522  -14.3615  -13.7830   -19.2313     8.3047   -10.8648     9.4556   -13.7980   -32.6107   -32.8972   -47.0405   -50.3817    -2.6327    -2.1270    -0.9324     0.3438     9.1673     2.7634    -1.1370   -17.9340   -19.5581   -20.6464    -4.0322   -25.5045     1.5805   -12.9231   -22.8273   -16.3414    -9.3343   -16.5011    -2.6507   -11.1495   -30.7968   -20.4732   -60.1406   -10.9090   -36.6258    -4.8578   -38.9693   -80.6059   -10.4213   -31.5359   -21.5620   -28.3588   -35.5068   -28.2597   -28.1194   -48.4909   -66.8344   -13.9377   -14.8328     6.0073   -28.4811   -16.4344   -49.6883   -26.5116   -57.4874   -65.5741   -85.8190  -108.4919   -25.6322   -38.0776   -52.5597   -14.1000   -14.6238   -18.9826   -23.9845   -13.8976   -19.5171    -4.0369     3.0510    -7.9460   -10.8280
   797.486 0.809E+16 0.521E+03   -0.8582    5.6889  -23.0015  -14.1676  -13.6076   -18.9976     8.3481   -10.6794     9.5080   -13.6088   -32.3186   -32.6180   -46.7070   -50.0477    -2.5074    -2.0220    -0.8388     0.4700     9.2392     2.7943    -1.0217   -17.7685   -19.3749   -20.5130    -3.9052   -25.2970     1.6774   -12.7460   -22.6082   -16.1839    -9.1618   -16.3266    -2.5133   -11.0045   -30.5845   -20.3041   -59.6690   -10.7343   -36.3191    -4.7629   -38.6563   -80.0451   -10.2739   -31.2782   -21.3586   -28.1069   -35.2738   -28.0598   -27.9201   -48.2237   -66.3539   -13.7748   -14.6531     6.0943   -28.2113   -16.2433   -49.3243   -26.3374   -57.1731   -65.2283   -85.4111  -107.9937   -25.4080   -37.8191   -52.2468   -13.9850   -14.4115   -18.7514   -23.7292   -13.7074   -19.3029    -3.8761     3.1688    -7.7869   -10.6568
   802.014 0.912E+16 0.591E+03   -0.7534    5.7953  -22.7523  -13.9672  -13.4249   -18.7670     8.3827   -10.5001     9.5609   -13.4356   -32.0374   -32.3614   -46.4049   -49.7561    -2.4016    -1.9245    -0.7542     0.5868     9.2985     2.8163    -0.9282   -17.6225   -19.2063   -20.4065    -3.7739   -25.0814     1.7648   -12.5743   -22.4039   -16.0446    -8.9848   -16.1470    -2.3738   -10.8544   -30.3640   -20.1301   -59.1793   -10.5550   -36.0127    -4.6770   -38.3419   -79.4737   -10.1341   -31.0238   -21.1606   -27.8685   -35.0782   -27.8532   -27.7142   -47.9467   -65.8544   -13.6073   -14.4709     6.1804   -27.9326   -16.0512   -48.9458   -26.1575   -56.8460   -64.8697   -84.9874  -107.4757   -25.1757   -37.5506   -51.9203   -13.8766   -14.1962   -18.5193   -23.4778   -13.5263   -19.1053    -3.7129     3.2844    -7.6252   -10.4853
   806.761 0.103E+17 0.669E+03   -0.6458    5.9046  -22.4964  -13.7606  -13.2355   -18.5315     8.4161   -10.3186     9.6137   -13.2618   -31.7507   -32.1026   -46.1013   -49.4657    -2.2986    -1.8269    -0.6709     0.7025     9.3536     2.8368    -0.8401   -17.4798   -19.0363   -20.3034    -3.6389   -24.8591     1.8510   -12.3997   -22.1979   -15.9070    -8.8033   -15.9628    -2.2322   -10.6999   -30.1366   -19.9518   -58.6717   -10.3712   -35.6986    -4.5923   -38.0184   -78.8840    -9.9936   -30.7645   -20.9597   -27.6272   -34.8869   -27.6411   -27.5029   -47.6616   -65.3367   -13.4357   -14.2859     6.2657   -27.6458   -15.8581   -48.5536   -25.9731   -56.5081   -64.5001   -84.5504  -106.9408   -24.9360   -37.2734   -51.5820   -13.7678   -13.9771   -18.2846   -23.2216   -13.3448   -18.9072    -3.5467     3.3982    -7.4607   -10.3125
   811.729 0.116E+17 0.758E+03   -0.5355    6.0167  -22.2313  -13.5479  -13.0399   -18.2883     8.4509   -10.1324     9.6661   -13.0821   -31.4533   -31.8336   -45.7855   -49.1632    -2.1931    -1.7266    -0.5864     0.8198     9.4073     2.8580    -0.7518   -17.3354   -18.8598   -20.1956    -3.5004   -24.6305     1.9388   -12.2196   -21.9848   -15.7657    -8.6175   -15.7745    -2.0887   -10.5413   -29.9027   -19.7695   -58.1468   -10.1830   -35.3743    -4.5063   -37.6835   -78.2736    -9.8498   -30.4978   -20.7533   -27.3778   -34.6891   -27.4240   -27.2865   -47.3692   -64.8015   -13.2603   -14.0984     6.3501   -27.3513   -15.6640   -48.1481   -25.7847   -56.1601   -64.1204   -84.1010  -106.3904   -24.6893   -36.9881   -51.2326   -13.6560   -13.7539   -18.0471   -22.9580   -13.1602   -18.7032    -3.3776     3.5105    -7.2933   -10.1382
   816.920 0.130E+17 0.859E+03   -0.4225    6.1315  -21.9567  -13.3292  -12.8383   -18.0372     8.4877    -9.9409     9.7183   -12.8953   -31.1442   -31.5527   -45.4552   -48.8454    -2.0837    -1.6231    -0.5000     0.9394     9.4603     2.8807    -0.6619   -17.1877   -18.6756   -20.0815    -3.3585   -24.3958     2.0287   -12.0336   -21.7636   -15.6193    -8.4275   -15.5820    -1.9432   -10.3786   -29.6626   -19.5833   -57.6050    -9.9905   -35.0394    -4.4184   -37.3370   -77.6426    -9.7020   -30.2232   -20.5410   -27.1190   -34.4822   -27.2022   -27.0654   -47.0697   -64.2494   -13.0813   -13.9085     6.4336   -27.0493   -15.4690   -47.7299   -25.5925   -55.8025   -63.7307   -83.6397  -105.8251   -24.4358   -36.6950   -50.8727   -13.5409   -13.5268   -17.8067   -22.6863   -12.9717   -18.4919    -3.2054     3.6212    -7.1229    -9.9624
   822.338 0.146E+17 0.972E+03   -0.3069    6.2489  -21.6725  -13.1048  -12.6308   -17.7781     8.5267    -9.7440     9.7702   -12.7012   -30.8233   -31.2596   -45.1098   -48.5116    -1.9701    -1.5162    -0.4116     1.0612     9.5127     2.9049    -0.5702   -17.0367   -18.4835   -19.9604    -3.2135   -24.1553     2.1210   -11.8415   -21.5341   -15.4677    -8.2336   -15.3857    -1.7958   -10.2121   -29.4165   -19.3934   -57.0470    -9.7939   -34.6940    -4.3285   -36.9791   -76.9914    -9.5502   -29.9407   -20.3227   -26.8508   -34.2657   -26.9757   -26.8397   -46.7635   -63.6809   -12.8988   -13.7162     6.5163   -26.7401   -15.2731   -47.2992   -25.3965   -55.4355   -63.3316   -83.1669  -105.2454   -24.1757   -36.3943   -50.5025   -13.4223   -13.2958   -17.5636   -22.4068   -12.7792   -18.2733    -3.0305     3.7304    -6.9498    -9.7851
   827.983 0.165E+17 0.110E+04   -0.1888    6.3688  -21.3791  -12.8749  -12.4175   -17.5113     8.5679    -9.5420     9.8218   -12.4999   -30.4908   -30.9546   -44.7498   -48.1622    -1.8525    -1.4060    -0.3213     1.1854     9.5648     2.9308    -0.4765   -16.8821   -18.2837   -19.8325    -3.0653   -23.9092     2.2155   -11.6436   -21.2963   -15.3108    -8.0357   -15.1856    -1.6467   -10.0419   -29.1645   -19.1998   -56.4733    -9.5933   -34.3385    -4.2365   -36.6099   -76.3206    -9.3946   -29.6507   -20.0986   -26.5735   -34.0396   -26.7447   -26.6095   -46.4507   -63.0965   -12.7130   -13.5216     6.5982   -26.4239   -15.0763   -46.8566   -25.1970   -55.0593   -62.9233   -82.6830  -104.6516   -23.9093   -36.0862   -50.1224   -13.3003   -13.0612   -17.3179   -22.1195   -12.5830   -18.0475    -2.8528     3.8383    -6.7741    -9.6064
   833.860 0.185E+17 0.125E+04   -0.0684    6.4912  -21.0767  -12.6397  -12.1988   -17.2369     8.6112    -9.3348     9.8732   -12.2916   -30.1472   -30.6378   -44.3753   -47.7975    -1.7307    -1.2926    -0.2289     1.3118     9.6165     2.9582    -0.3809   -16.7241   -18.0763   -19.6979    -2.9140   -23.6576     2.3122   -11.4400   -21.0506   -15.1489    -7.8341   -14.9817    -1.4959    -9.8680   -28.9069   -19.0027   -55.8842    -9.3888   -33.9732    -4.1425   -36.2298   -75.6307    -9.2351   -29.3532   -19.8687   -26.2871   -33.8041   -26.5093   -26.3750   -46.1315   -62.4967   -12.5239   -13.3248     6.6793   -26.1009   -14.8788   -46.4024   -24.9939   -54.6744   -62.5060   -82.1882  -104.0442   -23.6368   -35.7711   -49.7326   -13.1749   -12.8230   -17.0697   -21.8248   -12.3830   -17.8146    -2.6725     3.9446    -6.5957    -9.4265
   839.971 0.208E+17 0.141E+04    0.0544    6.6160  -20.7655  -12.3992  -11.9747   -16.9552     8.6566    -9.1227     9.9242   -12.0765   -29.7925   -30.3097   -43.9867   -47.4178    -1.6050    -1.1761    -0.1347     1.4405     9.6678     2.9873    -0.2834   -16.5628   -17.8614   -19.5566    -2.7598   -23.4006     2.4111   -11.2309   -20.7971   -14.9819    -7.6288   -14.7744    -1.3434    -9.6907   -28.6438   -18.8022   -55.2803    -9.1806   -33.5982    -4.0466   -35.8391   -74.9223    -9.0719   -29.0484   -19.6334   -25.9919   -33.5595   -26.2697   -26.1362   -45.8060   -61.8819   -12.3316   -13.1259     6.7596   -25.7713   -14.6806   -45.9368   -24.7875   -54.2809   -62.0800   -81.6829  -103.4234   -23.3582   -35.4490   -49.3334   -13.0462   -12.5814   -16.8192   -21.5227   -12.1794   -17.5748    -2.4898     4.0495    -6.4149    -9.2453
   846.323 0.234E+17 0.160E+04    0.1796    6.7431  -20.4457  -12.1536  -11.7454   -16.6663     8.7041    -8.9057     9.9750   -11.8546   -29.4272   -29.9704   -43.5844   -47.0233    -1.4754    -1.0564    -0.0385     1.5713     9.7187     3.0179    -0.1840   -16.3982   -17.6393   -19.4087    -2.6027   -23.1384     2.5121   -11.0162   -20.5359   -14.8101    -7.4200   -14.5635    -1.1893    -9.5099   -28.3753   -18.5983   -54.6619    -8.9687   -33.2138    -3.9486   -35.4380   -74.1957    -8.9051   -28.7366   -19.3926   -25.6882   -33.3057   -26.0259   -25.8933   -45.4744   -61.2525   -12.1363   -12.9250     6.8391   -25.4353   -14.4816   -45.4602   -24.5777   -53.8789   -61.6454   -81.1672  -102.7897   -23.0738   -35.1202   -48.9250   -12.9142   -12.3366   -16.5663   -21.2136   -11.9723   -17.3283    -2.3045     4.1530    -6.2317    -9.0628
   852.922 0.263E+17 0.181E+04    0.3069    6.8724  -20.1175  -11.9030  -11.5109   -16.3702     8.7536    -8.6840    10.0255   -11.6262   -29.0512   -29.6201   -43.1684   -46.6143    -1.3420    -0.9337     0.0595     1.7042     9.7692     3.0500    -0.0828   -16.2303   -17.4100   -19.2544    -2.4428   -22.8710     2.6152   -10.7963   -20.2671   -14.6334    -7.2077   -14.3492    -1.0336    -9.3257   -28.1015   -18.3912   -54.0291    -8.7532   -32.8202    -3.8488   -35.0267   -73.4513    -8.7348   -28.4178   -19.1465   -25.3760   -33.0431   -25.7780   -25.6463   -45.1367   -60.6086   -11.9379   -12.7220     6.9178   -25.0929   -14.2819   -44.9727   -24.3647   -53.4686   -61.2025   -80.6412  -102.1431   -22.7836   -34.7847   -48.5074   -12.7790   -12.0884   -16.3113   -20.8974   -11.7618   -17.0751    -2.1168     4.2552    -6.0462    -8.8793
   859.777 0.295E+17 0.205E+04    0.4365    7.0041  -19.7808  -11.6475  -11.2712   -16.0672     8.8052    -8.4575    10.0757   -11.3911   -28.6647   -29.2588   -42.7387   -46.1907    -1.2046    -0.8079     0.1594     1.8393     9.8194     3.0838     0.0203   -16.0591   -17.1735   -19.0936    -2.2800   -22.5984     2.7204   -10.5709   -19.9908   -14.4518    -6.9918   -14.1314    -0.8764    -9.1381   -27.8224   -18.1808   -53.3820    -8.5341   -32.4173    -3.7470   -34.6051   -72.6889    -8.5609   -28.0920   -18.8950   -25.0553   -32.7714   -25.5260   -25.3952   -44.7931   -59.9503   -11.7365   -12.5171     6.9956   -24.7442   -14.0815   -44.4742   -24.1484   -53.0500   -60.7511   -80.1051  -101.4836   -22.4877   -34.4425   -48.0808   -12.6407   -11.8371   -16.0540   -20.5742   -11.5478   -16.8153    -1.9268     4.3558    -5.8582    -8.6946
   866.898 0.331E+17 0.232E+04    0.5684    7.1380  -19.4357  -11.3869  -11.0263   -15.7569     8.8589    -8.2262    10.1256   -11.1493   -28.2674   -28.8863   -42.2953   -45.7523    -1.0634    -0.6791     0.2611     1.9764     9.8691     3.1191     0.1252   -15.8847   -16.9297   -18.9262    -2.1145   -22.3208     2.8278   -10.3402   -19.7068   -14.2653    -6.7726   -13.9103    -0.7177    -8.9471   -27.5380   -17.9671   -52.7206    -8.3114   -32.0051    -3.6433   -34.1731   -71.9086    -8.3834   -27.7593   -18.6381   -24.7261   -32.4907   -25.2700   -25.1401   -44.4434   -59.2775   -11.5321   -12.3102     7.0726   -24.3892   -13.8806   -43.9649   -23.9289   -52.6230   -60.2913   -79.5588  -100.8113   -22.1861   -34.0937   -47.6451   -12.4991   -11.5825   -15.7946   -20.2440   -11.3303   -16.5488    -1.7344     4.4550    -5.6680    -8.5088
   874.293 0.371E+17 0.262E+04    0.7024    7.2741  -19.0822  -11.1214  -10.7764   -15.4398     8.9145    -7.9902    10.1751   -10.9010   -27.8598   -28.5030   -41.8385   -45.2997    -0.9184    -0.5472     0.3647     2.1157     9.9185     3.1559     0.2320   -15.7071   -16.6789   -18.7525    -1.9461   -22.0381     2.9371   -10.1042   -19.4155   -14.0741    -6.5499   -13.6858    -0.5574    -8.7528   -27.2484   -17.7502   -52.0451    -8.0852   -31.5839    -3.5378   -33.7312   -71.1108    -8.2025   -27.4197   -18.3761   -24.3887   -32.2013   -25.0099   -24.8809   -44.0878   -58.5905   -11.3248   -12.1013     7.1487   -24.0279   -13.6790   -43.4448   -23.7062   -52.1880   -59.8233   -79.0024  -100.1264   -21.8788   -33.7384   -47.2004   -12.3544   -11.3248   -15.5331   -19.9069   -11.1096   -16.2757    -1.5397     4.5528    -5.4755    -8.3219
   882.018 0.416E+17 0.296E+04    0.8393    7.4131  -18.7181  -10.8496  -10.5199   -15.1137     8.9727    -7.7482    10.2244   -10.6444   -27.4389   -28.1059   -41.3645   -44.8287    -0.7685    -0.4116     0.4706     2.2575     9.9673     3.1948     0.3410   -15.5254   -16.4190   -18.5706    -1.7742   -21.7489     3.0491    -9.8615   -19.1147   -13.8769    -6.3228   -13.4571    -0.3952    -8.5543   -26.9522   -17.5292   -51.3516    -7.8543   -31.1510    -3.4298   -33.2763   -70.2904    -8.0170   -27.0714   -18.1073   -24.0406   -31.9006   -24.7447   -24.6167   -43.7246   -57.8854   -11.1136   -11.8900     7.2239   -23.6587   -13.4766   -42.9110   -23.4794   -51.7425   -59.3447   -78.4332   -99.4253   -21.5643   -33.3747   -46.7443   -12.2058   -11.0630   -15.2687   -19.5610   -10.8844   -15.9943    -1.3420     4.6487    -5.2800    -8.1336
   890.056 0.466E+17 0.335E+04    0.9787    7.5546  -18.3449  -10.5724  -10.2579   -14.7801     9.0331    -7.5012    10.2732   -10.3807   -27.0066   -27.6969   -40.8758   -44.3421    -0.6145    -0.2727     0.5784     2.4016    10.0157     3.2352     0.4519   -15.3403   -16.1514   -18.3817    -1.5992   -21.4542     3.1634    -9.6131   -18.8057   -13.6744    -6.0920   -13.2246    -0.2313    -8.3521   -26.6502   -17.3047   -50.6426    -7.6196   -30.7082    -3.3199   -32.8103   -69.4508    -7.8279   -26.7156   -17.8327   -23.6834   -31.5902   -24.4751   -24.3481   -43.3549   -57.1646   -10.8993   -11.6765     7.2981   -23.2827   -13.2735   -42.3654   -23.2492   -51.2880   -58.8571   -77.8530   -98.7105   -21.2437   -33.0039   -46.2785   -12.0537   -10.7977   -15.0020   -19.2076   -10.6556   -15.7058    -1.1417     4.7431    -5.0820    -7.9441
   898.453 0.522E+17 0.379E+04    1.1209    7.6989  -17.9609  -10.2889   -9.9893   -14.4374     9.0960    -7.2481    10.3217   -10.1086   -26.5609   -27.2740   -40.3699   -43.8371    -0.4557    -0.1299     0.6886     2.5484    10.0635     3.2776     0.5651   -15.1511   -15.8748   -18.1848    -1.4207   -21.1530     3.2802    -9.3578   -18.4872   -13.4658    -5.8568   -12.9879    -0.0655    -8.1457   -26.3416   -17.0760   -49.9154    -7.3803   -30.2538    -3.2075   -32.3313   -68.5884    -7.6342   -26.3510   -17.5514   -23.3156   -31.2686   -24.2004   -24.0744   -42.9777   -56.4256   -10.6812   -11.4605     7.3711   -22.8986   -13.0696   -41.8060   -23.0149   -50.8231   -58.3589   -77.2600   -97.9794   -20.9158   -32.6247   -45.8011   -11.8977   -10.5284   -14.7325   -18.8453   -10.4225   -15.4088    -0.9383     4.8357    -4.8811    -7.7531
   907.252 0.585E+17 0.429E+04    1.2663    7.8465  -17.5651   -9.9983   -9.7134   -14.0848     9.1617    -6.9883    10.3696    -9.8273   -26.1003   -26.8357   -39.8449   -43.3117    -0.2916     0.0170     0.8012     2.6980    10.1107     3.3220     0.6807   -14.9575   -15.5881   -17.9789    -1.2383   -20.8445     3.3999    -9.0951   -18.1581   -13.2505    -5.6166   -12.7463     0.1024    -7.9345   -26.0255   -16.8427   -49.1678    -7.1358   -29.7862    -3.0926   -31.8379   -67.7007    -7.4357   -25.9765   -17.2626   -22.9359   -30.9346   -23.9200   -23.7950   -42.5920   -55.6660   -10.4589   -11.2418     7.4431   -22.5056   -12.8648   -41.2311   -22.7761   -50.3465   -57.8488   -76.6525   -97.2302   -20.5798   -32.2361   -45.3110   -11.7374   -10.2544   -14.4598   -18.4731   -10.1844   -15.1025    -0.7316     4.9262    -4.6767    -7.5604
   916.506 0.654E+17 0.484E+04    1.4153    7.9977  -17.1556   -9.6995   -9.4291   -13.7208     9.2305    -6.7209    10.4170    -9.5354   -25.6227   -26.3798   -39.2982   -42.7632    -0.1214     0.1687     0.9167     2.8509    10.1571     3.3688     0.7991   -14.7590   -15.2900   -17.7629    -1.0513   -20.5279     3.5229    -8.8237   -17.8169   -13.0276    -5.3708   -12.4993     0.2729    -7.7179   -25.7009   -16.6042   -48.3970    -6.8855   -29.3038    -2.9748   -31.3280   -66.7839    -7.2315   -25.5909   -16.9653   -22.5427   -30.5865   -23.6330   -23.5091   -42.1967   -54.8830   -10.2318   -11.0198     7.5136   -22.1024   -12.6589   -40.6385   -22.5322   -49.8565   -57.3253   -76.0287   -96.4604   -20.2345   -31.8369   -44.8063   -11.5721    -9.9750   -14.1833   -18.0895    -9.9409   -14.7856    -0.5210     5.0144    -4.4686    -7.3659
   926.285 0.731E+17 0.547E+04    1.5686    8.1533  -16.7303   -9.3913   -9.1353   -13.3437     9.3029    -6.4448    10.4637    -9.2314   -25.1255   -25.9037   -38.7264   -42.1881     0.0556     0.3259     1.0354     3.0076    10.2025     3.4181     0.9205   -14.5548   -14.9787   -17.5354    -0.8590   -20.2017     3.6497    -8.5424   -17.4619   -12.7958    -5.1185   -12.2459     0.4463    -7.4950   -25.3665   -16.3596   -47.5991    -6.6284   -28.8041    -2.8536   -30.7989   -65.8337    -7.0208   -25.1923   -16.6580   -22.1340   -30.2222   -23.3385   -23.2158   -41.7904   -54.0729    -9.9992   -10.7940     7.5825   -21.6873   -12.4518   -40.0254   -22.2824   -49.3512   -56.7862   -75.3860   -95.6669   -19.8786   -31.4254   -44.2847   -11.4012    -9.6894   -13.9025   -17.6929    -9.6908   -14.4564    -0.3058     5.1000    -4.2559    -7.1690
   936.674 0.817E+17 0.618E+04    1.7269    8.3138  -16.2867   -9.0721   -8.8301   -12.9512     9.3793    -6.1584    10.5097    -8.9134   -24.6055   -25.4042   -38.1258   -41.5824     0.2406     0.4893     1.1577     3.1686    10.2467     3.4702     1.0454   -14.3441   -14.6524   -17.2948    -0.6607   -19.8645     3.7808    -8.2496   -17.0908   -12.5540    -4.8585   -11.9852     0.6231    -7.2648   -25.0208   -16.1079   -46.7696    -6.3632   -28.2844    -2.7287   -30.2477   -64.8442    -6.8026   -24.7786   -16.3393   -21.7072   -29.8393   -23.0353   -22.9137   -41.3711   -53.2310    -9.7601   -10.5639     7.6497   -21.2584   -12.2432   -39.3884   -22.0257   -48.8280   -56.2289   -74.7214   -94.8458   -19.5101   -30.9995   -43.7435   -11.2239    -9.3964   -13.6164   -17.2809    -9.4332   -14.1131    -0.0852     5.1825    -4.0379    -6.9693
   947.773 0.911E+17 0.698E+04    1.8910    8.4802  -15.8219   -8.7401   -8.5119   -12.5410     9.4603    -5.8603    10.5546    -8.5794   -24.0594   -24.8778   -37.4920   -40.9417     0.4345     0.6599     1.2841     3.3346    10.2895     3.5255     1.1741   -14.1263   -14.3088   -17.0395    -0.4554   -19.5146     3.9167    -7.9436   -16.7012   -12.3007    -4.5895   -11.7159     0.8039    -7.0261   -24.6619   -15.8479   -45.9034    -6.0888   -27.7415    -2.5995   -29.6709   -63.8094    -6.5758   -24.3475   -16.0073   -21.2597   -29.4353   -22.7221   -22.6017   -40.9371   -52.3524    -9.5135   -10.3286     7.7147   -20.8135   -12.0329   -38.7237   -21.7611   -48.2842   -55.6508   -74.0315   -93.9928   -19.1272   -30.5570   -43.1797   -11.0394    -9.0947   -13.3240   -16.8513    -9.1668   -13.7534     0.1417     5.2617    -3.8137    -6.7663
   959.658 0.102E+18 0.787E+04    2.0612    8.6528  -15.3346   -8.3943   -8.1799   -12.1122     9.5458    -5.5498    10.5984    -8.2285   -23.4855   -24.3232   -36.8235   -40.2643     0.6377     0.8378     1.4146     3.5057    10.3306     3.5837     1.3064   -13.9012   -13.9472   -16.7690    -0.2426   -19.1512     4.0578    -7.6235   -16.2923   -12.0354    -4.3110   -11.4375     0.9889    -6.7785   -24.2891   -15.5793   -44.9980    -5.8044   -27.1739    -2.4661   -29.0669   -62.7262    -6.3400   -23.8980   -15.6613   -20.7905   -29.0094   -22.3982   -22.2791   -40.4875   -51.4345    -9.2590   -10.0879     7.7775   -20.3515   -11.8207   -38.0294   -21.4883   -47.7186   -55.0506   -73.3148   -93.1062   -18.7289   -30.0970   -42.5920   -10.8475    -8.7835   -13.0246   -16.4028    -8.8910   -13.3765     0.3755     5.3372    -3.5828    -6.5596
   972.276 0.113E+18 0.888E+04    2.2364    8.8304  -14.8294   -8.0375   -7.8369   -11.6685     9.6347    -5.2296    10.6409    -7.8646   -22.8899   -23.7467   -36.1279   -39.5586     0.8478     1.0212     1.5479     3.6805    10.3698     3.6438     1.4411   -13.6710   -13.5715   -16.4872    -0.0241   -18.7774     4.2026    -7.2924   -15.8682   -11.7609    -4.0249   -11.1521     1.1772    -6.5239   -23.9054   -15.3040   -44.0608    -5.5121   -26.5868    -2.3298   -28.4414   -61.6042    -6.0972   -23.4340   -15.3043   -20.3042   -28.5668   -22.0663   -21.9485   -40.0259   -50.4851    -8.9985    -9.8429     7.8382   -19.8761   -11.6074   -37.3113   -21.2094   -47.1358   -54.4331   -72.5772   -92.1933   -18.3184   -29.6233   -41.9855   -10.6503    -8.4646   -12.7195   -15.9394    -8.6078   -12.9862     0.6147     5.4096    -3.3464    -6.3498
   985.590 0.126E+18 0.100E+05    2.4154    9.0118  -14.3097   -7.6720   -7.4851   -11.2130     9.7259    -4.9021    10.6819    -7.4905   -22.2766   -23.1525   -35.4106   -38.8301     1.0629     1.2085     1.6828     3.8576    10.4066     3.7048     1.5767   -13.4379   -13.1849   -16.1969     0.1986   -18.3957     4.3500    -6.9526   -15.4322   -11.4796    -3.7331   -10.8617     1.3675    -6.2641   -23.5136   -15.0237   -43.0979    -5.2137   -25.9841    -2.1917   -27.7986   -60.4506    -5.8495   -22.9586   -14.9389   -19.8044   -28.1112   -21.7286   -21.6121   -39.5556   -49.5102    -8.7338    -9.5954     7.8964   -19.3903   -11.3942   -36.5741   -20.9262   -46.5400   -53.8026   -71.8238   -91.2603   -17.8985   -29.1391   -41.3642   -10.4495    -8.1399   -12.4103   -15.4640    -8.3191   -12.5853     0.8580     5.4786    -3.1060    -6.1381
   999.499 0.139E+18 0.112E+05    2.5956    9.1943  -13.7801   -7.3024   -7.1287   -10.7506     9.8189    -4.5715    10.7186    -7.1092   -21.6505   -22.5444   -34.6756   -38.0822     1.2808     1.3973     1.8165     4.0334    10.4379     3.7663     1.7101   -13.2064   -12.7901   -15.8994     0.4220   -18.0118     4.4975    -6.6078   -14.9880   -11.1944    -3.4403   -10.5713     1.5552    -6.0030   -23.1195   -14.7437   -42.1192    -4.9140   -25.3722    -2.0547   -27.1449   -59.2768    -5.6001   -22.4777   -14.5698   -19.2957   -27.6458   -21.3912   -21.2761   -39.0844   -48.5205    -8.4697    -9.3512     7.9481   -18.9013   -11.1886   -35.8260   -20.6445   -45.9395   -53.1686   -71.0659   -90.3210   -17.4749   -28.6512   -40.7361   -10.2481    -7.8153   -12.1042   -14.9822    -8.0296   -12.1776     1.1006     5.5386    -2.8663    -5.9302
  1014.524 0.151E+18 0.124E+05    2.7814    9.3825  -13.2218   -6.9179   -6.7567   -10.2661     9.9172    -4.2287    10.7483    -6.7071   -20.9881   -21.8984   -33.8935   -37.2837     1.5082     1.5928     1.9508     4.2105    10.4601     3.8295     1.8421   -12.9733   -12.3723   -15.5829     0.6510   -17.6163     4.6483    -6.2466   -14.5196   -10.8962    -3.1398   -10.2753     1.7420    -5.7343   -22.7131   -14.4583   -41.0919    -4.6062   -24.7309    -1.9169   -26.4580   -58.0421    -5.3426   -21.9770   -14.1862   -18.7601   -27.1530   -21.0477   -20.9340   -38.6023   -47.4837    -8.2015    -9.1084     7.9888   -18.3969   -10.9929   -35.0427   -20.3595   -45.3184   -52.5156   -70.2846   -89.3512   -17.0359   -28.1466   -40.0828   -10.0416    -7.4844   -11.7978   -14.4788    -7.7329   -11.7493     1.3468     5.5833    -2.6231    -5.7252
  1031.384 0.165E+18 0.137E+05    2.9816    9.5851  -12.6149   -6.5017   -6.3540    -9.7414    10.0217    -3.8601    10.7748    -6.2723   -20.2685   -21.1970   -33.0441   -36.4168     1.7511     1.8012     2.0907     4.3968    10.4760     3.8943     1.9772   -12.7300   -11.9203   -15.2431     0.8961   -17.1920     4.8081    -5.8561   -14.0129   -10.5764    -2.8170    -9.9592     1.9393    -5.4460   -22.2768   -14.1537   -39.9747    -4.2751   -24.0361    -1.7730   -25.7131   -56.6996    -5.0671   -21.4366   -13.7733   -18.1804   -26.6218   -20.6816   -20.5695   -38.0873   -46.3580    -7.9159    -8.8521     8.0253   -17.8539   -10.7915   -34.1926   -20.0574   -44.6503   -51.8147   -69.4459   -88.3092   -16.5624   -27.6037   -39.3778    -9.8231    -7.1290   -11.4708   -13.9338    -7.4149   -11.2863     1.6105     5.6221    -2.3626    -5.5083
  1050.160 0.179E+18 0.152E+05    3.1954    9.8015  -11.9640   -6.0557   -5.9230    -9.1807    10.1300    -3.4689    10.7975    -5.8102   -19.4981   -20.4485   -32.1378   -35.4936     2.0052     2.0194     2.2337     4.5902    10.4845     3.9577     2.1121   -12.4807   -11.4401   -14.8875     1.1558   -16.7416     4.9747    -5.4398   -13.4731   -10.2393    -2.4731    -9.6248     2.1463    -5.1397   -21.8135   -13.8315   -38.7725    -3.9222   -23.2924    -1.6257   -24.9156   -55.2569    -4.7763   -20.8605   -13.3342   -17.5626   -26.0610   -20.2955   -20.1851   -37.5430   -45.1489    -7.6146    -8.5832     8.0577   -17.2753   -10.5848   -33.2801   -19.7404   -43.9396   -51.0705   -68.5553   -87.2021   -16.0572   -27.0261   -38.6260    -9.5964    -6.7491   -11.1231   -13.3508    -7.0773   -10.7933     1.8910     5.6560    -2.0855    -5.2794
  1070.632 0.195E+18 0.168E+05    3.4190   10.0275  -11.2842   -5.5884   -5.4726    -8.5968    10.2374    -3.0642    10.8166    -5.3337   -18.6968   -19.6740   -31.2012   -34.5427     2.2622     2.2413     2.3755     4.7860    10.4848     4.0160     2.2416   -12.2333   -10.9455   -14.5297     1.4251   -16.2743     5.1435    -5.0075   -12.9149    -9.8950    -2.1143    -9.2781     2.3601    -4.8216   -21.3326   -13.4975   -37.5096    -3.5537   -22.5166    -1.4794   -24.0838   -53.7454    -4.4774   -20.2616   -12.8790   -16.9230   -25.4892   -19.8967   -19.7881   -36.9802   -43.8812    -7.3030    -8.3053     8.0870   -16.6721   -10.3745   -32.3238   -19.4145   -43.2009   -50.2976   -67.6307   -86.0522   -15.5303   -26.4253   -37.8430    -9.3681    -6.3505   -10.7583   -12.7425    -6.7269   -10.2833     2.1842     5.6869    -1.7958    -5.0403
  1092.355 0.211E+18 0.187E+05    3.6467   10.2576  -10.5961   -5.1122   -5.0151    -8.0071    10.3396    -2.6578    10.8330    -4.8587   -17.8901   -18.9003   -30.2669   -33.5992     2.5129     2.4597     2.5118     4.9787    10.4778     4.0663     2.3611   -11.9951   -10.4535   -14.1842     1.6972   -15.8020     5.3093    -4.5725   -12.3565    -9.5553    -1.7495    -8.9274     2.5766    -4.4995   -20.8463   -13.1597   -36.2209    -3.1785   -21.7313    -1.3383   -23.2424   -52.2085    -4.1793   -19.6568   -12.4209   -16.2820   -24.9278   -19.4946   -19.3878   -36.4125   -42.5896    -6.9885    -8.0238     8.1148   -16.0595   -10.1626   -31.3500   -19.0872   -42.4533   -49.5156   -66.6956   -84.8890   -14.9955   -25.8171   -37.0500    -9.1452    -5.9423   -10.3838   -12.1265    -6.3732    -9.7729     2.4834     5.7174    -1.4999    -4.7953
  1114.879 0.229E+18 0.207E+05    3.8736   10.4866   -9.9171   -4.6381   -4.5610    -7.4260    10.4339    -2.2591    10.8479    -4.3979   -17.0991   -18.1484   -29.3607   -32.6895     2.7506     2.6698     2.6402     5.1646    10.4649     4.1078     2.4682   -11.7710    -9.9769   -13.8605     1.9667   -15.3345     5.4685    -4.1455   -11.8125    -9.2289    -1.3863    -8.5797     2.7920    -4.1802   -20.3648   -12.8245   -34.9376    -2.8048   -20.9559    -1.2052   -22.4117   -50.6840    -3.8888   -19.0607   -11.9706   -15.6563   -24.3923   -19.0968   -18.9917   -35.8509   -41.3047    -6.6770    -7.7435     8.1424   -15.4508    -9.9514   -30.3816   -18.7641   -41.7127   -48.7407   -65.7691   -83.7368   -14.4646   -25.2145   -36.2644    -8.9323    -5.5333   -10.0069   -11.5180    -6.0244    -9.2755     2.7826     5.7494    -1.2041    -4.5487
  1137.334 0.249E+18 0.229E+05    4.0919   10.7068   -9.2730   -4.1834   -4.1264    -6.8747    10.5177    -1.8816    10.8633    -3.9677   -16.3535   -17.4464   -28.5164   -31.8478     2.9682     2.8654     2.7586     5.3391    10.4498     4.1411     2.5624   -11.5648    -9.5325   -13.5686     2.2252   -14.8867     5.6166    -3.7418   -11.3025    -8.9263    -1.0370    -8.2454     3.0006    -3.8741   -19.9035   -12.5021   -33.7085    -2.4453   -20.2188    -1.0822   -21.6222   -49.2300    -3.6154   -18.4941   -11.5437   -15.0685   -23.9010   -18.7147   -18.6113   -35.3120   -40.0746    -6.3779    -7.4718     8.1721   -14.8664    -9.7440   -29.4545   -18.4540   -41.0033   -47.9975   -64.8809   -82.6325   -13.9560   -24.6376   -35.5128    -8.7344    -5.1377    -9.6403   -10.9393    -5.6925    -8.8091     3.0717     5.7854    -0.9182    -4.3078
  1158.177 0.270E+18 0.253E+05    4.2893   10.9057   -8.7021   -3.7750   -3.7370    -6.3847    10.5890    -1.5447    10.8824    -3.5905   -15.6968   -16.8335   -27.7806   -31.1188     3.1577     3.0388     2.8652     5.4968    10.4405     4.1685     2.6462   -11.3797    -9.1436   -13.3191     2.4594   -14.4821     5.7486    -3.3837   -10.8540    -8.6608    -0.7207    -7.9412     3.1934    -3.5972   -19.4868   -12.2085   -32.6101    -2.1195   -19.5629    -0.9714   -20.9201   -47.9354    -3.3718   -17.9882   -11.1624   -14.5508   -23.4760   -18.3664   -18.2646   -34.8224   -38.9740    -6.1054    -7.2204     8.2073   -14.3385    -9.5453   -28.6247   -18.1703   -40.3636   -47.3254   -64.0777   -81.6349   -13.4985   -24.1178   -34.8377    -8.5579    -4.7777    -9.3028   -10.4238    -5.3940    -8.3984     3.3354     5.8299    -0.6573    -4.0838
  1174.444 0.295E+18 0.280E+05    4.4437   11.0611   -8.2730   -3.4612   -3.4391    -6.0115    10.6441    -1.2821    10.9106    -3.3048   -15.2051   -16.3772   -27.2335   -30.5790     3.3067     3.1762     2.9573     5.6290    10.4517     4.1942     2.7255   -11.2201    -8.8505   -13.1300     2.6450   -14.1640     5.8563    -3.1103   -10.5144    -8.4544    -0.4714    -7.6976     3.3543    -3.3794   -19.1597   -11.9728   -31.7797    -1.8631   -19.0646    -0.8761   -20.3881   -46.9591    -3.1800   -17.5979   -10.8663   -14.1592   -23.1534   -18.0858   -17.9852   -34.4313   -38.1386    -5.8858    -7.0099     8.2543   -13.9257    -9.3643   -27.9940   -17.9388   -39.8642   -46.7964   -63.4459   -80.8527   -13.1442   -23.7129   -34.3168    -8.4148    -4.4917    -9.0269   -10.0294    -5.1568    -8.0856     3.5467     5.8910    -0.4481    -3.8954
  1183.986 0.323E+18 0.309E+05    4.5413   11.1593   -8.0270   -3.2722   -3.2619    -5.7885    10.6818    -1.1135    10.9512    -3.1322   -14.9234   -16.1161   -26.9204   -30.2703     3.4100     3.2701     3.0344     5.7319    10.4941     4.2213     2.8068   -11.0864    -8.6765   -13.0095     2.7668   -13.9599     5.9359    -2.9447   -10.3109    -8.3185    -0.3104    -7.5335     3.4737    -3.2392   -18.9505   -11.8133   -31.3032    -1.6978   -18.7699    -0.7974   -20.0766   -46.3992    -3.0522   -17.3563   -10.6787   -13.9260   -22.9511   -17.8941   -17.7942   -34.1699   -37.6529    -5.7355    -6.8531     8.3174   -13.6644    -9.2063   -27.6259   -17.7754   -39.5498   -46.4560   -63.0401   -80.3542   -12.9257   -23.4589   -33.9990    -8.3113    -4.3031    -8.8318    -9.7911    -4.9964    -7.8942     3.6892     5.9746    -0.3068    -3.7540
  1188.735 0.355E+18 0.341E+05    4.6001   11.2184   -7.9064   -3.1687   -3.1673    -5.6685    10.7074    -1.0094    11.0001    -3.0373   -14.7856   -15.9888   -26.7678   -30.1202     3.4816     3.3342     3.1009     5.8144    10.5577     4.2492     2.8892   -10.9708    -8.5841   -12.9363     2.8449   -13.8339     5.9960    -2.8530   -10.2010    -8.2310    -0.2099    -7.4240     3.5646    -3.1521   -18.8220   -11.7062   -31.0689    -1.5950   -18.6146    -0.7301   -19.9164   -46.1244    -2.9683   -17.2165   -10.5655   -13.8012   -22.8317   -17.7636   -17.6640   -33.9976   -37.4066    -5.6327    -6.7332     8.3913   -13.5069    -9.0643   -27.4375   -17.6587   -39.3621   -46.2449   -62.7894   -80.0505   -12.8000   -23.3084   -33.8203    -8.2351    -4.1813    -8.6923    -9.6598    -4.8888    -7.7863     3.7846     6.0733    -0.2122    -3.6447
  1192.030 0.390E+18 0.376E+05    4.6471   11.2655   -7.8246   -3.0910   -3.0977    -5.5807    10.7282    -0.9262    11.0511    -2.9681   -14.6932   -15.9049   -26.6679   -30.0233     3.5412     3.3879     3.1627     5.8892    10.6259     4.2760     2.9691   -10.8635    -8.5187   -12.8809     2.9096   -13.7317     6.0490    -2.7847   -10.1215    -8.1607    -0.1278    -7.3313     3.6464    -3.0814   -18.7182   -11.6152   -30.9074    -1.5113   -18.5024    -0.6678   -19.8028   -45.9363    -2.8991   -17.1088   -10.4761   -13.7114   -22.7420   -17.6519   -17.5525   -33.8527   -37.2324    -5.5445    -6.6250     8.4679   -13.3811    -8.9280   -27.3034   -17.5566   -39.2131   -46.0734   -62.5862   -79.8062   -12.7025   -23.1893   -33.6839    -8.1685    -4.0799    -8.5700    -9.5618    -4.7985    -7.7058     3.8654     6.1758    -0.1319    -3.5455
  1195.363 0.428E+18 0.414E+05    4.6940   11.3126   -7.7435   -3.0131   -3.0280    -5.4938    10.7476    -0.8442    11.1015    -2.9011   -14.6026   -15.8242   -26.5720   -29.9317     3.5981     3.4402     3.2228     5.9624    10.6921     4.3012     3.0458   -10.7596    -8.4554   -12.8293     2.9741   -13.6298     6.1004    -2.7176   -10.0441    -8.0929    -0.0459    -7.2390     3.7277    -3.0108   -18.6148   -11.5246   -30.7450    -1.4277   -18.3911    -0.6074   -19.6900   -45.7484    -2.8312   -17.0023   -10.3881   -13.6238   -22.6571   -17.5409   -17.4417   -33.7085   -37.0575    -5.4567    -6.5175     8.5436   -13.2555    -8.7928   -27.1687   -17.4552   -39.0644   -45.9025   -62.3836   -79.5627   -12.6050   -23.0705   -33.5475    -8.1037    -3.9787    -8.4480    -9.4649    -4.7096    -7.6276     3.9461     6.2773    -0.0519    -3.4469
  1198.913 0.470E+18 0.455E+05    4.7423   11.3611   -7.6584   -2.9321   -2.9552    -5.4041    10.7662    -0.7611    11.1509    -2.8333   -14.5084   -15.7411   -26.4739   -29.8388     3.6539     3.4921     3.2817     6.0347    10.7556     4.3248     3.1197   -10.6580    -8.3913   -12.7793     3.0398   -13.5256     6.1512    -2.6488    -9.9654    -8.0257     0.0380    -7.1452     3.8095    -2.9386   -18.5089   -11.4327   -30.5730    -1.3421   -18.2755    -0.5481   -19.5725   -45.5502    -2.7631   -16.8933   -10.2985   -13.5341   -22.5733   -17.4283   -17.3294   -33.5620   -36.8734    -5.3677    -6.4094     8.6181   -13.1264    -8.6582   -27.0272   -17.3529   -38.9117   -45.7276   -62.1763   -79.3132   -12.5044   -22.9483   -33.4064    -8.0395    -3.8752    -8.3245    -9.3649    -4.6200    -7.5483     4.0282     6.3771     0.0295    -3.3477
  1202.945 0.515E+18 0.500E+05    4.7939   11.4128   -7.5626   -2.8436   -2.8752    -5.3059    10.7850    -0.6733    11.1987    -2.7600   -14.4024   -15.6479   -26.3638   -29.7349     3.7108     3.5456     3.3400     6.1075    10.8155     4.3472     3.1911   -10.5573    -8.3212   -12.7276     3.1090   -13.4150     6.2026    -2.5742    -9.8797    -7.9559     0.1269    -7.0472     3.8932    -2.8621   -18.3964   -11.3368   -30.3788    -1.2513   -18.1481    -0.4892   -19.4421   -45.3266    -2.6922   -16.7761   -10.2033   -13.4362   -22.4852   -17.3112   -17.2126   -33.4086   -36.6677    -5.2752    -6.2989     8.6906   -12.9885    -8.5237   -26.8696   -17.2474   -38.7485   -45.5422   -61.9564   -79.0477   -12.3958   -22.8175   -33.2534    -7.9743    -3.7661    -8.1966    -9.2561    -4.5268    -7.4630     4.1142     6.4744     0.1148    -3.2462
  1207.946 0.563E+18 0.549E+05    4.8524   11.4716   -7.4435   -2.7395   -2.7801    -5.1889    10.8058    -0.5741    11.2442    -2.6726   -14.2698   -15.5299   -26.2240   -29.6015     3.7730     3.6041     3.3996     6.1832    10.8705     4.3690     3.2613   -10.4546    -8.2363   -12.6676     3.1858   -13.2907     6.2570    -2.4862    -9.7770    -7.8777     0.2264    -6.9399     3.9814    -2.7763   -18.2697   -11.2320   -30.1398    -1.1494   -17.9952    -0.4290   -19.2840   -45.0503    -2.6137   -16.6406   -10.0949   -13.3184   -22.3823   -17.1839   -17.0856   -33.2400   -36.4178    -5.1747    -6.1826     8.7600   -12.8323    -8.3878   -26.6789   -17.1342   -38.5628   -45.3342   -61.7093   -78.7478   -12.2705   -22.6682   -33.0753    -7.9048    -3.6453    -8.0594    -9.1278    -4.4244    -7.3625     4.2082     6.5674     0.2080    -3.1396
  1214.431 0.614E+18 0.602E+05    4.9215   11.5410   -7.2885   -2.6118   -2.6620    -5.0425    10.8306    -0.4565    11.2866    -2.5620   -14.0951   -15.3720   -26.0358   -29.4195     3.8451     3.6714     3.4622     6.2646    10.9191     4.3910     3.3317   -10.3464    -8.1269   -12.5920     3.2744   -13.1451     6.3170    -2.3769    -9.6466    -7.7848     0.3422    -6.8181     4.0766    -2.6760   -18.1209   -11.1132   -29.8328    -1.0305   -17.8027    -0.3654   -19.0827   -44.6931    -2.5227   -16.4763    -9.9653   -13.1688   -22.2533   -17.0402   -16.9423   -33.0473   -36.1009    -5.0617    -6.0572     8.8252   -12.6475    -8.2492   -26.4379   -17.0089   -38.3421   -45.0908   -61.4197   -78.3945   -12.1196   -22.4906   -32.8585    -7.8275    -3.5067    -7.9080    -8.9691    -4.3073    -7.2374     4.3147     6.6547     0.3136    -3.0253
  1222.613 0.668E+18 0.660E+05    5.0026   11.6224   -7.0929   -2.4577   -2.5181    -4.8629    10.8604    -0.3181    11.3257    -2.4247   -13.8727   -15.1681   -25.7918   -29.1808     3.9293     3.7489     3.5287     6.3527    10.9613     4.4141     3.4033   -10.2310    -7.9893   -12.4975     3.3763   -12.9756     6.3839    -2.2435    -9.4847    -7.6746     0.4763    -6.6799     4.1797    -2.5595   -17.9473   -10.9788   -29.4500    -0.8928   -17.5656    -0.2976   -18.8328   -44.2453    -2.4174   -16.2794    -9.8118   -12.9830   -22.0934   -16.8782   -16.7809   -32.8276   -35.7092    -4.9346    -5.9216     8.8856   -12.4311    -8.1074   -26.1407   -16.8697   -38.0824   -44.8077   -61.0824   -77.9811   -11.9402   -22.2812   -32.5985    -7.7408    -3.3483    -7.7410    -8.7762    -4.1735    -7.0841     4.4351     6.7353     0.4328    -2.9024
  1232.629 0.725E+18 0.722E+05    5.0959   11.7162   -6.8548   -2.2761   -2.3474    -4.6485    10.8958    -0.1576    11.3613    -2.2592   -13.6001   -14.9158   -25.4889   -28.8822     4.0265     3.8375     3.5997     6.4481    10.9969     4.4386     3.4767   -10.1076    -7.8217   -12.3825     3.4919   -12.7810     6.4581    -2.0847    -9.2892    -7.5458     0.6294    -6.5246     4.2911    -2.4260   -17.7478   -10.8279   -28.9883    -0.7355   -17.2819    -0.2250   -18.5319   -43.7031    -2.2968   -16.0483    -9.6329   -12.7590   -21.9004   -16.6969   -16.6003   -32.5795   -35.2395    -4.7929    -5.7753     8.9412   -12.1814    -7.9624   -25.7850   -16.7161   -37.7816   -44.4832   -60.6951   -77.5049   -11.7309   -22.0385   -32.2932    -7.6439    -3.1696    -7.5579    -8.5475    -4.0221    -6.9009     4.5697     6.8092     0.5662    -2.7706
  1240.445 0.788E+18 0.789E+05    5.1721   11.7926   -6.6740   -2.1323   -2.2133    -4.4815    10.9235    -0.0278    11.4001    -2.1321   -13.3951   -14.7286   -25.2650   -28.6638     4.1053     3.9105     3.6634     6.5322    11.0393     4.4607     3.5458    -9.9972    -7.6946   -12.2953     3.5880   -12.6214     6.5214    -1.9607    -9.1392    -7.4428     0.7557    -6.3939     4.3897    -2.3164   -17.5845   -10.7007   -28.6332    -0.6058   -17.0617    -0.1601   -18.3000   -43.2884    -2.1979   -15.8643    -9.4892   -12.5870   -21.7526   -16.5434   -16.4473   -32.3718   -34.8754    -4.6725    -5.6456     9.0011   -11.9780    -7.8250   -25.5087   -16.5839   -37.5377   -44.2168   -60.3777   -77.1162   -11.5629   -21.8421   -32.0501    -7.5619    -3.0199    -7.3988    -8.3678    -3.8958    -6.7586     4.6837     6.8894     0.6790    -2.6528
  1242.851 0.859E+18 0.862E+05    5.2087   11.8293   -6.6266   -2.0753   -2.1641    -4.4251    10.9324     0.0306    11.4468    -2.0956   -13.3481   -14.6949   -25.2280   -28.6363     4.1404     3.9465     3.7099     6.5899    11.0977     4.4761     3.6045    -9.9176    -7.6632   -12.2757     3.6389   -12.5429     6.5593    -1.9176    -9.0961    -7.4010     0.8205    -6.3194     4.4594    -2.2617   -17.5052   -10.6276   -28.5248    -0.5396   -16.9890    -0.1136   -18.2288   -43.1699    -2.1492   -15.7900    -9.4271   -12.5368   -21.7127   -16.4538   -16.3577   -32.2573   -34.7560    -4.6009    -5.5534     9.0724   -11.8810    -7.7039   -25.4164   -16.5007   -37.4254   -44.0847   -60.2217   -76.9303   -11.4901   -21.7523   -31.9511    -7.5148    -2.9366    -7.2938    -8.3020    -3.8275    -6.7119     4.7506     6.9859     0.7453    -2.5662
  1246.578 0.935E+18 0.941E+05    5.2544   11.8751   -6.5483   -1.9980   -2.0951    -4.3434    10.9445     0.1046    11.4907    -2.0395   -13.2653   -14.6273   -25.1498   -28.5675     4.1837     3.9898     3.7588     6.6524    11.1504     4.4915     3.6631    -9.8337    -7.6111   -12.2432     3.6999   -12.4462     6.6018    -1.8564    -9.0295    -7.3469     0.8995    -6.2325     4.5352    -2.1945   -17.4069   -10.5425   -28.3576    -0.4587   -16.8822    -0.0644   -18.1206   -42.9818    -2.0899   -15.6909    -9.3470   -12.4596   -21.6510   -16.3502   -16.2544   -32.1223   -34.5788    -4.5186    -5.4533     9.1399   -11.7595    -7.5803   -25.2807   -16.4072   -37.2833   -43.9223   -60.0294   -76.6985   -11.3952   -21.6381   -31.8189    -7.4613    -2.8378    -7.1763    -8.2100    -3.7464    -6.6443     4.8283     7.0775     0.8223    -2.4727
  1251.709 0.101E+19 0.103E+06    5.3098   11.9307   -6.4371   -1.8993   -2.0053    -4.2348    10.9607     0.1957    11.5320    -1.9617   -13.1436   -14.5223   -25.0263   -28.4527     4.2369     4.0415     3.8110     6.7204    11.1980     4.5078     3.7227    -9.7439    -7.5360   -12.1954     3.7716   -12.3300     6.6500    -1.7756    -8.9371    -7.2786     0.9932    -6.1323     4.6174    -2.1143   -17.2886   -10.4447   -28.1292    -0.3626   -16.7394    -0.0117   -17.9729   -42.7204    -2.0189   -15.5654    -9.2473   -12.3529   -21.5641   -16.2317   -16.1363   -31.9654   -34.3411    -4.4249    -5.3448     9.2037   -11.6124    -7.4542   -25.0996   -16.3025   -37.1095   -43.7278   -59.7985   -76.4182   -11.2772   -21.4983   -31.6518    -7.4002    -2.7229    -7.0461    -8.0903    -3.6517    -6.5537     4.9173     7.1638     0.9104    -2.3722
  1257.149 0.110E+19 0.112E+06    5.3669   11.9879   -6.3198   -1.7967   -1.9116    -4.1213    10.9774     0.2895    11.5722    -1.8802   -13.0149   -14.4107   -24.8948   -28.3299     4.2913     4.0943     3.8631     6.7888    11.2438     4.5237     3.7817    -9.6540    -7.4570   -12.1454     3.8450   -12.2107     6.6987    -1.6914    -8.8403    -7.2083     1.0894    -6.0301     4.7004    -2.0318   -17.1669   -10.3451   -27.8890    -0.2638   -16.5900     0.0410   -17.8181   -42.4450    -1.9461   -15.4354    -9.1444   -12.2410   -21.4733   -16.1111   -16.0160   -31.8052   -34.0918    -4.3295    -5.2355     9.2661   -11.4608    -7.3286   -24.9100   -16.1963   -36.9303   -43.5280   -59.5612   -76.1298   -11.1552   -21.3540   -31.4784    -7.3383    -2.6053    -6.9139    -7.9656    -3.5548    -6.4592     5.0080     7.2484     1.0002    -2.2709
  1262.896 0.119E+19 0.122E+06    5.4256   12.0467   -6.1965   -1.6903   -1.8143    -4.0032    10.9946     0.3861    11.6114    -1.7950   -12.8793   -14.2924   -24.7553   -28.1989     4.3471     4.1483     3.9153     6.8577    11.2879     4.5394     3.8400    -9.5640    -7.3741   -12.0930     3.9201   -12.0883     6.7480    -1.6038    -8.7391    -7.1358     1.1880    -5.9259     4.7841    -1.9473   -17.0421   -10.2436   -27.6375    -0.1626   -16.4341     0.0938   -17.6562   -42.1563    -1.8717   -15.3009    -9.0384   -12.1241   -21.3785   -15.9884   -15.8937   -31.6416   -33.8316    -4.2326    -5.1252     9.3272   -11.3049    -7.2034   -24.7121   -16.0888   -36.7459   -43.3231   -59.3178   -75.8335   -11.0291   -21.2054   -31.2991    -7.2755    -2.4851    -6.7799    -7.8360    -3.4559    -6.3607     5.1005     7.3312     1.0918    -2.1688
  1269.026 0.129E+19 0.132E+06    5.4863   12.1076   -6.0656   -1.5791   -1.7122    -3.8789    11.0127     0.4863    11.6496    -1.7048   -12.7345   -14.1654   -24.6050   -28.0570     4.4050     4.2040     3.9678     6.9275    11.3303     4.5551     3.8981    -9.4732    -7.2859   -12.0372     3.9975   -11.9617     6.7983    -1.5118    -8.6319    -7.0603     1.2898    -5.8191     4.8688    -1.8600   -16.9129   -10.1395   -27.3717    -0.0581   -16.2701     0.1471   -17.4852   -41.8505    -1.7948   -15.1605    -8.9280   -12.0003   -21.2779   -15.8628   -15.7684   -31.4736   -33.5575    -4.1334    -5.0137     9.3868   -11.1434    -7.0786   -24.5038   -15.9791   -36.5545   -43.1114   -59.0660   -75.5267   -10.8980   -21.0513   -31.1119    -7.2113    -2.3616    -6.6436    -7.7001    -3.3542    -6.2570     5.1953     7.4120     1.1856    -2.0656
  1275.559 0.140E+19 0.144E+06    5.5493   12.1707   -5.9266   -1.4630   -1.6053    -3.7481    11.0318     0.5905    11.6868    -1.6092   -12.5801   -14.0290   -24.4432   -27.9033     4.4653     4.2617     4.0210     6.9983    11.3711     4.5710     3.9563    -9.3813    -7.1919   -11.9772     4.0771   -11.8308     6.8499    -1.4151    -8.5184    -6.9813     1.3947    -5.7095     4.9546    -1.7698   -16.7792   -10.0328   -27.0913     0.0498   -16.0973     0.2010   -17.3046   -41.5269    -1.7153   -15.0139    -8.8132   -11.8694   -21.1709   -15.7340   -15.6400   -31.3008   -33.2689    -4.0319    -4.9007     9.4449   -10.9761    -6.9539   -24.2847   -15.8673   -36.3560   -42.8925   -58.8056   -75.2088   -10.7616   -20.8913   -30.9165    -7.1454    -2.2347    -6.5048    -7.5576    -3.2495    -6.1478     5.2923     7.4908     1.2816    -1.9613
  1282.494 0.151E+19 0.156E+06    5.6143   12.2359   -5.7798   -1.3421   -1.4935    -3.6110    11.0521     0.6986    11.7230    -1.5084   -12.4165   -13.8833   -24.2701   -27.7379     4.5280     4.3213     4.0749     7.0703    11.4103     4.5873     4.0146    -9.2881    -7.0922   -11.9132     4.1591   -11.6956     6.9026    -1.3139    -8.3987    -6.8990     1.5028    -5.5972     5.0414    -1.6768   -16.6411    -9.9235   -26.7967     0.1609   -15.9162     0.2556   -17.1148   -41.1863    -1.6332   -14.8614    -8.6939   -11.7314   -21.0575   -15.6021   -15.5086   -31.1234   -32.9664    -3.9281    -4.7863     9.5015   -10.8032    -6.8295   -24.0552   -15.7533   -36.1504   -42.6666   -58.5366   -74.8802   -10.6201   -20.7256   -30.7132    -7.0777    -2.1046    -6.3638    -7.4088    -3.1419    -6.0330     5.3916     7.5676     1.3798    -1.8560
  1289.807 0.163E+19 0.169E+06    5.6812   12.3029   -5.6260   -1.2170   -1.3775    -3.4683    11.0734     0.8101    11.7584    -1.4026   -12.2443   -13.7292   -24.0866   -27.5617     4.5931     4.3828     4.1293     7.1432    11.4482     4.6040     4.0731    -9.1937    -6.9873   -11.8451     4.2431   -11.5567     6.9565    -1.2085    -8.2733    -6.8135     1.6136    -5.4824     5.1292    -1.5813   -16.4991    -9.8119   -26.4894     0.2749   -15.7276     0.3109   -16.9166   -40.8303    -1.5487   -14.7034    -8.5706   -11.5870   -20.9381   -15.4675   -15.3744   -30.9418   -32.6514    -3.8223    -4.6709     9.5569   -10.6252    -6.7054   -23.8163   -15.6373   -35.9384   -42.4344   -58.2601   -74.5420   -10.4740   -20.5548   -30.5028    -7.0084    -1.9716    -6.2209    -7.2542    -3.0317    -5.9132     5.4928     7.6425     1.4799    -1.7498
  1297.484 0.175E+19 0.184E+06    5.7498   12.3717   -5.4658   -1.0880   -1.2577    -3.3203    11.0958     0.9249    11.7929    -1.2924   -12.0643   -13.5673   -23.8935   -27.3753     4.6603     4.4459     4.1844     7.2170    11.4848     4.6211     4.1319    -9.0982    -6.8775   -11.7734     4.3289   -11.4143     7.0114    -1.0993    -8.1427    -6.7250     1.7269    -5.3655     5.2177    -1.4834   -16.3535    -9.6982   -26.1706     0.3915   -15.5320     0.3669   -16.7108   -40.4602    -1.4621   -14.5404    -8.4436   -11.4367   -20.8131   -15.3305   -15.2378   -30.7564   -32.3250    -3.7147    -4.5544     9.6109   -10.4427    -6.5816   -23.5688   -15.5195   -35.7207   -42.1965   -57.9766   -74.1950   -10.3237   -20.3794   -30.2858    -6.9377    -1.8362    -6.0764    -7.0944    -2.9191    -5.7887     5.5957     7.7158     1.5817    -1.6431
  1305.501 0.189E+19 0.199E+06    5.8198   12.4418   -5.2998   -0.9556   -1.1344    -3.1678    11.1191     1.0424    11.8267    -1.1782   -11.8773   -13.3984   -23.6917   -27.1800     4.7294     4.5106     4.2400     7.2916    11.5203     4.6386     4.1909    -9.0016    -6.7633   -11.6982     4.4163   -11.2688     7.0673    -0.9867    -8.0073    -6.6339     1.8423    -5.2467     5.3069    -1.3835   -16.2048    -9.5827   -25.8416     0.5103   -15.3304     0.4234   -16.4981   -40.0777    -1.3735   -14.3730    -8.3135   -11.2811   -20.6830   -15.1912   -15.0990   -30.5676   -31.9886    -3.6055    -4.4371     9.6638   -10.2563    -6.4582   -23.3139   -15.4003   -35.4979   -41.9536   -57.6870   -73.8401   -10.1697   -20.2000   -30.0630    -6.8655    -1.6986    -5.9306    -6.9300    -2.8046    -5.6602     5.7000     7.7873     1.6849    -1.5358
  1313.861 0.203E+19 0.215E+06    5.8913   12.5134   -5.1283   -0.8200   -1.0077    -3.0108    11.1433     1.1628    11.8598    -1.0599   -11.6835   -13.2226   -23.4814   -26.9756     4.8005     4.5767     4.2962     7.3670    11.5548     4.6565     4.2502    -8.9039    -6.6448   -11.6196     4.5054   -11.1204     7.1241    -0.8708    -7.8674    -6.5402     1.9599    -5.1260     5.3967    -1.2817   -16.0530    -9.4655   -25.5028     0.6313   -15.1228     0.4805   -16.2788   -39.6831    -1.2831   -14.2014    -8.1801   -11.1204   -20.5478   -15.0499   -14.9581   -30.3756   -31.6425    -3.4948    -4.3189     9.7156   -10.0659    -6.3351   -23.0517   -15.2796   -35.2701   -41.7057   -57.3914   -73.4777   -10.0123   -20.0165   -29.8346    -6.7920    -1.5590    -5.7835    -6.7611    -2.6880    -5.5276     5.8057     7.8573     1.7895    -1.4280
  1322.589 0.218E+19 0.233E+06    5.9642   12.5865   -4.9510   -0.6808   -0.8776    -2.8490    11.1686     1.2860    11.8922    -0.9375   -11.4826   -13.0396   -23.2621   -26.7618     4.8737     4.6445     4.3530     7.4434    11.5883     4.6750     4.3099    -8.8050    -6.5218   -11.5373     4.5961   -10.9689     7.1819    -0.7514    -7.7225    -6.4437     2.0796    -5.0034     5.4871    -1.1778   -15.8978    -9.3463   -25.1537     0.7546   -14.9090     0.5384   -16.0524   -39.2758    -1.1907   -14.0253    -8.0434   -10.9542   -20.4073   -14.9062   -14.8150   -30.1800   -31.2862    -3.3825    -4.1999     9.7662    -9.8714    -6.2123   -22.7818   -15.1572   -35.0371   -41.4527   -57.0895   -73.1072    -9.8510   -19.8289   -29.6003    -6.7170    -1.4172    -5.6351    -6.5875    -2.5694    -5.3907     5.9129     7.9257     1.8956    -1.3197
  1331.752 0.234E+19 0.252E+06    6.0391   12.6614   -4.7665   -0.5375   -0.7431    -2.6815    11.1951     1.4129    11.9239    -0.8099   -11.2730   -12.8478   -23.0320   -26.5366     4.9495     4.7144     4.4108     7.5209    11.6207     4.6942     4.3702    -8.7044    -6.3932   -11.4505     4.6889   -10.8134     7.2411    -0.6278    -7.5718    -6.3436     2.2021    -4.8783     5.5786    -1.0713   -15.7387    -9.2247   -24.7920     0.8808   -14.6876     0.5972   -15.8176   -38.8532    -1.0958   -13.8436    -7.9025   -10.7813   -20.2601   -14.7596   -14.6689   -29.9800   -30.9175    -3.2681    -4.0797     9.8156    -9.6718    -6.0896   -22.5026   -15.0327   -34.7975   -41.1931   -56.7796   -72.7267    -9.6852   -19.6361   -29.3586    -6.6401    -1.2727    -5.4849    -6.4081    -2.4481    -5.2486     6.0220     7.9923     2.0035    -1.2106
  1341.429 0.251E+19 0.272E+06    6.1162   12.7386   -4.5736   -0.3891   -0.6035    -2.5071    11.2232     1.5442    11.9547    -0.6763   -11.0530   -12.6456   -22.7889   -26.2978     5.0285     4.7867     4.4697     7.5999    11.6519     4.7142     4.4314    -8.6017    -6.2580   -11.3583     4.7842   -10.6531     7.3018    -0.4990    -7.4139    -6.2394     2.3280    -4.7500     5.6712    -0.9617   -15.5745    -9.1001   -24.4154     1.0105   -14.4571     0.6572   -15.5726   -38.4123    -0.9979   -13.6552    -7.7565   -10.6005   -20.1051   -14.6094   -14.5192   -29.7745   -30.5339    -3.1511    -3.9578     9.8637    -9.4661    -5.9668   -22.2122   -14.9056   -34.5500   -40.9257   -56.4601   -72.3340    -9.5138   -19.4370   -29.1082    -6.5608    -1.1249    -5.3323    -6.2217    -2.3236    -5.1003     6.1335     8.0571     2.1138    -1.1005
  1351.715 0.269E+19 0.294E+06    6.1960   12.8184   -4.3706   -0.2346   -0.4578    -2.3244    11.2531     1.6808    11.9847    -0.5353   -10.8207   -12.4310   -22.5306   -26.0429     5.1113     4.8620     4.5300     7.6808    11.6818     4.7353     4.4936    -8.4963    -6.1150   -11.2597     4.8827   -10.4871     7.3646    -0.3642    -7.2475    -6.1301     2.4580    -4.6180     5.7655    -0.8482   -15.4044    -8.9719   -24.0209     1.1444   -14.2158     0.7188   -15.3154   -37.9495    -0.8962   -13.4587    -7.6046   -10.4103   -19.9406   -14.4549   -14.3652   -29.5625   -30.1326    -3.0310    -3.8338     9.9103    -9.2529    -5.8437   -21.9085   -14.7752   -34.2930   -40.6486   -56.1289   -71.9267    -9.3358   -19.2304   -28.8473    -6.4787    -0.9730    -5.1770    -6.0271    -2.1951    -4.9445     6.2478     8.1197     2.2268    -0.9889
  1362.697 0.288E+19 0.317E+06    6.2789   12.9014   -4.1563   -0.0731   -0.3051    -2.1324    11.2850     1.8234    12.0138    -0.3862   -10.5747   -12.2025   -22.2550   -25.7700     5.1984     4.9407     4.5920     7.7639    11.7103     4.7575     4.5572    -8.3879    -5.9630   -11.1539     4.9848   -10.3145     7.4296    -0.2224    -7.0716    -6.0151     2.5927    -4.4816     5.8616    -0.7303   -15.2275    -8.8395   -23.6063     1.2831   -13.9622     0.7821   -15.0446   -37.4620    -0.7904   -13.2531    -7.4457   -10.2094   -19.7656   -14.2952   -14.2061   -29.3429   -29.7113    -2.9072    -3.7073     9.9555    -9.0312    -5.7201   -21.5897   -14.6410   -34.0252   -40.3607   -55.7845   -71.5026    -9.1501   -19.0151   -28.5744    -6.3934    -0.8163    -5.0182    -5.8230    -2.0621    -4.7802     6.3654     8.1802     2.3432    -0.8757
  1374.448 0.308E+19 0.341E+06    6.3652   12.9877   -3.9298    0.0958   -0.1449    -1.9303    11.3191     1.9725    12.0419    -0.2282   -10.3138   -11.9591   -21.9610   -25.4777     5.2900     5.0230     4.6558     7.8493    11.7374     4.7810     4.6221    -8.2761    -5.8016   -11.0405     5.0907   -10.1348     7.4970    -0.0732    -6.8854    -5.8940     2.7324    -4.3405     5.9599    -0.6077   -15.0432    -8.7025   -23.1700     1.4271   -13.6954     0.8473   -14.7590   -36.9480    -0.6801   -13.0377    -7.2794    -9.9971   -19.5793   -14.1301   -14.0416   -29.1151   -29.2684    -2.7794    -3.5781     9.9990    -8.8004    -5.5959   -21.2546   -14.5028   -33.7457   -40.0609   -55.4258   -71.0605    -8.9563   -18.7906   -28.2886    -6.3045    -0.6546    -4.8558    -5.6089    -1.9243    -4.6069     6.4866     8.2383     2.4632    -0.7605
  1387.020 0.328E+19 0.368E+06    6.4549   13.0774   -3.6909    0.2724    0.0230    -1.7180    11.3554     2.1282    12.0691    -0.0613   -10.0377   -11.7005   -21.6483   -25.1659     5.3863     5.1090     4.7214     7.9372    11.7630     4.8056     4.6884    -8.1610    -5.6306   -10.9194     5.2006    -9.9478     7.5670     0.0837    -6.6888    -5.7666     2.8774    -4.1946     6.0603    -0.4803   -14.8513    -8.5607   -22.7113     1.5765   -13.4150     0.9145   -14.4583   -36.4067    -0.5652   -12.8121    -7.1055    -9.7731   -19.3815   -13.9592   -13.8714   -28.8788   -28.8033    -2.6476    -3.4460    10.0411    -8.5600    -5.4708   -20.9028   -14.3603   -33.4541   -39.7490   -55.0522   -70.5998    -8.7540   -18.5566   -27.9895    -6.2122    -0.4875    -4.6894    -5.3843    -1.7813    -4.4244     6.6116     8.2942     2.5870    -0.6432
  1400.457 0.350E+19 0.396E+06    6.5481   13.1706   -3.4393    0.4568    0.1987    -1.4954    11.3938     2.2905    12.0952     0.1146    -9.7464   -11.4268   -21.3168   -24.8345     5.4872     5.1987     4.7888     8.0275    11.7870     4.8314     4.7560    -8.0427    -5.4499   -10.7907     5.3145    -9.7535     7.6395     0.2481    -6.4817    -5.6330     3.0277    -4.0437     6.1628    -0.3479   -14.6518    -8.4143   -22.2300     1.7312   -13.1211     0.9835   -14.1424   -35.8378    -0.4457   -12.5764    -6.9240    -9.5375   -19.1722   -13.7827   -13.6956   -28.6341   -28.3157    -2.5118    -3.3111    10.0814    -8.3101    -5.3452   -20.5340   -14.2137   -33.1505   -39.4249   -54.6639   -70.1205    -8.5434   -18.3130   -27.6773    -6.1164    -0.3150    -4.5191    -5.1493    -1.6334    -4.2326     6.7404     8.3478     2.7145    -0.5239
  1414.798 0.373E+19 0.427E+06    6.6448   13.2673   -3.1755    0.6489    0.3821    -1.2626    11.4342     2.4593    12.1204     0.2991    -9.4403   -11.1384   -20.9672   -24.4842     5.5925     5.2919     4.8578     8.1200    11.8094     4.8582     4.8248    -7.9212    -5.2598   -10.6548     5.4323    -9.5520     7.7143     0.4201    -6.2645    -5.4934     3.1832    -3.8881     6.2676    -0.2107   -14.4448    -8.2631   -21.7265     1.8914   -12.8139     1.0544   -13.8115   -35.2419    -0.3217   -12.3307    -6.7350    -9.2906   -18.9520   -13.6006   -13.5142   -28.3810   -27.8060    -2.3719    -3.1732    10.1204    -8.0508    -5.2185   -20.1486   -14.0629   -32.8350   -39.0887   -54.2608   -69.6227    -8.3243   -18.0600   -27.3519    -6.0173    -0.1370    -4.3446    -4.9040    -1.4803    -4.0318     6.8730     8.3993     2.8458    -0.4024
  1430.080 0.398E+19 0.459E+06    6.7449   13.3674   -2.8997    0.8486    0.5729    -1.0199    11.4764     2.6345    12.1446     0.4921    -9.1197   -10.8357   -20.6000   -24.1157     5.7020     5.3884     4.9284     8.2147    11.8301     4.8859     4.8945    -7.7969    -5.0608   -10.5120     5.5539    -9.3435     7.7914     0.5993    -6.0373    -5.3481     3.3439    -3.7277     6.3745    -0.0688   -14.2305    -8.1073   -21.2008     2.0567   -12.4937     1.1268   -13.4661   -34.6194    -0.1935   -12.0753    -6.5388    -9.0326   -18.7213   -13.4130   -13.3274   -28.1198   -27.2745    -2.2281    -3.0325    10.1577    -7.7822    -5.0911   -19.7468   -13.9082   -32.5078   -38.7407   -53.8435   -69.1069    -8.0971   -17.7979   -27.0137    -5.9153     0.0463    -4.1661    -4.6486    -1.3224    -3.8222     7.0093     8.4487     2.9809    -0.2787
  1446.343 0.423E+19 0.494E+06    6.8482   13.4708   -2.6121    1.0557    0.7711    -0.7677    11.5202     2.8157    12.1677     0.6930    -8.7851   -10.5194   -20.2160   -23.7297     5.8153     5.4881     5.0002     8.3115    11.8491     4.9142     4.9650    -7.6700    -4.8532   -10.3629     5.6793    -9.1281     7.8706     0.7855    -5.8007    -5.1973     3.5097    -3.5627     6.4834     0.0777   -14.0091    -7.9470   -20.6536     2.2272   -12.1608     1.2008   -13.1064   -33.9707    -0.0613   -11.8104    -6.3354    -8.7642   -18.4807   -13.2202   -13.1353   -27.8507   -26.7216    -2.0807    -2.8889    10.1936    -7.5045    -4.9629   -19.3288   -13.7497   -32.1693   -38.3812   -53.4122   -68.5735    -7.8620   -17.5269   -26.6630    -5.8104     0.2350    -3.9835    -4.3835    -1.1598    -3.6043     7.1493     8.4960     3.1197    -0.1528
  1463.661 0.449E+19 0.531E+06    6.9550   13.5776   -2.3126    1.2705    0.9768    -0.5057    11.5656     3.0030    12.1897     0.9019    -8.4365   -10.1896   -19.8152   -23.3266     5.9324     5.5908     5.0733     8.4102    11.8662     4.9430     5.0360    -7.5408    -4.6371   -10.2077     5.8084    -8.9058     7.9518     0.9788    -5.5546    -5.0412     3.6807    -3.3929     6.5946     0.2289   -13.7804    -7.7821   -20.0840     2.4030   -11.8151     1.2761   -12.7322   -33.2953     0.0749   -11.5359    -6.1249    -8.4853   -18.2304   -13.0219   -12.9378   -27.5735   -26.1467    -1.9294    -2.7425    10.2280    -7.2173    -4.8338   -18.8942   -13.5873   -31.8191   -38.0100   -52.9666   -68.0222    -7.6188   -17.2468   -26.2996    -5.7029     0.4294    -3.7964    -4.1083    -0.9922    -3.3780     7.2933     8.5414     3.2625    -0.0244
  1482.168 0.477E+19 0.571E+06    7.0656   13.6881   -2.0002    1.4937    1.1907    -0.2331    11.6125     3.1970    12.2105     1.1194    -8.0725    -9.8451   -19.3964   -22.9053     6.0534     5.6968     5.1477     8.5110    11.8811     4.9721     5.1075    -7.4091    -4.4118   -10.0463     5.9417    -8.6759     8.0352     1.1799    -5.2983    -4.8793     3.8575    -3.2180     6.7082     0.3853   -13.5437    -7.6121   -19.4899     2.5845   -11.4554     1.3528   -12.3421   -32.5906     0.2154   -11.2509    -5.9066    -8.1950   -17.9700   -12.8176   -12.7344   -27.2874   -25.5475    -1.7740    -2.5927    10.2608    -6.9199    -4.7036   -18.4414   -13.4208   -31.4563   -37.6258   -52.5054   -67.4512    -7.3667   -16.9568   -25.9223    -5.5926     0.6300    -3.6044    -3.8222    -0.8194    -3.1426     7.4416     8.5846     3.4095     0.1066
  1503.284 0.505E+19 0.614E+06    7.1864   13.8091   -1.6524    1.7400    1.4272     0.0686    11.6641     3.4096    12.2287     1.3606    -7.6668    -9.4603   -18.9283   -22.4334     6.1857     5.8121     5.2261     8.6182    11.8912     5.0027     5.1811    -7.2697    -4.1613    -9.8671     6.0867    -8.4247     8.1251     1.4022    -5.0138    -4.7015     4.0503    -3.0285     6.8290     0.5560   -13.2849    -7.4279   -18.8297     2.7823   -11.0572     1.4340   -11.9090   -31.8066     0.3684   -10.9369    -5.6668    -7.8733   -17.6809   -12.5967   -12.5144   -26.9767   -24.8829    -1.6066    -2.4334    10.2901    -6.5940    -4.5695   -17.9392   -13.2420   -31.0585   -37.2060   -52.0010   -66.8261    -7.0900   -16.6391   -25.5067    -5.4740     0.8479    -3.3986    -3.5062    -0.6315    -2.8821     7.6019     8.6230     3.5687     0.2456
  1523.066 0.536E+19 0.659E+06    7.2977   13.9207   -1.3370    1.9656    1.6433     0.3433    11.7099     3.6044    12.2484     1.5785    -7.3003    -9.1146   -18.5080   -22.0113     6.3057     5.9175     5.2992     8.7182    11.9040     5.0303     5.2502    -7.1399    -3.9356    -9.7073     6.2207    -8.1933     8.2079     1.6044    -4.7565    -4.5401     4.2285    -2.8526     6.9429     0.7134   -13.0466    -7.2569   -18.2275     2.9648   -10.6948     1.5095   -11.5150   -31.0935     0.5083   -10.6499    -5.4473    -7.5823   -17.4213   -12.3915   -12.3101   -26.6891   -24.2762    -1.4511    -2.2832    10.3218    -6.2936    -4.4396   -17.4806   -13.0756   -30.6927   -36.8189   -51.5362   -66.2506    -6.8362   -16.3474   -25.1261    -5.3652     1.0506    -3.2049    -3.2177    -0.4579    -2.6459     7.7514     8.6653     3.7170     0.3775
  1544.370 0.567E+19 0.708E+06    7.4134   14.0369   -1.0065    2.2014    1.8691     0.6303    11.7572     3.8068    12.2667     1.8059    -6.9164    -8.7525   -18.0678   -21.5692     6.4296     6.0263     5.3734     8.8204    11.9139     5.0578     5.3191    -7.0079    -3.6998    -9.5413     6.3596    -7.9528     8.2929     1.8154    -4.4877    -4.3727     4.4137    -2.6705     7.0597     0.8770   -12.7988    -7.0798   -17.5960     3.1541   -10.3163     1.5863   -11.1024   -30.3456     0.6530   -10.3507    -5.2189    -7.2787   -17.1510   -12.1792   -12.0987   -26.3909   -23.6405    -1.2907    -2.1289    10.3518    -5.9806    -4.3081   -17.0002   -12.9044   -30.3119   -36.4165   -51.0527   -65.6517    -6.5718   -16.0440   -24.7289    -5.2538     1.2610    -3.0049    -2.9165    -0.2781    -2.3995     7.9061     8.7055     3.8707     0.5130
  1566.507 0.601E+19 0.760E+06    7.5299   14.1539   -0.6734    2.4393    2.0970     0.9193    11.8039     4.0101    12.2844     2.0341    -6.5298    -8.3889   -17.6256   -21.1258     6.5532     6.1350     5.4470     8.9223    11.9225     5.0843     5.3868    -6.8768    -3.4631    -9.3760     6.4994    -7.7107     8.3778     2.0277    -4.2177    -4.2051     4.6003    -2.4872     7.1771     1.0418   -12.5493    -6.9015   -16.9575     3.3445    -9.9352     1.6626   -10.6860   -29.5903     0.7975   -10.0495    -4.9891    -6.9739   -16.8807   -11.9657   -11.8861   -26.0908   -22.9982    -1.1299    -1.9738    10.3813    -5.6648    -4.1764   -16.5149   -12.7328   -29.9281   -36.0111   -50.5656   -65.0482    -6.3058   -15.7387   -24.3285    -5.1431     1.4732    -2.8034    -2.6131    -0.0974    -2.1521     8.0620     8.7450     4.0255     0.6493
  1589.355 0.635E+19 0.816E+06    7.6462   14.2712   -0.3400    2.6778    2.3253     1.2083    11.8498     4.2131    12.3016     2.2613    -6.1437    -8.0265   -17.1851   -20.6846     6.6755     6.2430     5.5196     9.0234    11.9299     5.1099     5.4527    -6.7473    -3.2274    -9.2126     6.6393    -7.4684     8.4619     2.2396    -3.9484    -4.0387     4.7871    -2.3039     7.2944     1.2066   -12.2995    -6.7231   -16.3168     3.5346    -9.5543     1.7380   -10.2690   -28.8331     0.9410    -9.7484    -4.7596    -6.6705   -16.6126   -11.7521   -11.6735   -25.7905   -22.3538    -0.9697    -1.8187    10.4103    -5.3480    -4.0449   -16.0278   -12.5618   -29.5439   -35.6052   -50.0779   -64.4439    -6.0398   -15.4335   -23.9276    -5.0339     1.6858    -2.6015    -2.3096     0.0830    -1.9055     8.2182     8.7843     4.1806     0.7858
  1612.942 0.672E+19 0.876E+06    7.7622   14.3886   -0.0066    2.9168    2.5540     1.4971    11.8947     4.4156    12.3185     2.4875    -5.7581    -7.6656   -16.7464   -20.2461     6.7963     6.3500     5.5913     9.1237    11.9362     5.1343     5.5170    -6.6194    -2.9927    -9.0514     6.7791    -7.2260     8.5453     2.4513    -3.6801    -3.8735     4.9742    -2.1205     7.4117     1.3716   -12.0496    -6.5446   -15.6738     3.7244    -9.1741     1.8124    -9.8512   -28.0741     1.0831    -9.4474    -4.5304    -6.3685   -16.3468   -11.5385   -11.4608   -25.4900   -21.7073    -0.8100    -1.6636    10.4390    -5.0303    -3.9136   -15.5391   -12.3915   -29.1592   -35.1989   -49.5895   -63.8388    -5.7740   -15.1287   -23.5261    -4.9263     1.8989    -2.3993    -2.0062     0.2628    -1.6599     8.3745     8.8233     4.3359     0.9225
  1637.220 0.710E+19 0.940E+06    7.8776   14.5059    0.3256    3.1555    2.7823     1.7847    11.9385     4.6170    12.3349     2.7117    -5.3746    -7.3076   -16.3114   -19.8119     6.9154     6.4560     5.6618     9.2228    11.9414     5.1577     5.5794    -6.4935    -2.7600    -8.8929     6.9186    -6.9842     8.6276     2.6618    -3.4136    -3.7102     5.1609    -1.9375     7.5286     1.5362   -11.8002    -6.3665   -15.0306     3.9131    -8.7957     1.8857    -9.4341   -27.3159     1.2235    -9.1477    -4.3024    -6.0693   -16.0845   -11.3254   -11.2486   -25.1902   -21.0609    -0.6515    -1.5089    10.4674    -4.7124    -3.7826   -15.0503   -12.2225   -28.7751   -34.7933   -49.1019   -63.2347    -5.5094   -14.8252   -23.1253    -4.8206     2.1117    -2.1974    -1.7040     0.4417    -1.4162     8.5305     8.8621     4.4910     1.0588
  1662.109 0.751E+19 0.101E+07    7.9917   14.6225    0.6552    3.3929    3.0093     2.0700    11.9811     4.8165    12.3512     2.9331    -4.9949    -6.9542   -15.8819   -19.3841     7.0322     6.5604     5.7311     9.3206    11.9458     5.1800     5.6398    -6.3698    -2.5303    -8.7377     7.0572    -6.7437     8.7087     2.8703    -3.1503    -3.5493     5.3467    -1.7556     7.6448     1.6998   -11.5523    -6.1893   -14.3900     4.0999    -8.4211     1.9577    -9.0191   -26.5617     1.3613    -8.8503    -4.0763    -5.7742   -15.8268   -11.1135   -11.0376   -24.8920   -20.4170    -0.4949    -1.3549    10.4956    -4.3954    -3.6521   -14.5633   -12.0553   -28.3931   -34.3898   -48.6168   -62.6337    -5.2470   -14.5242   -22.7267    -4.7173     2.3233    -1.9965    -1.4043     0.6187    -1.1755     8.6856     8.9008     4.6452     1.1945
  1687.514 0.793E+19 0.108E+07    8.1039   14.7381    0.9807    3.6281    3.2342     2.3517    12.0223     5.0133    12.3674     3.1507    -4.6206    -6.6068   -15.4601   -18.9646     7.1465     6.6630     5.7990     9.4168    11.9497     5.2012     5.6984    -6.2485    -2.3044    -8.5865     7.1945    -6.5055     8.7882     3.0759    -2.8911    -3.3915     5.5307    -1.5753     7.7601     1.8619   -11.3066    -6.0136   -13.7546     4.2840    -8.0519     2.0283    -8.6081   -25.8147     1.4960    -8.5565    -3.8531    -5.4847   -15.5746   -10.9034   -10.8284   -24.5963   -19.7785    -0.3406    -1.2021    10.5239    -4.0804    -3.5222   -14.0801   -11.8905   -28.0146   -33.9899   -48.1358   -62.0379    -4.9882   -14.2270   -22.3320    -4.6167     2.5329    -1.7976    -1.1084     0.7931    -0.9388     8.8392     8.9395     4.7979     1.3289
  1713.335 0.837E+19 0.116E+07    8.2137   14.8521    1.3007    3.8600    3.4559     2.6287    12.0621     5.2068    12.3837     3.3636    -4.2532    -6.2670   -15.0474   -18.5551     7.2577     6.7635     5.8655     9.5111    11.9532     5.2216     5.7552    -6.1297    -2.0832    -8.4395     7.3301    -6.2704     8.8661     3.2779    -2.6370    -3.2372     5.7123    -1.3972     7.8741     2.0218   -11.0641    -5.8400   -13.1270     4.4645    -7.6898     2.0975    -8.2025   -25.0779     1.6271    -8.2674    -3.6336    -5.2020   -15.3288   -10.6957   -10.6216   -24.3040   -19.1477    -0.1893    -1.0509    10.5523    -3.7683    -3.3933   -13.6024   -11.7288   -27.6409   -33.5949   -47.6608   -61.4495    -4.7339   -13.9349   -21.9424    -4.5193     2.7396    -1.6014    -0.8175     0.9643    -0.7071     8.9908     8.9784     4.9487     1.4616
  1739.480 0.884E+19 0.124E+07    8.3206   14.9642    1.6143    4.0879    3.6738     2.9001    12.1006     5.3965    12.4002     3.5715    -3.8941    -5.9356   -14.6451   -18.1566     7.3659     6.8617     5.9306     9.6036    11.9567     5.2411     5.8103    -6.0134    -1.8674    -8.2969     7.4635    -6.0389     8.9421     3.4757    -2.3889    -3.0868     5.8910    -1.2217     7.9866     2.1793   -10.8253    -5.6690   -12.5093     4.6408    -7.3361     2.1653    -7.8034   -24.3537     1.7540    -7.9839    -3.4184    -4.9271   -15.0899   -10.4909   -10.4178   -24.0159   -18.5266    -0.0415    -0.9017    10.5809    -3.4599    -3.2653   -13.1319   -11.5705   -27.2730   -33.2060   -47.1928   -60.8700    -4.4851   -13.6488   -21.5593    -4.4252     2.9426    -1.4087    -0.5325     1.1317    -0.4811     9.1399     9.0176     5.0969     1.5922
  1765.875 0.934E+19 0.133E+07    8.4242   15.0743    1.9206    4.3114    3.8875     3.1655    12.1376     5.5820    12.4170     3.7738    -3.5437    -5.6134   -14.2539   -17.7698     7.4710     6.9576     5.9943     9.6942    11.9603     5.2600     5.8638    -5.8997    -1.6571    -8.1590     7.5946    -5.8115     9.0163     3.6688    -2.1471    -2.9405     6.0665    -1.0492     8.0974     2.3338   -10.5909    -5.5007   -11.9028     4.8124    -6.9916     2.2316    -7.4115   -23.6437     1.8765    -7.7065    -3.2079    -4.6605   -14.8582   -10.2895   -10.2171   -23.7325   -17.9167     0.1024    -0.7546    10.6099    -3.1557    -3.1385   -12.6694   -11.4160   -26.9118   -32.8238   -46.7329   -60.3005    -4.2425   -13.3693   -21.1833    -4.3345     3.1413    -1.2201    -0.2543     1.2949    -0.2612     9.2860     9.0568     5.2422     1.7202
  1792.457 0.985E+19 0.143E+07    8.5243   15.1821    2.2192    4.5300    4.0965     3.4244    12.1733     5.7631    12.4341     3.9704    -3.2028    -5.3005   -13.8743   -17.3951     7.5729     7.0512     6.0567     9.7828    11.9643     5.2783     5.9159    -5.7883    -1.4527    -8.0254     7.7232    -5.5885     9.0886     3.8570    -1.9118    -2.7983     6.2384    -0.8799     8.2064     2.4854   -10.3609    -5.3356   -11.3085     4.9788    -6.6571     2.2965    -7.0273   -22.9490     1.9944    -7.4356    -3.0023    -4.4027   -14.6338   -10.0914   -10.0200   -23.4541   -17.3188     0.2422    -0.6098    10.6392    -2.8561    -3.0129   -12.2156   -11.2655   -26.5575   -32.4489   -46.2816   -59.7418    -4.0064   -13.0970   -20.8150    -4.2474     3.3353    -1.0361     0.0168     1.4534    -0.0478     9.4288     9.0963     5.3843     1.8453
  1819.173 0.104E+20 0.153E+07    8.6207   15.2875    2.5099    4.7434    4.3007     3.6766    12.2077     5.9398    12.4516     4.1613    -2.8714    -4.9973   -13.5062   -17.0323     7.6718     7.1424     6.1179     9.8695    11.9688     5.2962     5.9668    -5.6793    -1.2541    -7.8962     7.8492    -5.3701     9.1591     4.0403    -1.6832    -2.6601     6.4066    -0.7139     8.3135     2.6338   -10.1357    -5.1736   -10.7270     5.1400    -6.3327     2.3602    -6.6511   -22.2701     2.1076    -7.1713    -2.8018    -4.1540   -14.4165    -9.8970    -9.8264   -23.1808   -16.7334     0.3777    -0.4674    10.6689    -2.5612    -2.8885   -11.7709   -11.1193   -26.2106   -32.0815   -45.8392   -59.1944    -3.7773   -12.8322   -20.4548    -4.1638     3.5240    -0.8573     0.2804     1.6069     0.1589     9.5682     9.1358     5.5229     1.9672
  1845.966 0.110E+20 0.164E+07    8.7131   15.3904    2.7924    4.9515    4.4999     3.9219    12.2410     6.1120    12.4696     4.3465    -2.5498    -4.7036   -13.1499   -16.6817     7.7677     7.2313     6.1779     9.9543    11.9740     5.3138     6.0166    -5.5723    -1.0614    -7.7711     7.9725    -5.1564     9.2279     4.2184    -1.4614    -2.5260     6.5709    -0.5513     8.4186     2.7788    -9.9154    -5.0149   -10.1589     5.2956    -6.0189     2.4226    -6.2832   -21.6079     2.2160    -6.9140    -2.6065    -3.9143   -14.2063    -9.7064    -9.6365   -22.9129   -16.1613     0.5088    -0.3275    10.6990    -2.2713    -2.7655   -11.3358   -10.9774   -25.8714   -31.7220   -45.4063   -58.6587    -3.5554   -12.5751   -20.1029    -4.0838     3.7070    -0.6844     0.5362     1.7551     0.3588     9.7038     9.1753     5.6578     2.0854
  1872.863 0.116E+20 0.175E+07    8.8019   15.4910    3.0673    5.1547    4.6944     4.1610    12.2733     6.2799    12.4881     4.5263    -2.2373    -4.4189   -12.8044   -16.3421     7.8609     7.3181     6.2370    10.0374    11.9797     5.3313     6.0655    -5.4673    -0.8741    -7.6497     8.0933    -4.9470     9.2949     4.3919    -1.2458    -2.3956     6.7317    -0.3918     8.5220     2.9209    -9.6996    -4.8592    -9.6033     5.4461    -5.7150     2.4839    -5.9228   -20.9609     2.3199    -6.6630    -2.4159    -3.6832   -14.0026    -9.5191    -9.4501   -22.6499   -15.6014     0.6357    -0.1900    10.7295    -1.9859    -2.6437   -10.9095   -10.8396   -25.5392   -31.3697   -44.9819   -58.1338    -3.3401   -12.3252   -19.7586    -4.0070     3.8843    -0.5174     0.7845     1.8981     0.5522     9.8357     9.2145     5.7890     2.1997
  1899.882 0.122E+20 0.188E+07    8.8872   15.5896    3.3352    5.3533    4.8846     4.3942    12.3047     6.4441    12.5072     4.7014    -1.9331    -4.1423   -12.4688   -16.0126     7.9518     7.4031     6.2953    10.1192    11.9864     5.3488     6.1140    -5.3636    -0.6917    -7.5315     8.2120    -4.7415     9.3607     4.5610    -1.0358    -2.2685     6.8892    -0.2351     8.6238     3.0602    -9.4878    -4.7061    -9.0593     5.5918    -5.4202     2.5444    -5.5693   -20.3281     2.4198    -6.4178    -2.2297    -3.4598   -13.8046    -9.3347    -9.2665   -22.3911   -15.0527     0.7589    -0.0544    10.7607    -1.7045    -2.5226   -10.4913   -10.7052   -25.2132   -31.0238   -44.5651   -57.6183    -3.1310   -12.0818   -19.4213    -3.9330     4.0559    -0.3566     1.0256     2.0357     0.7394     9.9640     9.2536     5.9167     2.3103
  1927.137 0.129E+20 0.201E+07    8.9695   15.6863    3.5973    5.5480    5.0714     4.6224    12.3353     6.6049    12.5264     4.8722    -1.6359    -3.8725   -12.1415   -15.6918     8.0403     7.4865     6.3527    10.1993    11.9930     5.3661     6.1612    -5.2618    -0.5134    -7.4163     8.3287    -4.5393     9.4249     4.7264    -0.8308    -2.1445     7.0438    -0.0809     8.7240     3.1972    -9.2795    -4.5556    -8.5243     5.7331    -5.1333     2.6039    -5.2212   -19.7067     2.5158    -6.1777    -2.0474    -3.2433   -13.6119    -9.1531    -9.0856   -22.1362   -14.5130     0.8786     0.0790    10.7918    -1.4264    -2.4030   -10.0795   -10.5743   -24.8926   -30.6835   -44.1548   -57.1111    -2.9272   -11.8442   -19.0898    -3.8618     4.2216    -0.2027     1.2603     2.1677     0.9207    10.0887     9.2912     6.0406     2.4163
  1954.756 0.136E+20 0.215E+07    9.0494   15.7816    3.8549    5.7398    5.2557     4.8469    12.3652     6.7631    12.5459     5.0397    -1.3441    -3.6083   -11.8209   -15.3778     8.1270     7.5685     6.4093    10.2781    11.9997     5.3834     6.2074    -5.1614    -0.3383    -7.3033     8.4440    -4.3393     9.4879     4.8890    -0.6296    -2.0229     7.1963     0.0714     8.8230     3.3325    -9.0736    -4.4067    -7.9961     5.8710    -4.8524     2.6627    -4.8772   -19.0938     2.6087    -5.9414    -1.8680    -3.0323   -13.4234    -8.9733    -8.9065   -21.8837   -13.9797     0.9956     0.2109    10.8229    -1.1506    -2.2843    -9.6722   -10.4458   -24.5756   -30.3470   -43.7490   -56.6093    -2.7275   -11.6108   -18.7622    -3.7928     4.3817    -0.0559     1.4893     2.2941     1.0969    10.2099     9.3274     6.1612     2.5176
  1982.895 0.143E+20 0.230E+07    9.1276   15.8760    4.1095    5.9298    5.4384     5.0687    12.3946     6.9194    12.5656     5.2047    -1.0561    -3.3481   -11.5052   -15.0692     8.2121     7.6497     6.4654    10.3559    12.0062     5.4007     6.2527    -5.0621    -0.1655    -7.1920     8.5585    -4.1407     9.5500     5.0495    -0.4313    -1.9033     7.3474     0.2228     8.9212     3.4668    -8.8689    -4.2588    -7.4721     6.0065    -4.5758     2.7208    -4.5355   -18.4863     2.6992    -5.7078    -1.6907    -2.8254   -13.2383    -8.7944    -8.7284   -21.6325   -13.4502     1.1107     0.3418    10.8540    -0.8759    -2.1662    -9.2676   -10.3190   -24.2607   -30.0127   -43.3455   -56.1105    -2.5305   -11.3801   -18.4369    -3.7253     4.5360     0.0833     1.7136     2.4147     1.2684    10.3280     9.3616     6.2786     2.6139
  2012.712 0.151E+20 0.246E+07    9.2068   15.9727    4.3707    6.1248    5.6264     5.2958    12.4241     7.0785    12.5848     5.3725    -0.7613    -3.0827   -11.1833   -14.7552     8.2972     7.7319     6.5214    10.4337    12.0102     5.4178     6.2958    -4.9633     0.0108    -7.0796     8.6759    -3.9368     9.6122     5.2134    -0.2291    -1.7827     7.5018     0.3775     9.0207     3.6045    -8.6589    -4.1076    -6.9320     6.1439    -4.2933     2.7790    -4.1839   -17.8611     2.7897    -5.4691    -1.5100    -2.6153   -13.0517    -8.6113    -8.5460   -21.3749   -12.9046     1.2273     0.4745    10.8839    -0.5935    -2.0477    -8.8505   -10.1903   -23.9370   -29.6695   -42.9311   -55.5980    -2.3292   -11.1440   -18.1021    -3.6580     4.6880     0.2163     1.9402     2.5312     1.4399    10.4455     9.3914     6.3955     2.7057
  2038.177 0.160E+20 0.263E+07    9.2758   16.0553    4.5882    6.2889    5.7843     5.4873    12.4509     7.2160    12.6072     5.5154    -0.5153    -2.8606   -10.9136   -14.4915     8.3738     7.8049     6.5750    10.5060    12.0235     5.4362     6.3424    -4.8687     0.1603    -6.9809     8.7775    -3.7614     9.6688     5.3522    -0.0579    -1.6770     7.6345     0.5123     9.1101     3.7228    -8.4786    -3.9759    -6.4839     6.2634    -4.0549     2.8342    -3.8901   -17.3420     2.8707    -5.2659    -1.3549    -2.4366   -12.8899    -8.4509    -8.3863   -21.1508   -12.4502     1.3314     0.5939    10.9180    -0.3530    -1.9353    -8.5030   -10.0745   -23.6604   -29.3745   -42.5750   -55.1585    -2.1570   -10.9412   -17.8184    -3.5948     4.8157     0.3291     2.1297     2.6301     1.5842    10.5462     9.4264     6.4954     2.7856
  2074.987 0.167E+20 0.281E+07    9.3654   16.1651    4.8898    6.5135    6.0025     5.7464    12.4816     7.3934    12.6235     5.7029    -0.1772    -2.5594   -10.5489   -14.1386     8.4625     7.8945     6.6316    10.5861    12.0150     5.4520     6.3771    -4.7697     0.3597    -6.8590     8.9106    -3.5281     9.7335     5.5380     0.1700    -1.5463     7.8092     0.6866     9.2182     3.8799    -8.2378    -3.8053    -5.8545     6.4177    -3.7315     2.8935    -3.4837   -16.6159     2.9680    -4.9953    -1.1518    -2.2001   -12.6874    -8.2441    -8.1804   -20.8577   -11.8152     1.4609     0.7384    10.9426    -0.0299    -1.8123    -8.0174    -9.9313   -23.2878   -28.9815   -42.0996   -54.5695    -1.9262   -10.6707   -17.4307    -3.5234     4.9690     0.4485     2.3790     2.7395     1.7669    10.6684     9.4390     6.6172     2.8664
  2098.284 0.177E+20 0.300E+07    9.4287   16.2382    5.0774    6.6566    6.1403     5.9135    12.5066     7.5159    12.6483     5.8284     0.0352    -2.3675   -10.3156   -13.9101     8.5328     7.9612     6.6836    10.6543    12.0343     5.4715     6.4253    -4.6782     0.4908    -6.7696     9.0017    -3.3715     9.7862     5.6595     0.3197    -1.4513     7.9271     0.8082     9.3007     3.9852    -8.0772    -3.6866    -5.4702     6.5260    -3.5222     2.9466    -3.2303   -16.1704     3.0433    -4.8166    -1.0146    -2.0421   -12.5435    -8.0987    -8.0355   -20.6555   -11.4236     1.5579     0.8484    10.9794     0.1811    -1.7043    -7.7183    -9.8226   -23.0423   -28.7184   -41.7819   -54.1781    -1.7724   -10.4887   -17.1809    -3.4616     5.0725     0.5358     2.5393     2.8183     1.8885    10.7537     9.4736     6.7018     2.9304
  2137.229 0.186E+20 0.321E+07    9.5213   16.3475    5.3763    6.8803    6.3588     6.1699    12.5362     7.6906    12.6649     6.0117     0.3687    -2.0727    -9.9589   -13.5668     8.6175     8.0495     6.7388    10.7317    12.0233     5.4874     6.4557    -4.5825     0.6872    -6.6513     9.1351    -3.1371     9.8484     5.8426     0.5432    -1.3249     8.1008     0.9826     9.4078     4.1426    -7.8353    -3.5158    -4.8455     6.6823    -3.1985     3.0046    -2.8288   -15.4510     3.1412    -4.5489    -0.8141    -1.8070   -12.3487    -7.8907    -7.8285   -20.3604   -10.7924     1.6905     0.9918    11.0030     0.5009    -1.5825    -7.2361    -9.6752   -22.6677   -28.3236   -41.3036   -53.5854    -1.5382   -10.2141   -16.7911    -3.3874     5.2028     0.6211     2.7748     2.9031     2.0559    10.8641     9.4743     6.8117     2.9882
  2163.827 0.196E+20 0.342E+07    9.5903   16.4245    5.5763    7.0327    6.5067     6.3465    12.5611     7.8179    12.6884     6.1420     0.5938    -1.8711    -9.7142   -13.3287     8.6873     8.1180     6.7901    10.7993    12.0370     5.5065     6.4990    -4.4927     0.8248    -6.5600     9.2314    -2.9707     9.9008     5.9703     0.6997    -1.2284     8.2248     1.1102     9.4923     4.2542    -7.6644    -3.3910    -4.4346     6.7979    -2.9744     3.0573    -2.5604   -14.9758     3.2199    -4.3609    -0.6707    -1.6395   -12.2025    -7.7376    -7.6759   -20.1463   -10.3740     1.7939     1.1047    11.0370     0.7224    -1.4744    -6.9170    -9.5593   -22.4057   -28.0440   -40.9653   -53.1681    -1.3724   -10.0182   -16.5232    -3.3221     5.2936     0.6844     2.9352     2.9659     2.1732    10.9441     9.4959     6.8910     3.0353
  2203.573 0.205E+20 0.365E+07    9.6843   16.5297    5.8616    7.2477    6.7176     6.5914    12.5892     7.9849    12.7064     6.3152     0.9108    -1.5929    -9.3778   -13.0066     8.7665     8.2028     6.8437    10.8733    12.0266     5.5229     6.5270    -4.4006     1.0116    -6.4480     9.3610    -2.7427     9.9597     6.1448     0.9116    -1.1094     8.3921     1.2796     9.5961     4.4068    -7.4293    -3.2251    -3.8396     6.9527    -2.6605     3.1135    -2.1798   -14.2915     3.3173    -4.1049    -0.4791    -1.4121   -12.0206    -7.5344    -7.4736   -19.8580    -9.7713     1.9277     1.2438    11.0612     1.0269    -1.3550    -6.4576    -9.4099   -22.0416   -27.6601   -40.4997   -52.5913    -1.1416    -9.7470   -16.1450    -3.2449     5.3929     0.7275     3.1468     3.0199     2.3179    11.0374     9.4854     6.9839     3.0653
  2232.755 0.216E+20 0.390E+07    9.7576   16.6084    6.0664    7.4041    6.8703     6.7715    12.6136     8.1134    12.7294     6.4463     1.1403    -1.3891    -9.1305   -12.7674     8.8345     8.2715     6.8942    10.9395    12.0367     5.5417     6.5665    -4.3128     1.1512    -6.3571     9.4597    -2.5715    10.0109     6.2743     1.0697    -1.0137     8.5184     1.4100     9.6811     4.5213    -7.2534    -3.0976    -3.4188     7.0729    -2.4288     3.1654    -1.9069   -13.8056     3.3984    -3.9138    -0.3339    -1.2400   -11.8761    -7.3774    -7.3172   -19.6377    -9.3425     2.0357     1.3574    11.0934     1.2514    -1.2475    -6.1311    -9.2886   -21.7714   -27.3723   -40.1511   -52.1608    -0.9685    -9.5426   -15.8682    -3.1764     5.4641     0.7592     3.2997     3.0610     2.4252    11.1079     9.4939     7.0537     3.0908
  2276.482 0.226E+20 0.416E+07    9.8578   16.7160    6.3584    7.6250    7.0884     7.0211    12.6406     8.2819    12.7467     6.6197     1.4627    -1.1091    -8.7925   -12.4461     8.9102     8.3564     6.9463    11.0112    12.0207     5.5574     6.5879    -4.2245     1.3400    -6.2470     9.5931    -2.3359    10.0679     6.4512     1.2830    -0.8968     8.6894     1.5838     9.7857     4.6785    -7.0104    -2.9272    -2.8086     7.2345    -2.1042     3.2202    -1.5197   -13.1056     3.4988    -3.6533    -0.1400    -1.0071   -11.6985    -7.1681    -7.1088   -19.3398    -8.7239     2.1764     1.4980    11.1153     1.5608    -1.1286    -5.6604    -9.1311   -21.3946   -26.9757   -39.6693   -51.5636    -0.7268    -9.2588   -15.4762    -3.0950     5.5320     0.7521     3.4984     3.0800     2.5527    11.1861     9.4630     7.1316     3.0867
  2307.492 0.237E+20 0.443E+07    9.9326   16.7940    6.5612    7.7803    7.2405     7.1990    12.6642     8.4083    12.7693     6.7480     1.6890    -0.9093    -8.5501   -12.2127     8.9756     8.4239     6.9954    11.0754    12.0289     5.5759     6.6244    -4.1394     1.4773    -6.1586     9.6912    -2.1651    10.1174     6.5788     1.4382    -0.8040     8.8145     1.7133     9.8694     4.7924    -6.8350    -2.8005    -2.3918     7.3554    -1.8729     3.2707    -1.2507   -12.6250     3.5799    -3.4646     0.0030    -0.8362   -11.5588    -7.0116    -6.9529   -19.1199    -8.2989     2.2856     1.6101    11.1464     1.7820    -1.0229    -5.3373    -9.0083   -21.1248   -26.6887   -39.3211   -51.1337    -0.5525    -9.0530   -15.1997    -3.0255     5.5797     0.7488     3.6378     3.0966     2.6458    11.2443     9.4590     7.1891     3.0885
  2360.688 0.247E+20 0.472E+07   10.0461   16.9137    6.8885    8.0288    7.4875     7.4760    12.6903     8.5910    12.7838     6.9348     2.0471    -0.6032    -8.1816   -11.8669     9.0494     8.5136     7.0457    11.1460    11.9977     5.5892     6.6321    -4.0559     1.6837    -6.0455     9.8397    -1.9009    10.1737     6.7734     1.6705    -0.6830     9.0040     1.9056     9.9813     4.9681    -6.5621    -2.6118    -1.7011     7.5353    -1.5091     3.3242    -0.8172   -11.8360     3.6871    -3.1771     0.2151    -0.5802   -11.3763    -6.7791    -6.7214   -18.7870    -7.5990     2.4420     1.7607    11.1620     2.1263    -0.9011    -4.8051    -8.8330   -20.7001   -26.2436   -38.7794   -50.4612    -0.2793    -8.7322   -14.7559    -2.9383     5.6104     0.6712     3.8363     3.0681     2.7597    11.3073     9.3919     7.2520     3.0353
  2398.446 0.258E+20 0.502E+07   10.1286   16.9995    7.1147    8.2020    7.6585     7.6720    12.7132     8.7268    12.8042     7.0721     2.2972    -0.3859    -7.9186   -11.6166     9.1138     8.5840     7.0934    11.2094    11.9958     5.6057     6.6596    -3.9742     1.8326    -5.9550     9.9475    -1.7118    10.2227     6.9127     1.8384    -0.5875     9.1410     2.0470    10.0694     5.0939    -6.3675    -2.4734    -1.2304     7.6670    -1.2529     3.3737    -0.5169   -11.2958     3.7717    -2.9707     0.3700    -0.3949   -11.2330    -6.6079    -6.5509   -18.5448    -7.1197     2.5600     1.8791    11.1887     2.3711    -0.7940    -4.4408    -8.7000   -20.3995   -25.9254   -38.3927   -49.9828    -0.0855    -8.5036   -14.4459    -2.8663     5.6302     0.6166     3.9739     3.0502     2.8425    11.3538     9.3621     7.2980     3.0015
  2439.827 0.270E+20 0.534E+07   10.2142   17.0894    7.3533    8.3846    7.8392     7.8775    12.7357     8.8674    12.8232     7.2140     2.5597    -0.1594    -7.6449   -11.3575     9.1774     8.6559     7.1402    11.2721    11.9883     5.6210     6.6822    -3.8945     1.9875    -5.8638    10.0602    -1.5132    10.2714     7.0580     2.0129    -0.4907     9.2842     2.1943    10.1597     5.2258    -6.1631    -2.3290    -0.7304     7.8034    -0.9846     3.4224    -0.1994   -10.7233     3.8570    -2.7551     0.5310    -0.2030   -11.0879    -6.4293    -6.3730   -18.2913    -6.6111     2.6817     2.0005    11.2129     2.6290    -0.6865    -4.0540    -8.5629   -20.0830   -25.5912   -37.9862   -49.4796     0.1175    -8.2641   -14.1185    -2.7942     5.6367     0.5370     4.1114     3.0156     2.9205    11.3948     9.3192     7.3385     2.9502
  2471.809 0.283E+20 0.568E+07   10.2818   17.1600    7.5348    8.5243    7.9762     8.0375    12.7567     8.9820    12.8453     7.3291     2.7620     0.0186    -7.4286   -11.1494     9.2370     8.7172     7.1859    11.3315    11.9982     5.6384     6.7174    -3.8149     2.1107    -5.7839    10.1494    -1.3581    10.3165     7.1724     2.1520    -0.4070     9.3975     2.3123    10.2366     5.3290    -6.0040    -2.2137    -0.3555     7.9120    -0.7774     3.4692     0.0430   -10.2918     3.9297    -2.5852     0.6599    -0.0503   -10.9625    -6.2863    -6.2306   -18.0905    -6.2282     2.7809     2.1035    11.2433     2.8303    -0.5875    -3.7630    -8.4510   -19.8382   -25.3304   -37.6695   -49.0888     0.2745    -8.0782   -13.8683    -2.7310     5.6447     0.4820     4.2187     2.9955     2.9861    11.4303     9.3014     7.3732     2.9176
  2503.529 0.297E+20 0.603E+07   10.3467   17.2284    7.7105    8.6595    8.1088     8.1926    12.7773     9.0934    12.8673     7.4410     2.9579     0.1912    -7.2188   -10.9473     9.2955     8.7770     7.2310    11.3899    12.0091     5.6555     6.7529    -3.7362     2.2302    -5.7059    10.2360    -1.2076    10.3608     7.2834     2.2869    -0.3254     9.5074     2.4269    10.3116     5.4290    -5.8498    -2.1018     0.0074     8.0168    -0.5774     3.5151     0.2781    -9.8741     3.9999    -2.4205     0.7852     0.0971   -10.8401    -6.1474    -6.0922   -17.8956    -5.8574     2.8767     2.2040    11.2737     3.0261    -0.4902    -3.4811    -8.3428   -19.6010   -25.0775   -37.3625   -48.7099     0.4260    -7.8987   -13.6262    -2.6700     5.6483     0.4226     4.3206     2.9721     3.0478    11.4628     9.2833     7.4048     2.8821
  2534.921 0.311E+20 0.640E+07   10.4090   17.2947    7.8801    8.7900    8.2367     8.3426    12.7973     9.2016    12.8892     7.5495     3.1472     0.3581    -7.0158   -10.7515     9.3529     8.8352     7.2753    11.4472    12.0209     5.6724     6.7887    -3.6588     2.3460    -5.6299    10.3199    -1.0620    10.4040     7.3907     2.4177    -0.2460     9.6138     2.5379    10.3846     5.5257    -5.7007    -1.9934     0.3583     8.1176    -0.3848     3.5601     0.5060    -9.4702     4.0674    -2.2610     0.9065     0.2392   -10.7210    -6.0126    -5.9580   -17.7067    -5.4988     2.9691     2.3018    11.3040     3.2164    -0.3949    -3.2084    -8.2385   -19.3717   -24.8328   -37.0654   -48.3434     0.5718    -7.7257   -13.3923    -2.6112     5.6483     0.3602     4.4172     2.9462     3.1058    11.4926     9.2653     7.4337     2.8447
  2566.070 0.326E+20 0.680E+07   10.4689   17.3591    8.0444    8.9166    8.3607     8.4884    12.8171     9.3074    12.9112     7.6554     3.3309     0.5204    -6.8182   -10.5606     9.4096     8.8923     7.3193    11.5040    12.0340     5.6893     6.8253    -3.5816     2.4587    -5.5552    10.4015    -0.9204    10.4468     7.4950     2.5449    -0.1682     9.7174     2.6462    10.4562     5.6196    -5.5558    -1.8878     0.6987     8.2151    -0.1984     3.6047     0.7277    -9.0784     4.1329    -2.1059     1.0246     0.3769   -10.6041    -5.8813    -5.8271   -17.5227    -5.1509     3.0587     2.3977    11.3347     3.4022    -0.3007    -2.9437    -8.1373   -19.1489   -24.5950   -36.7766   -47.9872     0.7127    -7.5584   -13.1654    -2.5540     5.6459     0.2961     4.5098     2.9190     3.1613    11.5206     9.2481     7.4607     2.8062
  2597.015 0.342E+20 0.722E+07   10.5268   17.4220    8.2040    9.0395    8.4811     8.6304    12.8366     9.4109    12.9334     7.7589     3.5095     0.6784    -6.6256   -10.3743     9.4660     8.9484     7.3631    11.5604    12.0485     5.7063     6.8628    -3.5045     2.5687    -5.4816    10.4812    -0.7823    10.4890     7.5967     2.6690    -0.0917     9.8185     2.7519    10.5266     5.7112    -5.4147    -1.7847     1.0294     8.3096    -0.0177     3.6490     0.9438    -8.6978     4.1966    -1.9548     1.1399     0.5106   -10.4892    -5.7530    -5.6993   -17.3431    -4.8126     3.1457     2.4919    11.3658     3.5839    -0.2073    -2.6864    -8.0389   -18.9321   -24.3632   -36.4952   -47.6403     0.8492    -7.3960   -12.9448    -2.4984     5.6417     0.2313     4.5989     2.8910     3.2147    11.5471     9.2321     7.4862     2.7673
  2627.775 0.358E+20 0.766E+07   10.5825   17.4831    8.3589    9.1588    8.5979     8.7684    12.8557     9.5116    12.9553     7.8596     3.6829     0.8319    -6.4385   -10.1932     9.5210     9.0031     7.4061    11.6157    12.0632     5.7230     6.8999    -3.4288     2.6756    -5.4099    10.5587    -0.6480    10.5303     7.6953     2.7896    -0.0174     9.9167     2.8548    10.5952     5.8001    -5.2776    -1.6845     1.3510     8.4008     0.1571     3.6923     1.1542    -8.3278     4.2579    -1.8081     1.2519     0.6398   -10.3775    -5.6280    -5.5748   -17.1683    -4.4836     3.2299     2.5837    11.3964     3.7613    -0.1159    -2.4360    -7.9437   -18.7213   -24.1380   -36.2216   -47.3030     0.9812    -7.2388   -12.7304    -2.4447     5.6356     0.1653     4.6843     2.8619     3.2655    11.5721     9.2162     7.5099     2.7276
  2658.363 0.375E+20 0.812E+07   10.6363   17.5428    8.5095    9.2748    8.7116     8.9028    12.8744     9.6102    12.9772     7.9579     3.8514     0.9812    -6.2564   -10.0167     9.5753     9.0568     7.4486    11.6703    12.0786     5.7396     6.9373    -3.3538     2.7798    -5.3396    10.6345    -0.5170    10.5708     7.7914     2.9070     0.0554    10.0125     2.9553    10.6625     5.8867    -5.1439    -1.5868     1.6640     8.4893     0.3267     3.7350     1.3595    -7.9678     4.3174    -1.6652     1.3611     0.7653   -10.2681    -5.5060    -5.4532   -16.9976    -4.1633     3.3118     2.6737    11.4271     3.9349    -0.0257    -2.1923    -7.8511   -18.5160   -23.9184   -35.9549   -46.9743     1.1093    -7.0861   -12.5218    -2.3924     5.6284     0.0993     4.7668     2.8324     3.3145    11.5958     9.2013     7.5324     2.6879
  2688.782 0.393E+20 0.861E+07   10.6885   17.6009    8.6559    9.3876    8.8222     9.0337    12.8927     9.7065    12.9991     8.0538     4.0154     1.1265    -6.0790    -9.8448     9.6286     9.1093     7.4906    11.7241    12.0947     5.7561     6.9749    -3.2795     2.8813    -5.2707    10.7084    -0.3892    10.6106     7.8849     3.0214     0.1264    10.1059     3.0534    10.7285     5.9710    -5.0137    -1.4915     1.9686     8.5753     0.4913     3.7770     1.5596    -7.6177     4.3751    -1.5260     1.4674     0.8871   -10.1613    -5.3867    -5.3344   -16.8309    -3.8515     3.3915     2.7618    11.4578     4.1047     0.0631    -1.9550    -7.7610   -18.3159   -23.7043   -35.6948   -46.6538     1.2336    -6.9377   -12.3186    -2.3415     5.6204     0.0337     4.8465     2.8029     3.3618    11.6187     9.1872     7.5539     2.6484
  2719.026 0.411E+20 0.912E+07   10.7391   17.6577    8.7982    9.4973    8.9298     9.1612    12.9107     9.8007    13.0211     8.1474     4.1749     1.2680    -5.9063    -9.6773     9.6812     9.1609     7.5322    11.7772    12.1115     5.7725     7.0125    -3.2060     2.9804    -5.2032    10.7806    -0.2644    10.6497     7.9759     3.1329     0.1958    10.1970     3.1493    10.7932     6.0533    -4.8867    -1.3985     2.2650     8.6589     0.6514     3.8184     1.7547    -7.2771     4.4312    -1.3905     1.5711     1.0056   -10.0569    -5.2701    -5.2182   -16.6680    -3.5479     3.4693     2.8482    11.4884     4.2707     0.1507    -1.7240    -7.6731   -18.1208   -23.4956   -35.4411   -46.3411     1.3546    -6.7932   -12.1205    -2.2917     5.6120    -0.0311     4.9237     2.7736     3.4075    11.6408     9.1743     7.5746     2.6094
  2749.061 0.431E+20 0.967E+07   10.7885   17.7131    8.9365    9.6040    9.0345     9.2856    12.9285     9.8930    13.0433     8.2390     4.3301     1.4057    -5.7379    -9.5138     9.7332     9.2116     7.5737    11.8301    12.1293     5.7890     7.0509    -3.1325     3.0770    -5.1366    10.8513    -0.1425    10.6884     8.0646     3.2415     0.2639    10.2860     3.2431    10.8569     6.1335    -4.7628    -1.3077     2.5530     8.7406     0.8071     3.8596     1.9447    -6.9461     4.4862    -1.2585     1.6722     1.1211    -9.9546    -5.1559    -5.1044   -16.5085    -3.2526     3.5456     2.9331    11.5194     4.4330     0.2377    -1.4995    -7.5869   -17.9305   -23.2917   -35.1934   -46.0360     1.4724    -6.6522   -11.9276    -2.2426     5.6038    -0.0940     4.9988     2.7452     3.4522    11.6626     9.1633     7.5947     2.5717
  2778.844 0.451E+20 0.102E+08   10.8364   17.7671    9.0707    9.7075    9.1362     9.4064    12.9459     9.9829    13.0653     8.3279     4.4806     1.5393    -5.5747    -9.3553     9.7841     9.2612     7.6144    11.8819    12.1474     5.8053     7.0888    -3.0604     3.1709    -5.0718    10.9202    -0.0236    10.7260     8.1506     3.3469     0.3299    10.3725     3.3344    10.9190     6.2115    -4.6423    -1.2193     2.8326     8.8200     0.9582     3.8998     2.1293    -6.6251     4.5396    -1.1303     1.7703     1.2331    -9.8553    -5.0445    -4.9935   -16.3532    -2.9659     3.6199     3.0159    11.5500     4.5911     0.3228    -1.2816    -7.5029   -17.7453   -23.0935   -34.9524   -45.7390     1.5869    -6.5151   -11.7399    -2.1946     5.5953    -0.1558     5.0714     2.7172     3.4953    11.6837     9.1531     7.6141     2.5347
  2808.406 0.473E+20 0.109E+08   10.8834   17.8199    9.2011    9.8082    9.2352     9.5242    12.9631    10.0711    13.0877     8.4149     4.6270     1.6694    -5.4157    -9.2007     9.8345     9.3100     7.6551    11.9334    12.1665     5.8217     7.1274    -2.9882     3.2627    -5.0080    10.9878     0.0926    10.7632     8.2343     3.4497     0.3946    10.4570     3.4239    10.9802     6.2876    -4.5245    -1.1330     3.1041     8.8978     1.1055     3.9398     2.3089    -6.3134     4.5920    -1.0055     1.8660     1.3426    -9.7580    -4.9354    -4.8847   -16.2009    -2.6871     3.6932     3.0974    11.5810     4.7457     0.4073    -1.0699    -7.4203   -17.5645   -22.8999   -34.7169   -45.4489     1.6988    -6.3810   -11.5568    -2.1470     5.5875    -0.2152     5.1422     2.6905     3.5375    11.7047     9.1449     7.6332     2.4992
  2837.876 0.495E+20 0.115E+08   10.9295   17.8715    9.3282    9.9064    9.3320     9.6392    12.9798    10.1573    13.1099     8.4997     4.7696     1.7959    -5.2609    -9.0504     9.8837     9.3578     7.6950    11.9839    12.1856     5.8379     7.1653    -2.9174     3.3521    -4.9458    11.0539     0.2065    10.7994     8.3159     3.5497     0.4573    10.5395     3.5115    11.0402     6.3619    -4.4094    -1.0487     3.3692     8.9739     1.2492     3.9789     2.4843    -6.0095     4.6432    -0.8838     1.9592     1.4493    -9.6636    -4.8285    -4.7782   -16.0518    -2.4149     3.7650     3.1770    11.6116     4.8970     0.4902    -0.8634    -7.3393   -17.3877   -22.7105   -34.4866   -45.1651     1.8082    -6.2498   -11.3777    -2.1003     5.5796    -0.2736     5.2110     2.6641     3.5784    11.7251     9.1373     7.6516     2.4643
  2867.255 0.518E+20 0.122E+08   10.9749   17.9221    9.4524   10.0023    9.4267     9.7518    12.9964    10.2421    13.1323     8.5829     4.9089     1.9195    -5.1097    -8.9034     9.9323     9.4049     7.7348    12.0342    12.2055     5.8541     7.2036    -2.8467     3.4396    -4.8845    11.1190     0.3184    10.8351     8.3956     3.6474     0.5188    10.6204     3.5975    11.0993     6.4348    -4.2965    -0.9661     3.6278     9.0488     1.3900     4.0176     2.6556    -5.7131     4.6936    -0.7649     2.0503     1.5539    -9.5712    -4.7233    -4.6734   -15.9052    -2.1490     3.8361     3.2555    11.6424     5.0454     0.5725    -0.6619    -7.2594   -17.2144   -22.5249   -34.2606   -44.8868     1.9157    -6.1208   -11.2022    -2.0539     5.5722    -0.3300     5.2784     2.6386     3.6185    11.7456     9.1312     7.6698     2.4306
  2896.518 0.543E+20 0.129E+08   11.0196   17.9718    9.5735   10.0958    9.5192     9.8618    13.0126    10.3253    13.1549     8.6641     5.0447     2.0399    -4.9623    -8.7603     9.9802     9.4513     7.7743    12.0839    12.2257     5.8702     7.2419    -2.7766     3.5251    -4.8244    11.1829     0.4282    10.8702     8.4733     3.7427     0.5786    10.6996     3.6819    11.1575     6.5060    -4.1860    -0.8853     3.8801     9.1225     1.5276     4.0558     2.8228    -5.4243     4.7430    -0.6490     2.1392     1.6562    -9.4812    -4.6200    -4.5706   -15.7612    -1.8895     3.9062     3.3325    11.6731     5.1907     0.6538    -0.4655    -7.1806   -17.0446   -22.3431   -34.0392   -44.6141     2.0211    -5.9942   -11.0304    -2.0078     5.5653    -0.3847     5.3442     2.6140     3.6577    11.7659     9.1265     7.6877     2.3980
  2925.610 0.568E+20 0.136E+08   11.0634   18.0203    9.6912   10.1868    9.6095     9.9690    13.0284    10.4064    13.1773     8.7431     5.1767     2.1568    -4.8193    -8.6216    10.0269     9.4966     7.8131    12.1326    12.2459     5.8861     7.2795    -2.7079     3.6083    -4.7660    11.2454     0.5357    10.9042     8.5487     3.8351     0.6364    10.7767     3.7643    11.2144     6.5755    -4.0781    -0.8066     4.1257     9.1946     1.6618     4.0930     2.9856    -5.1435     4.7912    -0.5363     2.2254     1.7558    -9.3943    -4.5190    -4.4699   -15.6204    -1.6367     3.9750     3.4077    11.7034     5.3326     0.7334    -0.2743    -7.1034   -16.8787   -22.1657   -33.8231   -44.3477     2.1242    -5.8703   -10.8625    -1.9626     5.5586    -0.4378     5.4082     2.5900     3.6956    11.7859     9.1225     7.7051     2.3662
  2954.520 0.595E+20 0.144E+08   11.1066   18.0679    9.8059   10.2755    9.6977    10.0737    13.0440    10.4861    13.2000     8.8203     5.3052     2.2706    -4.6801    -8.4865    10.0730     9.5413     7.8518    12.1810    12.2670     5.9021     7.3175    -2.6392     3.6896    -4.7086    11.3069     0.6412    10.9377     8.6222     3.9251     0.6928    10.8523     3.8451    11.2704     6.6434    -3.9725    -0.7297     4.3648     9.2657     1.7930     4.1300     3.1442    -4.8704     4.8386    -0.4266     2.3095     1.8534    -9.3095    -4.4198    -4.3710   -15.4821    -1.3903     4.0432     3.4817    11.7339     5.4715     0.8125    -0.0884    -7.0271   -16.7164   -21.9920   -33.6113   -44.0868     2.2254    -5.7485   -10.6981    -1.9175     5.5529    -0.4884     5.4710     2.5673     3.7329    11.8060     9.1204     7.7225     2.3361
  2983.371 0.623E+20 0.153E+08   11.1492   18.1146    9.9180   10.3622    9.7842    10.1762    13.0593    10.5644    13.2229     8.8959     5.4307     2.3814    -4.5444    -8.3550    10.1183     9.5853     7.8901    12.2289    12.2883     5.9180     7.3552    -2.5713     3.7690    -4.6524    11.3674     0.7450    10.9705     8.6938     4.0128     0.7476    10.9263     3.9246    11.3256     6.7099    -3.8688    -0.6543     4.5986     9.3357     1.9216     4.1663     3.2993    -4.6038     4.8852    -0.3195     2.3914     1.9489    -9.2273    -4.3221    -4.2737   -15.3460    -1.1492     4.1107     3.5543    11.7644     5.6080     0.8905     0.0934    -6.9518   -16.5570   -21.8216   -33.4035   -43.8306     2.3250    -5.6287   -10.5367    -1.8728     5.5477    -0.5373     5.5324     2.5455     3.7694    11.8262     9.1195     7.7396     2.3070
  3012.211 0.652E+20 0.162E+08   11.1913   18.1606   10.0277   10.4470    9.8692    10.2767    13.0743    10.6413    13.2457     8.9697     5.5533     2.4896    -4.4120    -8.2269    10.1627     9.6286     7.9280    12.2762    12.3097     5.9337     7.3926    -2.5041     3.8467    -4.5975    11.4271     0.8473    11.0024     8.7637     4.0983     0.8006    10.9988     4.0027    11.3800     6.7752    -3.7670    -0.5805     4.8277     9.4047     2.0478     4.2019     3.4513    -4.3430     4.9308    -0.2149     2.4713     2.0424    -9.1475    -4.2260    -4.1779   -15.2120    -0.9128     4.1774     3.6256    11.7946     5.7422     0.9675     0.2712    -6.8775   -16.4004   -21.6542   -33.1992   -43.5788     2.4231    -5.5105   -10.3780    -1.8285     5.5429    -0.5846     5.5926     2.5242     3.8049    11.8462     9.1194     7.7564     2.2786
  3041.056 0.683E+20 0.171E+08   11.2330   18.2058   10.1351   10.5301    9.9527    10.3753    13.0889    10.7169    13.2687     9.0420     5.6732     2.5951    -4.2829    -8.1022    10.2062     9.6712     7.9656    12.3230    12.3312     5.9493     7.4296    -2.4376     3.9227    -4.5438    11.4860     0.9482    11.0336     8.8320     4.1817     0.8520    11.0700     4.0795    11.4334     6.8393    -3.6669    -0.5082     5.0524     9.4729     2.1717     4.2368     3.6002    -4.0877     4.9754    -0.1128     2.5492     2.1341    -9.0704    -4.1312    -4.0835   -15.0799    -0.6807     4.2435     3.6957    11.8247     5.8743     1.0435     0.4455    -6.8040   -16.2462   -21.4897   -32.9983   -43.3311     2.5197    -5.3940   -10.2217    -1.7846     5.5386    -0.6306     5.6516     2.5035     3.8395    11.8662     9.1203     7.7728     2.2510
  3069.822 0.715E+20 0.181E+08   11.2740   18.2503   10.2400   10.6112   10.0346    10.4717    13.1032    10.7911    13.2917     9.1124     5.7902     2.6977    -4.1574    -7.9811    10.2488     9.7131     8.0027    12.3691    12.3528     5.9647     7.4662    -2.3720     3.9969    -4.4915    11.5440     1.0475    11.0640     8.8983     4.2627     0.9016    11.1397     4.1549    11.4860     6.9019    -3.5687    -0.4377     5.2721     9.5400     2.2930     4.2711     3.7458    -3.8387     5.0190    -0.0134     2.6249     2.2236    -8.9959    -4.0381    -3.9907   -14.9501    -0.4536     4.3089     3.7642    11.8545     6.0039     1.1183     0.6157    -6.7317   -16.0950   -21.3285   -32.8013   -43.0880     2.6148    -5.2793   -10.0682    -1.7412     5.5349    -0.6748     5.7095     2.4835     3.8733    11.8863     9.1222     7.7891     2.2243
  3098.512 0.748E+20 0.192E+08   11.3146   18.2940   10.3424   10.6903   10.1149    10.5660    13.1171    10.8639    13.3149     9.1812     5.9041     2.7975    -4.0354    -7.8637    10.2905     9.7542     8.0394    12.4146    12.3746     5.9799     7.5025    -2.3071     4.0692    -4.4406    11.6011     1.1452    11.0935     8.9629     4.3414     0.9493    11.2080     4.2289    11.5376     6.9633    -3.4724    -0.3687     5.4870     9.6062     2.4119     4.3046     3.8882    -3.5956     5.0617     0.0833     2.6984     2.3112    -8.9242    -3.9466    -3.8995   -14.8223    -0.2313     4.3736     3.8315    11.8841     6.1313     1.1921     0.7819    -6.6603   -15.9466   -21.1705   -32.6079   -42.8493     2.7083    -5.1663    -9.9174    -1.6981     5.5319    -0.7172     5.7661     2.4643     3.9062    11.9063     9.1252     7.8050     2.1986
  3127.197 0.783E+20 0.203E+08   11.3547   18.3370   10.4426   10.7678   10.1938    10.6586    13.1307    10.9354    13.3381     9.2483     6.0155     2.8946    -3.9167    -7.7497    10.3313     9.7947     8.0757    12.4596    12.3965     5.9950     7.5384    -2.2430     4.1399    -4.3909    11.6575     1.2417    11.1221     9.0258     4.4179     0.9953    11.2749     4.3016    11.5885     7.0234    -3.3777    -0.3013     5.6977     9.6716     2.5286     4.3374     4.0276    -3.3579     5.1033     0.1775     2.7699     2.3970    -8.8553    -3.8564    -3.8097   -14.6964    -0.0131     4.4378     3.8973    11.9135     6.2567     1.2648     0.9447    -6.5898   -15.8006   -21.0153   -32.4178   -42.6147     2.8006    -5.0548    -9.7689    -1.6555     5.5293    -0.7580     5.8217     2.4457     3.9382    11.9264     9.1291     7.8207     2.1737
  3155.887 0.820E+20 0.214E+08   11.3944   18.3794   10.5407   10.8436   10.2715    10.7493    13.1438    11.0057    13.3614     9.3138     6.1243     2.9891    -3.8012    -7.6391    10.3711     9.8344     8.1116    12.5039    12.4184     6.0098     7.5737    -2.1797     4.2089    -4.3427    11.7132     1.3369    11.1499     9.0870     4.4922     1.0393    11.3405     4.3731    11.6384     7.0824    -3.2848    -0.2355     5.9045     9.7362     2.6431     4.3693     4.1643    -3.1253     5.1440     0.2692     2.8393     2.4809    -8.7891    -3.7676    -3.7212   -14.5724     0.2012     4.5014     3.9618    11.9426     6.3802     1.3364     1.1041    -6.5202   -15.6570   -20.8629   -32.2310   -42.3838     2.8917    -4.9446    -9.6226    -1.6134     5.5273    -0.7975     5.8761     2.4276     3.9692    11.9466     9.1339     7.8361     2.1493
  3184.572 0.859E+20 0.227E+08   11.4338   18.4213   10.6368   10.9178   10.3480    10.8384    13.1567    11.0750    13.3849     9.3780     6.2306     3.0812    -3.6888    -7.5317    10.4103     9.8737     8.1473    12.5481    12.4407     6.0245     7.6090    -2.1167     4.2764    -4.2956    11.7683     1.4310    11.1770     9.1466     4.5644     1.0817    11.4049     4.4436    11.6878     7.1403    -3.1932    -0.1711     6.1073     9.8004     2.7559     4.4008     4.2983    -2.8979     5.1839     0.3586     2.9068     2.5633    -8.7255    -3.6800    -3.6338   -14.4499     0.4116     4.5648     4.0253    11.9717     6.5020     1.4074     1.2601    -6.4512   -15.5155   -20.7130   -32.0471   -42.1565     2.9819    -4.8356    -9.4783    -1.5713     5.5261    -0.8350     5.9298     2.4104     3.9997    11.9670     9.1401     7.8513     2.1261


==> mixfig/out1_1500-5-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        CH         CO         CH2        H2O        C2H        C2         C3         C4         C5         C2H2       CHO        H2CO       CH3        CH4        CO2        C2H4       C2H4O      C2O        C3O2       OH         HO2        HCN        CN         C2N        C2N2       NH         HNO        NH2        NO         NO2        N2O        H+         H-         C-         CHNO       CHO+       CN+        CN-        CNN        NCN        C2-        C4N2       HNO2(cis)  HNO2(tr)   HNO3       HO+        HO-        H2N2       NH3        H3O+       H4N2       NO+        NO2-       NO3        N2O3       N2O4       N2O5       O-         O2-        O3         CO2-       SI2        SI3        SIC        SI2C       SIC2       SIH        SIH4       SIN        SI2N      
   706.107 0.102E+04 0.581E-10   -7.6144   -2.6067  -39.5482  -23.1176  -15.1214   -40.9738    -0.6033   -37.3363    -0.7449   -45.1027   -60.4316   -71.0066   -96.9599  -110.8903   -38.3113   -18.2729   -22.6505   -30.6121   -26.3816    -3.1941   -48.2553   -63.5301   -42.2292   -50.0954   -10.0980   -30.7459   -21.3737   -31.8748   -53.3117   -49.7525   -23.4354   -27.9844   -21.7833   -16.1283   -34.6459   -30.3305   -72.3914   -25.0628   -58.5364   -25.1037   -55.5192  -103.9728   -33.0318   -56.6566   -45.4431   -59.5999   -91.7941   -37.6574   -37.5020   -56.7589   -76.6274   -25.1598   -39.2601   -17.8088   -45.1367   -52.7843   -55.3246   -33.8279   -60.9984   -74.1324   -93.1276  -115.1947   -32.4187   -42.9849   -51.7056   -26.3133   -42.0083   -58.0665   -51.6555   -51.3561   -56.8294   -24.8075   -34.2347   -27.1816   -41.6060
   706.107 0.192E+10 0.109E-03   -4.5743    0.5308  -33.2831  -19.9802  -15.1118   -31.5713     5.6714   -24.7963     5.5395   -29.4351   -47.9015   -52.2113   -71.8996   -79.5648   -19.5062    -8.8608   -10.1009   -14.9347    -7.5667     3.0902   -23.1753   -38.4406   -29.6894   -31.2809    -6.9510   -27.5893    -8.8337   -22.4723   -37.6441   -30.9474   -17.1605   -21.6999   -12.3709   -12.9813   -31.4892   -24.0460   -72.2941   -18.8852   -49.2311   -12.5541   -49.1473   -97.6104   -20.5890   -44.1166   -32.9031   -44.0295   -60.4588   -31.3633   -31.2079   -50.4553   -76.5205   -18.9726   -26.7103    -5.2590   -38.7550   -33.9596   -55.2177   -27.6311   -57.8322   -67.8287   -86.8143  -108.8719   -29.3690   -39.9255   -51.6768   -16.9888   -29.6525   -39.5327   -39.2125   -32.7352   -38.1213   -15.4921   -15.5070   -17.8663   -26.1127
   706.106 0.218E+10 0.124E-03   -4.5518    0.5583  -33.2279  -19.9526  -15.1119   -31.4885     5.7264   -24.6860     5.5945   -29.2972   -47.7911   -52.0458   -71.6789   -79.2890   -19.3408    -8.7782    -9.9908   -14.7968    -7.4013     3.1451   -22.9548   -38.2202   -29.5792   -31.1157    -6.9236   -27.5620    -8.7235   -22.3896   -37.5062   -30.7820   -17.1054   -21.6449   -12.2883   -12.9538   -31.4620   -23.9910   -72.2891   -18.8351   -49.1534   -12.4439   -49.0872   -97.5502   -20.4838   -44.0063   -32.7928   -43.8967   -60.1830   -31.3084   -31.1530   -50.4006   -76.5156   -18.9226   -26.6000    -5.1488   -38.6950   -33.7943   -55.2129   -27.5813   -57.8051   -67.7740   -86.7597  -108.8175   -29.3466   -39.9033   -51.6772   -16.9114   -29.5427   -39.3680   -39.1024   -32.5702   -37.9561   -15.4096   -15.3419   -17.7838   -25.9753
   706.106 0.247E+10 0.141E-03   -4.5295    0.5859  -33.1729  -19.9251  -15.1120   -31.4059     5.7814   -24.5758     5.6495   -29.1595   -47.6810   -51.8806   -71.4587   -79.0137   -19.1755    -8.6957    -9.8807   -14.6591    -7.2360     3.2000   -22.7344   -37.9999   -29.4692   -30.9507    -6.8961   -27.5346    -8.6133   -22.3070   -37.3685   -30.6167   -17.0503   -21.5899   -12.2056   -12.9264   -31.4346   -23.9360   -72.2838   -18.7852   -49.0761   -12.3338   -49.0270   -97.4899   -20.3789   -43.8961   -32.6826   -43.7642   -59.9077   -31.2535   -31.0981   -50.3457   -76.5104   -18.8729   -26.4898    -5.0385   -38.6347   -33.6289   -55.2077   -27.5316   -57.7777   -67.7191   -86.7050  -108.7628   -29.3244   -39.8812   -51.6775   -16.8342   -29.4329   -39.2033   -38.9924   -32.4053   -37.7911   -15.3272   -15.1767   -17.7013   -25.8380
   706.106 0.281E+10 0.160E-03   -4.5074    0.6135  -33.1180  -19.8975  -15.1120   -31.3235     5.8363   -24.4658     5.7047   -29.0222   -47.5712   -51.7160   -71.2391   -78.7392   -19.0106    -8.6132    -9.7707   -14.5215    -7.0708     3.2549   -22.5143   -37.7798   -29.3594   -30.7860    -6.8685   -27.5070    -8.5033   -22.2245   -37.2312   -30.4518   -16.9951   -21.5347   -12.1229   -12.8988   -31.4070   -23.8809   -72.2783   -18.7356   -48.9991   -12.2238   -48.9666   -97.4295   -20.2744   -43.7861   -32.5726   -43.6324   -59.6330   -31.1983   -31.0429   -50.2905   -76.5049   -18.8232   -26.3795    -4.9283   -38.5740   -33.4635   -55.2022   -27.4820   -57.7501   -67.6639   -86.6498  -108.7076   -29.3023   -39.8591   -51.6775   -16.7572   -29.3232   -39.0387   -38.8827   -32.2407   -37.6264   -15.2448   -15.0116   -17.6189   -25.7007
   706.106 0.319E+10 0.182E-03   -4.4856    0.6410  -33.0634  -19.8700  -15.1118   -31.2413     5.8910   -24.3561     5.7600   -28.8854   -47.4620   -51.5522   -71.0207   -78.4662   -18.8463    -8.5309    -9.6608   -14.3842    -6.9060     3.3099   -22.2949   -37.5602   -29.2500   -30.6218    -6.8408   -27.4791    -8.3935   -22.1423   -37.0944   -30.2875   -16.9400   -21.4794   -12.0402   -12.8711   -31.3791   -23.8256   -72.2726   -18.6862   -48.9227   -12.1139   -48.9060   -97.3692   -20.1704   -43.6764   -32.4629   -43.5014   -59.3595   -31.1429   -30.9875   -50.2349   -76.4990   -18.7737   -26.2693    -4.8180   -38.5130   -33.2981   -55.1962   -27.4323   -57.7221   -67.6083   -86.5940  -108.6516   -29.2803   -39.8369   -51.6769   -16.6805   -29.2137   -38.8745   -38.7734   -32.0766   -37.4625   -15.1625   -14.8466   -17.5366   -25.5636
   706.106 0.362E+10 0.206E-03   -4.4641    0.6686  -33.0093  -19.8424  -15.1114   -31.1596     5.9456   -24.2468     5.8155   -28.7496   -47.3537   -51.3897   -70.8041   -78.1955   -18.6829    -8.4488    -9.5511   -14.2474    -6.7416     3.3648   -22.0764   -37.3413   -29.1413   -30.4586    -6.8128   -27.4508    -8.2843   -22.0606   -36.9586   -30.1241   -16.8849   -21.4239   -11.9575   -12.8431   -31.3507   -23.7700   -72.2665   -18.6372   -48.8471   -12.0042   -48.8454   -97.3090   -20.0672   -43.5671   -32.3536   -43.3716   -59.0878   -31.0869   -30.9315   -50.1785   -76.4925   -18.7242   -26.1591    -4.7078   -38.4514   -33.1328   -55.1898   -27.3824   -57.6933   -67.5520   -86.5372  -108.5944   -29.2584   -39.8146   -51.6757   -16.6040   -29.1046   -38.7109   -38.6647   -31.9134   -37.2997   -15.0804   -14.6819   -17.4545   -25.4270
   706.106 0.411E+10 0.234E-03   -4.4429    0.6961  -32.9557  -19.8149  -15.1106   -31.0785     5.9999   -24.1382     5.8714   -28.6150   -47.2467   -51.2292   -70.5900   -77.9279   -18.5207    -8.3669    -9.4417   -14.1112    -6.5778     3.4199   -21.8591   -37.1232   -29.0335   -30.2964    -6.7845   -27.4216    -8.1756   -21.9796   -36.8239   -29.9619   -16.8298   -21.3680   -11.8748   -12.8147   -31.3216   -23.7141   -72.2602   -18.5884   -48.7724   -11.8948   -48.7848   -97.2491   -19.9649   -43.4585   -32.2450   -43.2434   -58.8185   -31.0302   -30.8748   -50.1211   -76.4854   -18.6747   -26.0488    -4.5975   -38.3891   -32.9674   -55.1826   -27.3321   -57.6633   -67.4945   -86.4789  -108.5353   -29.2364   -39.7918   -51.6733   -16.5277   -28.9961   -38.5481   -38.5569   -31.7514   -37.1384   -14.9986   -14.5174   -17.3727   -25.2909
   706.106 0.466E+10 0.266E-03   -4.4221    0.7237  -32.9032  -19.7873  -15.1093   -30.9984     6.0538   -24.0305     5.9279   -28.4823   -47.1416   -51.0715   -70.3798   -77.6651   -18.3605    -8.2855    -9.3327   -13.9759    -6.4150     3.4751   -21.6437   -36.9065   -28.9270   -30.1361    -6.7556   -27.3914    -8.0679   -21.8994   -36.6913   -29.8017   -16.7747   -21.3116   -11.7921   -12.7859   -31.2914   -23.6577   -72.2534   -18.5401   -48.6990   -11.7858   -48.7241   -97.1898   -19.8640   -43.3508   -32.1373   -43.1175   -58.5532   -30.9725   -30.8171   -50.0620   -76.4773   -18.6250   -25.9386    -4.4873   -38.3259   -32.8020   -55.1746   -27.2811   -57.6318   -67.4354   -86.4185  -108.4736   -29.2143   -39.7684   -51.6694   -16.4517   -28.8885   -38.3868   -38.4506   -31.5913   -36.9795   -14.9172   -14.3533   -17.2914   -25.1558
   706.106 0.529E+10 0.302E-03   -4.4018    0.7513  -32.8520  -19.7597  -15.1072   -30.9196     6.1071   -23.9242     5.9851   -28.3523   -47.0392   -50.9178   -70.1749   -77.4090   -18.2029    -8.2046    -9.2243   -13.8420    -6.2536     3.5305   -21.4311   -36.6918   -28.8225   -29.9783    -6.7260   -27.3597    -7.9616   -21.8207   -36.5613   -29.6442   -16.7196   -21.2544   -11.7095   -12.7562   -31.2597   -23.6005   -72.2462   -18.4922   -48.6275   -11.6774   -48.6636   -97.1313   -19.7650   -43.2445   -32.0310   -42.9947   -58.2932   -30.9132   -30.7578   -50.0007   -76.4680   -18.5751   -25.8284    -4.3771   -38.2615   -32.6367   -55.1652   -27.2291   -57.5981   -67.3741   -86.3552  -108.4082   -29.1920   -39.7440   -51.6632   -16.3761   -28.7823   -38.2274   -38.3462   -31.4338   -36.8239   -14.8365   -14.1900   -17.2107   -25.0220
   706.106 0.601E+10 0.343E-03   -4.3821    0.7788  -32.8025  -19.7322  -15.1042   -30.8426     6.1596   -23.8196     6.0433   -28.2259   -46.9403   -50.7696   -69.9772   -77.1619   -18.0489    -8.1245    -9.1166   -13.7099    -6.0939     3.5861   -21.2219   -36.4796   -28.7206   -29.8239    -6.6953   -27.3260    -7.8570   -21.7437   -36.4349   -29.4902   -16.6644   -21.1962   -11.6268   -12.7256   -31.2260   -23.5423   -72.2383   -18.4450   -48.5584   -11.5698   -48.6032   -97.0741   -19.6682   -43.1399   -31.9264   -42.8762   -58.0403   -30.8519   -30.6965   -49.9363   -76.4571   -18.5247   -25.7181    -4.2668   -38.1954   -32.4713   -55.1543   -27.1757   -57.5613   -67.3097   -86.2877  -108.3377   -29.1692   -39.7182   -51.6540   -16.3008   -28.6777   -38.0705   -38.2445   -31.2798   -36.6728   -14.7567   -14.0274   -17.1308   -24.8898
   706.106 0.682E+10 0.389E-03   -4.3631    0.8064  -32.7554  -19.7046  -15.0999   -30.7680     6.2110   -23.7174     6.1027   -28.1041   -46.8461   -50.6282   -69.7887   -76.9263   -17.8996    -8.0455    -9.0100   -13.5801    -5.9365     3.6418   -21.0174   -36.2707   -28.6220   -29.6739    -6.6634   -27.2898    -7.7548   -21.6690   -36.3131   -29.3408   -16.6093   -21.1367   -11.5441   -12.6937   -31.1898   -23.4828   -72.2297   -18.3984   -48.4923   -11.4632   -48.5432   -97.0184   -19.5746   -43.0377   -31.8241   -42.7630   -57.7967   -30.7882   -30.6328   -49.8682   -76.4442   -18.4739   -25.6078    -4.1565   -38.1274   -32.3059   -55.1414   -27.1205   -57.5208   -67.2416   -86.2153  -108.2609   -29.1459   -39.6905   -51.6410   -16.2261   -28.5754   -37.9170   -38.1462   -31.1303   -36.5273   -14.6779   -13.8660   -17.0521   -24.7599
   706.106 0.775E+10 0.442E-03   -4.3450    0.8339  -32.7111  -19.6771  -15.0941   -30.6960     6.2612   -23.6179     6.1637   -27.9878   -46.7573   -50.4951   -69.6112   -76.7044   -17.7557    -7.9678    -8.9047   -13.4530    -5.7819     3.6978   -20.8184   -36.0659   -28.5275   -29.5291    -6.6301   -27.2506    -7.6553   -21.5971   -36.1967   -29.1969   -16.5542   -21.0758   -11.4614   -12.6603   -31.1506   -23.4219   -72.2203   -18.3527   -48.4298   -11.3579   -48.4836   -96.9646   -19.4845   -42.9382   -31.7246   -42.6561   -57.5641   -30.7214   -30.5660   -49.7957   -76.4290   -18.4224   -25.4976    -4.0463   -38.0570   -32.1406   -55.1262   -27.0632   -57.4758   -67.1691   -86.1370  -108.1768   -29.1220   -39.6608   -51.6236   -16.1519   -28.4756   -37.7674   -38.0520   -30.9862   -36.3887   -14.6005   -13.7059   -16.9747   -24.6326
   706.105 0.879E+10 0.502E-03   -4.3278    0.8615  -32.6697  -19.6495  -15.0867   -30.6272     6.3099   -23.5214     6.2262   -27.8775   -46.6747   -50.3711   -69.4459   -76.4977   -17.6179    -7.8915    -8.8009   -13.3290    -5.6303     3.7540   -20.6255   -35.8656   -28.4374   -29.3903    -6.5951   -27.2083    -7.5588   -21.5282   -36.0865   -29.0591   -16.4991   -21.0133   -11.3787   -12.6254   -31.1082   -23.3594   -72.2100   -18.3080   -48.3713   -11.2540   -48.4245   -96.9129   -19.3985   -42.8418   -31.6282   -42.5563   -57.3437   -30.6515   -30.4961   -49.7184   -76.4112   -18.3703   -25.3874    -3.9361   -37.9841   -31.9752   -55.1084   -27.0037   -57.4260   -67.0918   -86.0523  -108.0847   -29.0974   -39.6288   -51.6014   -16.0786   -28.3787   -37.6219   -37.9622   -30.8479   -36.2576   -14.5245   -13.5471   -16.8986   -24.5081
   706.105 0.998E+10 0.570E-03   -4.3117    0.8891  -32.6316  -19.6220  -15.0777   -30.5614     6.3571   -23.4281     6.2903   -27.7737   -46.5984   -50.2566   -69.2933   -76.3069   -17.4864    -7.8168    -8.6986   -13.2082    -5.4819     3.8101   -20.4389   -35.6700   -28.3521   -29.2579    -6.5586   -27.1628    -7.4655   -21.4625   -35.9826   -28.9277   -16.4439   -20.9492   -11.2960   -12.5888   -31.0627   -23.2953   -72.1986   -18.2643   -48.3170   -11.1517   -48.3660   -96.8634   -19.3166   -42.7485   -31.5349   -42.4638   -57.1359   -30.5784   -30.4230   -49.6363   -76.3908   -18.3175   -25.2771    -3.8258   -37.9086   -31.8098   -55.0881   -26.9419   -57.3715   -67.0097   -85.9612  -107.9847   -29.0723   -39.5947   -51.5745   -16.0063   -28.2845   -37.4807   -37.8769   -30.7156   -36.1342   -14.4498   -13.3898   -16.8240   -24.3864
   706.105 0.113E+11 0.647E-03   -4.2965    0.9166  -32.5966  -19.5944  -15.0672   -30.4988     6.4026   -23.3380     6.3559   -27.6760   -46.5283   -50.1515   -69.1532   -76.1318   -17.3613    -7.7437    -8.5980   -13.0905    -5.3366     3.8661   -20.2586   -35.4793   -28.2716   -29.1319    -6.5206   -27.1143    -7.3754   -21.3999   -35.8850   -28.8025   -16.3888   -20.8836   -11.2134   -12.5508   -31.0142   -23.2297   -72.1862   -18.2216   -48.2668   -11.0511   -48.3081   -96.8160   -19.2388   -42.6583   -31.4448   -42.3786   -56.9406   -30.5024   -30.3470   -49.5498   -76.3680   -18.2644   -25.1668    -3.7155   -37.8307   -31.6444   -55.0652   -26.8783   -57.3126   -66.9232   -85.8643  -107.8773   -29.0467   -39.5587   -51.5431   -15.9352   -28.1929   -37.3433   -37.7961   -30.5890   -36.0183   -14.3765   -13.2338   -16.7506   -24.2672
   706.105 0.129E+11 0.735E-03   -4.2824    0.9442  -32.5645  -19.5668  -15.0555   -30.4392     6.4464   -23.2507     6.4227   -27.5842   -46.4641   -50.0552   -69.0247   -75.9712   -17.2419    -7.6723    -8.4990   -12.9756    -5.1942     3.9216   -20.0841   -35.2931   -28.1957   -29.0121    -6.4813   -27.0633    -7.2881   -21.3402   -35.7932   -28.6831   -16.3337   -20.8168   -11.1307   -12.5115   -30.9632   -23.1629   -72.1729   -18.1798   -48.2206   -10.9522   -48.2509   -96.7705   -19.1650   -42.5711   -31.3575   -42.3002   -56.7570   -30.4238   -30.2684   -49.4595   -76.3429   -18.2109   -25.0566    -3.6053   -37.7504   -31.4790   -55.0401   -26.8131   -57.2499   -66.8330   -85.7623  -107.7636   -29.0208   -39.5210   -51.5080   -15.8655   -28.1036   -37.2094   -37.7194   -30.4675   -35.9094   -14.3043   -13.0788   -16.6784   -24.1503
   706.105 0.146E+11 0.834E-03   -4.2691    0.9717  -32.5351  -19.5393  -15.0428   -30.3822     6.4886   -23.1662     6.4906   -27.4978   -46.4052   -49.9669   -68.9070   -75.8240   -17.1279    -7.6026    -8.4017   -12.8635    -5.0545     3.9765   -19.9150   -35.1112   -28.1240   -28.8983    -6.4410   -27.0103    -7.2036   -21.2832   -35.7068   -28.5691   -16.2786   -20.7489   -11.0480   -12.4712   -30.9102   -23.0950   -72.1586   -18.1390   -48.1779   -10.8548   -48.1944   -96.7268   -19.0947   -42.4865   -31.2729   -42.2280   -56.5841   -30.3432   -30.1878   -49.3662   -76.3159   -18.1574   -24.9463    -3.4950   -37.6683   -31.3136   -55.0131   -26.7468   -57.1841   -66.7396   -85.6562  -107.6448   -28.9948   -39.4823   -51.4698   -15.7973   -28.0161   -37.0781   -37.6462   -30.3506   -35.8068   -14.2329   -12.9248   -16.6071   -24.0353
   706.104 0.166E+11 0.947E-03   -4.2567    0.9993  -32.5080  -19.5117  -15.0293   -30.3276     6.5292   -23.0840     6.5592   -27.4161   -46.3511   -49.8857   -68.7987   -75.6886   -17.0186    -7.5345    -8.3060   -12.7537    -4.9172     4.0306   -19.7505   -34.9333   -28.0564   -28.7900    -6.3999   -26.9557    -7.1214   -21.2286   -35.6251   -28.4598   -16.2234   -20.6803   -10.9653   -12.4302   -30.8557   -23.0264   -72.1435   -18.0990   -48.1384   -10.7591   -48.1387   -96.6846   -19.0276   -42.4043   -31.1907   -42.1615   -56.4207   -30.2611   -30.1057   -49.2706   -76.2873   -18.1039   -24.8360    -3.3847   -37.5845   -31.1482   -54.9845   -26.6799   -57.1161   -66.6440   -85.5471  -107.5222   -28.9689   -39.4429   -51.4293   -15.7308   -27.9300   -36.9488   -37.5760   -30.2373   -35.7096   -14.1623   -12.7715   -16.5364   -23.9215
   706.104 0.188E+11 0.108E-02   -4.2450    1.0269  -32.4830  -19.4842  -15.0153   -30.2750     6.5682   -23.0039     6.6284   -27.3386   -46.3012   -49.8107   -68.6988   -75.5637   -16.9135    -7.4679    -8.2119   -12.6460    -4.7819     4.0836   -19.5903   -34.7590   -27.9924   -28.6871    -6.3584   -26.9002    -7.0412   -21.1760   -35.5475   -28.3547   -16.1683   -20.6111   -10.8826   -12.3886   -30.8001   -22.9572   -72.1277   -18.0598   -48.1018   -10.6650   -48.0839   -96.6438   -18.9634   -42.3242   -31.1106   -42.0998   -56.2656   -30.1780   -30.0225   -49.1734   -76.2575   -18.0506   -24.7258    -3.2745   -37.4995   -30.9828   -54.9546   -26.6126   -57.0465   -66.5469   -85.4359  -107.3970   -28.9432   -39.4032   -51.3873   -15.6661   -27.8447   -36.8210   -37.5085   -30.1271   -35.6170   -14.0921   -12.6186   -16.4663   -23.8087
   706.103 0.214E+11 0.122E-02   -4.2340    1.0544  -32.4599  -19.4566  -15.0010   -30.2243     6.6057   -22.9256     6.6978   -27.2647   -46.2549   -49.7413   -68.6061   -75.4479   -16.8120    -7.4029    -8.1193   -12.5402    -4.6485     4.1354   -19.4337   -34.5881   -27.9318   -28.5889    -6.3165   -26.8440    -6.9629   -21.1253   -35.4737   -28.2532   -16.1132   -20.5417   -10.7999   -12.3467   -30.7439   -22.8878   -72.1112   -18.0212   -48.0676   -10.5724   -48.0299   -96.6042   -18.9016   -42.2459   -31.0323   -42.0425   -56.1178   -30.0942   -29.9388   -49.0754   -76.2267   -17.9977   -24.6155    -3.1642   -37.4136   -30.8174   -54.9239   -26.5453   -56.9760   -66.4488   -85.3236  -107.2704   -28.9179   -39.3636   -51.3444   -15.6033   -27.7601   -36.6940   -37.4430   -30.0193   -35.5283   -14.0222   -12.4659   -16.3964   -23.6965
   706.103 0.243E+11 0.139E-02   -4.2234    1.0820  -32.4384  -19.4291  -14.9866   -30.1752     6.6416   -22.8489     6.7674   -27.1940   -46.2118   -49.6766   -68.5199   -75.3401   -16.7138    -7.3393    -8.0281   -12.4359    -4.5166     4.1858   -19.2803   -34.4203   -27.8743   -28.4954    -6.2745   -26.7876    -6.8862   -21.0762   -35.4030   -28.1549   -16.0581   -20.4722   -10.7172   -12.3048   -30.6875   -22.8182   -72.0943   -17.9831   -48.0355   -10.4813   -47.9769   -96.5657   -18.8419   -42.1692   -30.9556   -41.9888   -55.9764   -30.0103   -29.8548   -48.9770   -76.1954   -17.9452   -24.5052    -3.0539   -37.3270   -30.6520   -54.8925   -26.4784   -56.9053   -66.3505   -85.2108  -107.1432   -28.8929   -39.3242   -51.3012   -15.5424   -27.6756   -36.5672   -37.3792   -29.9132   -35.4430   -13.9524   -12.3134   -16.3265   -23.5844
   706.102 0.276E+11 0.157E-02   -4.2133    1.1095  -32.4182  -19.4015  -14.9723   -30.1275     6.6761   -22.7736     6.8369   -27.1261   -46.1715   -49.6161   -68.4393   -75.2394   -16.6183    -7.2772    -7.9385   -12.3330    -4.3861     4.2347   -19.1296   -34.2553   -27.8196   -28.4062    -6.2326   -26.7313    -6.8109   -21.0284   -35.3351   -28.0595   -16.0029   -20.4027   -10.6344   -12.2629   -30.6313   -22.7487   -72.0769   -17.9454   -48.0052   -10.3916   -47.9250   -96.5281   -18.7841   -42.0939   -30.8803   -41.9384   -55.8406   -29.9264   -29.7710   -48.8788   -76.1636   -17.8931   -24.3949    -2.9436   -37.2401   -30.4865   -54.8607   -26.4120   -56.8347   -66.2523   -85.0983  -107.0163   -28.8685   -39.2854   -51.2582   -15.4834   -27.5910   -36.4403   -37.3167   -29.8084   -35.3604   -13.8825   -12.1608   -16.2567   -23.4722
   706.102 0.313E+11 0.179E-02   -4.2035    1.1371  -32.3994  -19.3740  -14.9582   -30.0811     6.7092   -22.6996     6.9062   -27.0608   -46.1337   -49.5595   -68.3637   -75.1449   -16.5254    -7.2166    -7.8503   -12.2314    -4.2570     4.2819   -18.9816   -34.0931   -27.7677   -28.3213    -6.1909   -26.6755    -6.7369   -20.9820   -35.2697   -27.9665   -15.9478   -20.3334   -10.5517   -12.2212   -30.5754   -22.6795   -72.0592   -17.9080   -47.9766   -10.3034   -47.8743   -96.4916   -18.7278   -42.0199   -30.8063   -41.8908   -55.7099   -29.8430   -29.6876   -48.7813   -76.1318   -17.8416   -24.2847    -2.8333   -37.1531   -30.3211   -54.8289   -26.3463   -56.7647   -66.1547   -84.9866  -106.8905   -28.8445   -39.2473   -51.2158   -15.4264   -27.5061   -36.3130   -37.2554   -29.7047   -35.2801   -13.8125   -12.0081   -16.1867   -23.3598
   706.101 0.355E+11 0.203E-02   -4.1939    1.1647  -32.3816  -19.3464  -14.9444   -30.0357     6.7409   -22.6266     6.9752   -26.9976   -46.0981   -49.5061   -68.2925   -75.0558   -16.4345    -7.1574    -7.7635   -12.1308    -4.1288     4.3274   -18.8356   -33.9332   -27.7182   -28.2401    -6.1495   -26.6203    -6.6639   -20.9366   -35.2065   -27.8757   -15.8927   -20.2644   -10.4690   -12.1797   -30.5202   -22.6104   -72.0413   -17.8709   -47.9492   -10.2166   -47.8247   -96.4559   -18.6728   -41.9469   -30.7333   -41.8456   -55.5834   -29.7601   -29.6047   -48.6846   -76.1001   -17.7906   -24.1743    -2.7229   -37.0661   -30.1556   -54.7971   -26.2815   -56.6956   -66.0581   -84.8761  -106.7662   -28.8211   -39.2101   -51.1743   -15.3713   -27.4206   -36.1847   -37.1949   -29.6013   -35.2018   -13.7422   -11.8549   -16.1163   -23.2466
   706.101 0.404E+11 0.230E-02   -4.1845    1.1922  -32.3648  -19.3189  -14.9310   -29.9913     6.7711   -22.5547     7.0438   -26.9364   -46.0645   -49.4557   -68.2253   -74.9718   -16.3458    -7.0996    -7.6781   -12.0313    -4.0017     4.3711   -18.6916   -33.7759   -27.6712   -28.1628    -6.1085   -26.5659    -6.5919   -20.8922   -35.1454   -27.7870   -15.8375   -20.1958   -10.3863   -12.1388   -30.4658   -22.5419   -72.0233   -17.8339   -47.9230   -10.1312   -47.7764   -96.4210   -18.6190   -41.8750   -30.6614   -41.8026   -55.4611   -29.6782   -29.5228   -48.5892   -76.0686   -17.7402   -24.0640    -2.6127   -36.9795   -29.9902   -54.7656   -26.2176   -56.6278   -65.9627   -84.7673  -106.6440   -28.7983   -39.1738   -51.1341   -15.3182   -27.3344   -36.0555   -37.1350   -29.4984   -35.1251   -13.6716   -11.7016   -16.0457   -23.1329
   706.100 0.458E+11 0.262E-02   -4.1751    1.2198  -32.3490  -19.2913  -14.9181   -29.9479     6.8000   -22.4836     7.1119   -26.8770   -46.0327   -49.4079   -68.1616   -74.8922   -16.2587    -7.0431    -7.5940   -11.9326    -3.8754     4.4129   -18.5494   -33.6207   -27.6264   -28.0891    -6.0680   -26.5124    -6.5208   -20.8488   -35.0860   -27.6999   -15.7824   -20.1277   -10.3035   -12.0982   -30.4123   -22.4738   -72.0052   -17.7969   -47.8977   -10.0471   -47.7293   -96.3870   -18.5661   -41.8039   -30.5903   -41.7614   -55.3422   -29.5971   -29.4417   -48.4952   -76.0376   -17.6903   -23.9537    -2.5023   -36.8932   -29.8246   -54.7345   -26.1548   -56.5614   -65.8687   -84.6604  -106.5241   -28.7760   -39.1386   -51.0953   -15.2669   -27.2474   -35.9249   -37.0756   -29.3954   -35.0497   -13.6005   -11.5477   -15.9746   -23.0183
   706.099 0.520E+11 0.297E-02   -4.1658    1.2474  -32.3339  -19.2638  -14.9057   -29.9052     6.8275   -22.4133     7.1795   -26.8191   -46.0025   -49.3626   -68.1012   -74.8166   -16.1733    -6.9880    -7.5113   -11.8347    -3.7498     4.4529   -18.4088   -33.4677   -27.5837   -28.0189    -6.0280   -26.4600    -6.4505   -20.8061   -35.0281   -27.6145   -15.7272   -20.0601   -10.2208   -12.0582   -30.3599   -22.4062   -71.9871   -17.7600   -47.8733    -9.9644   -47.6836   -96.3538   -18.5140   -41.7337   -30.5200   -41.7218   -55.2265   -29.5171   -29.3617   -48.4028   -76.0070   -17.6409   -23.8433    -2.3919   -36.8074   -29.6591   -54.7040   -26.0930   -56.4966   -65.7763   -84.5556  -106.4069   -28.7543   -39.1044   -51.0581   -15.2176   -27.1594   -35.7929   -37.0165   -29.2922   -34.9754   -13.5289   -11.3933   -15.9030   -22.9027
   706.098 0.591E+11 0.337E-02   -4.1564    1.2749  -32.3195  -19.2362  -14.8939   -29.8632     6.8538   -22.3437     7.2465   -26.7628   -45.9738   -49.3194   -68.0436   -74.7446   -16.0893    -6.9342    -7.4298   -11.7376    -3.6251     4.4910   -18.2696   -33.3166   -27.5431   -27.9520    -5.9886   -26.4088    -6.3809   -20.7641   -34.9718   -27.5305   -15.6721   -19.9932   -10.1380   -12.0188   -30.3087   -22.3392   -71.9691   -17.7230   -47.8495    -9.8829   -47.6393   -96.3214   -18.4626   -41.6641   -30.4505   -41.6836   -55.1137   -29.4383   -29.2829   -48.3121   -75.9772   -17.5921   -23.7330    -2.2815   -36.7223   -29.4935   -54.6741   -26.0323   -56.4336   -65.6857   -84.4531  -106.2926   -28.7331   -39.0714   -51.0227   -15.1701   -27.0704   -35.6593   -36.9576   -29.1888   -34.9022   -13.4568   -11.2384   -15.8309   -22.7860
   706.096 0.671E+11 0.383E-02   -4.1469    1.3025  -32.3059  -19.2087  -14.8827   -29.8220     6.8787   -22.2749     7.3129   -26.7078   -45.9464   -49.2783   -67.9888   -74.6761   -16.0067    -6.8816    -7.3497   -11.6411    -3.5009     4.5272   -18.1317   -33.1676   -27.5045   -27.8884    -5.9498   -26.3588    -6.3120   -20.7228   -34.9168   -27.4479   -15.6169   -19.9268   -10.0552   -11.9801   -30.2587   -22.2728   -71.9512   -17.6860   -47.8264    -9.8028   -47.5964   -96.2898   -18.4118   -41.5953   -30.3816   -41.6467   -55.0036   -29.3607   -29.2053   -48.2233   -75.9481   -17.5438   -23.6226    -2.1712   -36.6379   -29.3280   -54.6449   -25.9728   -56.3724   -65.5969   -84.3532  -106.1815   -28.7124   -39.0395   -50.9891   -15.1244   -26.9803   -35.5242   -36.8989   -29.0850   -34.8297   -13.3842   -11.0829   -15.7583   -22.6683
   706.095 0.762E+11 0.435E-02   -4.1372    1.3301  -32.2929  -19.1812  -14.8722   -29.7813     6.9024   -22.2066     7.3788   -26.6539   -45.9203   -49.2390   -67.9364   -74.6105   -15.9252    -6.8303    -7.2708   -11.5451    -3.3774     4.5615   -17.9950   -33.0203   -27.4677   -27.8278    -5.9116   -26.3101    -6.2437   -20.6821   -34.8630   -27.3664   -15.5618   -19.8610    -9.9724   -11.9419   -30.2100   -22.2070   -71.9334   -17.6487   -47.8037    -9.7239   -47.5548   -96.2589   -18.3614   -41.5270   -30.3133   -41.6108   -54.8959   -29.2843   -29.1289   -48.1364   -75.9197   -17.4960   -23.5122    -2.0607   -36.5543   -29.1624   -54.6165   -25.9143   -56.3131   -65.5100   -84.2557  -106.0734   -28.6922   -39.0087   -50.9574   -15.0804   -26.8890   -35.3872   -36.8402   -28.9805   -34.7578   -13.3109   -10.9268   -15.6850   -22.5494
   706.094 0.865E+11 0.494E-02   -4.1274    1.3576  -32.2804  -19.1536  -14.8623   -29.7412     6.9250   -22.1388     7.4439   -26.6013   -45.8953   -49.2014   -67.8862   -74.5478   -15.8449    -6.7802    -7.1931   -11.4497    -3.2543     4.5940   -17.8595   -32.8748   -27.4327   -27.7703    -5.8741   -26.2626    -6.1759   -20.6420   -34.8103   -27.2861   -15.5066   -19.7959    -9.8896   -11.9044   -30.1625   -22.1419   -71.9159   -17.6113   -47.7814    -9.6461   -47.5147   -96.2288   -18.3114   -41.4593   -30.2456   -41.5759   -54.7904   -29.2093   -29.0539   -48.0514   -75.8922   -17.4486   -23.4018    -1.9503   -36.4714   -28.9967   -54.5889   -25.8570   -56.2558   -65.4250   -84.1608  -105.9686   -28.6725   -38.9791   -50.9277   -15.0382   -26.7966   -35.2486   -36.7814   -28.8755   -34.6865   -13.2371   -10.7702   -15.6112   -22.4293
   706.092 0.983E+11 0.561E-02   -4.1174    1.3852  -32.2684  -19.1261  -14.8531   -29.7017     6.9463   -22.0716     7.5085   -26.5496   -45.8713   -49.1653   -67.8381   -74.4876   -15.7656    -6.7313    -7.1165   -11.3549    -3.1318     4.6246   -17.7249   -32.7309   -27.3993   -27.7155    -5.8372   -26.2165    -6.1086   -20.6024   -34.7586   -27.2068   -15.4514   -19.7314    -9.8068   -11.8675   -30.1164   -22.0774   -71.8985   -17.5737   -47.7594    -9.5695   -47.4759   -96.1994   -18.2617   -41.3921   -30.1783   -41.5419   -54.6870   -29.1355   -28.9801   -47.9683   -75.8655   -17.4017   -23.2914    -1.8398   -36.3894   -28.8310   -54.5622   -25.8008   -56.2003   -65.3420   -84.0685  -105.8670   -28.6532   -38.9505   -50.8999   -14.9975   -26.7030   -35.1081   -36.7226   -28.7699   -34.6156   -13.1627   -10.6128   -15.5368   -22.3081
   706.090 0.112E+12 0.637E-02   -4.1072    1.4128  -32.2570  -19.0985  -14.8445   -29.6625     6.9665   -22.0048     7.5724   -26.4989   -45.8482   -49.1307   -67.7919   -74.4298   -15.6872    -6.6834    -7.0410   -11.2604    -3.0097     4.6535   -17.5912   -32.5886   -27.3676   -27.6635    -5.8010   -26.1716    -6.0418   -20.5632   -34.7079   -27.1284   -15.3962   -19.6676    -9.7240   -11.8313   -30.0715   -22.0136   -71.8814   -17.5359   -47.7377    -9.4940   -47.4384   -96.1708   -18.2123   -41.3253   -30.1115   -41.5085   -54.5855   -29.0630   -28.9076   -47.8872   -75.8397   -17.3552   -23.1809    -1.7293   -36.3082   -28.6653   -54.5364   -25.7457   -56.1469   -65.2609   -83.9787  -105.7687   -28.6344   -38.9231   -50.8741   -14.9584   -26.6082   -34.9659   -36.6637   -28.6635   -34.5451   -13.0877   -10.4549   -15.4618   -22.1857
   706.088 0.127E+12 0.723E-02   -4.0968    1.4404  -32.2460  -19.0710  -14.8366   -29.6239     6.9857   -21.9385     7.6357   -26.4490   -45.8261   -49.0974   -67.7475   -74.3742   -15.6096    -6.6366    -6.9665   -11.1664    -2.8880     4.6807   -17.4584   -32.4478   -27.3373   -27.6140    -5.7654   -26.1280    -5.9754   -20.5245   -34.6581   -27.0509   -15.3410   -19.6043    -9.6411   -11.7957   -30.0279   -21.9503   -71.8645   -17.4979   -47.7163    -9.4196   -47.4022   -96.1428   -18.1631   -41.2590   -30.0452   -41.4759   -54.4857   -28.9917   -28.8363   -47.8080   -75.8148   -17.3091   -23.0704    -1.6188   -36.2279   -28.4995   -54.5114   -25.6916   -56.0953   -65.1817   -83.8915  -105.6735   -28.6160   -38.8967   -50.8501   -14.9207   -26.5123   -34.8220   -36.6047   -28.5564   -34.4749   -13.0122   -10.2964   -15.3862   -22.0621
   706.086 0.144E+12 0.821E-02   -4.0861    1.4680  -32.2354  -19.0435  -14.8293   -29.5856     7.0039   -21.8725     7.6984   -26.4000   -45.8048   -49.0653   -67.7047   -74.3207   -15.5329    -6.5909    -6.8931   -11.0727    -2.7666     4.7063   -17.3263   -32.3083   -27.3085   -27.5670    -5.7304   -26.0857    -5.9094   -20.4862   -34.6090   -26.9741   -15.2858   -19.5417    -9.5582   -11.7607   -29.9855   -21.8877   -71.8479   -17.4596   -47.6950    -9.3462   -47.3673   -96.1154   -18.1140   -41.1931   -29.9793   -41.4438   -54.3875   -28.9217   -28.7663   -47.7305   -75.7908   -17.2634   -22.9599    -1.5082   -36.1484   -28.3337   -54.4873   -25.6384   -56.0456   -65.1043   -83.8068  -105.5814   -28.5980   -38.8713   -50.8281   -14.8844   -26.4153   -34.6763   -36.5455   -28.4486   -34.4049   -12.9360   -10.1372   -15.3101   -21.9373
   706.084 0.163E+12 0.933E-02   -4.0752    1.4956  -32.2252  -19.0159  -14.8226   -29.5477     7.0210   -21.8069     7.7605   -26.3516   -45.7842   -49.0343   -67.6634   -74.2690   -15.4569    -6.5460    -6.8206   -10.9794    -2.6456     4.7303   -17.1949   -32.1701   -27.2810   -27.5223    -5.6960   -26.0445    -5.8437   -20.4483   -34.5607   -26.8981   -15.2306   -19.4796    -9.4753   -11.7263   -29.9444   -21.8256   -71.8315   -17.4211   -47.6738    -9.2737   -47.3336   -96.0887   -18.0651   -41.1276   -29.9137   -41.4123   -54.2908   -28.8528   -28.6974   -47.6549   -75.7676   -17.2181   -22.8493    -1.3975   -36.0697   -28.1677   -54.4640   -25.5863   -55.9976   -65.0287   -83.7244  -105.4922   -28.5804   -38.8468   -50.8078   -14.8495   -26.3171   -34.5290   -36.4862   -28.3400   -34.3351   -12.8593    -9.9774   -15.2333   -21.8114
   706.081 0.186E+12 0.106E-01   -4.0641    1.5232  -32.2153  -18.9884  -14.8165   -29.5102     7.0373   -21.7416     7.8221   -26.3040   -45.7643   -49.0044   -67.6234   -74.2190   -15.3815    -6.5021    -6.7490   -10.8864    -2.5249     4.7529   -17.0641   -32.0331   -27.2548   -27.4797    -5.6621   -26.0044    -5.7784   -20.4107   -34.5131   -26.8228   -15.1753   -19.4181    -9.3923   -11.6925   -29.9043   -21.7641   -71.8154   -17.3823   -47.6528    -9.2021   -47.3011   -96.0626   -18.0163   -41.0623   -29.8484   -41.3811   -54.1954   -28.7851   -28.6297   -47.5810   -75.7452   -17.1731   -22.7387    -1.2868   -35.9918   -28.0018   -54.4415   -25.5350   -55.9514   -64.9549   -83.6443  -105.4060   -28.5631   -38.8233   -50.7893   -14.8158   -26.2178   -34.3800   -36.4266   -28.2307   -34.2655   -12.7820    -9.8170   -15.1561   -21.6844
   706.078 0.211E+12 0.120E-01   -4.0527    1.5508  -32.2058  -18.9608  -14.8109   -29.4729     7.0527   -21.6767     7.8832   -26.2570   -45.7451   -48.9755   -67.5848   -74.1706   -15.3067    -6.4591    -6.6782   -10.7937    -2.4044     4.7740   -16.9340   -31.8973   -27.2298   -27.4392    -5.6288   -25.9655    -5.7133   -20.3734   -34.4661   -26.7480   -15.1201   -19.3572    -9.3093   -11.6592   -29.8654   -21.7031   -71.7995   -17.3433   -47.6319    -9.1313   -47.2697   -96.0371   -17.9675   -40.9974   -29.7834   -41.3504   -54.1012   -28.7184   -28.5630   -47.5087   -75.7237   -17.1283   -22.6280    -1.1761   -35.9146   -27.8357   -54.4199   -25.4846   -55.9069   -64.8826   -83.5664  -105.3224   -28.5461   -38.8007   -50.7725   -14.7834   -26.1175   -34.2295   -36.3668   -28.1206   -34.1960   -12.7042    -9.6561   -15.0783   -21.5564
   706.075 0.240E+12 0.137E-01   -4.0411    1.5784  -32.1966  -18.9333  -14.8059   -29.4360     7.0673   -21.6119     7.9438   -26.2105   -45.7265   -48.9474   -67.5473   -74.1237   -15.2325    -6.4168    -6.6082   -10.7012    -2.2841     4.7938   -16.8043   -31.7625   -27.2059   -27.4006    -5.5960   -25.9276    -5.6485   -20.3364   -34.4197   -26.6738   -15.0648   -19.2967    -9.2263   -11.6264   -29.8275   -21.6427   -71.7839   -17.3041   -47.6111    -9.0613   -47.2393   -96.0121   -17.9188   -40.9327   -29.7187   -41.3201   -54.0082   -28.6528   -28.4974   -47.4379   -75.7029   -17.0839   -22.5173    -1.0653   -35.8382   -27.6695   -54.3990   -25.4350   -55.8639   -64.8119   -83.4906  -105.2415   -28.5295   -38.7789   -50.7572   -14.7520   -26.0162   -34.0775   -36.3069   -28.0099   -34.1265   -12.6259    -9.4946   -14.9999   -21.4274
   706.072 0.272E+12 0.155E-01   -4.0293    1.6061  -32.1876  -18.9057  -14.8014   -29.3993     7.0811   -21.5474     8.0039   -26.1646   -45.7084   -48.9201   -67.5109   -74.0781   -15.1587    -6.3753    -6.5390   -10.6088    -2.1640     4.8123   -16.6750   -31.6286   -27.1830   -27.3638    -5.5637   -25.8907    -5.5839   -20.2996   -34.3738   -26.6001   -15.0094   -19.2367    -9.1432   -11.5941   -29.7906   -21.5826   -71.7685   -17.2646   -47.5903    -8.9920   -47.2098   -95.9876   -17.8701   -40.8683   -29.6542   -41.2901   -53.9162   -28.5881   -28.4327   -47.3686   -75.6828   -17.0397   -22.4065    -0.9544   -35.7624   -27.5032   -54.3788   -25.3861   -55.8223   -64.7427   -83.4168  -105.1631   -28.5131   -38.7578   -50.7434   -14.7216   -25.9140   -33.9240   -36.2467   -27.8984   -34.0571   -12.5470    -9.3324   -14.9211   -21.2973
   706.069 0.309E+12 0.177E-01   -4.0173    1.6337  -32.1789  -18.8782  -14.7973   -29.3628     7.0943   -21.4831     8.0636   -26.1191   -45.6908   -48.8935   -67.4754   -74.0336   -15.0854    -6.3345    -6.4704   -10.5168    -2.0441     4.8297   -16.5462   -31.4956   -27.1611   -27.3286    -5.5319   -25.8547    -5.5195   -20.2631   -34.3284   -26.5268   -14.9541   -19.1771    -9.0600   -11.5623   -29.7546   -21.5231   -71.7533   -17.2249   -47.5695    -8.9234   -47.1813   -95.9636   -17.8214   -40.8041   -29.5899   -41.2603   -53.8251   -28.5244   -28.3690   -47.3007   -75.6634   -16.9958   -22.2956    -0.8434   -35.6873   -27.3369   -54.3593   -25.3380   -55.7822   -64.6749   -83.3448  -105.0869   -28.4970   -38.7375   -50.7311   -14.6922   -25.8108   -33.7692   -36.1863   -27.7863   -33.9877   -12.4678    -9.1699   -14.8418   -21.1663
   706.065 0.352E+12 0.201E-01   -4.0051    1.6614  -32.1704  -18.8506  -14.7937   -29.3265     7.1067   -21.4190     8.1229   -26.0741   -45.6736   -48.8676   -67.4408   -73.9903   -15.0125    -6.2943    -6.4024   -10.4248    -1.9243     4.8459   -16.4177   -31.3634   -27.1400   -27.2950    -5.5004   -25.8196    -5.4553   -20.2268   -34.2833   -26.4539   -14.8987   -19.1179    -8.9768   -11.5308   -29.7195   -21.4639   -71.7384   -17.1850   -47.5487    -8.8554   -47.1537   -95.9400   -17.7727   -40.7400   -29.5258   -41.2307   -53.7348   -28.4614   -28.3060   -47.2340   -75.6447   -16.9521   -22.1847    -0.7324   -35.6128   -27.1703   -54.3404   -25.2905   -55.7434   -64.6083   -83.2745  -105.0130   -28.4811   -38.7179   -50.7200   -14.6637   -25.7068   -33.6130   -36.1257   -27.6734   -33.9183   -12.3880    -9.0067   -14.7621   -21.0345
   706.062 0.400E+12 0.228E-01   -3.9927    1.6891  -32.1622  -18.8230  -14.7905   -29.2904     7.1186   -21.3551     8.1818   -26.0294   -45.6568   -48.8422   -67.4069   -73.9479   -14.9399    -6.2547    -6.3349   -10.3329    -1.8046     4.8612   -16.2895   -31.2318   -27.1197   -27.2628    -5.4694   -25.7852    -5.3912   -20.1906   -34.2386   -26.3814   -14.8433   -19.0591    -8.8935   -11.4998   -29.6851   -21.4051   -71.7236   -17.1448   -47.5280    -8.7880   -47.1268   -95.9167   -17.7240   -40.6761   -29.4619   -41.2014   -53.6452   -28.3993   -28.2439   -47.1686   -75.6265   -16.9085   -22.0736    -0.6212   -35.5388   -27.0037   -54.3221   -25.2436   -55.7059   -64.5429   -83.2058  -104.9410   -28.4654   -38.6989   -50.7103   -14.6360   -25.6019   -33.4556   -36.0649   -27.5600   -33.8489   -12.3078    -8.8430   -14.6818   -20.9017
   706.058 0.454E+12 0.259E-01   -3.9800    1.7168  -32.1540  -18.7953  -14.7877   -29.2544     7.1299   -21.2912     8.2404   -25.9850   -45.6403   -48.8174   -67.3738   -73.9064   -14.8676    -6.2156    -6.2680   -10.2412    -1.6849     4.8755   -16.1615   -31.1010   -27.1002   -27.2318    -5.4387   -25.7516    -5.3273   -20.1546   -34.1943   -26.3091   -14.7878   -19.0007    -8.8102   -11.4691   -29.6516   -21.3466   -71.7089   -17.1044   -47.5072    -8.7211   -47.1007   -95.8938   -17.6752   -40.6124   -29.3980   -41.1722   -53.5563   -28.3379   -28.1825   -47.1043   -75.6089   -16.8652   -21.9625    -0.5100   -35.4653   -26.8369   -54.3044   -25.1972   -55.6694   -64.4787   -83.1387  -104.8710   -28.4500   -38.6805   -50.7017   -14.6091   -25.4962   -33.2970   -36.0038   -27.4459   -33.7794   -12.2272    -8.6789   -14.6012   -20.7681
   706.055 0.516E+12 0.295E-01   -3.9672    1.7446  -32.1460  -18.7677  -14.7853   -29.2185     7.1407   -21.2274     8.2987   -25.9408   -45.6242   -48.7929   -67.3411   -73.8655   -14.7956    -6.1770    -6.2015   -10.1495    -1.5653     4.8889   -16.0337   -30.9706   -27.0813   -27.2020    -5.4084   -25.7188    -5.2634   -20.1186   -34.1502   -26.2371   -14.7322   -18.9425    -8.7267   -11.4388   -29.6187   -21.2884   -71.6944   -17.0638   -47.4863    -8.6546   -47.0752   -95.8712   -17.6263   -40.5486   -29.3343   -41.1430   -53.4679   -28.2771   -28.1217   -47.0410   -75.5918   -16.8219   -21.8512    -0.3986   -35.3923   -26.6699   -54.2872   -25.1514   -55.6340   -64.4155   -83.0729  -104.8026   -28.4346   -38.6626   -50.6941   -14.5828   -25.3897   -33.1372   -35.9425   -27.3311   -33.7098   -12.1461    -8.5142   -14.5202   -20.6338
   706.052 0.587E+12 0.335E-01   -3.9542    1.7724  -32.1381  -18.7399  -14.7832   -29.1827     7.1511   -21.1637     8.3567   -25.8968   -45.6082   -48.7688   -67.3089   -73.8252   -14.7237    -6.1388    -6.1354   -10.0578    -1.4457     4.9016   -15.9060   -30.8406   -27.0629   -27.1732    -5.3783   -25.6865    -5.1996   -20.0828   -34.1062   -26.1652   -14.6766   -18.8846    -8.6431   -11.4088   -29.5864   -21.2305   -71.6800   -17.0230   -47.4654    -8.5885   -47.0502   -95.8487   -17.5774   -40.4849   -29.2705   -41.1139   -53.3798   -28.2169   -28.0615   -46.9785   -75.5751   -16.7788   -21.7398    -0.2871   -35.3197   -26.5027   -54.2704   -25.1060   -55.5995   -64.3531   -83.0083  -104.7359   -28.4195   -38.6452   -50.6875   -14.5571   -25.2824   -32.9762   -35.8808   -27.2158   -33.6400   -12.0647    -8.3490   -14.4387   -20.4986
   706.050 0.668E+12 0.381E-01   -3.9411    1.8003  -32.1303  -18.7121  -14.7813   -29.1469     7.1611   -21.0999     8.4145   -25.8530   -45.5923   -48.7449   -67.2770   -73.7853   -14.6518    -6.1009    -6.0697    -9.9661    -1.3260     4.9135   -15.7783   -30.7110   -27.0450   -27.1453    -5.3485   -25.6548    -5.1358   -20.0469   -34.0624   -26.0934   -14.6209   -18.8269    -8.5595   -11.3790   -29.5547   -21.1728   -71.6657   -16.9820   -47.4443    -8.5227   -47.0258   -95.8264   -17.5283   -40.4212   -29.2068   -41.0848   -53.2920   -28.1573   -28.0019   -46.9170   -75.5588   -16.7358   -21.6282    -0.1755   -35.2474   -26.3353   -54.2540   -25.0610   -55.5659   -64.2916   -82.9449  -104.6705   -28.4044   -38.6282   -50.6818   -14.5320   -25.1745   -32.8142   -35.8189   -27.0997   -33.5701   -11.9828    -8.1834   -14.3568   -20.3627
   706.048 0.759E+12 0.433E-01   -3.9277    1.8282  -32.1224  -18.6843  -14.7797   -29.1111     7.1707   -21.0361     8.4720   -25.8092   -45.5765   -48.7211   -67.2453   -73.7455   -14.5800    -6.0634    -6.0041    -9.8743    -1.2063     4.9248   -15.6506   -30.5817   -27.0275   -27.1180    -5.3189   -25.6235    -5.0720   -20.0111   -34.0185   -26.0216   -14.5650   -18.7694    -8.4757   -11.3494   -29.5235   -21.1153   -71.6513   -16.9407   -47.4231    -8.4572   -47.0017   -95.8041   -17.4790   -40.3575   -29.1430   -41.0555   -53.2042   -28.0981   -27.9427   -46.8562   -75.5428   -16.6928   -21.5165    -0.0637   -35.1753   -26.1676   -54.2380   -25.0164   -55.5331   -64.2308   -82.8824  -104.6065   -28.3894   -38.6115   -50.6770   -14.5073   -25.0658   -32.6511   -35.7567   -26.9831   -33.4998   -11.9005    -8.0172   -14.2745   -20.2260
   706.048 0.864E+12 0.493E-01   -3.9141    1.8562  -32.1145  -18.6563  -14.7783   -29.0752     7.1800   -20.9722     8.5294   -25.7653   -45.5606   -48.6973   -67.2135   -73.7058   -14.5082    -6.0260    -5.9388    -9.7824    -1.0864     4.9356   -15.5228   -30.4524   -27.0102   -27.0914    -5.2895   -25.5928    -5.0080   -19.9751   -33.9747   -25.9497   -14.5091   -18.7120    -8.3917   -11.3200   -29.4927   -21.0579   -71.6369   -16.8991   -47.4016    -8.3919   -46.9779   -95.7817   -17.4295   -40.2936   -29.0791   -41.0261   -53.1165   -28.0394   -27.8839   -46.7960   -75.5270   -16.6499   -21.4045     0.0482   -35.1036   -25.9998   -54.2221   -24.9721   -55.5009   -64.1707   -82.8209  -104.5435   -28.3745   -38.5952   -50.6728   -14.4830   -24.9564   -32.4871   -35.6940   -26.8657   -33.4292   -11.8178    -7.8506   -14.1919   -20.0886
   706.050 0.983E+12 0.561E-01   -3.9004    1.8842  -32.1064  -18.6282  -14.7771   -29.0391     7.1892   -20.9081     8.5866   -25.7213   -45.5445   -48.6732   -67.1815   -73.6658   -14.4361    -5.9889    -5.8737    -9.6903    -0.9663     4.9458   -15.3948   -30.3232   -26.9930   -27.0652    -5.2603   -25.5624    -4.9440   -19.9391   -33.9306   -25.8777   -14.4529   -18.6548    -8.3076   -11.2908   -29.4623   -21.0007   -71.6224   -16.8573   -47.3797    -8.3267   -46.9544   -95.7592   -17.3797   -40.2294   -29.0150   -40.9963   -53.0285   -27.9810   -27.8255   -46.7365   -75.5113   -16.6069   -21.2924     0.1603   -35.0320   -25.8316   -54.2065   -24.9280   -55.4693   -64.1111   -82.7601  -104.4816   -28.3595   -38.5791   -50.6692   -14.4590   -24.8463   -32.3220   -35.6309   -26.7477   -33.3582   -11.7348    -7.6834   -14.1088   -19.9505
   706.054 0.112E+13 0.638E-01   -3.8864    1.9124  -32.0980  -18.5999  -14.7760   -29.0027     7.1981   -20.8438     8.6436   -25.6769   -45.5281   -48.6488   -67.1490   -73.6253   -14.3639    -5.9518    -5.8085    -9.5981    -0.8460     4.9557   -15.2664   -30.1939   -26.9759   -27.0392    -5.2312   -25.5323    -4.8798   -19.9028   -33.8863   -25.8054   -14.3966   -18.5976    -8.2233   -11.2617   -29.4322   -20.9435   -71.6076   -16.8152   -47.3575    -8.2616   -46.9309   -95.7363   -17.3296   -40.1650   -28.9506   -40.9661   -52.9400   -27.9228   -27.7674   -46.6774   -75.4956   -16.5639   -21.1800     0.2726   -34.9605   -25.6631   -54.1910   -24.8841   -55.4382   -64.0519   -82.7000  -104.4204   -28.3445   -38.5631   -50.6661   -14.4352   -24.7355   -32.1559   -35.5674   -26.6289   -33.2866   -11.6512    -7.5159   -14.0253   -19.8118
   706.061 0.127E+13 0.726E-01   -3.8722    1.9407  -32.0894  -18.5714  -14.7750   -28.9660     7.2070   -20.7792     8.7005   -25.6322   -45.5112   -48.6239   -67.1158   -73.5840   -14.2912    -5.9147    -5.7434    -9.5055    -0.7255     4.9652   -15.1377   -30.0644   -26.9586   -27.0132    -5.2022   -25.5025    -4.8153   -19.8662   -33.8415   -25.7327   -14.3402   -18.5404    -8.1388   -11.2326   -29.4024   -20.8863   -71.5926   -16.7728   -47.3347    -8.1965   -46.9074   -95.7129   -17.2792   -40.1002   -28.8860   -40.9353   -52.8509   -27.8650   -27.7095   -46.6187   -75.4799   -16.5209   -21.0674     0.3850   -34.8890   -25.4943   -54.1755   -24.8403   -55.4075   -63.9930   -82.6403  -104.3599   -28.3294   -38.5472   -50.6635   -14.4115   -24.6240   -31.9888   -35.5032   -26.5093   -33.2144   -11.5673    -7.3478   -13.9414   -19.6723
   706.072 0.145E+13 0.826E-01   -3.8578    1.9690  -32.0803  -18.5428  -14.7739   -28.9290     7.2159   -20.7143     8.7572   -25.5871   -45.4938   -48.5981   -67.0816   -73.5415   -14.2183    -5.8777    -5.6784    -9.4128    -0.6050     4.9745   -15.0088   -29.9349   -26.9410   -26.9870    -5.1734   -25.4729    -4.7507   -19.8294   -33.7962   -25.6596   -14.2836   -18.4834    -8.0544   -11.2037   -29.3728   -20.8293   -71.5771   -16.7302   -47.3114    -8.1315   -46.8837   -95.6889   -17.2283   -40.0351   -28.8210   -40.9039   -52.7611   -27.8074   -27.6520   -46.5605   -75.4640   -16.4778   -20.9548     0.4973   -34.8178   -25.3257   -54.1599   -24.7968   -55.3771   -63.9346   -82.5812  -104.3000   -28.3141   -38.5314   -50.6611   -14.3879   -24.5122   -31.8213   -35.4385   -26.3893   -33.1416   -11.4832    -7.1799   -13.8573   -19.5326
   706.088 0.165E+13 0.941E-01   -3.8431    1.9976  -32.0706  -18.5138  -14.7729   -28.8913     7.2249   -20.6487     8.8139   -25.5410   -45.4753   -48.5712   -67.0459   -73.4973   -14.1444    -5.8403    -5.6130    -9.3194    -0.4837     4.9836   -14.8787   -29.8044   -26.9228   -26.9603    -5.1444   -25.4433    -4.6856   -19.7919   -33.7501   -25.5856   -14.2266   -18.4261    -7.9694   -11.1747   -29.3432   -20.7721   -71.5610   -16.6870   -47.2872    -8.0660   -46.8596   -95.6639   -17.1768   -39.9692   -28.7553   -40.8714   -52.6697   -27.7498   -27.5944   -46.5022   -75.4476   -16.4344   -20.8415     0.6101   -34.7462   -25.1562   -54.1441   -24.7531   -55.3468   -63.8760   -82.5220  -104.2402   -28.2985   -38.5154   -50.6589   -14.3641   -24.3992   -31.6523   -35.3728   -26.2679   -33.0676   -11.3984    -7.0110   -13.7724   -19.3917
   706.110 0.188E+13 0.107E+00   -3.8280    2.0264  -32.0601  -18.4844  -14.7716   -28.8528     7.2340   -20.5824     8.8705   -25.4940   -45.4558   -48.5429   -67.0085   -73.4510   -14.0697    -5.8026    -5.5473    -9.2254    -0.3620     4.9928   -14.7479   -29.6732   -26.9039   -26.9329    -5.1154   -25.4137    -4.6199   -19.7538   -33.7029   -25.5107   -14.1692   -18.3687    -7.8842   -11.1456   -29.3136   -20.7147   -71.5442   -16.6433   -47.2620    -8.0003   -46.8350   -95.6377   -17.1245   -39.9024   -28.6890   -40.8377   -52.5766   -27.6921   -27.5367   -46.4441   -75.4307   -16.3908   -20.7279     0.7231   -34.6744   -24.9863   -54.1280   -24.7093   -55.3164   -63.8173   -82.4629  -104.1805   -28.2826   -38.4992   -50.6567   -14.3400   -24.2855   -31.4823   -35.3061   -26.1455   -32.9923   -11.3131    -6.8416   -13.6871   -19.2501
   706.140 0.214E+13 0.122E+00   -3.8126    2.0554  -32.0487  -18.4546  -14.7702   -28.8135     7.2435   -20.5154     8.9270   -25.4458   -45.4348   -48.5128   -66.9687   -73.4020   -13.9940    -5.7645    -5.4811    -9.1307    -0.2397     5.0020   -14.6160   -29.5410   -26.8840   -26.9043    -5.0863   -25.3841    -4.5536   -19.7150   -33.6544   -25.4347   -14.1115   -18.3111    -7.7987   -11.1163   -29.2838   -20.6571   -71.5265   -16.5992   -47.2356    -7.9341   -46.8095   -95.6100   -17.0713   -39.8348   -28.6218   -40.8026   -52.4815   -27.6344   -27.4790   -46.3859   -75.4130   -16.3469   -20.6139     0.8363   -34.6024   -24.8159   -54.1113   -24.6654   -55.2860   -63.7584   -82.4036  -104.1205   -28.2663   -38.4827   -50.6543   -14.3155   -24.1710   -31.3113   -35.2383   -26.0220   -32.9157   -11.2272    -6.6718   -13.6013   -19.1079
   706.179 0.244E+13 0.139E+00   -3.7968    2.0847  -32.0362  -18.4243  -14.7685   -28.7730     7.2534   -20.4473     8.9835   -25.3962   -45.4120   -48.4805   -66.9260   -73.3496   -13.9169    -5.7258    -5.4144    -9.0353    -0.1168     5.0115   -14.4829   -29.4076   -26.8628   -26.8742    -5.0571   -25.3542    -4.4866   -19.6751   -33.6044   -25.3573   -14.0533   -18.2532    -7.7128   -11.0869   -29.2539   -20.5993   -71.5077   -16.5545   -47.2077    -7.8674   -46.7831   -95.5804   -17.0172   -39.7659   -28.5535   -40.7656   -52.3838   -27.5765   -27.4211   -46.3276   -75.3944   -16.3026   -20.4995     0.9497   -34.5300   -24.6452   -54.0940   -24.6213   -55.2552   -63.6992   -82.3440  -104.0601   -28.2494   -38.4657   -50.6516   -14.2904   -24.0556   -31.1393   -35.1693   -25.8972   -32.8374   -11.1408    -6.5016   -13.5149   -18.9649
   706.228 0.278E+13 0.159E+00   -3.7806    2.1142  -32.0222  -18.3934  -14.7664   -28.7312     7.2639   -20.3782     9.0400   -25.3447   -45.3871   -48.4455   -66.8799   -73.2932   -13.8384    -5.6863    -5.3471    -8.9389     0.0068     5.0214   -14.3483   -29.2727   -26.8399   -26.8423    -5.0276   -25.3240    -4.4187   -19.6342   -33.5525   -25.2782   -13.9947   -18.1950    -7.6266   -11.0571   -29.2237   -20.5412   -71.4875   -16.5091   -47.1782    -7.8001   -46.7554   -95.5486   -16.9619   -39.6957   -28.4841   -40.7266   -52.2831   -27.5184   -27.3630   -46.2689   -75.3745   -16.2579   -20.3846     1.0633   -34.4571   -24.4740   -54.0759   -24.5769   -55.2239   -63.6394   -82.2838  -103.9991   -28.2318   -38.4481   -50.6485   -14.2646   -23.9394   -30.9663   -35.0987   -25.7710   -32.7571   -11.0539    -6.3311   -13.4280   -18.8213
   706.291 0.317E+13 0.181E+00   -3.7638    2.1442  -32.0066  -18.3618  -14.7638   -28.6878     7.2751   -20.3077     9.0964   -25.2911   -45.3597   -48.4073   -66.8297   -73.2319   -13.7579    -5.6459    -5.2789    -8.8415     0.1313     5.0317   -14.2120   -29.1361   -26.8151   -26.8080    -4.9979   -25.2934    -4.3498   -19.5918   -33.4984   -25.1972   -13.9354   -18.1363    -7.5400   -11.0270   -29.1930   -20.4826   -71.4657   -16.4629   -47.1466    -7.7319   -46.7261   -95.5141   -16.9052   -39.6239   -28.4133   -40.6850   -52.1786   -27.4599   -27.3045   -46.2098   -75.3532   -16.2126   -20.2691     1.1770   -34.3835   -24.3023   -54.0566   -24.5320   -55.1919   -63.5788   -82.2227  -103.9369   -28.2134   -38.4297   -50.6445   -14.2378   -23.8223   -30.7921   -35.0263   -25.6432   -32.6744   -10.9662    -6.1601   -13.3404   -18.6768
   706.369 0.362E+13 0.206E+00   -3.7465    2.1745  -31.9889  -18.3294  -14.7606   -28.6426     7.2872   -20.2357     9.1528   -25.2351   -45.3293   -48.3652   -66.7745   -73.1649   -13.6754    -5.6045    -5.2097    -8.7428     0.2567     5.0428   -14.0738   -28.9975   -26.7879   -26.7708    -4.9678   -25.2622    -4.2798   -19.5479   -33.4417   -25.1139   -13.8756   -18.0772    -7.4530   -10.9965   -29.1617   -20.4236   -71.4420   -16.4160   -47.1127    -7.6627   -46.6948   -95.4765   -16.8470   -39.5502   -28.3408   -40.6405   -52.0698   -27.4009   -27.2456   -46.1501   -75.3300   -16.1666   -20.1532     1.2908   -34.3092   -24.1302   -54.0361   -24.4865   -55.1591   -63.5173   -82.1605  -103.8735   -28.1941   -38.4103   -50.6397   -14.2098   -23.7042   -30.6170   -34.9520   -25.5137   -32.5892   -10.8780    -5.9890   -13.2522   -18.5317
   706.464 0.413E+13 0.236E+00   -3.7285    2.2053  -31.9690  -18.2961  -14.7566   -28.5953     7.3004   -20.1618     9.2091   -25.1761   -45.2953   -48.3187   -66.7136   -73.0911   -13.5904    -5.5616    -5.1394    -8.6428     0.3831     5.0547   -13.9333   -28.8565   -26.7579   -26.7303    -4.9372   -25.2303    -4.2085   -19.5022   -33.3819   -25.0280   -13.8150   -18.0174    -7.3655   -10.9655   -29.1297   -20.3640   -71.4160   -16.3680   -47.0760    -7.5923   -46.6613   -95.4351   -16.7870   -39.4743   -28.2665   -40.5925   -51.9560   -27.3414   -27.1861   -46.0895   -75.3047   -16.1199   -20.0366     1.4048   -34.2340   -23.9575   -54.0140   -24.4405   -55.1251   -63.4546   -82.0970  -103.8083   -28.1735   -38.3897   -50.6336   -14.1804   -23.5851   -30.4407   -34.8754   -25.3823   -32.5008   -10.7890    -5.8176   -13.1632   -18.3859
   706.580 0.471E+13 0.269E+00   -3.7098    2.2366  -31.9464  -18.2617  -14.7516   -28.5455     7.3149   -20.0859     9.2654   -25.1138   -45.2572   -48.2670   -66.6461   -73.0095   -13.5025    -5.5173    -5.0676    -8.5411     0.5107     5.0677   -13.7901   -28.7127   -26.7247   -26.6857    -4.9062   -25.1976    -4.1356   -19.4543   -33.3185   -24.9390   -13.7535   -17.9570    -7.2774   -10.9338   -29.0967   -20.3037   -71.3874   -16.3190   -47.0363    -7.5205   -46.6251   -95.3894   -16.7249   -39.3959   -28.1900   -40.5405   -51.8364   -27.2811   -27.1258   -46.0280   -75.2768   -16.0724   -19.9194     1.5189   -34.1578   -23.7844   -53.9901   -24.3936   -55.0898   -63.3904   -82.0317  -103.7410   -28.1517   -38.3677   -50.6261   -14.1492   -23.4648   -30.2634   -34.7961   -25.2488   -32.4089   -10.6992    -5.6460   -13.0735   -18.2392
   706.720 0.537E+13 0.307E+00   -3.6902    2.2685  -31.9207  -18.2261  -14.7456   -28.4929     7.3309   -20.0076     9.3216   -25.0477   -45.2145   -48.2095   -66.5709   -72.9189   -13.4113    -5.4711    -4.9943    -8.4376     0.6395     5.0820   -13.6441   -28.5658   -26.6876   -26.6365    -4.8745   -25.1637    -4.0609   -19.4041   -33.2512   -24.8465   -13.6912   -17.8957    -7.1889   -10.9014   -29.0627   -20.2427   -71.3557   -16.2688   -46.9929    -7.4471   -46.5858   -95.3387   -16.6604   -39.3147   -28.1110   -40.4840   -51.7101   -27.2200   -27.0647   -45.9653   -75.2460   -16.0239   -19.8015     1.6330   -34.0804   -23.6108   -53.9641   -24.3457   -55.0528   -63.3245   -81.9644  -103.6712   -28.1282   -38.3441   -50.6168   -14.1161   -23.3434   -30.0849   -34.7139   -25.1129   -32.3131   -10.6087    -5.4743   -12.9830   -18.0919
   706.887 0.613E+13 0.350E+00   -3.6698    2.3010  -31.8916  -18.1891  -14.7383   -28.4371     7.3486   -19.9267     9.3778   -24.9771   -45.1664   -48.1451   -66.4870   -72.8181   -13.3165    -5.4229    -4.9192    -8.3322     0.7698     5.0978   -13.4948   -28.4154   -26.6461   -26.5818    -4.8421   -25.1287    -3.9844   -19.3510   -33.1792   -24.7501   -13.6278   -17.8335    -7.0998   -10.8681   -29.0274   -20.1808   -71.3207   -16.2173   -46.9455    -7.3719   -46.5429   -95.2824   -16.5933   -39.2303   -28.0292   -40.4224   -51.5762   -27.1579   -27.0026   -45.9012   -75.2118   -15.9742   -19.6829     1.7471   -34.0015   -23.4366   -53.9356   -24.2968   -55.0138   -63.2565   -81.8947  -103.5984   -28.1031   -38.3185   -50.6053   -14.0807   -23.2208   -29.9053   -34.6284   -24.9745   -32.2127   -10.5172    -5.3026   -12.8916   -17.9439
   707.084 0.700E+13 0.400E+00   -3.6483    2.3343  -31.8584  -18.1506  -14.7295   -28.3777     7.3684   -19.8429     9.4340   -24.9017   -45.1122   -48.0730   -66.3932   -72.7057   -13.2175    -5.3723    -4.8420    -8.2245     0.9017     5.1154   -13.3419   -28.2609   -26.5997   -26.5211    -4.8089   -25.0922    -3.9056   -19.2949   -33.1020   -24.6492   -13.5633   -17.7703    -7.0100   -10.8338   -28.9907   -20.1179   -71.2817   -16.1643   -46.8935    -7.2947   -46.4960   -95.2196   -16.5233   -39.1422   -27.9443   -40.3550   -51.4337   -27.0946   -26.9393   -45.8354   -75.1737   -15.9233   -19.5634     1.8612   -33.9211   -23.2620   -53.9043   -24.2467   -54.9725   -63.1862   -81.8222  -103.5220   -28.0759   -38.2907   -50.5914   -14.0426   -23.0969   -29.7245   -34.5392   -24.8333   -32.1072   -10.4249    -5.1309   -12.7993   -17.7951
   707.316 0.800E+13 0.457E+00   -3.6257    2.3683  -31.8209  -18.1104  -14.7191   -28.3142     7.3904   -19.7557     9.4901   -24.8207   -45.0513   -47.9924   -66.2884   -72.5803   -13.1138    -5.3191    -4.7625    -8.1143     1.0352     5.1351   -13.1848   -28.1020   -26.5476   -26.4534    -4.7747   -25.0541    -3.8244   -19.2353   -33.0190   -24.5434   -13.4975   -17.7059    -6.9196   -10.7985   -28.9522   -20.0538   -71.2384   -16.1096   -46.8364    -7.2152   -46.4443   -95.1497   -16.4500   -39.0501   -27.8559   -40.2810   -51.2817   -27.0299   -26.8748   -45.7677   -75.1312   -15.8710   -19.4431     1.9752   -33.8389   -23.0869   -53.8697   -24.1951   -54.9287   -63.1131   -81.7464  -103.4417   -28.0464   -38.2604   -50.5747   -14.0015   -22.9717   -29.5425   -34.4459   -24.6890   -31.9962   -10.3315    -4.9594   -12.7061   -17.6456
   707.586 0.913E+13 0.522E+00   -3.6018    2.4032  -31.7783  -18.0683  -14.7068   -28.2463     7.4149   -19.6648     9.5462   -24.7336   -44.9828   -47.9022   -66.1712   -72.4404   -13.0050    -5.2629    -4.6805    -8.0013     1.1706     5.1570   -13.0233   -27.9381   -26.4893   -26.3779    -4.7395   -25.0141    -3.7406   -19.1718   -32.9296   -24.4321   -13.4303   -17.6401    -6.8285   -10.7618   -28.9118   -19.9885   -71.1902   -16.0532   -46.7736    -7.1330   -46.3875   -95.0717   -16.3730   -38.9535   -27.7636   -40.1999   -51.1190   -26.9638   -26.8087   -45.6978   -75.0839   -15.8171   -19.3219     2.0891   -33.7547   -22.9113   -53.8316   -24.1419   -54.8818   -63.0370   -81.6671  -103.3568   -28.0144   -38.2273   -50.5547   -13.9570   -22.8450   -29.3594   -34.3481   -24.5414   -31.8789   -10.2371    -4.7882   -12.6118   -17.4955
   707.898 0.104E+14 0.596E+00   -3.5766    2.4391  -31.7303  -18.0241  -14.6924   -28.1734     7.4423   -19.5699     9.6023   -24.6397   -44.9059   -47.8013   -66.0404   -72.2845   -12.8905    -5.2035    -4.5956    -7.8854     1.3080     5.1816   -12.8569   -27.7688   -26.4241   -26.2939    -4.7031   -24.9719    -3.6538   -19.1041   -32.8330   -24.3147   -13.3617   -17.5729    -6.7366   -10.7237   -28.8693   -19.9218   -71.1365   -15.9948   -46.7045    -7.0481   -46.3250   -94.9848   -16.2921   -38.8520   -27.6671   -40.1107   -50.9446   -26.8959   -26.7409   -45.6255   -75.0310   -15.7615   -19.1997     2.2028   -33.6683   -22.7352   -53.7894   -24.0869   -54.8316   -62.9575   -81.5835  -103.2666   -27.9796   -38.1910   -50.5310   -13.9088   -22.7168   -29.1751   -34.2453   -24.3902   -31.7548   -10.1415    -4.6173   -12.5164   -17.3446
   708.258 0.119E+14 0.681E+00   -3.5499    2.4761  -31.6762  -17.9776  -14.6757   -28.0950     7.4729   -19.4705     9.6582   -24.5383   -44.8197   -47.6888   -65.8945   -72.1109   -12.7698    -5.1403    -4.5076    -7.7662     1.4476     5.2092   -12.6850   -27.5934   -26.3511   -26.2002    -4.6654   -24.9274    -3.5637   -19.0316   -32.7284   -24.1906   -13.2914   -17.5041    -6.6439   -10.6841   -28.8243   -19.8536   -71.0768   -15.9343   -46.6285    -6.9599   -46.2560   -94.8880   -16.2068   -38.7450   -27.5658   -40.0128   -50.7572   -26.8262   -26.6712   -45.5504   -74.9721   -15.7039   -19.0765     2.3163   -33.5794   -22.5587   -53.7427   -24.0299   -54.7776   -62.8742   -81.4954  -103.1707   -27.9417   -38.1512   -50.5032   -13.8564   -22.5871   -28.9897   -34.1370   -24.2350   -31.6232   -10.0448    -4.4469   -12.4198   -17.1931
   708.669 0.136E+14 0.778E+00   -3.5216    2.5142  -31.6155  -17.9286  -14.6563   -28.0107     7.5069   -19.3663     9.7141   -24.4288   -44.7235   -47.5635   -65.7322   -71.9180   -12.6423    -5.0732    -4.4162    -7.6434     1.5895     5.2399   -12.5074   -27.4115   -26.2698   -26.0960    -4.6262   -24.8803    -3.4701   -18.9541   -32.6153   -24.0592   -13.2192   -17.4335    -6.5503   -10.6427   -28.7766   -19.7837   -71.0106   -15.8714   -46.5450    -6.8684   -46.1800   -94.7804   -16.1167   -38.6321   -27.4595   -39.9052   -50.5556   -26.7543   -26.5994   -45.4722   -74.9065   -15.6443   -18.9521     2.4295   -33.4878   -22.3817   -53.6912   -23.9707   -54.7194   -62.7865   -81.4021  -103.0684   -27.9004   -38.1075   -50.4709   -13.7994   -22.4556   -28.8031   -34.0228   -24.0757   -31.4833    -9.9469    -4.2771   -12.3220   -17.0409
   709.138 0.155E+14 0.889E+00   -3.4915    2.5536  -31.5476  -17.8769  -14.6341   -27.9198     7.5448   -19.2569     9.7700   -24.3104   -44.6162   -47.4243   -65.5520   -71.7040   -12.5074    -5.0018    -4.3211    -7.5168     1.7339     5.2742   -12.3234   -27.2224   -26.1792   -25.9804    -4.5854   -24.8303    -3.3728   -18.8710   -32.4929   -23.9199   -13.1452   -17.3610    -6.4558   -10.5995   -28.7259   -19.7119   -70.9371   -15.8061   -46.4531    -6.7731   -46.0963   -94.6610   -16.0214   -38.5128   -27.3476   -39.7872   -50.3388   -26.6801   -26.5253   -45.3907   -74.8336   -15.5824   -18.8267     2.5423   -33.3932   -22.2042   -53.6341   -23.9090   -54.6566   -62.6943   -81.3031  -102.9589   -27.8553   -38.0596   -50.4335   -13.7374   -22.3224   -28.6152   -33.9022   -23.9119   -31.3347    -9.8476    -4.1081   -12.2230   -16.8882
   709.668 0.177E+14 0.102E+01   -3.4595    2.5943  -31.4718  -17.8222  -14.6088   -27.8220     7.5867   -19.1418     9.8258   -24.1824   -44.4971   -47.2701   -65.3525   -71.4675   -12.3646    -4.9256    -4.2220    -7.3861     1.8809     5.3124   -12.1327   -27.0258   -26.0787   -25.8525    -4.5429   -24.7771    -3.2713   -18.7818   -32.3603   -23.7721   -13.0691   -17.2864    -6.3604   -10.5541   -28.6720   -19.6382   -70.8558   -15.7380   -46.3525    -6.6738   -46.0043   -94.5289   -15.9206   -38.3865   -27.2297   -39.6580   -50.1054   -26.6034   -26.4487   -45.3054   -74.7527   -15.5180   -18.7000     2.6546   -33.2954   -22.0264   -53.5713   -23.8447   -54.5888   -62.5969   -81.1980  -102.8417   -27.8062   -38.0070   -50.3906   -13.6700   -22.1874   -28.4263   -33.7747   -23.7433   -31.1765    -9.7469    -3.9399   -12.1225   -16.7348
   710.264 0.202E+14 0.116E+01   -3.4256    2.6364  -31.3877  -17.7643  -14.5802   -27.7166     7.6330   -19.0206     9.8814   -24.0442   -44.3651   -47.0997   -65.1322   -71.2065   -12.2133    -4.8444    -4.1185    -7.2510     2.0307     5.3547   -11.9347   -26.8210   -25.9676   -25.7112    -4.4984   -24.7205    -3.1655   -18.6863   -32.2169   -23.6153   -12.9907   -17.2095    -6.2640   -10.5065   -28.6146   -19.5623   -70.7661   -15.6671   -46.2423    -6.5701   -45.9034   -94.3831   -15.8139   -38.2528   -27.1054   -39.5167   -49.8542   -26.5240   -26.3694   -45.2161   -74.6633   -15.4510   -18.5721     2.7665   -33.1941   -21.8481   -53.5020   -23.7775   -54.5155   -62.4940   -81.0862  -102.7160   -27.7528   -37.9493   -50.3418   -13.5966   -22.0505   -28.2361   -33.6398   -23.5696   -31.0081    -9.6448    -3.7727   -12.0207   -16.5809
   710.932 0.231E+14 0.133E+01   -3.3894    2.6801  -31.2946  -17.7031  -14.5479   -27.6032     7.6841   -18.8931     9.9370   -23.8951   -44.2196   -46.9122   -64.8899   -70.9198   -12.0530    -4.7578    -4.0106    -7.1114     2.1834     5.4015   -11.7292   -26.6075   -25.8450   -25.5558    -4.4520   -24.6602    -3.0551   -18.5839   -32.0620   -23.4488   -12.9100   -17.1303    -6.1665   -10.4566   -28.5534   -19.4841   -70.6674   -15.5931   -46.1219    -6.4619   -45.7929   -94.2226   -15.7008   -38.1112   -26.9744   -39.3625   -49.5843   -26.4416   -26.2872   -45.1225   -74.5646   -15.3811   -18.4428     2.8778   -33.0891   -21.6695   -53.4260   -23.7073   -54.4364   -62.3851   -80.9671  -102.5813   -27.6946   -37.8863   -50.2865   -13.5171   -21.9117   -28.0448   -33.4970   -23.3907   -30.8289    -9.5412    -3.6067   -11.9173   -16.4264
   711.677 0.263E+14 0.151E+01   -3.3510    2.7254  -31.1921  -17.6382  -14.5118   -27.4814     7.7401   -18.7587     9.9926   -23.7345   -44.0598   -46.7067   -64.6244   -70.6057   -11.8833    -4.6655    -3.8978    -6.9668     2.3393     5.4530   -11.5156   -26.3850   -25.7105   -25.3855    -4.4034   -24.5960    -2.9399   -18.4743   -31.8950   -23.2721   -12.8268   -17.0484    -6.0679   -10.4041   -28.4882   -19.4035   -70.5592   -15.5159   -45.9908    -6.3489   -45.6722   -94.0467   -15.5811   -37.9612   -26.8362   -39.1948   -49.2946   -26.3561   -26.2018   -45.0243   -74.4562   -15.3083   -18.3122     2.9885   -32.9802   -21.4905   -53.3427   -23.6338   -54.3510   -62.2700   -80.8404  -102.4369   -27.6315   -37.8176   -50.2243   -13.4309   -21.7707   -27.8522   -33.3460   -23.2061   -30.6383    -9.4359    -3.4419   -11.8124   -16.2714
   712.501 0.300E+14 0.173E+01   -3.3103    2.7723  -31.0798  -17.5696  -14.4717   -27.3508     7.8013   -18.6174    10.0479   -23.5619   -43.8849   -46.4823   -64.3346   -70.2633   -11.7037    -4.5673    -3.7800    -6.8173     2.4981     5.5094   -11.2938   -26.1530   -25.5634   -25.1995    -4.3525   -24.5277    -2.8196   -18.3571   -31.7154   -23.0849   -12.7411   -16.9639    -5.9683   -10.3489   -28.4187   -19.3203   -70.4409   -15.4353   -45.8485    -6.2309   -45.5410   -93.8546   -15.4545   -37.8026   -26.6906   -39.0130   -48.9843   -26.2674   -26.1132   -44.9213   -74.3376   -15.2323   -18.1802     3.0984   -32.8672   -21.3113   -53.2518   -23.5569   -54.2590   -62.1482   -80.7057  -102.2825   -27.5632   -37.7429   -50.1549   -13.3379   -21.6278   -27.6586   -33.1863   -23.0159   -30.4360    -9.3291    -3.2786   -11.7059   -16.1160
   713.410 0.342E+14 0.197E+01   -3.2671    2.8211  -30.9572  -17.4972  -14.4274   -27.2110     7.8678   -18.4687    10.1032   -23.3770   -43.6946   -46.2384   -64.0198   -69.8916   -11.5140    -4.4630    -3.6571    -6.6625     2.6602     5.5709   -11.0635   -25.9114   -25.4035   -24.9975    -4.2994   -24.4551    -2.6942   -18.2322   -31.5227   -22.8867   -12.6526   -16.8767    -5.8674   -10.2910   -28.3449   -19.2345   -70.3123   -15.3513   -45.6946    -6.1077   -45.3988   -93.6456   -15.3208   -37.6350   -26.5372   -38.8167   -48.6528   -26.1752   -26.0213   -44.8132   -74.2082   -15.1531   -18.0467     3.2076   -32.7499   -21.1317   -53.1530   -23.4765   -54.1601   -62.0196   -80.5625  -102.1174   -27.4896   -37.6619   -50.0780   -13.2377   -21.4826   -27.4638   -33.0178   -22.8197   -30.2214    -9.2206    -3.1166   -11.5978   -15.9600
   714.406 0.390E+14 0.225E+01   -3.2214    2.8716  -30.8241  -17.4207  -14.3788   -27.0619     7.9398   -18.3127    10.1583   -23.1796   -43.4885   -45.9747   -63.6795   -69.4899   -11.3140    -4.3525    -3.5290    -6.5026     2.8254     5.6376   -10.8247   -25.6599   -25.2303   -24.7792    -4.2438   -24.3781    -2.5635   -18.0994   -31.3167   -22.6776   -12.5614   -16.7866    -5.7654   -10.2302   -28.2665   -19.1460   -70.1729   -15.2636   -45.5289    -5.9792   -45.2453   -93.4194   -15.1798   -37.4582   -26.3760   -38.6054   -48.2997   -26.0796   -25.9258   -44.7000   -74.0679   -15.0706   -17.9117     3.3160   -32.6283   -20.9518   -53.0461   -23.3924   -54.0542   -61.8838   -80.4107  -101.9415   -27.4103   -37.5745   -49.9934   -13.1302   -21.3353   -27.2678   -32.8403   -22.6175   -29.9944    -9.1104    -2.9562   -11.4881   -15.8037
   715.490 0.444E+14 0.256E+01   -3.1731    2.9239  -30.6806  -17.3402  -14.3258   -26.9035     8.0173   -18.1492    10.2133   -22.9695   -43.2665   -45.6911   -63.3137   -69.0584   -11.1038    -4.2357    -3.3957    -6.3374     2.9938     5.7095   -10.5773   -25.3986   -25.0439   -24.5444    -4.1857   -24.2966    -2.4276   -17.9586   -31.0974   -22.4573   -12.4675   -16.6937    -5.6623   -10.1665   -28.1835   -19.0548   -70.0227   -15.1724   -45.3512    -5.8456   -45.0806   -93.1759   -15.0316   -37.2723   -26.2070   -38.3792   -47.9250   -25.9804   -25.8268   -44.5816   -73.9166   -14.9847   -17.7754     3.4236   -32.5022   -20.7718   -52.9310   -23.3046   -53.9412   -61.7410   -80.2502  -101.7545   -27.3255   -37.4806   -49.9009   -13.0155   -21.1858   -27.0708   -32.6536   -22.4094   -29.7550    -8.9985    -2.7975   -11.3767   -15.6469
   716.664 0.505E+14 0.292E+01   -3.1223    2.9780  -30.5266  -17.2557  -14.2685   -26.7359     8.1000   -17.9785    10.2681   -22.7471   -43.0289   -45.3879   -62.9227   -68.5977   -10.8835    -4.1129    -3.2574    -6.1671     3.1652     5.7864   -10.3216   -25.1277   -24.8445   -24.2937    -4.1253   -24.2107    -2.2865   -17.8099   -30.8650   -22.2263   -12.3708   -16.5979    -5.5580   -10.1000   -28.0961   -18.9609   -69.8618   -15.0775   -45.1617    -5.7068   -44.9047   -92.9152   -14.8762   -37.0773   -26.0303   -38.1383   -47.5292   -25.8778   -25.7244   -44.4579   -73.7542   -14.8954   -17.6375     3.5304   -32.3718   -20.5914   -52.8077   -23.2132   -53.8211   -61.5910   -80.0811  -101.5567   -27.2350   -37.3802   -49.8007   -12.8935   -21.0341   -26.8727   -32.4580   -22.1954   -29.5034    -8.8850    -2.6403   -11.2636   -15.4897
   717.925 0.574E+14 0.333E+01   -3.0690    3.0338  -30.3626  -17.1673  -14.2069   -26.5594     8.1880   -17.8007    10.3228   -22.5128   -42.7762   -45.0659   -62.5076   -68.1085   -10.6536    -3.9842    -3.1141    -5.9920     3.3395     5.8683   -10.0579   -24.8475   -24.6325   -24.0275    -4.0625   -24.1204    -2.1406   -17.6537   -30.6200   -21.9848   -12.2714   -16.4993    -5.4526   -10.0307   -28.0041   -18.8643   -69.6903   -14.9792   -44.9607    -5.5631   -44.7180   -92.6377   -14.7139   -36.8735   -25.8461   -37.8832   -47.1130   -25.7717   -25.6185   -44.3292   -73.5810   -14.8029   -17.4983     3.6363   -32.2370   -20.4109   -52.6764   -23.1182   -53.6941   -61.4341   -79.9034  -101.3482   -27.1391   -37.2735   -49.6928   -12.7646   -20.8804   -26.6735   -32.2537   -21.9758   -29.2401    -8.7698    -2.4848   -11.1490   -15.3321
   719.271 0.653E+14 0.379E+01   -3.0133    3.0913  -30.1893  -17.0752  -14.1414   -26.3746     8.2806   -17.6164    10.3772   -22.2675   -42.5094   -44.7265   -62.0700   -67.5933   -10.4148    -3.8500    -2.9664    -5.8124     3.5163     5.9546    -9.7870   -24.5590   -24.4090   -23.7470    -3.9975   -24.0262    -1.9901   -17.4905   -30.3633   -21.7337   -12.1695   -16.3982    -5.3462    -9.9588   -27.9081   -18.7653   -69.5090   -14.8775   -44.7491    -5.4149   -44.5213   -92.3447   -14.5452   -36.6615   -25.6549   -37.6150   -46.6781   -25.6624   -25.5096   -44.1958   -73.3977   -14.7074   -17.3579     3.7414   -32.0983   -20.2303   -52.5376   -23.0199   -53.5606   -61.2707   -79.7179  -101.1298   -27.0381   -37.1609   -49.5778   -12.6293   -20.7247   -26.4733   -32.0413   -21.7510   -28.9659    -8.6531    -2.3307   -11.0329   -15.1742
   720.698 0.742E+14 0.432E+01   -2.9554    3.1504  -30.0070  -16.9796  -14.0720   -26.1818     8.3777   -17.4260    10.4316   -22.0117   -42.2294   -44.3704   -61.6113   -67.0534   -10.1676    -3.7107    -2.8144    -5.6284     3.6956     6.0451    -9.5092   -24.2625   -24.1745   -23.4532    -3.9304   -23.9280    -1.8353   -17.3206   -30.0955   -21.4735   -12.0652   -16.2946    -5.2388    -9.8843   -27.8080   -18.6640   -69.3181   -14.7727   -44.5273    -5.2625   -44.3149   -92.0367   -14.3704   -36.4418   -25.4572   -37.3343   -46.2255   -25.5501   -25.3975   -44.0579   -73.2047   -14.6088   -17.2161     3.8458   -31.9558   -20.0494   -52.3917   -22.9183   -53.4209   -61.1010   -79.5248  -100.9018   -26.9322   -37.0425   -49.4560   -12.4879   -20.5670   -26.2721   -31.8213   -21.5212   -28.6814    -8.5349    -2.1781   -10.9152   -15.0159
   722.198 0.843E+14 0.492E+01   -2.8956    3.2108  -29.8170  -16.8808  -13.9993   -25.9823     8.4786   -17.2302    10.4858   -21.7471   -41.9379   -44.0004   -61.1345   -66.4925    -9.9133    -3.5671    -2.6588    -5.4409     3.8768     6.1391    -9.2256   -23.9594   -23.9307   -23.1481    -3.8615   -23.8265    -1.6769   -17.1450   -29.8183   -21.2057   -11.9588   -16.1888    -5.1304    -9.8077   -27.7045   -18.5605   -69.1189   -14.6651   -44.2967    -5.1064   -44.1004   -91.7158   -14.1904   -36.2155   -25.2538   -37.0428   -45.7579   -25.4352   -25.2829   -43.9160   -73.0032   -14.5078   -17.0732     3.9495   -31.8099   -19.8683   -52.2394   -22.8139   -53.2759   -60.9260   -79.3251  -100.6655   -26.8219   -36.9192   -49.3282   -12.3413   -20.4076   -26.0700   -31.5946   -21.2873   -28.3882    -8.4154    -2.0267   -10.7964   -14.8572
   723.773 0.957E+14 0.560E+01   -2.8337    3.2727  -29.6195  -16.7789  -13.9233   -25.7760     8.5831   -17.0292    10.5398   -21.4738   -41.6352   -43.6164   -60.6401   -65.9111    -9.6521    -3.4192    -2.4998    -5.2499     4.0600     6.2365    -8.9365   -23.6496   -23.6777   -22.8319    -3.7907   -23.7216    -1.5150   -16.9637   -29.5319   -20.9303   -11.8502   -16.0809    -5.0212    -9.7290   -27.5975   -18.4550   -68.9114   -14.5547   -44.0573    -4.9469   -43.8777   -91.3820   -14.0052   -35.9825   -25.0449   -36.7409   -45.2757   -25.3176   -25.1656   -43.7703   -72.7933   -14.4041   -16.9292     4.0526   -31.6606   -19.6870   -52.0809   -22.7068   -53.1254   -60.7455   -79.1188  -100.4209   -26.7073   -36.7910   -49.1945   -12.1897   -20.2464   -25.8668   -31.3613   -21.0490   -28.0863    -8.2945    -1.8763   -10.6761   -14.6980
   725.417 0.109E+15 0.637E+01   -2.7699    3.3359  -29.4150  -16.6741  -13.8443   -25.5637     8.6909   -16.8234    10.5937   -21.1926   -41.3223   -43.2200   -60.1296   -65.3111    -9.3846    -3.2675    -2.3377    -5.0556     4.2450     6.3369    -8.6422   -23.3340   -23.4165   -22.5059    -3.7183   -23.6137    -1.3498   -16.7773   -29.2370   -20.6480   -11.7396   -15.9709    -4.9111    -9.6482   -27.4874   -18.3476   -68.6963   -14.4416   -43.8100    -4.7842   -43.6476   -91.0365   -13.8154   -35.7435   -24.8309   -36.4293   -44.7803   -25.1976   -25.0458   -43.6210   -72.5755   -14.2980   -16.7840     4.1552   -31.5083   -19.5054   -51.9166   -22.5971   -52.9701   -60.5601   -78.9065  -100.1688   -26.5888   -36.6582   -49.0554   -12.0335   -20.0834   -25.6625   -31.1220   -20.8069   -27.7766    -8.1722    -1.7270   -10.5546   -14.5383
   727.142 0.123E+15 0.725E+01   -2.7040    3.4006  -29.2024  -16.5660  -13.7617   -25.3441     8.8024   -16.6120    10.6475   -20.9022   -40.9976   -42.8090   -59.6005   -64.6896    -9.1099    -3.1113    -2.1719    -4.8575     4.4320     6.4408    -8.3421   -23.0115   -23.1457   -22.1684    -3.6439   -23.5022    -1.1809   -16.5849   -28.9323   -20.3579   -11.6266   -15.8586    -4.7999    -9.5651   -27.3736   -18.2379   -68.4721   -14.3254   -43.5533    -4.6178   -43.4088   -90.6771   -13.6200   -35.4974   -24.6109   -36.1066   -44.2694   -25.0747   -24.9233   -43.4675   -72.3486   -14.1891   -16.6375     4.2573   -31.3523   -19.3234   -51.7456   -22.4844   -52.8090   -60.3690   -78.6873   -99.9078   -26.4655   -36.5201   -48.9101   -11.8720   -19.9184   -25.4568   -30.8757   -20.5602   -27.4577    -8.0484    -1.5787   -10.4314   -14.3779
   728.965 0.140E+15 0.825E+01   -2.6354    3.4671  -28.9801  -16.4538  -13.6749   -25.1160     8.9185   -16.3939    10.7011   -20.6007   -40.6586   -42.3806   -59.0491   -64.0421    -8.8263    -2.9497    -2.0018    -4.6549     4.6217     6.5488    -8.0347   -22.6806   -22.8634   -21.8172    -3.5671   -23.3865    -1.0074   -16.3854   -28.6158   -20.0581   -11.5108   -15.7435    -4.6874    -9.4792   -27.2555   -18.1256   -68.2373   -14.2055   -43.2853    -4.4471   -43.1599   -90.3014   -13.4180   -35.2428   -24.3837   -35.7704   -43.7401   -24.9485   -24.7975   -43.3091   -72.1110   -14.0768   -16.4893     4.3588   -31.1921   -19.1408   -51.5667   -22.3681   -52.6412   -60.1710   -78.4598   -99.6366   -26.3368   -36.3757   -48.7574   -11.7041   -19.7507   -25.2493   -30.6208   -20.3078   -27.1277    -7.9226    -1.4315   -10.3064   -14.2166
   730.911 0.159E+15 0.938E+01   -2.5633    3.5360  -28.7453  -16.3363  -13.5827   -24.8768     9.0405   -16.1672    10.7544   -20.2849   -40.3011   -41.9294   -58.4686   -63.3609    -8.5313    -2.7812    -1.8259    -4.4463     4.8146     6.6622    -7.7181   -22.3390   -22.5662   -21.4481    -3.4874   -23.2654    -0.8281   -16.1765   -28.2841   -19.7459   -11.3913   -15.6248    -4.5733    -9.3897   -27.1319   -18.0099   -67.9888   -14.0808   -43.0029    -4.2706   -42.8976   -89.9045   -13.2074   -34.9773   -24.1474   -35.4169   -43.1866   -24.8181   -24.6674   -43.1445   -71.8594   -13.9602   -16.3391     4.4594   -31.0264   -18.9576   -51.3775   -22.2473   -52.4648   -59.9643   -78.2217   -99.3521   -26.2009   -36.2232   -48.5953   -11.5280   -19.5797   -25.0397   -30.3550   -20.0482   -26.7835    -7.7943    -1.2859   -10.1790   -14.0542
   733.011 0.180E+15 0.107E+02   -2.4871    3.6079  -28.4949  -16.2124  -13.4838   -24.6237     9.1698   -15.9296    10.8073   -19.9512   -39.9205   -41.4498   -57.8517   -62.6375    -8.2221    -2.6042    -1.6431    -4.2304     5.0115     6.7822    -7.3899   -21.9841   -22.2503   -21.0567    -3.4040   -23.1377    -0.6414   -15.9559   -27.9332   -19.4182   -11.2674   -15.5017    -4.4572    -9.2959   -27.0015   -17.8900   -67.7231   -13.9500   -42.7023    -4.0871   -42.6189   -89.4811   -12.9861   -34.6981   -23.8995   -35.0415   -42.6030   -24.6825   -24.5322   -42.9723   -71.5905   -13.8383   -16.1865     4.5588   -30.8540   -18.7739   -51.1756   -22.1209   -52.2778   -59.7469   -77.9708   -99.0513   -26.0560   -36.0606   -48.4214   -11.3418   -19.4046   -24.8273   -30.0754   -19.7796   -26.4212    -7.6630    -1.1425   -10.0485   -13.8905
   735.294 0.204E+15 0.121E+02   -2.4057    3.6830  -28.2262  -16.0810  -13.3771   -24.3547     9.3074   -15.6797    10.8594   -19.5969   -39.5131   -40.9373   -57.1929   -61.8654    -7.8966    -2.4173    -1.4524    -4.0063     5.2129     6.9096    -7.0487   -21.6141   -21.9130   -20.6398    -3.3165   -23.0025    -0.4464   -15.7220   -27.5604   -19.0727   -11.1383   -15.3738    -4.3390    -9.1972   -26.8633   -17.7655   -67.4374   -13.8123   -42.3806    -3.8957   -42.3212   -89.0270   -12.7524   -34.4032   -23.6384   -34.6408   -41.9849   -24.5412   -24.3913   -42.7915   -71.3017   -13.7103   -16.0311     4.6566   -30.6740   -18.5897   -50.9591   -21.9882   -52.0787   -59.5174   -77.7052   -98.7320   -25.9009   -35.8865   -48.2341   -11.1438   -19.2247   -24.6118   -29.7799   -19.5005   -26.0383    -7.5282    -1.0017    -9.9146   -13.7252
   737.765 0.231E+15 0.138E+02   -2.3192    3.7616  -27.9392  -15.9419  -13.2627   -24.0695     9.4531   -15.4174    10.9106   -19.2221   -39.0789   -40.3921   -56.4922   -61.0450    -7.5551    -2.2210    -1.2543    -3.7741     5.4182     7.0440    -6.6949   -21.2298   -21.5546   -20.1981    -3.2251   -22.8600    -0.2432   -15.4746   -27.1657   -18.7097   -11.0040   -15.2410    -4.2187    -9.0936   -26.7177   -17.6364   -67.1315   -13.6675   -42.0375    -3.6967   -42.0046   -88.5419   -12.5062   -34.0926   -23.3641   -34.2148   -41.3326   -24.3944   -24.2449   -42.6027   -70.9925   -13.5761   -15.8732     4.7527   -30.4867   -18.4054   -50.7278   -21.8494   -51.8678   -59.2761   -77.4253   -98.3947   -25.7352   -35.7007   -48.0336   -10.9345   -19.0398   -24.3928   -29.4684   -19.2109   -25.6348    -7.3898    -0.8637    -9.7772   -13.5584
   740.440 0.261E+15 0.156E+02   -2.2269    3.8439  -27.6330  -15.7946  -13.1403   -23.7676     9.6068   -15.1423    10.9606   -18.8261   -38.6168   -39.8131   -55.7484   -60.1748    -7.1971    -2.0151    -1.0487    -3.5335     5.6277     7.1850    -6.3282   -20.8308   -21.1745   -19.7315    -3.1295   -22.7102    -0.0316   -15.2133   -26.7483   -18.3287   -10.8641   -15.1034    -4.0962    -8.9850   -26.5645   -17.5027   -66.8041   -13.5147   -41.6718    -3.4902   -41.6687   -88.0243   -12.2470   -33.7655   -23.0761   -33.7623   -40.6454   -24.2423   -24.0932   -42.4059   -70.6623   -13.4354   -15.7124     4.8470   -30.2919   -18.2206   -50.4813   -21.7043   -51.6450   -59.0229   -77.1312   -98.0395   -25.5585   -35.5029   -47.8198   -10.7137   -18.8489   -24.1693   -29.1398   -18.9099   -25.2097    -7.2472    -0.7283    -9.6357   -13.3892
   743.301 0.294E+15 0.177E+02   -2.1294    3.9291  -27.3107  -15.6403  -13.0113   -23.4518     9.7664   -14.8571    11.0086   -18.4131   -38.1317   -39.2064   -54.9694   -59.2643    -6.8266    -1.8022    -0.8381    -3.2870     5.8390     7.3302    -5.9525   -20.4217   -20.7773   -19.2459    -3.0311   -22.5550     0.1862   -14.9407   -26.3126   -17.9336   -10.7198   -14.9623    -3.9723    -8.8728   -26.4057   -17.3659   -66.4583   -13.3552   -41.2867    -3.2787   -41.3173   -87.4791   -11.9770   -33.4252   -22.7772   -33.2877   -39.9304   -24.0867   -23.9382   -42.2038   -70.3144   -13.2896   -15.5501     4.9387   -30.0918   -18.0370   -50.2221   -21.5546   -51.4133   -58.7609   -76.8268   -97.6711   -25.3723   -35.2953   -47.5955   -10.4843   -18.6530   -23.9421   -28.7970   -18.5997   -24.7670    -7.1012    -0.5962    -9.4909   -13.2183
   746.344 0.331E+15 0.200E+02   -2.0266    4.0173  -26.9733  -15.4793  -12.8764   -23.1232     9.9307   -14.5625    11.0543   -17.9848   -37.6253   -38.5747   -54.1587   -58.3176    -6.4449    -1.5835    -0.6237    -3.0352     6.0520     7.4780    -5.5690   -20.0043   -20.3651   -18.7446    -2.9304   -22.3958     0.4095   -14.6576   -25.8602   -17.5260   -10.5711   -14.8184    -3.8470    -8.7575   -26.2426   -17.2264   -66.0949   -13.1886   -40.8831    -3.0633   -40.9523   -86.9082   -11.6967   -33.0724   -22.4681   -32.7926   -39.1910   -23.9287   -23.7808   -41.9981   -69.9501   -13.1388   -15.3859     5.0284   -29.8873   -17.8540   -49.9516   -21.4011   -51.1746   -58.4921   -76.5144   -97.2925   -25.1771   -35.0788   -47.3628   -10.2477   -18.4510   -23.7094   -28.4404   -18.2799   -24.3079    -6.9514    -0.4664    -9.3423   -13.0446
   749.547 0.372E+15 0.226E+02   -1.9188    4.1078  -26.6246  -15.3128  -12.7376   -22.7850    10.0969   -14.2614    11.0972   -17.5459   -37.1036   -37.9255   -53.3259   -57.3463    -6.0561    -1.3619    -0.4081    -2.7801     6.2651     7.6250    -5.1812   -19.5830   -19.9434   -18.2352    -2.8286   -22.2348     0.6364   -14.3670   -25.3963   -17.1102   -10.4189   -14.6730    -3.7207    -8.6405   -26.0777   -17.0857   -65.7177   -13.0159   -40.4649    -2.8466   -40.5786   -86.3177   -11.4086   -32.7105   -22.1519   -32.2822   -38.4356   -23.7707   -23.6232   -41.7921   -69.5738   -12.9845   -15.2205     5.1160   -29.6806   -17.6718   -49.6731   -21.2457   -50.9326   -58.2201   -76.1989   -96.9098   -24.9749   -34.8562   -47.1256   -10.0075   -18.2427   -23.4703   -28.0728   -17.9520   -23.8367    -6.7977    -0.3380    -9.1899   -12.8671
   752.899 0.418E+15 0.254E+02   -1.8059    4.2004  -26.2665  -15.1413  -12.5961   -22.4392    10.2630   -13.9553    11.1364   -17.0993   -36.5697   -37.2630   -52.4767   -56.3571    -5.6628    -1.1396    -0.1933    -2.5231     6.4772     7.7688    -4.7916   -19.1613   -19.5160   -17.7230    -2.7269   -22.0743     0.8654   -14.0705   -24.9237   -16.6888   -10.2636   -14.5274    -3.5935    -8.5230   -25.9131   -16.9448   -65.3285   -12.8370   -40.0337    -2.6308   -40.1994   -85.7110   -11.1138   -32.3413   -21.8301   -31.7591   -37.6693   -23.6144   -23.4676   -41.5887   -69.1882   -12.8272   -15.0541     5.2017   -29.4737   -17.4907   -49.3890   -21.0900   -50.6905   -57.9482   -75.8845   -96.5281   -24.7667   -34.6295   -46.8872    -9.7662   -18.0271   -23.2231   -27.6955   -17.6161   -23.3555    -6.6399    -0.2104    -9.0333   -12.6850
   756.382 0.468E+15 0.286E+02   -1.6882    4.2947  -25.9020  -14.9657  -12.4538   -22.0885    10.4265   -13.6465    11.1715   -16.6491   -36.0285   -36.5938   -51.6195   -55.3600    -5.2684    -0.9194     0.0182    -2.2658     6.6871     7.9059    -4.4032   -18.7430   -19.0877   -17.2150    -2.6266   -21.9167     1.0948   -13.7705   -24.4467   -16.2656   -10.1058   -14.3829    -3.4657    -8.4064   -25.7512   -16.8052   -64.9304   -12.6523   -39.5924    -2.4182   -39.8192   -85.0933   -10.8140   -31.9676   -21.5052   -31.2274   -36.8994   -23.4622   -23.3160   -41.3912   -68.7972   -12.6681   -14.8870     5.2858   -29.2686   -17.3105   -49.1025   -20.9358   -50.4522   -57.6803   -75.5760   -96.1538   -24.5541   -34.4012   -46.6517    -9.5271   -17.8033   -22.9658   -27.3103   -17.2726   -22.8677    -6.4775    -0.0822    -8.8723   -12.4966
   759.989 0.524E+15 0.322E+02   -1.5654    4.3905  -25.5332  -14.7866  -12.3118   -21.7346    10.5851   -13.3366    11.2014   -16.1980   -35.4833   -35.9222   -50.7600   -54.3618    -4.8757    -0.7034     0.2242    -2.0097     6.8938     8.0334    -4.0184   -18.3317   -18.6623   -16.7169    -2.5286   -21.7641     1.3234   -13.4687   -23.9682   -15.8432    -9.9458   -14.2406    -3.3375    -8.2918   -25.5942   -16.6680   -64.5251   -12.4617   -39.1427    -2.2110   -39.4412   -84.4676   -10.5102   -31.5911   -21.1786   -30.6899   -36.1313   -23.3161   -23.1705   -41.2028   -68.4031   -12.5078   -14.7192     5.3683   -29.0672   -17.1311   -48.8156   -20.7847   -50.2209   -57.4196   -75.2778   -95.7920   -24.3380   -34.1730   -46.4224    -9.2928   -17.5701   -22.6964   -26.9183   -16.9216   -22.3754    -6.3100     0.0474    -8.7063   -12.3007
   763.705 0.586E+15 0.362E+02   -1.4373    4.4876  -25.1624  -14.6046  -12.1717   -21.3799    10.7367   -13.0274    11.2258   -15.7498   -34.9382   -35.2538   -49.9055   -53.3715    -4.4877    -0.4941     0.4226    -1.7562     7.0961     8.1484    -3.6399   -17.9309   -18.2443   -16.2351    -2.4342   -21.6186     1.5495   -13.1671   -23.4919   -15.4250    -9.7839   -14.1016    -3.2088    -8.1803   -25.4442   -16.5341   -64.1148   -12.2654   -38.6868    -2.0114   -39.0692   -83.8380   -10.2041   -31.2140   -20.8525   -30.1501   -35.3716   -23.1779   -23.0329   -41.0261   -68.0090   -12.3471   -14.5510     5.4495   -28.8712   -16.9526   -48.5309   -20.6379   -49.9998   -57.1691   -74.9937   -95.4478   -24.1196   -33.9469   -46.2025    -9.0663   -17.3266   -22.4131   -26.5212   -16.5635   -21.8815    -6.1371     0.1795    -8.5348   -12.0959
   767.528 0.655E+15 0.406E+02   -1.3040    4.5857  -24.7914  -14.4198  -12.0341   -21.0260    10.8792   -12.7206    11.2442   -15.3074   -34.3964   -34.5932   -49.0619   -52.3964    -4.1072    -0.2935     0.6115    -1.5067     7.2927     8.2487    -3.2706   -17.5439   -17.8371   -15.7746    -2.3437   -21.4812     1.7717   -12.8673   -23.0209   -15.0138    -9.6204   -13.9664    -3.0797    -8.0725   -25.3023   -16.4041   -63.7004   -12.0632   -38.2262    -1.8213   -38.7057   -83.2071    -9.8967   -30.8379   -20.5284   -29.6108   -34.6260   -23.0487   -22.9043   -40.8627   -67.6163   -12.1862   -14.3824     5.5296   -28.6816   -16.7747   -48.2496   -20.4965   -49.7905   -56.9306   -74.7261   -95.1240   -23.8993   -33.7240   -45.9938    -8.8495   -17.0720   -22.1149   -26.1202   -16.1990   -21.3887    -5.9584     0.3146    -8.3575   -11.8816
   771.448 0.730E+15 0.455E+02   -1.1659    4.6849  -24.4228  -14.2327  -11.8993   -20.6751    11.0109   -12.4181    11.2569   -14.8747   -33.8623   -33.9464   -48.2373   -51.4462    -3.7380    -0.1032     0.7893    -1.2631     7.4823     8.3326    -2.9137   -17.1739   -17.4445   -15.3409    -2.2573   -21.3521     1.9883   -12.5715   -22.5592   -14.6133    -9.4555   -13.8352    -2.9503    -7.9685   -25.1686   -16.2782   -63.2830   -11.8555   -37.7638    -1.6422   -38.3528   -82.5778    -9.5904   -30.4651   -20.2084   -29.0764   -33.9018   -22.9285   -22.7847   -40.7127   -67.2258   -12.0256   -14.2133     5.6087   -28.4984   -16.5973   -47.9723   -20.3605   -49.5934   -56.7044   -74.4752   -94.8211   -23.6778   -33.5047   -45.7968    -8.6445   -16.8069   -21.8022   -25.7176   -15.8303   -20.9010    -5.7742     0.4529    -8.1748   -11.6578
   775.465 0.815E+15 0.511E+02   -1.0235    4.7850  -24.0586  -14.0435  -11.7666   -20.3296    11.1308   -12.1221    11.2647   -14.4558   -33.3401   -33.3197   -47.4401   -50.5313    -3.3840     0.0755     0.9550    -1.0271     7.6628     8.4000    -2.5731   -16.8242   -17.0698   -14.9382    -2.1743   -21.2297     2.1972   -12.2817   -22.1109   -14.2275    -9.2893   -13.7071    -2.8205    -7.8676   -25.0416   -16.1555   -62.8625   -11.6433   -37.3023    -1.4753   -38.0115   -81.9521    -9.2877   -30.0978   -19.8946   -28.5517   -33.2074   -22.8155   -22.6724   -40.5736   -66.8366   -11.8650   -14.0438     5.6869   -28.3204   -16.4203   -47.6978   -20.2288   -49.4059   -56.4879   -74.2376   -94.5347   -23.4549   -33.2881   -45.6089    -8.4521   -16.5331   -21.4774   -25.3166   -15.4611   -20.4233    -5.5854     0.5938    -7.9875   -11.4264
   779.573 0.908E+15 0.572E+02   -0.8785    4.8858  -23.7026  -13.8525  -11.6341   -19.9927    11.2379   -11.8357    11.2700   -14.0572   -32.8366   -32.7228   -46.6830   -49.6675    -3.0514     0.2417     1.1074    -0.8021     7.8313     8.4521    -2.2551   -16.4987   -16.7173   -14.5716    -2.0924   -21.1100     2.3954   -12.0012   -21.6825   -13.8628    -9.1219   -13.5801    -2.6904    -7.7677   -24.9171   -16.0340   -62.4381   -11.4280   -36.8469    -1.3216   -37.6815   -81.3326    -8.9934   -29.7393   -19.5903   -28.0447   -32.5551   -22.7057   -22.5632   -40.4391   -66.4458   -11.7038   -13.8739     5.7645   -28.1442   -16.2437   -47.4232   -20.0988   -49.2221   -56.2751   -74.0054   -94.2549   -23.2304   -33.0718   -45.4243    -8.2726   -16.2545   -21.1466   -24.9225   -15.0984   -19.9640    -5.3939     0.7355    -7.7976   -11.1911
   783.772 0.101E+16 0.641E+02   -0.7336    4.9874  -23.3593  -13.6596  -11.4982   -19.6692    11.3314   -11.5637    11.2765   -13.6879   -32.3608   -32.1695   -45.9843   -48.8776    -2.7492     0.3945     1.2461    -0.5923     7.9836     8.4919    -1.9683   -16.2024   -16.3924   -14.2472    -2.0082   -20.9854     2.5783   -11.7348   -21.2831   -13.5282    -8.9533   -13.4505    -2.5600    -7.6651   -24.7877   -15.9099   -62.0078   -11.2124   -36.4047    -1.1816   -37.3614   -80.7216    -8.7145   -29.3943   -19.3000   -27.5671   -31.9631   -22.5915   -22.4497   -40.2981   -66.0474   -11.5410   -13.7036     5.8414   -27.9635   -16.0673   -47.1422   -19.9655   -49.0308   -56.0549   -73.7636   -93.9630   -23.0031   -32.8508   -45.2319    -8.1056   -15.9779   -20.8199   -24.5433   -14.7535   -19.5356    -5.2034     0.8747    -7.6085   -10.9587
   788.058 0.113E+16 0.717E+02   -0.5924    5.0897  -23.0354  -13.4653  -11.3535   -19.3656    11.4105   -11.3124    11.2900   -13.3610   -31.9260   -31.6791   -45.3699   -48.1940    -2.4904     0.5333     1.3702    -0.4043     8.1132     8.5244    -1.7257   -15.9426   -16.1023   -13.9729    -1.9158   -20.8449     2.7396   -11.4888   -20.9257   -13.2366    -8.7838   -13.3128    -2.4293    -7.5544   -24.6423   -15.7777   -61.5684   -11.0001   -35.9863    -1.0562   -37.0486   -80.1225    -8.4613   -29.0693   -19.0303   -27.1357   -31.4572   -22.4617   -22.3206   -40.1336   -65.6327   -11.3745   -13.5330     5.9177   -27.7693   -15.8912   -46.8461   -19.8213   -48.8153   -55.8105   -73.4898   -93.6311   -22.7712   -32.6177   -45.0149    -7.9500   -15.7135   -20.5122   -24.1906   -14.4430   -19.1560    -5.0187     1.0065    -7.4254   -10.7392
   792.430 0.125E+16 0.802E+02   -0.4584    5.1926  -22.7362  -13.2694  -11.1947   -19.0872    11.4754   -11.0871    11.3157   -13.0867   -31.5425   -31.2672   -44.8605   -47.6423    -2.2851     0.6582     1.4800    -0.2431     8.2151     8.5551    -1.5373   -15.7242   -15.8521   -13.7535    -1.8102   -20.6778     2.8741   -11.2686   -20.6206   -12.9982    -8.6133   -13.1617    -2.2983    -7.4301   -24.4703   -15.6322   -61.1167   -10.7948   -35.6002    -0.9451   -36.7395   -79.5375    -8.2422   -28.7696   -18.7863   -26.7642   -31.0578   -22.3058   -22.1654   -39.9300   -65.1932   -11.2026   -13.3620     5.9936   -27.5530   -15.7152   -46.5263   -19.6590   -48.5598   -55.5261   -73.1630   -93.2329   -22.5329   -32.3655   -44.7576    -7.8035   -15.4708   -20.2378   -23.8744   -14.1812   -18.8403    -4.8446     1.1263    -7.2529   -10.5420
   796.888 0.139E+16 0.898E+02   -0.3315    5.2961  -22.4583  -13.0722  -11.0221   -18.8305    11.5297   -10.8841    11.3535   -12.8577   -31.2032   -30.9230   -44.4416   -47.2045    -2.1260     0.7726     1.5789    -0.1050     8.2932     8.5873    -1.3958   -15.5399   -15.6348   -13.5784    -1.6915   -20.4847     2.9855   -11.0705   -20.3606   -12.8056    -8.4420   -12.9974    -2.1671    -7.2927   -24.2723   -15.4735   -60.6534   -10.5961   -35.2428    -0.8448   -36.4312   -78.9633    -8.0535   -28.4917   -18.5646   -26.4451   -30.7502   -22.1243   -21.9846   -39.6878   -64.7298   -11.0253   -13.1906     6.0690   -27.3151   -15.5394   -46.1835   -19.4790   -48.2652   -55.2026   -72.7843   -92.7697   -22.2884   -32.0946   -44.4609    -7.6628   -15.2491   -19.9958   -23.5908   -13.9642   -18.5809    -4.6810     1.2345    -7.0908   -10.3666
   801.433 0.155E+16 0.100E+03   -0.2081    5.4002  -22.1908  -12.8737  -10.8413   -18.5847    11.5785   -10.6927    11.3980   -12.6526   -30.8866   -30.6142   -44.0701   -46.8266    -1.9915     0.8817     1.6722     0.0206     8.3581     8.6207    -1.2796   -15.3737   -15.4343   -13.4263    -1.5653   -20.2767     3.0846   -10.8838   -20.1242   -12.6375    -8.2698   -12.8254    -2.0355    -7.1475   -24.0592   -15.3072   -60.1821   -10.4008   -34.8998    -0.7501   -36.1221   -78.3930    -7.8808   -28.2247   -18.3543   -26.1535   -30.4915   -21.9281   -21.7891   -39.4237   -64.2515   -10.8446   -13.0189     6.1440   -27.0646   -15.3636   -45.8269   -19.2888   -47.9479   -54.8565   -72.3756   -92.2690   -22.0397   -31.8124   -44.1413    -7.5246   -15.0389   -19.7717   -23.3242   -13.7713   -18.3515    -4.5229     1.3359    -6.9343   -10.2033
   806.063 0.172E+16 0.112E+03   -0.0856    5.5048  -21.9262  -12.6739  -10.6567   -18.3421    11.6253   -10.5053    11.4448   -12.4558   -30.5774   -30.3176   -43.7153   -46.4702    -1.8661     0.9891     1.7634     0.1417     8.4177     8.6544    -1.1732   -15.2144   -15.2395   -13.2826    -1.4360   -20.0624     3.1791   -10.7008   -19.8959   -12.4782    -8.0968   -12.6502    -1.9038    -6.9991   -23.8399   -15.1377   -59.7057   -10.2060   -34.5609    -0.6575   -35.8114   -77.8217    -7.7137   -27.9611   -18.1477   -25.8713   -30.2507   -21.7261   -21.5877   -39.1507   -63.7657   -10.6621   -12.8469     6.2185   -26.8088   -15.1880   -45.4635   -19.0942   -47.6211   -54.5009   -71.9544   -91.7527   -21.7885   -31.5249   -43.8119    -7.3870   -14.8325   -19.5539   -23.0632   -13.5871   -18.1326    -4.3666     1.4345    -6.7796   -10.0443
   810.781 0.192E+16 0.126E+03    0.0371    5.6099  -21.6615  -12.4730  -10.4701   -18.0998    11.6714   -10.3186    11.4921   -12.2613   -30.2694   -30.0241   -43.3647   -46.1197    -1.7438     1.0960     1.8537     0.2612     8.4752     8.6881    -1.0703   -15.0576   -15.0460   -13.1416    -1.3052   -19.8454     3.2721   -10.5184   -19.6697   -12.3217    -7.9230   -12.4735    -1.7717    -6.8491   -23.6178   -14.9666   -59.2254   -10.0107   -34.2221    -0.5658   -35.4990   -77.2476    -7.5481   -27.6978   -17.9418   -25.5912   -30.0154   -21.5215   -21.3839   -38.8740   -63.2751   -10.4786   -12.6746     6.2927   -26.5503   -15.0124   -45.0964   -18.8977   -47.2899   -54.1410   -71.5278   -91.2294   -21.5356   -31.2347   -43.4780    -7.2495   -14.6267   -19.3378   -22.8031   -13.4055   -17.9168    -4.2104     1.5318    -6.6250    -9.8865
   815.589 0.213E+16 0.140E+03    0.1603    5.7156  -21.3956  -12.2708  -10.2819   -17.8568    11.7173   -10.1319    11.5395   -12.0672   -29.9607   -29.7309   -43.0148   -45.7706    -1.6226     1.2028     1.9436     0.3801     8.5313     8.7216    -0.9691   -14.9019   -14.8525   -13.0015    -1.1736   -19.6268     3.3645   -10.3357   -19.4436   -12.1660    -7.7485   -12.2958    -1.6394    -6.6982   -23.3941   -14.7947   -58.7415    -9.8146   -33.8820    -0.4744   -35.1848   -76.6699    -7.3827   -27.4338   -17.7357   -25.3111   -29.7820   -21.3157   -21.1787   -38.5953   -62.7808   -10.2942   -12.5019     6.3666   -26.2901   -14.8370   -44.7263   -18.7001   -46.9562   -53.7784   -71.0979   -90.7021   -21.2810   -30.9426   -43.1412    -7.1119   -14.4207   -19.1220   -22.5425   -13.2246   -17.7015    -4.0540     1.6284    -6.4702    -9.7291
   820.490 0.236E+16 0.157E+03    0.2841    5.8217  -21.1283  -12.0675  -10.0925   -17.6127    11.7629    -9.9448    11.5868   -11.8730   -29.6509   -29.4371   -42.6644   -45.4215    -1.5019     1.3097     2.0332     0.4987     8.5865     8.7549    -0.8691   -14.7470   -14.6586   -12.8620    -1.0413   -19.4068     3.4566   -10.1525   -19.2171   -12.0106    -7.5731   -12.1173    -1.5069    -6.5463   -23.1689   -14.6219   -58.2541    -9.6177   -33.5404    -0.3833   -34.8688   -76.0886    -7.2172   -27.1688   -17.5290   -25.0303   -29.5493   -21.1088   -20.9726   -38.3150   -62.2828   -10.1091   -12.3289     6.4400   -26.0285   -14.6616   -44.3534   -18.5017   -46.6203   -53.4137   -70.6653   -90.1713   -21.0250   -30.6486   -42.8020    -6.9741   -14.2141   -18.9060   -22.2810   -13.0438   -17.4861    -3.8971     1.7243    -6.3150    -9.5716
   825.486 0.263E+16 0.175E+03    0.4086    5.9285  -20.8595  -11.8628   -9.9016   -17.3675    11.8084    -9.7572    11.6339   -11.6784   -29.3396   -29.1424   -42.3130   -45.0719    -1.3816     1.4166     2.1226     0.6170     8.6407     8.7879    -0.7701   -14.5927   -14.4642   -12.7227    -0.9082   -19.1855     3.5486    -9.9686   -18.9900   -11.8554    -7.3970   -11.9380    -1.3740    -6.3936   -22.9424   -14.4484   -57.7630    -9.4198   -33.1969    -0.2925   -34.5508   -75.5033    -7.0515   -26.9028   -17.3216   -24.7486   -29.3170   -20.9009   -20.7654   -38.0331   -61.7810    -9.9231   -12.1555     6.5131   -25.7653   -14.4862   -43.9778   -18.3024   -46.2822   -53.0469   -70.2301   -89.6372   -20.7674   -30.3529   -42.4604    -6.8361   -14.0069   -18.6896   -22.0184   -12.8629   -17.2705    -3.7398     1.8196    -6.1593    -9.4141
   830.583 0.291E+16 0.196E+03    0.5336    6.0358  -20.5891  -11.6569   -9.7094   -17.1212    11.8538    -9.5691    11.6808   -11.4835   -29.0269   -28.8470   -41.9609   -44.7220    -1.2619     1.5236     2.2116     0.7350     8.6938     8.8206    -0.6724   -14.4393   -14.2693   -12.5838    -0.7745   -18.9629     3.6402    -9.7840   -18.7623   -11.7005    -7.2200   -11.7579    -1.2409    -6.2401   -22.7146   -14.2741   -57.2680    -9.2210   -32.8517    -0.2020   -34.2308   -74.9139    -6.8856   -26.6357   -17.1137   -24.4660   -29.0853   -20.6920   -20.5572   -37.7498   -61.2754    -9.7365   -11.9818     6.5856   -25.5005   -14.3110   -43.5993   -18.1023   -45.9419   -52.6779   -69.7922   -89.0998   -20.5083   -30.0554   -42.1163    -6.6980   -13.7990   -18.4730   -21.7547   -12.6821   -17.0546    -3.5819     1.9141    -6.0031    -9.2565
   835.784 0.323E+16 0.218E+03    0.6593    6.1437  -20.3170  -11.4495   -9.5157   -16.8735    11.8990    -9.3804    11.7276   -11.2881   -28.7126   -28.5504   -41.6076   -44.3714    -1.1425     1.6307     2.3003     0.8528     8.7460     8.8530    -0.5756   -14.2864   -14.0737   -12.4452    -0.6400   -18.7388     3.7317    -9.5986   -18.5339   -11.5456    -7.0420   -11.5768    -1.1075    -6.0857   -22.4852   -14.0989   -56.7689    -9.0211   -32.5045    -0.1117   -33.9086   -74.3201    -6.7194   -26.3674   -16.9050   -24.1825   -28.8539   -20.4820   -20.3479   -37.4648   -60.7658    -9.5490   -11.8077     6.6579   -25.2341   -14.1359   -43.2176   -17.9014   -45.5992   -52.3065   -69.3514   -88.5587   -20.2476   -29.7560   -41.7697    -6.5597   -13.5903   -18.2560   -21.4898   -12.5011   -16.8382    -3.4235     2.0081    -5.8463    -9.0988
   841.094 0.359E+16 0.244E+03    0.7857    6.2523  -20.0431  -11.2407   -9.3205   -16.6246    11.9440    -9.1912    11.7741   -11.0923   -28.3965   -28.2529   -41.2531   -44.0201    -1.0236     1.7379     2.3888     0.9704     8.7972     8.8851    -0.4799   -14.1342   -13.8774   -12.3068    -0.5047   -18.5133     3.8231    -9.4124   -18.3048   -11.3907    -6.8632   -11.3949    -0.9738    -5.9303   -22.2543   -13.9229   -56.2656    -8.8203   -32.1553    -0.0217   -33.5841   -73.7217    -6.5530   -26.0979   -16.6955   -23.8979   -28.6227   -20.2709   -20.1375   -37.1781   -60.2517    -9.3607   -11.6332     6.7297   -24.9659   -13.9607   -42.8328   -17.6995   -45.2541   -51.9327   -68.9077   -88.0138   -19.9852   -29.4546   -41.4203    -6.4213   -13.3808   -18.0385   -21.2237   -12.3199   -16.6214    -3.2645     2.1013    -5.6890    -8.9409
   846.518 0.398E+16 0.272E+03    0.9127    6.3615  -19.7674  -11.0304   -9.1236   -16.3743    11.9890    -9.0013    11.8205   -10.8960   -28.0788   -27.9542   -40.8976   -43.6682    -0.9050     1.8453     2.4770     1.0877     8.8472     8.9170    -0.3854   -13.9827   -13.6805   -12.1688    -0.3686   -18.2862     3.9141    -9.2254   -18.0749   -11.2361    -6.6833   -11.2120    -0.8397    -5.7738   -22.0219   -13.7459   -55.7578    -8.6184   -31.8042     0.0681   -33.2572   -73.1186    -6.3864   -25.8270   -16.4852   -23.6124   -28.3920   -20.0586   -19.9260   -36.8896   -59.7333    -9.1716   -11.4582     6.8010   -24.6958   -13.7857   -42.4445   -17.4967   -44.9066   -51.5564   -68.4609   -87.4650   -19.7210   -29.1513   -41.0682    -6.2827   -13.1705   -17.8207   -20.9562   -12.1387   -16.4042    -3.1050     2.1939    -5.5311    -8.7829
   852.059 0.441E+16 0.304E+03    1.0403    6.4714  -19.4898  -10.8186   -8.9252   -16.1226    12.0337    -8.8109    11.8666   -10.6994   -27.7594   -27.6546   -40.5411   -43.3158    -0.7871     1.9527     2.5648     1.2046     8.8961     8.9485    -0.2922   -13.8322   -13.4829   -12.0311    -0.2316   -18.0576     4.0049    -9.0375   -17.8444   -11.0817    -6.5025   -11.0281    -0.7053    -5.6164   -21.7878   -13.5680   -55.2454    -8.4155   -31.4510     0.1575   -32.9278   -72.5106    -6.2197   -25.5549   -16.2741   -23.3259   -28.1619   -19.8451   -19.7133   -36.5994   -59.2102    -8.9818   -11.2829     6.8718   -24.4238   -13.6108   -42.0528   -17.2931   -44.5564   -51.1776   -68.0110   -86.9123   -19.4552   -28.8460   -40.7132    -6.1440   -12.9594   -17.6025   -20.6875   -11.9575   -16.1867    -2.9448     2.2856    -5.3727    -8.6249
   857.722 0.489E+16 0.339E+03    1.1685    6.5819  -19.2104  -10.6053   -8.7251   -15.8695    12.0783    -8.6199    11.9125   -10.5023   -27.4382   -27.3540   -40.1834   -42.9627    -0.6696     2.0602     2.6523     1.3212     8.9438     8.9797    -0.2002   -13.6823   -13.2847   -11.8938    -0.0939   -17.8274     4.0955    -8.8489   -17.6131   -10.9274    -6.3207   -10.8433    -0.5706    -5.4580   -21.5521   -13.3892   -54.7285    -8.2117   -31.0959     0.2466   -32.5959   -71.8976    -6.0528   -25.2815   -16.0623   -23.0386   -27.9322   -19.6305   -19.4994   -36.3073   -58.6825    -8.7912   -11.1072     6.9422   -24.1498   -13.4360   -41.6575   -17.0887   -44.2036   -50.7962   -67.5579   -86.3556   -19.1877   -28.5387   -40.3553    -6.0053   -12.7475   -17.3839   -20.4175   -11.7762   -15.9688    -2.7841     2.3766    -5.2136    -8.4667
   863.507 0.541E+16 0.378E+03    1.2973    6.6931  -18.9291  -10.3904   -8.5234   -15.6152    12.1227    -8.4283    11.9583   -10.3049   -27.1154   -27.0523   -39.8247   -42.6092    -0.5526     2.1678     2.7394     1.4376     8.9904     9.0106    -0.1095   -13.5333   -13.0858   -11.7569     0.0447   -17.5957     4.1857    -8.6594   -17.3811   -10.7734    -6.1379   -10.6575    -0.4356    -5.2986   -21.3148   -13.2094   -54.2069    -8.0070   -30.7389     0.3354   -32.2614   -71.2798    -5.8859   -25.0069   -15.8498   -22.7504   -27.7031   -19.4147   -19.2843   -36.0134   -58.1502    -8.5999   -10.9310     7.0120   -23.8739   -13.2613   -41.2587   -16.8835   -43.8483   -50.4122   -67.1017   -85.7949   -18.9187   -28.2296   -39.9945    -5.8666   -12.5348   -17.1651   -20.1462   -11.5949   -15.7506    -2.6228     2.4668    -5.0540    -8.3085
   869.418 0.599E+16 0.421E+03    1.4264    6.8050  -18.6461  -10.1742   -8.3201   -15.3595    12.1669    -8.2362    12.0038   -10.1070   -26.7909   -26.7497   -39.4650   -42.2551    -0.4362     2.2754     2.8263     1.5536     9.0358     9.0412    -0.0200   -13.3851   -12.8864   -11.6203     0.1841   -17.3625     4.2757    -8.4692   -17.1484   -10.6195    -5.9542   -10.4708    -0.3003    -5.1383   -21.0760   -13.0288   -53.6809    -7.8014   -30.3802     0.4238   -31.9245   -70.6572    -5.7191   -24.7311   -15.6365   -22.4615   -27.4744   -19.1977   -19.0681   -35.7178   -57.6133    -8.4081   -10.7545     7.0814   -23.5959   -13.0867   -40.8565   -16.6777   -43.4906   -50.0259   -66.6425   -85.2305   -18.6482   -27.9188   -39.6311    -5.7279   -12.3214   -16.9459   -19.8737   -11.4135   -15.5320    -2.4610     2.5562    -4.8939    -8.1503
   875.455 0.663E+16 0.469E+03    1.5559    6.9173  -18.3615   -9.9566   -8.1154   -15.1027    12.2109    -8.0437    12.0490    -9.9089   -26.4650   -26.4463   -39.1045   -41.9007    -0.3203     2.3831     2.9127     1.6692     9.0801     9.0715     0.0682   -13.2377   -12.6864   -11.4842     0.3242   -17.1279     4.3654    -8.2783   -16.9153   -10.4659    -5.7697   -10.2833    -0.1649    -4.9770   -20.8358   -12.8474   -53.1506    -7.5953   -30.0201     0.5120   -31.5852   -70.0301    -5.5525   -24.4542   -15.4226   -22.1722   -27.2464   -18.9798   -18.8510   -35.4207   -57.0722    -8.2158   -10.5777     7.1503   -23.3161   -12.9124   -40.4509   -16.4714   -43.1307   -49.6374   -66.1807   -84.6626   -18.3764   -27.6064   -39.2651    -5.5895   -12.1074   -16.7265   -19.6002   -11.2322   -15.3132    -2.2987     2.6449    -4.7334    -7.9920
   881.616 0.733E+16 0.523E+03    1.6856    7.0302  -18.0755   -9.7378   -7.9094   -14.8449    12.2547    -7.8508    12.0940    -9.7106   -26.1378   -26.1422   -38.7434   -41.5461    -0.2049     2.4908     2.9987     1.7844     9.1233     9.1015     0.1552   -13.0912   -12.4860   -11.3485     0.4649   -16.8922     4.4548    -8.0869   -16.6816   -10.3127    -5.5844   -10.0951    -0.0292    -4.8151   -20.5943   -12.6653   -52.6163    -7.3887   -29.6587     0.5997   -31.2436   -69.3988    -5.3862   -24.1764   -15.2081   -21.8825   -27.0189   -18.7610   -18.6329   -35.1222   -56.5270    -8.0233   -10.4007     7.2186   -23.0345   -12.7383   -40.0423   -16.2648   -42.7686   -49.2468   -65.7163   -84.0916   -18.1036   -27.2928   -38.8969    -5.4515   -11.8929   -16.5069   -19.3257   -11.0510   -15.0942    -2.1361     2.7327    -4.5725    -7.8339
   887.902 0.811E+16 0.582E+03    1.8153    7.1436  -17.7881   -9.5180   -7.7023   -14.5862    12.2984    -7.6576    12.1388    -9.5121   -25.8095   -25.8376   -38.3816   -41.1913    -0.0901     2.5984     3.0844     1.8993     9.1655     9.1311     0.2412   -12.9455   -12.2852   -11.2132     0.6061   -16.6553     4.5439    -7.8949   -16.4475   -10.1596    -5.3986    -9.9063     0.1066    -4.6524   -20.3518   -12.4827   -52.0783    -7.1818   -29.2963     0.6871   -30.9000   -68.7636    -5.2202   -23.8977   -14.9933   -21.5926   -26.7921   -18.5414   -18.4141   -34.8225   -55.9782    -7.8307   -10.2235     7.2865   -22.7512   -12.5645   -39.6308   -16.0580   -42.4048   -48.8545   -65.2498   -83.5178   -17.8301   -26.9783   -38.5266    -5.3138   -11.6778   -16.2872   -19.0503   -10.8699   -14.8751    -1.9731     2.8199    -4.4112    -7.6758
   894.309 0.896E+16 0.648E+03    1.9449    7.2573  -17.4998   -9.2973   -7.4942   -14.3267    12.3419    -7.4641    12.1834    -9.3134   -25.4803   -25.5325   -38.0194   -40.8363     0.0243     2.7060     3.1698     2.0138     9.2068     9.1605     0.3261   -12.8004   -12.0841   -11.0782     0.7478   -16.4176     4.6328    -7.7025   -16.2132   -10.0069    -5.2121    -9.7170     0.2425    -4.4892   -20.1083   -12.2995   -51.5372    -6.9747   -28.9334     0.7742   -30.5544   -68.1252    -5.0548   -23.6185   -14.7780   -21.3028   -26.5657   -18.3212   -18.1947   -34.5218   -55.4262    -7.6382   -10.0463     7.3539   -22.4663   -12.3909   -39.2167   -15.8512   -42.0395   -48.4608   -64.7815   -82.9417   -17.5560   -26.6631   -38.1546    -5.1767   -11.4624   -16.0675   -18.7744   -10.6890   -14.6560    -1.8098     2.9064    -4.2497    -7.5177
   900.834 0.990E+16 0.721E+03    2.0742    7.3712  -17.2106   -9.0759   -7.2853   -14.0668    12.3851    -7.2706    12.2277    -9.1149   -25.1504   -25.2272   -37.6570   -40.4816     0.1381     2.8134     3.2547     2.1279     9.2473     9.1897     0.4100   -12.6563   -11.8830   -10.9438     0.8899   -16.1793     4.7212    -7.5099   -15.9787    -9.8546    -5.0254    -9.5274     0.3783    -4.3256   -19.8641   -12.1160   -50.9933    -6.7679   -28.5701     0.8609   -30.2073   -67.4839    -4.8901   -23.3388   -14.5626   -21.0134   -26.3401   -18.1005   -17.9748   -34.2204   -54.8714    -7.4461    -9.8690     7.4209   -22.1802   -12.2177   -38.8004   -15.6448   -41.6731   -48.0659   -64.3118   -82.3638   -17.2817   -26.3475   -37.7813    -5.0403   -11.2469   -15.8480   -18.4980   -10.5083   -14.4370    -1.6465     2.9922    -4.0881    -7.3599
   907.475 0.109E+17 0.802E+03    2.2031    7.4854  -16.9209   -8.8540   -7.0759   -13.8065    12.4282    -7.0771    12.2718    -8.9164   -24.8201   -24.9219   -37.2946   -40.1271     0.2515     2.9207     3.3393     2.2416     9.2870     9.2185     0.4930   -12.5127   -11.6817   -10.8097     1.0321   -15.9405     4.8094    -7.3172   -15.7443    -9.7025    -4.8384    -9.3375     0.5140    -4.1617   -19.6195   -11.9324   -50.4471    -6.5613   -28.2070     0.9473   -29.8587   -66.8404    -4.7262   -23.0589   -14.3471   -20.7246   -26.1151   -17.8796   -17.7547   -33.9185   -54.3144    -7.2544    -9.6919     7.4875   -21.8928   -12.0449   -38.3824   -15.4388   -41.3059   -47.6704   -63.8411   -81.7847   -17.0076   -26.0321   -37.4071    -4.9047   -11.0312   -15.6285   -18.2213   -10.3279   -14.2181    -1.4831     3.0774    -3.9265    -7.2023
   914.225 0.121E+17 0.892E+03    2.3314    7.5996  -16.6308   -8.6319   -6.8662   -13.5461    12.4711    -6.8837    12.3156    -8.7181   -24.4897   -24.6167   -36.9323   -39.7729     0.3644     3.0279     3.4236     2.3550     9.3260     9.2472     0.5754   -12.3698   -11.4806   -10.6761     1.1743   -15.7015     4.8973    -7.1245   -15.5099    -9.5509    -4.6514    -9.1477     0.6496    -3.9977   -19.3746   -11.7486   -49.8993    -6.3553   -27.8443     1.0333   -29.5090   -66.1952    -4.5632   -22.7789   -14.1317   -20.4365   -25.8906   -17.6586   -17.5345   -33.6164   -53.7558    -7.0634    -9.5149     7.5536   -21.6045   -11.8724   -37.9628   -15.2336   -40.9382   -47.2744   -63.3699   -81.2049   -16.7339   -25.7170   -37.0323    -4.7700   -10.8156   -15.4093   -17.9446   -10.1478   -13.9995    -1.3198     3.1621    -3.7649    -7.0450
   921.082 0.133E+17 0.991E+03    2.4590    7.7138  -16.3408   -8.4097   -6.6563   -13.2858    12.5138    -6.6906    12.3592    -8.5202   -24.1594   -24.3118   -36.5705   -39.4193     0.4769     3.1347     3.5075     2.4679     9.3645     9.2757     0.6570   -12.2276   -11.2797   -10.5429     1.3166   -15.4625     4.9849    -6.9319   -15.2758    -9.3997    -4.4644    -8.9579     0.7850    -3.8337   -19.1298   -11.5650   -49.3502    -6.1501   -27.4824     1.1191   -29.1586   -65.5489    -4.4013   -22.4991   -13.9165   -20.1494   -25.6669   -17.4378   -17.3144   -33.3143   -53.1960    -6.8734    -9.3383     7.6194   -21.3155   -11.7005   -37.5423   -15.0293   -40.5704   -46.8785   -62.8987   -80.6249   -16.4609   -25.4026   -36.6573    -4.6364   -10.6002   -15.1905   -17.6680    -9.9681   -13.7812    -1.1566     3.2463    -3.6035    -6.8880
   928.040 0.147E+17 0.110E+04    2.5858    7.8279  -16.0510   -8.1877   -6.4466   -13.0258    12.5563    -6.4978    12.4026    -8.3226   -23.8294   -24.0074   -36.2092   -39.0664     0.5890     3.2413     3.5910     2.5804     9.4026     9.3039     0.7381   -12.0860   -11.0791   -10.4101     1.4586   -15.2238     5.0721    -6.7396   -15.0420    -9.2488    -4.2777    -8.7684     0.9201    -3.6699   -18.8851   -11.3817   -48.8006    -5.9458   -27.1216     1.2044   -28.8075   -64.9022    -4.2405   -22.2196   -13.7016   -19.8636   -25.4437   -17.2172   -17.0946   -33.0126   -52.6356    -6.6844    -9.1620     7.6848   -21.0261   -11.5290   -37.1211   -14.8260   -40.2029   -46.4829   -62.4278   -80.0454   -16.1890   -25.0893   -36.2825    -4.5039   -10.3851   -14.9722   -17.3918    -9.7888   -13.5633    -0.9938     3.3301    -3.4424    -6.7314
   935.095 0.162E+17 0.122E+04    2.7115    7.9418  -15.7616   -7.9660   -6.2372   -12.7663    12.5986    -6.3054    12.4458    -8.1254   -23.5000   -23.7037   -35.8487   -38.7142     0.7007     3.3476     3.6742     2.6926     9.4403     9.3320     0.8187   -11.9448   -10.8789   -10.2777     1.6004   -14.9855     5.1591    -6.5477   -14.8088    -9.0984    -4.0914    -8.5793     1.0548    -3.5064   -18.6410   -11.1986   -48.2508    -5.7426   -26.7623     1.2895   -28.4563   -64.2556    -4.0810   -21.9407   -13.4871   -19.5793   -25.2212   -16.9970   -16.8752   -32.7114   -52.0752    -6.4967    -8.9861     7.7500   -20.7363   -11.3580   -36.6998   -14.6240   -39.8360   -46.0880   -61.9577   -79.4668   -15.9183   -24.7774   -35.9084    -4.3725   -10.1704   -14.7543   -17.1160    -9.6100   -13.3460    -0.8313     3.4135    -3.2816    -6.5752
   942.241 0.178E+17 0.136E+04    2.8361    8.0553  -15.4729   -7.7449   -6.0282   -12.5075    12.6407    -6.1136    12.4888    -7.9288   -23.1715   -23.4009   -35.4891   -38.3630     0.8120     3.4535     3.7572     2.8043     9.4778     9.3600     0.8990   -11.8042   -10.6793   -10.1457     1.7418   -14.7478     5.2458    -6.3563   -14.5761    -8.9484    -3.9055    -8.3908     1.1891    -3.3434   -18.3974   -11.0161   -47.7015    -5.5407   -26.4047     1.3742   -28.1050   -63.6097    -3.9228   -21.6626   -13.2732   -19.2965   -24.9992   -16.7774   -16.6564   -32.4110   -51.5153    -6.3103    -8.8108     7.8148   -20.4464   -11.1876   -36.2785   -14.4235   -39.4701   -45.6940   -61.4888   -78.8896   -15.6491   -24.4671   -35.5351    -4.2425    -9.9563   -14.5371   -16.8410    -9.4317   -13.1292    -0.6692     3.4966    -3.1212    -6.4194
   949.475 0.196E+17 0.151E+04    2.9596    8.1686  -15.1852   -7.5245   -5.8200   -12.2494    12.6827    -5.9224    12.5315    -7.7329   -22.8439   -23.0990   -35.1305   -38.0127     0.9231     3.5590     3.8398     2.9157     9.5151     9.3878     0.9791   -11.6640   -10.4802   -10.0141     1.8826   -14.5109     5.3322    -6.1655   -14.3442    -8.7989    -3.7203    -8.2029     1.3229    -3.1809   -18.1547   -10.8342   -47.1530    -5.3403   -26.0491     1.4587   -27.7540   -62.9650    -3.7660   -21.3853   -13.0600   -19.0154   -24.7779   -16.5586   -16.4384   -32.1116   -50.9563    -6.1254    -8.6360     7.8794   -20.1567   -11.0177   -35.8579   -14.2244   -39.1053   -45.3014   -61.0213   -78.3143   -15.3817   -24.1588   -35.1631    -4.1137    -9.7429   -14.3205   -16.5668    -9.2539   -12.9131    -0.5077     3.5794    -2.9614    -6.2641
   956.790 0.216E+17 0.167E+04    3.0818    8.2813  -14.8985   -7.3050   -5.6126   -11.9924    12.7245    -5.7319    12.5741    -7.5376   -22.5177   -22.7982   -34.7732   -37.6636     1.0337     3.6642     3.9221     3.0266     9.5524     9.4155     1.0589   -11.5243   -10.2819    -9.8828     2.0229   -14.2751     5.4183    -5.9755   -14.1130    -8.6498    -3.5358    -8.0157     1.4562    -3.0192   -17.9130   -10.6530   -46.6060    -5.1413   -25.6957     1.5429   -27.4036   -62.3219    -3.6105   -21.1090   -12.8476   -18.7363   -24.5572   -16.3407   -16.2213   -31.8135   -50.3988    -5.9421    -8.4620     7.9437   -19.8674   -10.8485   -35.4381   -14.0271   -38.7420   -44.9103   -60.5558   -77.7412   -15.1162   -23.8525   -34.7927    -3.9863    -9.5303   -14.1047   -16.2937    -9.0768   -12.6977    -0.3468     3.6620    -2.8022    -6.1094
   964.184 0.238E+17 0.186E+04    3.2027    8.3936  -14.6132   -7.0865   -5.4063   -11.7365    12.7662    -5.5422    12.6164    -7.3430   -22.1928   -22.4987   -34.4173   -37.3157     1.1441     3.7689     4.0041     3.1373     9.5896     9.4432     1.1387   -11.3849   -10.0844    -9.7520     2.1625   -14.0404     5.5042    -5.7863   -13.8828    -8.5012    -3.3522    -7.8294     1.5889    -2.8581   -17.6724   -10.4726   -46.0606    -4.9440   -25.3447     1.6268   -27.0540   -61.6811    -3.4565   -20.8339   -12.6360   -18.4591   -24.3371   -16.1238   -16.0051   -31.5166   -49.8432    -5.7605    -8.2886     8.0079   -19.5785   -10.6798   -35.0195   -13.8314   -38.3804   -44.5211   -60.0923   -77.1708   -14.8527   -23.5484   -34.4240    -3.8602    -9.3185   -13.8897   -16.0217    -8.9002   -12.4831    -0.1866     3.7444    -2.6436    -5.9552
   971.652 0.262E+17 0.206E+04    3.3223    8.5053  -14.3293   -6.8691   -5.2010   -11.4818    12.8077    -5.3533    12.6586    -7.1493   -21.8694   -22.2005   -34.0628   -36.9691     1.2542     3.8731     4.0859     3.2475     9.6270     9.4708     1.2184   -11.2458    -9.8877    -9.6215     2.3013   -13.8069     5.5897    -5.5979   -13.6535    -8.3531    -3.1694    -7.6441     1.7210    -2.6980   -17.4332   -10.2932   -45.5175    -4.7483   -24.9962     1.7104   -26.7054   -61.0428    -3.3040   -20.5602   -12.4253   -18.1839   -24.1176   -15.9079   -15.7901   -31.2213   -49.2897    -5.5806    -8.1160     8.0718   -19.2905   -10.5118   -34.6024   -13.6375   -38.0207   -44.1339   -59.6312   -76.6033   -14.5914   -23.2468   -34.0574    -3.7355    -9.1076   -13.6755   -15.7509    -8.7243   -12.2694    -0.0271     3.8267    -2.4858    -5.8016
   979.191 0.288E+17 0.228E+04    3.4405    8.6164  -14.0469   -6.6530   -4.9971   -11.2284    12.8490    -5.1653    12.7006    -6.9563   -21.5478   -21.9038   -33.7099   -36.6239     1.3641     3.9769     4.1674     3.3573     9.6644     9.4983     1.2982   -11.1071    -9.6920    -9.4913     2.4394   -13.5748     5.6750    -5.4105   -13.4253    -8.2054    -2.9877    -7.4597     1.8525    -2.5387   -17.1953   -10.1146   -44.9768    -4.5544   -24.6504     1.7937   -26.3580   -60.4075    -3.1529   -20.2877   -12.2156   -17.9108   -23.8986   -15.6933   -15.5762   -30.9277   -48.7389    -5.4025    -7.9442     8.1356   -19.0033   -10.3443   -34.1871   -13.4455   -37.6632   -43.7488   -59.1728   -76.0391   -14.3324   -22.9478   -33.6930    -3.6121    -8.8978   -13.4622   -15.4816    -8.5490   -12.0565     0.1316     3.9088    -2.3287    -5.6486
   986.798 0.317E+17 0.253E+04    3.5574    8.7269  -13.7663   -6.4382   -4.7944   -10.9765    12.8903    -4.9782    12.7424    -6.7643   -21.2279   -21.6085   -33.3585   -36.2800     1.4738     4.0803     4.2487     3.4669     9.7021     9.5258     1.3781   -10.9685    -9.4971    -9.3615     2.5766   -13.3442     5.7601    -5.2241   -13.1981    -8.0582    -2.8070    -7.2765     1.9833    -2.3805   -16.9589    -9.9371   -44.4390    -4.3622   -24.3073     1.8769   -26.0121   -59.7754    -3.0032   -20.0168   -12.0070   -17.6399   -23.6802   -15.4799   -15.3635   -30.6358   -48.1909    -5.2261    -7.7733     8.1993   -18.7171   -10.1775   -33.7738   -13.2553   -37.3078   -43.3661   -58.7171   -75.4783   -14.0758   -22.6513   -33.3309    -3.4901    -8.6890   -13.2499   -15.2136    -8.3744   -11.8445     0.2895     3.9910    -2.1724    -5.4961
   994.469 0.348E+17 0.280E+04    3.6729    8.8366  -13.4874   -6.2248   -4.5932   -10.7261    12.9313    -4.7921    12.7841    -6.5731   -20.9099   -21.3148   -33.0090   -35.9377     1.5832     4.1831     4.3297     3.5761     9.7400     9.5533     1.4582   -10.8303    -9.3033    -9.2320     2.7129   -13.1152     5.8449    -5.0388   -12.9721    -7.9115    -2.6274    -7.0944     2.1134    -2.2232   -16.7241    -9.7606   -43.9042    -4.1718   -23.9671     1.9597   -25.6676   -59.1469    -2.8549   -19.7474   -11.7994   -17.3711   -23.4624   -15.2678   -15.1522   -30.3457   -47.6462    -5.0514    -7.6032     8.2628   -18.4321   -10.0113   -33.3627   -13.0669   -36.9549   -42.9859   -58.2644   -74.9213   -13.8215   -22.3576   -32.9715    -3.3693    -8.4813   -13.0385   -14.9472    -8.2005   -11.6335     0.4465     4.0730    -2.0170    -5.3443
  1002.215 0.383E+17 0.310E+04    3.7873    8.9458  -13.2101   -6.0126   -4.3932   -10.4770    12.9723    -4.6068    12.8256    -6.3828   -20.5935   -21.0225   -32.6609   -35.5966     1.6923     4.2855     4.4105     3.6849     9.7781     9.5807     1.5382   -10.6923    -9.1104    -9.1029     2.8484   -12.8874     5.9295    -4.8544   -12.7471    -7.7652    -2.4488    -6.9132     2.2429    -2.0669   -16.4907    -9.5851   -43.3719    -3.9829   -23.6293     2.0424   -25.3245   -58.5213    -2.7079   -19.4793   -11.5928   -17.1042   -23.2452   -15.0569   -14.9420   -30.0572   -47.1040    -4.8784    -7.4338     8.3261   -18.1481    -9.8457   -32.9535   -12.8802   -36.6040   -42.6078   -57.8141   -74.3672   -13.5694   -22.0661   -32.6141    -3.2497    -8.2746   -12.8280   -14.6821    -8.0273   -11.4234     0.6028     4.1550    -1.8623    -5.1931
  1010.066 0.420E+17 0.343E+04    3.9010    9.0549  -12.9331   -5.8008   -4.1935   -10.2281    13.0133    -4.4215    12.8672    -6.1923   -20.2774   -20.7302   -32.3127   -35.2552     1.8019     4.3880     4.4916     3.7940     9.8167     9.6083     1.6190   -10.5537    -8.9174    -8.9733     2.9837   -12.6601     6.0142    -4.6700   -12.5219    -7.6186    -2.2704    -6.7322     2.3724    -1.9108   -16.2576    -9.4097   -42.8401    -3.7948   -23.2924     2.1253   -24.9812   -57.8961    -2.5614   -19.2113   -11.3862   -16.8380   -23.0273   -14.8461   -14.7321   -29.7691   -46.5622    -4.7061    -7.2644     8.3898   -17.8639    -9.6798   -32.5444   -12.6942   -36.2536   -42.2301   -57.3645   -73.8140   -13.3182   -21.7758   -32.2574    -3.1307    -8.0679   -12.6173   -14.4171    -7.8538   -11.2130     0.7590     4.2375    -1.7077    -5.0417
  1018.025 0.462E+17 0.380E+04    4.0140    9.1638  -12.6565   -5.5893   -3.9943    -9.9794    13.0544    -4.2362    12.9089    -6.0017   -19.9615   -20.4380   -31.9644   -34.9134     1.9118     4.4906     4.5728     3.9033     9.8557     9.6360     1.7004   -10.4146    -8.7244    -8.8434     3.1189   -12.4331     6.0992    -4.4858   -12.2968    -7.4716    -2.0921    -6.5514     2.5019    -1.7549   -16.0249    -9.2345   -42.3088    -3.6073   -22.9566     2.2084   -24.6379   -57.2715    -2.4154   -18.9435   -11.1796   -16.5724   -22.8087   -14.6356   -14.5223   -29.4813   -46.0211    -4.5346    -7.0950     8.4536   -17.5795    -9.5137   -32.1357   -12.5090   -35.9038   -41.8531   -56.9154   -73.2616   -13.0681   -21.4865   -31.9015    -3.0122    -7.8613   -12.4064   -14.1523    -7.6801   -11.0025     0.9152     4.3203    -1.5530    -4.8901
  1026.088 0.508E+17 0.422E+04    4.1264    9.2726  -12.3804   -5.3782   -3.7957    -9.7310    13.0956    -4.0509    12.9507    -5.8111   -19.6460   -20.1459   -31.6160   -34.5712     2.0223     4.5932     4.6543     4.0130     9.8955     9.6640     1.7826   -10.2748    -8.5314    -8.7130     3.2537   -12.2066     6.1845    -4.3017   -12.0716    -7.3243    -1.9141    -6.3709     2.6315    -1.5994   -15.7927    -9.0595   -41.7784    -3.4206   -22.6218     2.2918   -24.2948   -56.6479    -2.2699   -18.6760   -10.9731   -16.3074   -22.5894   -14.4254   -14.3128   -29.1940   -45.4809    -4.3638    -6.9256     8.5178   -17.2952    -9.3472   -31.7276   -12.3246   -35.5548   -41.4768   -56.4674   -72.7104   -12.8190   -21.1985   -31.5466    -2.8941    -7.6547   -12.1954   -13.8878    -7.5061   -10.7918     1.0713     4.4038    -1.3985    -4.7383
  1034.251 0.559E+17 0.467E+04    4.2382    9.3810  -12.1051   -5.1678   -3.5977    -9.4832    13.1369    -3.8658    12.9925    -5.6205   -19.3312   -19.8542   -31.2679   -34.2291     2.1330     4.6958     4.7360     4.1228     9.9357     9.6920     1.8654   -10.1346    -8.3386    -8.5823     3.3882   -11.9808     6.2699    -4.1179   -11.8466    -7.1768    -1.7365    -6.1908     2.7608    -1.4443   -15.5612    -8.8848   -41.2494    -3.2346   -22.2884     2.3753   -23.9521   -56.0257    -2.1249   -18.4089   -10.7668   -16.0433   -22.3697   -14.2157   -14.1039   -28.9074   -44.9421    -4.1939    -6.7562     8.5822   -17.0111    -9.1806   -31.3204   -12.1411   -35.2069   -41.1014   -56.0205   -72.1607   -12.5712   -20.9118   -31.1928    -2.7766    -7.4484   -11.9844   -13.6237    -7.3320   -10.5812     1.2272     4.4876    -1.2441    -4.5864
  1042.514 0.615E+17 0.518E+04    4.3492    9.4892  -11.8305   -4.9581   -3.4005    -9.2359    13.1783    -3.6809    13.0344    -5.4300   -19.0170   -19.5628   -30.9200   -33.8869     2.2442     4.7984     4.8179     4.2329     9.9766     9.7203     1.9490    -9.9938    -8.1459    -8.4512     3.5223   -11.7558     6.3555    -3.9345   -11.6218    -7.0290    -1.5594    -6.0111     2.8901    -1.2896   -15.3305    -8.7105   -40.7219    -3.0495   -21.9563     2.4591   -23.6100   -55.4051    -1.9804   -18.1423   -10.5607   -15.7801   -22.1494   -14.0065   -13.8954   -28.6216   -44.4049    -4.0249    -6.5871     8.6468   -16.7274    -9.0138   -30.9143   -11.9585   -34.8601   -40.7272   -55.5749   -71.6127   -12.3246   -20.6265   -30.8404    -2.6597    -7.2424   -11.7735   -13.3601    -7.1578   -10.3705     1.3828     4.5720    -1.0899    -4.4345
  1050.876 0.676E+17 0.575E+04    4.4595    9.5971  -11.5568   -4.7491   -3.2040    -8.9893    13.2197    -3.4963    13.0763    -5.2397   -18.7037   -19.2720   -30.5726   -33.5449     2.3555     4.9008     4.8999     4.3430    10.0179     9.7486     2.0331    -9.8526    -7.9536    -8.3200     3.6560   -11.5315     6.4412    -3.7514   -11.3973    -6.8811    -1.3827    -5.8319     3.0191    -1.1355   -15.1005    -8.5367   -40.1961    -2.8653   -21.6256     2.5430   -23.2686   -54.7864    -1.8366   -17.8763   -10.3551   -15.5177   -21.9289   -13.7979   -13.6875   -28.3366   -43.8694    -3.8567    -6.4181     8.7116   -16.4443    -8.8469   -30.5094   -11.7768   -34.5145   -40.3542   -55.1307   -71.0666   -12.0793   -20.3427   -30.4893    -2.5433    -7.0367   -11.5628   -13.0971    -6.9837   -10.1601     1.5381     4.6566    -0.9361    -4.2827
  1059.338 0.744E+17 0.637E+04    4.5692    9.7047  -11.2840   -4.5408   -3.0084    -8.7434    13.2612    -3.3120    13.1183    -5.0496   -18.3912   -18.9817   -30.2257   -33.2031     2.4671     5.0032     4.9820     4.4532    10.0597     9.7771     2.1178    -9.7111    -7.7616    -8.1886     3.7892   -11.3080     6.5270    -3.5688   -11.1732    -6.7332    -1.2066    -5.6532     3.1479    -0.9819   -14.8714    -8.3634   -39.6721    -2.6819   -21.2964     2.6270   -22.9281   -54.1696    -1.6932   -17.6109   -10.1498   -15.2563   -21.7080   -13.5899   -13.4803   -28.0525   -43.3358    -3.6895    -6.2494     8.7765   -16.1617    -8.6801   -30.1058   -11.5960   -34.1702   -39.9825   -54.6881   -70.5223   -11.8354   -20.0603   -30.1397    -2.4274    -6.8315   -11.3522   -12.8347    -6.8096    -9.9498     1.6932     4.7416    -0.7825    -4.1309
  1067.901 0.818E+17 0.707E+04    4.6783    9.8119  -11.0122   -4.3333   -2.8136    -8.4982    13.3026    -3.1281    13.1602    -4.8599   -18.0796   -18.6922   -29.8795   -32.8617     2.5788     5.1054     5.0642     4.5635    10.1020     9.8057     2.2029    -9.5693    -7.5700    -8.0570     3.9219   -11.0854     6.6128    -3.3867   -10.9495    -6.5852    -1.0310    -5.4751     3.2764    -0.8289   -14.6431    -8.1906   -39.1499    -2.4994   -20.9685     2.7110   -22.5884   -53.5548    -1.5505   -17.3463    -9.9449   -14.9959   -21.4870   -13.3825   -13.2736   -27.7694   -42.8040    -3.5231    -6.0810     8.8415   -15.8798    -8.5133   -29.7035   -11.4161   -33.8272   -39.6121   -54.2470   -69.9800   -11.5926   -19.7793   -29.7915    -2.3121    -6.6267   -11.1420   -12.5731    -6.6356    -9.7399     1.8478     4.8269    -0.6294    -3.9792
  1076.569 0.900E+17 0.784E+04    4.7867    9.9187  -10.7413   -4.1266   -2.6196    -8.2538    13.3440    -2.9446    13.2022    -4.6704   -17.7690   -18.4032   -29.5339   -32.5208     2.6907     5.2075     5.1464     4.6737    10.1446     9.8343     2.2884    -9.4273    -7.3788    -7.9254     4.0541   -10.8636     6.6987    -3.2051   -10.7262    -6.4372    -0.8560    -5.2976     3.4047    -0.6764   -14.4157    -8.0183   -38.6295    -2.3176   -20.6421     2.7951   -22.2495   -52.9420    -1.4083   -17.0823    -9.7405   -14.7364   -21.2659   -13.1758   -13.0676   -27.4872   -42.2741    -3.3575    -5.9130     8.9067   -15.5985    -8.3467   -29.3026   -11.2370   -33.4854   -39.2429   -53.8074   -69.4395   -11.3511   -19.4997   -29.4447    -2.1973    -6.4224   -10.9321   -12.3121    -6.4618    -9.5302     2.0020     4.9124    -0.4765    -3.8277
  1085.344 0.990E+17 0.869E+04    4.8946   10.0252  -10.4713   -3.9206   -2.4263    -8.0100    13.3854    -2.7615    13.2441    -4.4813   -17.4592   -18.1150   -29.1889   -32.1802     2.8027     5.3094     5.2286     4.7840    10.1875     9.8631     2.3744    -9.2852    -7.1880    -7.7937     4.1859   -10.6426     6.7845    -3.0239   -10.5033    -6.2893    -0.6815    -5.1205     3.5327    -0.5244   -14.1891    -7.8464   -38.1107    -2.1366   -20.3170     2.8792   -21.9115   -52.3311    -1.2666   -16.8191    -9.5365   -14.4778   -21.0447   -12.9697   -12.8623   -27.2058   -41.7459    -3.1928    -5.7452     8.9719   -15.3179    -8.1801   -28.9029   -11.0588   -33.1448   -38.8749   -53.3692   -68.9008   -11.1108   -19.2214   -29.0992    -2.0829    -6.2185   -10.7224   -12.0519    -6.2882    -9.3208     2.1559     4.9981    -0.3240    -3.6764
  1094.233 0.109E+18 0.964E+04    5.0020   10.1314  -10.2021   -3.7153   -2.2337    -7.7669    13.4268    -2.5787    13.2859    -4.2925   -17.1502   -17.8274   -28.8445   -31.8401     2.9146     5.4112     5.3107     4.8941    10.2307     9.8918     2.4605    -9.1429    -6.9975    -7.6620     4.3173   -10.4223     6.8703    -2.8431   -10.2809    -6.1415    -0.5075    -4.9440     3.6604    -0.3729   -13.9631    -7.6750   -37.5936    -1.9563   -19.9931     2.9633   -21.5743   -51.7220    -1.1255   -16.5565    -9.3329   -14.2201   -20.8235   -12.7641   -12.6575   -26.9253   -41.2193    -3.0287    -5.5778     9.0371   -15.0378    -8.0137   -28.5044   -10.8814   -32.8053   -38.5080   -52.9323   -68.3638   -10.8715   -18.9443   -28.7549    -1.9691    -6.0152   -10.5132   -11.7923    -6.1148    -9.1118     2.3095     5.0839    -0.1719    -3.5253
  1103.240 0.120E+18 0.107E+05    5.1089   10.2373   -9.9336   -3.5105   -2.0418    -7.5245    13.4682    -2.3963    13.3277    -4.1040   -16.8420   -17.5404   -28.5008   -31.5005     3.0266     5.5127     5.3928     5.0042    10.2741     9.9206     2.5468    -9.0007    -6.8074    -7.5303     4.4483   -10.2027     6.9561    -2.6628   -10.0589    -5.9938    -0.3340    -4.7680     3.7878    -0.2218   -13.7379    -7.5041   -37.0778    -1.7767   -19.6703     3.0473   -21.2378   -51.1144    -0.9849   -16.2945    -9.1298   -13.9631   -20.6024   -12.5591   -12.4532   -26.6455   -40.6941    -2.8654    -5.4108     9.1022   -14.7584    -7.8475   -28.1068   -10.7046   -32.4668   -38.1421   -52.4966   -67.8282   -10.6332   -18.6682   -28.4116    -1.8557    -5.8122   -10.3042   -11.5333    -5.9416    -8.9031     2.4626     5.1698    -0.0201    -3.3744
  1112.377 0.132E+18 0.118E+05    5.2155   10.3431   -9.6657   -3.3062   -1.8502    -7.2824    13.5094    -2.2142    13.3694    -3.9157   -16.5343   -17.2538   -28.1575   -31.1612     3.1385     5.6141     5.4749     5.1141    10.3175     9.9494     2.6332    -8.8584    -6.6176    -7.3987     4.5791    -9.9835     7.0417    -2.4828    -9.8372    -5.8461    -0.1608    -4.5922     3.9150    -0.0711   -13.5131    -7.3334   -36.5628    -1.5976   -19.3483     3.1312   -20.9017   -50.5078    -0.8447   -16.0329    -8.9269   -13.7068   -20.3813   -12.3545   -12.2492   -26.3661   -40.1698    -2.7026    -5.2439     9.1674   -14.4792    -7.6814   -27.7099   -10.5284   -32.1289   -37.7769   -52.0616   -67.2936   -10.3955   -18.3930   -28.0691    -1.7427    -5.6096   -10.0956   -11.2747    -5.7686    -8.6946     2.6156     5.2557     0.1314    -3.2236
  1121.628 0.145E+18 0.131E+05    5.3216   10.4484   -9.3987   -3.1026   -1.6594    -7.0412    13.5506    -2.0326    13.4110    -3.7279   -16.2277   -16.9682   -27.8150   -30.8226     3.2504     5.7153     5.5568     5.2239    10.3611     9.9782     2.7198    -8.7162    -6.4282    -7.2671     4.7093    -9.7652     7.1273    -2.3034    -9.6160    -5.6987     0.0118    -4.4171     4.0419     0.0791   -13.2891    -7.1634   -36.0497    -1.4192   -19.0277     3.2151   -20.5666   -49.9033    -0.7051   -15.7721    -8.7246   -13.4515   -20.1604   -12.1505   -12.0460   -26.0878   -39.6475    -2.5406    -5.0775     9.2324   -14.2009    -7.5157   -27.3145   -10.3530   -31.7923   -37.4131   -51.6283   -66.7610   -10.1591   -18.1190   -27.7280    -1.6303    -5.4075    -9.8874   -11.0170    -5.5960    -8.4866     2.7680     5.3416     0.2825    -3.0732
  1131.088 0.159E+18 0.146E+05    5.4279   10.5542   -9.1306   -2.8981   -1.4676    -6.7991    13.5917    -1.8506    13.4525    -3.5399   -15.9199   -16.6819   -27.4719   -30.4836     3.3620     5.8165     5.6386     5.3335    10.4040    10.0069     2.8056    -8.5744    -6.2384    -7.1358     4.8400    -9.5458     7.2127    -2.1235    -9.3944    -5.5514     0.1850    -4.2414     4.1689     0.2299   -13.0641    -6.9926   -35.5336    -1.2402   -18.7059     3.2988   -20.2298   -49.2956    -0.5655   -15.5105    -8.5218   -13.1957   -19.9398   -11.9458   -11.8420   -25.8082   -39.1220    -2.3783    -4.9109     9.2972   -13.9212    -7.3499   -26.9166   -10.1772   -31.4540   -37.0474   -51.1927   -66.2256    -9.9216   -17.8439   -27.3850    -1.5178    -5.2049    -9.6790   -10.7584    -5.4233    -8.2784     2.9208     5.4271     0.4340    -2.9227
  1140.694 0.175E+18 0.161E+05    5.5340   10.6598   -8.8629   -2.6939   -1.2761    -6.5574    13.6327    -1.6689    13.4939    -3.3522   -15.6127   -16.3961   -27.1293   -30.1451     3.4734     5.9175     5.7202     5.4429    10.4467    10.0355     2.8912    -8.4328    -6.0489    -7.0045     4.9706    -9.3268     7.2979    -1.9438    -9.1731    -5.4042     0.3579    -4.0659     4.2957     0.3805   -12.8395    -6.8222   -35.0181    -1.0617   -18.3849     3.3823   -19.8934   -48.6886    -0.4264   -15.2494    -8.3193   -12.9406   -19.7195   -11.7413   -11.6383   -25.5290   -38.5972    -2.2164    -4.7445     9.3618   -13.6418    -7.1844   -26.5192   -10.0018   -31.1162   -36.6824   -50.7577   -65.6909    -9.6847   -17.5694   -27.0425    -1.4058    -5.0027    -9.4710   -10.5003    -5.2509    -8.0705     3.0733     5.5125     0.5852    -2.7724
  1150.493 0.192E+18 0.179E+05    5.6402   10.7656   -8.5946   -2.4892   -1.0840    -6.3153    13.6735    -1.4872    13.5351    -3.1644   -15.3050   -16.1101   -26.7865   -29.8067     3.5845     6.0185     5.8016     5.5520    10.4890    10.0639     2.9762    -8.2917    -5.8593    -6.8735     5.1013    -9.1073     7.3830    -1.7640    -8.9518    -5.2573     0.5310    -3.8902     4.4225     0.5314   -12.6143    -6.6515   -34.5009    -0.8830   -18.0635     3.4657   -19.5560   -48.0800    -0.2875   -14.9879    -8.1167   -12.6855   -19.4995   -11.5365   -11.4342   -25.2492   -38.0707    -2.0545    -4.5781     9.4262   -13.3617    -7.0191   -26.1205    -9.8264   -30.7775   -36.3165   -50.3217   -65.1548    -9.4474   -17.2945   -26.6990    -1.2940    -4.8004    -9.2630   -10.2418    -5.0787    -7.8627     3.2259     5.5974     0.7365    -2.6223
  1160.509 0.211E+18 0.198E+05    5.7467   10.8717   -8.3254   -2.2838   -0.8910    -6.0726    13.7142    -1.3052    13.5762    -2.9766   -14.9965   -15.8238   -26.4433   -29.4681     3.6952     6.1194     5.8827     5.6608    10.5304    10.0922     3.0604    -8.1511    -5.6694    -6.7428     5.2325    -8.8870     7.4678    -1.5839    -8.7301    -5.1106     0.7046    -3.7140     4.5493     0.6828   -12.3882    -6.4803   -33.9811    -0.7039   -17.7412     3.5488   -19.2172   -47.4686    -0.1488   -14.7258    -7.9137   -12.4301   -19.2800   -11.3311   -11.2295   -24.9684   -37.5416    -1.8923    -4.4116     9.4901   -13.0805    -6.8539   -25.7198    -9.6506   -30.4373   -35.9491   -49.8838   -64.6165    -9.2094   -17.0186   -26.3540    -1.1822    -4.5977    -9.0550    -9.9828    -4.9066    -7.6548     3.3788     5.6818     0.8880    -2.4723
  1170.772 0.232E+18 0.219E+05    5.8536   10.9783   -8.0548   -2.0771   -0.6968    -5.8288    13.7548    -1.1228    13.6170    -2.7885   -14.6868   -15.5369   -26.0994   -29.1292     3.8054     6.2204     5.9635     5.7693    10.5709    10.1203     3.1435    -8.0111    -5.4790    -6.6123     5.3643    -8.6654     7.5523    -1.4031    -8.5079    -4.9641     0.8790    -3.5371     4.6764     0.8350   -12.1609    -6.3083   -33.4576    -0.5241   -17.4174     3.6316   -18.8764   -46.8533    -0.0102   -14.4627    -7.7101   -12.1742   -19.0609   -11.1246   -11.0238   -24.6860   -37.0087    -1.7297    -4.2448     9.5537   -12.7977    -6.6889   -25.3162    -9.4742   -30.0950   -35.5796   -49.4432   -64.0747    -8.9701   -16.7411   -26.0065    -1.0706    -4.3945    -8.8469    -9.7229    -4.7346    -7.4467     3.5320     5.7655     1.0399    -2.3223
  1181.313 0.254E+18 0.243E+05    5.9611   11.0856   -7.7823   -1.8689   -0.5008    -5.5837    13.7951    -0.9399    13.6577    -2.6001   -14.3753   -15.2490   -25.7545   -28.7899     3.9150     6.3214     6.0440     5.8774    10.6101    10.1480     3.2253    -7.8720    -5.2879    -6.4822     5.4970    -8.4421     7.6366    -1.2216    -8.2851    -4.8178     1.0543    -3.3591     4.8037     0.9882   -11.9317    -6.1353   -32.9292    -0.3433   -17.0917     3.7141   -18.5329   -46.2329     0.1284   -14.1984    -7.5058   -11.9174   -18.8424   -10.9169   -10.8168   -24.4016   -36.4710    -1.5663    -4.0776     9.6167   -12.5127    -6.5239   -24.9089    -9.2970   -29.7498   -35.2073   -48.9991   -63.5285    -8.7291   -16.4617   -25.6560    -0.9589    -4.1905    -8.6384    -9.4616    -4.5626    -7.2384     3.6857     5.8484     1.1924    -2.1723
  1192.161 0.279E+18 0.269E+05    6.0694   11.1937   -7.5075   -1.6588   -0.3027    -5.3370    13.8351    -0.7563    13.6980    -2.4112   -14.0618   -14.9600   -25.4084   -28.4500     4.0239     6.4225     6.1240     5.9850    10.6478    10.1755     3.3053    -7.7340    -5.0960    -6.3526     5.6308    -8.2168     7.7204    -1.0391    -8.0614    -4.6719     1.2309    -3.1799     4.9314     1.1428   -11.7005    -5.9612   -32.3951    -0.1613   -16.7637     3.7962   -18.1862   -45.6063     0.2670   -13.9325    -7.3005   -11.6597   -18.6247   -10.7076   -10.6082   -24.1148   -35.9273    -1.4020    -3.9099     9.6790   -12.2253    -6.3591   -24.4971    -9.1186   -29.4013   -34.8316   -48.5509   -62.9771    -8.4860   -16.1797   -25.3017    -0.8471    -3.9857    -8.4297    -9.1989    -4.3908    -7.0297     3.8401     5.9303     1.3455    -2.0223
  1203.349 0.306E+18 0.297E+05    6.1786   11.3028   -7.2300   -1.4464   -0.1022    -5.0883    13.8749    -0.5719    13.7381    -2.2219   -13.7458   -14.6696   -25.0608   -28.1095     4.1320     6.5238     6.2035     6.0921    10.6837    10.2025     3.3834    -7.5971    -4.9032    -6.2234     5.7658    -7.9891     7.8038    -0.8554    -7.8368    -4.5263     1.4089    -2.9993     5.0595     1.2988   -11.4668    -5.7856   -31.8542     0.0222   -16.4328     3.8778   -17.8359   -44.9725     0.4058   -13.6648    -7.0942   -11.4008   -18.4078   -10.4964   -10.3978   -23.8251   -35.3769    -1.2366    -3.7416     9.7406   -11.9349    -6.1944   -24.0801    -8.9389   -29.0488   -34.4520   -48.0977   -62.4194    -8.2403   -15.8948   -24.9430    -0.7352    -3.7797    -8.2206    -8.9344    -4.2189    -6.8207     3.9953     6.0110     1.4993    -1.8722
  1214.907 0.335E+18 0.329E+05    6.2889   11.4130   -6.9495   -1.2316    0.1011    -4.8373    13.9145    -0.3866    13.7779    -2.0318   -13.4271   -14.3776   -24.7115   -27.7681     4.2394     6.6252     6.2825     6.1987    10.7178    10.2291     3.4596    -7.4613    -4.7093    -6.0947     5.9022    -7.7587     7.8868    -0.6704    -7.6110    -4.3810     1.5884    -2.8170     5.1882     1.4566   -11.2303    -5.6083   -31.3058     0.2073   -16.0987     3.9590   -17.4813   -44.3308     0.5447   -13.3949    -6.8865   -11.1404   -18.1917   -10.2831   -10.1853   -23.5322   -34.8187    -1.0698    -3.5726     9.8014   -11.6413    -6.0298   -23.6573    -8.7577   -28.6919   -34.0680   -47.6391   -61.8548    -7.9919   -15.6065   -24.5794    -0.6231    -3.5725    -8.0109    -8.6679    -4.0471    -6.6110     4.1514     6.0905     1.6542    -1.7220
  1226.862 0.366E+18 0.363E+05    6.4003   11.5243   -6.6659   -1.0141    0.3073    -4.5841    13.9536    -0.2003    13.8173    -1.8413   -13.1055   -14.0841   -24.3607   -27.4260     4.3455     6.7267     6.3609     6.3046    10.7497    10.2552     3.5333    -7.3271    -4.5143    -5.9668     6.0401    -7.5255     7.9692    -0.4841    -7.3842    -4.2362     1.7697    -2.6330     5.3173     1.6162   -10.9909    -5.4294   -30.7493     0.3941   -15.7612     4.0396   -17.1225   -43.6805     0.6837   -13.1229    -6.6776   -10.8786   -17.9768   -10.0676    -9.9706   -23.2360   -34.2524    -0.9017    -3.4029     9.8613   -11.3442    -5.8655   -23.2282    -8.5749   -28.3301   -33.6792   -47.1745   -61.2827    -7.7405   -15.3146   -24.2106    -0.5108    -3.3641    -7.8009    -8.3992    -3.8754    -6.4010     4.3084     6.1685     1.8099    -1.5719
  1239.236 0.401E+18 0.401E+05    6.5129   11.6368   -6.3789   -0.7938    0.5165    -4.3284    13.9925    -0.0131    13.8564    -1.6500   -12.7809   -13.7889   -24.0081   -27.0831     4.4508     6.8284     6.4387     6.4099    10.7794    10.2809     3.6047    -7.1943    -4.3181    -5.8394     6.1795    -7.2893     8.0511    -0.2964    -7.1561    -4.0918     1.9527    -2.4471     5.4470     1.7777   -10.7483    -5.2488   -30.1844     0.5827   -15.4202     4.1196   -16.7590   -43.0213     0.8229   -12.8487    -6.4673   -10.6152   -17.7628    -9.8498    -9.7536   -22.9362   -33.6777    -0.7322    -3.2325     9.9203   -11.0436    -5.7013   -22.7928    -8.3904   -27.9635   -33.2855   -46.7039   -60.7030    -7.4859   -15.0190   -23.8363    -0.3983    -3.1544    -7.5904    -8.1283    -3.7038    -6.1905     4.4664     6.2451     1.9665    -1.4218
  1252.042 0.438E+18 0.443E+05    6.6266   11.7504   -6.0888   -0.5709    0.7286    -4.0705    14.0309     0.1751    13.8950    -1.4583   -12.4536   -13.4922   -23.6539   -26.7397     4.5549     6.9302     6.5159     6.5144    10.8069    10.3060     3.6735    -7.0631    -4.1209    -5.7128     6.3205    -7.0502     8.1323    -0.1073    -6.9269    -3.9480     2.1374    -2.2596     5.5771     1.9410   -10.5029    -5.0664   -29.6115     0.7731   -15.0758     4.1990   -16.3913   -42.3536     0.9621   -12.5723    -6.2558   -10.3505   -17.5501    -9.6298    -9.5344   -22.6330   -33.0947    -0.5614    -3.0615     9.9783   -10.7395    -5.5374   -22.3511    -8.2044   -27.5921   -32.8871   -46.2274   -60.1159    -7.2283   -14.7199   -23.4568    -0.2858    -2.9434    -7.3796    -7.8554    -3.5324    -5.9796     4.6252     6.3202     2.1241    -1.2717
  1265.286 0.478E+18 0.489E+05    6.7414   11.8651   -5.7959   -0.3456    0.9434    -3.8105    14.0690     0.3639    13.9333    -1.2662   -12.1237   -13.1943   -23.2986   -26.3960     4.6578     7.0319     6.5922     6.6181    10.8322    10.3307     3.7399    -6.9335    -3.9228    -5.5871     6.4627    -6.8086     8.2129     0.0829    -6.6969    -3.8048     2.3236    -2.0705     5.7075     2.1059   -10.2547    -4.8826   -29.0311     0.9649   -14.7284     4.2777   -16.0195   -41.6781     1.1012   -12.2940    -6.0433   -10.0846   -17.3387    -9.4078    -9.3132   -22.3267   -32.5041    -0.3893    -2.8900    10.0354   -10.4323    -5.3739   -21.9037    -8.0169   -27.2163   -32.4844   -45.7455   -59.5219    -6.9680   -14.4174   -23.0724    -0.1732    -2.7315    -7.1686    -7.5807    -3.3613    -5.7685     4.7848     6.3936     2.2824    -1.1218
  1278.959 0.521E+18 0.539E+05    6.8570   11.9806   -5.5005   -0.1183    1.1606    -3.5490    14.1066     0.5532    13.9711    -1.0740   -11.7918   -12.8955   -22.9423   -26.0523     4.7596     7.1336     6.6679     6.7210    10.8554    10.3548     3.8040    -6.8055    -3.7241    -5.4621     6.6061    -6.5648     8.2928     0.2739    -6.4664    -3.6623     2.5109    -1.8803     5.8382     2.2721   -10.0042    -4.6976   -28.4444     1.1580   -14.3786     4.3558   -15.6444   -40.9960     1.2401   -12.0144    -5.8300    -9.8180   -17.1288    -9.1843    -9.0905   -22.0178   -31.9072    -0.2164    -2.7183    10.0914   -10.1225    -5.2110   -21.4514    -7.8284   -26.8369   -32.0781   -45.2591   -58.9222    -6.7054   -14.1123   -22.6839    -0.0606    -2.5188    -6.9576    -7.3046    -3.1907    -5.5575     4.9449     6.4656     2.4412    -0.9723
  1293.048 0.568E+18 0.593E+05    6.9732   12.0967   -5.2034    0.1106    1.3795    -3.2863    14.1439     0.7427    14.0085    -0.8819   -11.4586   -12.5964   -22.5859   -25.7091     4.8602     7.2351     6.7428     6.8230    10.8768    10.3784     3.8659    -6.6791    -3.5251    -5.3381     6.7502    -6.3193     8.3721     0.4655    -6.2356    -3.5207     2.6991    -1.6891     5.9688     2.4394    -9.7521    -4.5117   -27.8527     1.3518   -14.0270     4.4331   -15.2668   -40.3088     1.3786   -11.7337    -5.6162    -9.5509   -16.9203    -8.9595    -8.8665   -21.7070   -31.3052    -0.0429    -2.5464    10.1465    -9.8108    -5.0487   -20.9952    -7.6391   -26.4546   -31.6691   -44.7692   -58.3180    -6.4411   -13.8051   -22.2921     0.0517    -2.3058    -6.7470    -7.0276    -3.0208    -5.3467     5.1052     6.5362     2.6002    -0.8232
  1307.544 0.618E+18 0.653E+05    7.0898   12.2132   -4.9051    0.3406    1.5997    -3.0228    14.1807     0.9322    14.0454    -0.6900   -11.1244   -12.2972   -22.2294   -25.3665     4.9597     7.3362     6.8170     6.9241    10.8965    10.4017     3.9258    -6.5542    -3.3259    -5.2149     6.8950    -6.0726     8.4506     0.6573    -6.0047    -3.3798     2.8878    -1.4974     6.0993     2.6073    -9.4986    -4.3252   -27.2571     1.5463   -13.6742     4.5097   -14.8873   -39.6177     1.5167   -11.4525    -5.4023    -9.2838   -16.7134    -8.7339    -8.6418   -21.3948   -30.6993     0.1309    -2.3748    10.2007    -9.4977    -4.8871   -20.5361    -7.4493   -26.0701   -31.2579   -44.2767   -57.7104    -6.1756   -13.4964   -21.8979     0.1637    -2.0926    -6.5368    -6.7500    -2.8515    -5.1364     5.2656     6.6055     2.7594    -0.6746
  1322.467 0.672E+18 0.718E+05    7.2069   12.3301   -4.6054    0.5717    1.8214    -2.7586    14.2171     1.1216    14.0819    -0.4985   -10.7894   -11.9981   -21.8731   -25.0247     5.0580     7.4371     6.8904     7.0242    10.9144    10.4244     3.9836    -6.4310    -3.1267    -5.0928     7.0403    -5.8247     8.5283     0.8494    -5.7740    -3.2399     3.0771    -1.3051     6.2297     2.7761    -9.2438    -4.1381   -26.6576     1.7413   -13.3203     4.5856   -14.5058   -38.9227     1.6542   -11.1707    -5.1882    -9.0167   -16.5081    -8.5074    -8.4162   -21.0811   -30.0894     0.3051    -2.2033    10.2539    -9.1831    -4.7264   -20.0740    -7.2590   -25.6833   -30.8447   -43.7813   -57.0992    -5.9087   -13.1862   -21.5011     0.2753    -1.8793    -6.3272    -6.4719    -2.6831    -4.9266     5.4260     6.6733     2.9186    -0.5268
  1337.908 0.730E+18 0.789E+05    7.3250   12.4479   -4.3032    0.8050    2.0456    -2.4927    14.2530     1.3115    14.1179    -0.3070   -10.4522   -11.6982   -21.5161   -24.6832     5.1549     7.5377     6.9629     7.1234    10.9300    10.4466     4.0388    -6.3096    -2.9269    -4.9716     7.1867    -5.5744     8.6052     1.0424    -5.5427    -3.1009     3.2676    -1.1115     6.3602     2.9462    -8.9866    -3.9497   -26.0512     1.9375   -12.9637     4.6606   -14.1208   -38.2206     1.7915   -10.8874    -4.9734    -8.7489   -16.3046    -8.2792    -8.1888   -20.7646   -29.4726     0.4803    -2.0315    10.3061    -8.8657    -4.5663   -19.6065    -7.0675   -25.2926   -30.4276   -43.2811   -56.4819    -5.6395   -12.8729   -21.0998     0.3869    -1.6653    -6.1178    -6.1924    -2.5153    -4.7170     5.5870     6.7394     3.0783    -0.3793
  1354.089 0.792E+18 0.867E+05    7.4451   12.5678   -3.9953    1.0431    2.2750    -2.2227    14.2883     1.5031    14.1533    -0.1143   -10.1099   -11.3953   -21.1560   -24.3403     5.2501     7.6387     7.0344     7.2214    10.9419    10.4680     4.0900    -6.1906    -2.7250    -4.8515     7.3359    -5.3189     8.6812     1.2379    -5.3093    -2.9626     3.4612    -0.9148     6.4916     3.1197    -8.7241    -3.7583   -25.4305     2.1370   -12.6009     4.7347   -13.7280   -37.5033     1.9291   -10.6001    -4.7562    -8.4782   -16.1028    -8.0470    -7.9575   -20.4419   -28.8412     0.6580    -1.8585    10.3567    -8.5422    -4.4064   -19.1280    -6.8730   -24.8933   -30.0019   -42.7703   -55.8511    -5.3647   -12.5532   -20.6890     0.4989    -1.4489    -5.9075    -5.9090    -2.3476    -4.5064     5.7496     6.8031     3.2397    -0.2317
  1371.441 0.857E+18 0.950E+05    7.5697   12.6920   -3.6756    1.2910    2.5150    -1.9437    14.3229     1.6988    14.1879     0.0814    -9.7565   -11.0856   -20.7886   -23.9931     5.3428     7.7408     7.1045     7.3181    10.9473    10.4881     4.1341    -6.0754    -2.5184    -4.7327     7.4907    -5.0529     8.7561     1.4388    -5.0710    -2.8249     3.6613    -0.7113     6.6255     3.2999    -8.4505    -3.5603   -24.7811     2.3432   -12.2250     4.8076   -13.3194   -36.7552     2.0683   -10.3043    -4.5336    -8.2011   -15.9032    -7.8063    -7.7177   -20.1066   -28.1806     0.8414    -1.6821    10.4048    -8.2061    -4.2462   -18.6274    -6.6720   -24.4766   -29.5589   -42.2380   -55.1934    -5.0785   -12.2199   -20.2593     0.6124    -1.2274    -5.6946    -5.6173    -2.1792    -4.2932     5.9162     6.8627     3.4051    -0.0833
  1390.640 0.926E+18 0.104E+06    7.7021   12.8239   -3.3349    1.5562    2.7736    -1.6487    14.3564     1.9024    14.2215     0.2831    -9.3832   -10.7630   -20.4075   -23.6373     5.4316     7.8451     7.1727     7.4130    10.9420    10.5061     4.1670    -5.9658    -2.3032    -4.6156     7.6556    -4.7682     8.8293     1.6497    -4.8234    -2.6874     3.8731    -0.4959     6.7642     3.4922    -8.1577    -3.3507   -24.0814     2.5615   -11.8257     4.8787   -12.8826   -35.9528     2.2106    -9.9930    -4.3011    -7.9119   -15.7064    -7.5507    -7.4631   -19.7489   -27.4688     1.0352    -1.4995    10.4493    -7.8476    -4.0845   -18.0880    -6.4592   -24.0295   -29.0851   -41.6680   -54.4880    -4.7721   -11.8629   -19.7963     0.7291    -0.9961    -5.4763    -5.3105    -2.0088    -4.0746     6.0900     6.9159     3.5776     0.0675
  1412.572 0.997E+18 0.114E+06    7.8464   12.9677   -2.9621    1.8477    3.0603    -1.3291    14.3884     2.1179    14.2535     0.4940    -8.9793   -10.4207   -20.0049   -23.2680     5.5149     7.9533     7.2382     7.5056    10.9210    10.5210     4.1833    -5.8644    -2.0746    -4.5007     7.8359    -4.4549     8.9004     1.8760    -4.5615    -2.5501     4.1029    -0.2620     6.9103     3.7029    -7.8355    -3.1232   -23.3052     2.7985   -11.3907     4.9475   -12.4032   -35.0678     2.3581    -9.6578    -4.0534    -7.6040   -15.5131    -7.2722    -7.1857   -19.3571   -26.6793     1.2448    -1.3072    10.4885    -7.4550    -3.9203   -17.4897    -6.2284   -23.5359   -28.5645   -41.0405   -53.7104    -4.4351   -11.4696   -19.2827     0.8508    -0.7497    -5.2494    -4.9803    -1.8352    -3.8473     6.2752     6.9598     3.7613     0.2220
  1438.154 0.107E+19 0.124E+06    8.0063   13.1268   -2.5477    2.1735    3.3836    -0.9778    14.4185     2.3490    14.2835     0.7170    -8.5359   -10.0526   -19.5747   -22.8810     5.5910     8.0662     7.3001     7.5949    10.8793    10.5319     4.1778    -5.7737    -1.8286    -4.3888     8.0361    -4.1046     8.9686     2.1221    -4.2810    -2.4131     4.3560    -0.0042     7.0660     3.9375    -7.4750    -2.8726   -22.4296     3.0596   -10.9092     5.0132   -11.8683   -34.0755     2.5122    -9.2917    -3.7859    -7.2720   -15.3248    -6.9639    -6.8787   -18.9209   -25.7887     1.4749    -1.1023    10.5206    -7.0181    -3.7529   -16.8147    -5.9742   -22.9820   -27.9830   -40.3382   -52.8389    -4.0581   -11.0292   -18.7033     0.9789    -0.4839    -5.0115    -4.6200    -1.6572    -3.6088     6.4748     6.9914     3.9595     0.3812
  1467.998 0.114E+19 0.135E+06    8.1830   13.3024   -2.0886    2.5361    3.7466    -0.5924    14.4460     2.5964    14.3111     0.9523    -8.0501    -9.6577   -19.1156   -22.4763     5.6587     8.1839     7.3576     7.6802    10.8145    10.5383     4.1479    -5.6955    -1.5643    -4.2808     8.2578    -3.7144     9.0331     2.3893    -3.9809    -2.2771     4.6340     0.2791     7.2316     4.1978    -7.0732    -2.5972   -21.4466     3.3464   -10.3780     5.0750   -11.2737   -32.9674     2.6729    -8.8928    -3.4976    -6.9146   -15.1428    -6.6238    -6.5399   -18.4368   -24.7889     1.7270    -0.8842    10.5445    -6.5336    -3.5828   -16.0569    -5.6950   -22.3630   -27.3360   -39.5553   -51.8657    -3.6382   -10.5380   -18.0528     1.1135    -0.1975    -4.7625    -4.2276    -1.4755    -3.3592     6.6899     7.0091     4.1729     0.5450
  1502.042 0.121E+19 0.146E+06    8.3735   13.4915   -1.5923    2.9295    4.1430    -0.1792    14.4709     2.8563    14.3360     1.1965    -7.5299    -9.2419   -18.6344   -22.0595     5.7173     8.3046     7.4102     7.7604    10.7284    10.5404     4.0949    -5.6301    -1.2858    -4.1776     8.4972    -3.2908     9.0934     2.6734    -3.6660    -2.1436     4.9323     0.5833     7.4046     4.4795    -6.6370    -2.3014   -20.3727     3.6542    -9.8059     5.1323   -10.6290   -31.7622     2.8377    -8.4672    -3.1928    -6.5374   -14.9690    -6.2571    -6.1748   -17.9128   -23.6966     1.9967    -0.6562    10.5604    -6.0093    -3.4121   -15.2290    -5.3953   -21.6890   -26.6340   -38.7044   -50.8069    -3.1824   -10.0043   -17.3421     1.2526     0.1050    -4.5059    -3.8094    -1.2924    -3.1018     6.9169     7.0132     4.3982     0.7111
  1535.697 0.127E+19 0.158E+06    8.5539   13.6705   -1.1229    3.3015    4.5176     0.2120    14.4948     3.1031    14.3599     1.4287    -7.0372    -8.8475   -18.1772   -21.6623     5.7747     8.4195     7.4611     7.8376    10.6489    10.5430     4.0473    -5.5655    -1.0212    -4.0779     8.7236    -2.8902     9.1514     2.9425    -3.3668    -2.0156     5.2147     0.8714     7.5688     4.7459    -6.2243    -2.0211   -19.3577     3.9454    -9.2648     5.1878   -10.0190   -30.6224     2.9942    -8.0639    -2.9034    -6.1799   -14.8013    -5.9099    -5.8290   -17.4166   -22.6643     2.2519    -0.4397    10.5764    -5.5131    -3.2488   -14.4465    -5.1117   -21.0515   -25.9695   -37.8989   -49.8048    -2.7517    -9.5000   -16.6704     1.3848     0.3920    -4.2617    -3.4131    -1.1177    -2.8569     7.1321     7.0191     4.6119     0.8695
  1568.832 0.134E+19 0.170E+06    8.7246   13.8395   -0.6797    3.6524    4.8706     0.5819    14.5181     3.3373    14.3831     1.6496    -6.5713    -8.4735   -17.7429   -21.2836     5.8313     8.5290     7.5107     7.9123    10.5763    10.5465     4.0060    -5.5010    -0.7700    -3.9810     8.9374    -2.5121     9.2078     3.1974    -3.0827    -1.8922     5.4815     1.1437     7.7246     4.9974    -5.8349    -1.7560   -18.4008     4.2203    -8.7538     5.2418    -9.4430   -29.5471     3.1429    -7.6821    -2.6290    -5.8412   -14.6387    -5.5815    -5.5021   -16.9476   -21.6910     2.4929    -0.2339    10.5931    -5.0445    -3.0921   -13.7088    -4.8437   -20.4498   -25.3420   -37.1380   -48.8585    -2.3455    -9.0243   -16.0370     1.5104     0.6640    -4.0292    -3.0380    -0.9505    -2.6236     7.3360     7.0273     4.8145     1.0208
  1601.077 0.141E+19 0.183E+06    8.8844   13.9975   -0.2653    3.9804    5.2001     0.9282    14.5404     3.5573    14.4055     1.8576    -6.1351    -8.1224   -17.3343   -20.9261     5.8866     8.6322     7.5587     7.9839    10.5109    10.5506     3.9705    -5.4373    -0.5339    -3.8878     9.1372    -2.1588     9.2618     3.4363    -2.8156    -1.7747     5.7312     1.3987     7.8711     5.2324    -5.4708    -1.5076   -17.5075     4.4773    -8.2760     5.2938    -8.9043   -28.5426     3.2830    -7.3241    -2.3713    -5.5235   -14.4826    -5.2741    -5.1959   -16.5086   -20.7824     2.7183    -0.0403    10.6101    -4.6062    -2.9434   -13.0200    -4.5928   -19.8873   -24.7550   -36.4262   -47.9735    -1.9662    -8.5801   -15.4455     1.6286     0.9194    -3.8100    -2.6865    -0.7923    -2.4036     7.5274     7.0373     5.0047     1.1640
  1632.102 0.149E+19 0.196E+06    9.0327   14.1440    0.1186    4.2839    5.5049     1.2495    14.5617     3.7623    14.4268     2.0519    -5.7302    -7.7957   -16.9533   -20.5915     5.9401     8.7288     7.6046     8.0520    10.4527    10.5553     3.9409    -5.3750    -0.3140    -3.7991     9.3223    -1.8317     9.3133     3.6583    -2.5666    -1.6635     5.9628     1.6352     8.0075     5.4502    -5.1337    -1.2771   -16.6812     4.7155    -7.8333     5.3434    -8.4052   -27.6126     3.4137    -6.9916    -2.1314    -5.2281   -14.3342    -4.9888    -4.9118   -16.1015   -19.9419     2.9273     0.1403    10.6273    -4.1999    -2.8033   -12.3829    -4.3601   -19.3665   -24.2110   -35.7665   -47.1534    -1.6152    -8.1690   -14.8983     1.7390     1.1570    -3.6050    -2.3600    -0.6438    -2.1978     7.7053     7.0490     5.1817     1.2982
  1661.898 0.156E+19 0.209E+06    9.1702   14.2799    0.4743    4.5651    5.7869     1.5478    14.5820     3.9534    14.4472     2.2333    -5.3543    -7.4915   -16.5980   -20.2783     5.9917     8.8192     7.6484     8.1166    10.4010    10.5605     3.9164    -5.3143    -0.1090    -3.7145     9.4938    -1.5286     9.3624     3.8646    -2.3345    -1.5585     6.1776     1.8548     8.1347     5.6520    -4.8213    -1.0630   -15.9166     4.9362    -7.4228     5.3909    -7.9425   -26.7514     3.5357    -6.6825    -1.9080    -4.9534   -14.1930    -4.7239    -4.6480   -15.7237   -19.1642     3.1211     0.3088    10.6446    -3.8232    -2.6715   -11.7933    -4.1442   -18.8839   -23.7065   -35.1548   -46.3932    -1.2903    -7.7883   -14.3918     1.8421     1.3782    -3.4133    -2.0566    -0.5043    -2.0055     7.8709     7.0621     5.3464     1.4241
  1690.629 0.163E+19 0.222E+06    9.2987   14.4066    0.8060    4.8271    6.0494     1.8263    14.6015     4.1324    14.4667     2.4037    -5.0032    -7.2067   -16.2648   -19.9835     6.0416     8.9042     7.6906     8.1783    10.3547    10.5661     3.8961    -5.2551     0.0831    -3.6337     9.6538    -1.2460     9.4092     4.0575    -2.1169    -1.4589     6.3782     2.0598     8.2539     5.8402    -4.5301    -0.8629   -15.2046     5.1420    -7.0401     5.4364    -7.5110   -25.9491     3.6503    -6.3936    -1.6987    -4.6964   -14.0584    -4.4765    -4.4017   -15.3710   -18.4400     3.3020     0.4669    10.6618    -3.4717    -2.5467   -11.2442    -3.9426   -18.4340   -23.2360   -34.5841   -45.6842    -0.9877    -7.4338   -13.9201     1.9389     1.5852    -3.2331    -1.7731    -0.3727    -1.8246     8.0259     7.0762     5.5006     1.5429
  1718.129 0.170E+19 0.236E+06    9.4179   14.5241    1.1136    5.0699    6.2924     2.0849    14.6200     4.2991    14.4853     2.5627    -4.6773    -6.9415   -15.9541   -19.7079     6.0896     8.9837     7.7307     8.2366    10.3134    10.5719     3.8796    -5.1979     0.2622    -3.5570     9.8021    -0.9841     9.4536     4.2368    -1.9141    -1.3649     6.5643     2.2502     8.3650     6.0147    -4.2601    -0.6771   -14.5455     5.3328    -6.6852     5.4796    -7.1108   -25.2056     3.7572    -6.1250    -1.5039    -4.4573   -13.9307    -4.2468    -4.1729   -15.0436   -17.7694     3.4698     0.6144    10.6789    -3.1456    -2.4295   -10.7358    -3.7554   -18.0170   -22.7995   -34.0547   -45.0266    -0.7074    -7.1054   -13.4832     2.0292     1.7779    -3.0647    -1.5096    -0.2493    -1.6556     8.1700     7.0909     5.6441     1.6541
  1751.542 0.176E+19 0.249E+06    9.5541   14.6583    1.4670    5.3509    6.5774     2.3773    14.6343     4.4803    14.4999     2.7312    -4.3095    -6.6524   -15.6186   -19.4206     6.1242     9.0660     7.7634     8.2871    10.2435    10.5717     3.8315    -5.1592     0.4578    -3.4884     9.9725    -0.6805     9.4913     4.4362    -1.6943    -1.2762     6.7753     2.4663     8.4844     6.2157    -3.9470    -0.4662   -13.7722     5.5489    -6.2801     5.5160    -6.6485   -24.3407     3.8678    -5.8244    -1.2898    -4.1954   -13.8168    -3.9844    -3.9116   -14.6665   -16.9828     3.6591     0.7730    10.6844    -2.7702    -2.3133   -10.1393    -3.5432   -17.5311   -22.2944   -33.4403   -44.2618    -0.3824    -6.7240   -12.9706     2.1242     1.9895    -2.8888    -1.2151    -0.1262    -1.4790     8.3282     7.0868     5.8016     1.7666
  1774.104 0.183E+19 0.262E+06    9.6474   14.7503    1.7066    5.5390    6.7638     2.5814    14.6523     4.6159    14.5180     2.8628    -4.0519    -6.4377   -15.3647   -19.1895     6.1727     9.1328     7.8020     8.3415    10.2235    10.5802     3.8346    -5.0994     0.6030    -3.4175    10.0881    -0.4776     9.5331     4.5795    -1.5290    -1.1923     6.9218     2.6162     8.5754     6.3514    -3.7378    -0.3197   -13.2665     5.6987    -6.0025     5.5570    -6.3374   -23.7665     3.9571    -5.6107    -1.1325    -4.0027   -13.6991    -3.8041    -3.7320   -14.4110   -16.4683     3.7913     0.8939    10.7052    -2.5160    -2.2114    -9.7492    -3.3959   -17.2089   -21.9552   -33.0295   -43.7526    -0.1658    -6.4703   -12.6353     2.1992     2.1450    -2.7480    -1.0053    -0.0199    -1.3378     8.4445     7.1100     5.9174     1.8616
  1794.290 0.193E+19 0.281E+06    9.7333   14.8350    1.9244    5.7075    6.9266     2.7725    14.6765     4.7515    14.5423     2.9992    -3.8097    -6.2244   -15.1087   -18.9448     6.2409     9.2039     7.8529     8.4105    10.2319    10.5963     3.8716    -5.0127     0.7470    -3.3297    10.1934    -0.2961     9.5868     4.7175    -1.3632    -1.0933     7.0583     2.7557     8.6676     6.4743    -3.5508    -0.1831   -12.8247     5.8379    -5.7472     5.6101    -6.0570   -23.2563     4.0522    -5.4068    -0.9780    -3.8131   -13.5533    -3.6379    -3.5665   -14.1792   -16.0189     3.9154     1.0166    10.7406    -2.2854    -2.0967    -9.4084    -3.2587   -16.9231   -21.6503   -32.6620   -43.2991     0.0277    -6.2445   -12.3424     2.2775     2.2980    -2.5994    -0.8050     0.0986    -1.1887     8.5588     7.1560     6.0314     1.9660
  1825.517 0.204E+19 0.301E+06    9.8551   14.9550    2.2376    5.9537    7.1713     3.0382    14.6986     4.9268    14.5646     3.1686    -3.4744    -5.9469   -14.7808   -18.6483     6.3005     9.2894     7.9009     8.4784    10.2016    10.6063     3.8702    -4.9393     0.9350    -3.2404    10.3445    -0.0303     9.6389     4.9034    -1.1497    -0.9872     7.2492     2.9512     8.7848     6.6518    -3.2768     0.0081   -12.1604     6.0325    -5.3852     5.6613    -5.6496   -22.5035     4.1663    -5.1289    -0.7742    -3.5642   -13.4053    -3.4023    -3.3319   -13.8447   -15.3430     4.0872     1.1726    10.7651    -1.9527    -1.9668    -8.8958    -3.0668   -16.5003   -21.2059   -32.1232   -42.6309     0.3111    -5.9124   -11.9018     2.3735     2.4993    -2.4187    -0.5325     0.2339    -1.0074     8.7093     7.1825     6.1814     2.0874
  1858.948 0.214E+19 0.322E+06    9.9804   15.0785    2.5601    6.2075    7.4241     3.3113    14.7204     5.1059    14.5865     3.3411    -3.1298    -5.6631   -14.4459   -18.3466     6.3593     9.3763     7.9486     8.5461    10.1673    10.6157     3.8649    -4.8670     1.1273    -3.1508    10.5001     0.2439     9.6907     5.0939    -0.9314    -0.8804     7.4454     3.1522     8.9043     6.8347    -2.9940     0.2048   -11.4737     6.2321    -5.0130     5.7123    -5.2293   -21.7263     4.2818    -4.8437    -0.5656    -3.3097   -13.2570    -3.1597    -3.0902   -13.4997   -14.6444     4.2635     1.3319    10.7884    -1.6096    -1.8355    -8.3659    -2.8698   -16.0637   -20.7474   -31.5670   -41.9409     0.6032    -5.5700   -11.4465     2.4711     2.7054    -2.2349    -0.2530     0.3708    -0.8231     8.8632     7.2070     6.3348     2.2103
  1892.220 0.225E+19 0.345E+06   10.1012   15.1976    2.8710    6.4517    7.6669     3.5754    14.7425     5.2804    14.6088     3.5098    -2.7966    -5.3870   -14.1191   -18.0503     6.4196     9.4615     7.9969     8.6143    10.1383    10.6261     3.8651    -4.7924     1.3147    -3.0606    10.6500     0.5078     9.7431     5.2787    -0.7187    -0.7739     7.6349     3.3464     9.0208     7.0109    -2.7218     0.3949   -10.8142     6.4245    -4.6541     5.7639    -4.8241   -20.9785     4.3948    -4.5673    -0.3627    -3.0627   -13.1080    -2.9254    -2.8569   -13.1670   -13.9733     4.4335     1.4873    10.8132    -1.2787    -1.7054    -7.8568    -2.6796   -15.6437   -20.3057   -31.0312   -41.2765     0.8839    -5.2410   -11.0092     2.5663     2.9059    -2.0546     0.0179     0.5061    -0.6422     9.0128     7.2344     6.4841     2.3316
  1945.612 0.234E+19 0.368E+06   10.2772   15.3717    3.3305    6.8176    8.0389     3.9547    14.7592     5.5140    14.6258     3.7263    -2.3196    -5.0146   -13.6856   -17.6803     6.4614     9.5667     8.0371     8.6763    10.0429    10.6252     3.7977    -4.7452     1.5682    -2.9727    10.8712     0.9038     9.7894     5.5365    -0.4347    -0.6612     7.9083     3.6272     9.1739     7.2725    -2.3130     0.6696    -9.8020     6.7011    -4.1304     5.8092    -4.2189   -19.8480     4.5331    -4.1774    -0.0853    -2.7273   -12.9634    -2.5829    -2.5159   -12.6734   -12.9436     4.6762     1.6917    10.8173    -0.7874    -1.5565    -7.0754    -2.4059   -15.0078   -19.6449   -30.2259   -40.2740     1.3047    -4.7460   -10.3386     2.6860     3.1795    -1.8287     0.3995     0.6630    -0.4155     9.2166     7.2259     6.6875     2.4754
  1978.091 0.246E+19 0.393E+06   10.3852   15.4786    3.6094    7.0362    8.2553     4.1927    14.7804     5.6730    14.6471     3.8811    -2.0189    -4.7633   -13.3869   -17.4069     6.5205     9.6452     8.0836     8.7412    10.0220    10.6363     3.8048    -4.6713     1.7389    -2.8866    11.0055     1.1399     9.8394     5.7038    -0.2405    -0.5608     8.0789     3.8020     9.2801     7.4304    -2.0694     0.8410    -9.2127     6.8729    -3.8088     5.8587    -3.8548   -19.1782     4.6361    -3.9273     0.0992    -2.5037   -12.8211    -2.3720    -2.3059   -12.3745   -12.3440     4.8284     1.8337    10.8427    -0.4897    -1.4352    -6.6204    -2.2356   -14.6320   -19.2488   -29.7455   -39.6788     1.5548    -4.4527    -9.9484     2.7725     3.3618    -1.6625     0.6446     0.7891    -0.2489     9.3525     7.2557     6.8232     2.5880
  2008.491 0.258E+19 0.420E+06   10.4842   15.5769    3.8651    7.2358    8.4515     4.4127    14.8023     5.8227    14.6690     4.0286    -1.7408    -4.5272   -13.1048   -17.1447     6.5825     9.7204     8.1313     8.8070    10.0115    10.6491     3.8226    -4.5929     1.8993    -2.7999    11.1286     1.3553     9.8903     5.8596    -0.0574    -0.4613     8.2362     3.9633     9.3805     7.5749    -1.8471     0.9992    -8.6781     7.0309    -3.5134     5.9091    -3.5215   -18.5678     4.7347    -3.6951     0.2721    -2.2944   -12.6778    -2.1780    -2.1127   -12.1007   -11.8002     4.9687     1.9680    10.8712    -0.2168    -1.3167    -6.2076    -2.0787   -14.2897   -18.8867   -29.3069   -39.1361     1.7826    -4.1857    -9.5946     2.8548     3.5327    -1.5033     0.8724     0.9118    -0.0894     9.4798     7.2912     6.9504     2.6971
  2044.082 0.271E+19 0.449E+06   10.5941   15.6864    4.1509    7.4600    8.6737     4.6562    14.8233     5.9848    14.6901     4.1863    -1.4330    -4.2707   -12.7998   -16.8661     6.6418     9.8001     8.1780     8.8722     9.9884    10.6600     3.8279    -4.5188     2.0738    -2.7126    11.2661     1.5974     9.9406     6.0306     0.1409    -0.3595     8.4106     4.1422     9.4886     7.7367    -1.5972     1.1747    -8.0719     7.2054    -3.1850     5.9589    -3.1470   -17.8794     4.8383    -3.4393     0.4607    -2.0672   -12.5336    -1.9620    -1.8975   -11.7940   -11.1835     5.1232     2.1127    10.8961     0.0893    -1.1936    -5.7393    -1.9053   -13.9038   -18.4801   -28.8134   -38.5246     2.0381    -3.8859    -9.1938     2.9417     3.7190    -1.3340     1.1231     1.0398     0.0803     9.6184     7.3204     7.0889     2.8115
  2069.928 0.287E+19 0.482E+06   10.6766   15.7687    4.3628    7.6231    8.8302     4.8435    14.8485     6.1199    14.7152     4.3235    -1.1954    -4.0588   -12.5432   -16.6174     6.7148     9.8718     8.2317     8.9442    10.0034    10.6781     3.8734    -4.4248     2.2176    -2.6197    11.3682     1.7732     9.9969     6.1666     0.3067    -0.2565     8.5439     4.2786     9.5803     7.8558    -1.4160     1.3088    -7.6447     7.3385    -2.9381     6.0148    -2.8726   -17.3838     4.9319    -3.2382     0.6144    -1.8812   -12.3798    -1.7993    -1.7355   -11.5674   -10.7489     5.2423     2.2355    10.9343     0.3154    -1.0755    -5.4093    -1.7729   -13.6266   -18.1831   -28.4551   -38.0831     2.2232    -3.6695    -8.9114     3.0185     3.8710    -1.1835     1.3205     1.1612     0.2312     9.7316     7.3721     7.2021     2.9182
  2098.092 0.305E+19 0.518E+06   10.7635   15.8555    4.5866    7.7957    8.9963     5.0407    14.8742     6.2613    14.7409     4.4667    -0.9451    -3.8369   -12.2746   -16.3583     6.7894     9.9463     8.2867     9.0180    10.0163    10.6963     3.9178    -4.3289     2.3682    -2.5240    11.4759     1.9592    10.0546     6.3095     0.4802    -0.1501     8.6843     4.4224     9.6761     7.9817    -1.2240     1.4501    -7.1908     7.4783    -2.6779     6.0722    -2.5820   -16.8583     5.0290    -3.0268     0.7756    -1.6866   -12.2212    -1.6276    -1.5644   -11.3278   -10.2872     5.3673     2.3638    10.9729     0.5547    -0.9532    -5.0587    -1.6337   -13.3327   -17.8687   -28.0756   -37.6153     2.4188    -3.4407    -8.6116     3.0982     4.0305    -1.0267     1.5281     1.2872     0.3884     9.8503     7.4242     7.3208     3.0289
  2119.060 0.325E+19 0.559E+06   10.8316   15.9234    4.7590    7.9260    9.1171     5.1986    14.9025     6.3834    14.7691     4.5949    -0.7438    -3.6465   -12.0406   -16.1215     6.8727    10.0150     8.3460     9.0959    10.0547    10.7192     3.9887    -4.2205     2.4972    -2.4253    11.5591     2.0993    10.1159     6.4278     0.6305    -0.0437     8.7960     4.5366     9.7602     8.0781    -1.0796     1.5626    -6.8608     7.5896    -2.4741     6.1332    -2.3610   -16.4666     5.1189    -2.8537     0.9122    -1.5209   -12.0575    -1.4930    -1.4304   -11.1438    -9.9515     5.4679     2.4764    11.0202     0.7384    -0.8352    -4.8038    -1.5228   -13.1142   -17.6304   -27.7898   -37.2653     2.5659    -3.2695    -8.3936     3.1706     4.1656    -0.8838     1.6983     1.4077     0.5316     9.9510     7.4910     7.4215     3.1336
  2123.961 0.351E+19 0.604E+06   10.8615   15.9524    4.8254    7.9694    9.1449     5.2750    14.9356     6.4648    14.8023     4.6911    -0.6441    -3.5228   -11.8801   -15.9338     6.9717    10.0708     8.4129     9.1804    10.1434    10.7511     4.1115    -4.0890     2.5801    -2.3227    11.5916     2.1450    10.1832     6.4951     0.7318     0.0607     8.8484     4.5895     9.8195     8.1136    -1.0330     1.6151    -6.7854     7.6427    -2.3864     6.2005    -2.2843   -16.3504     5.1936    -2.7605     0.9969    -1.4153   -11.8868    -1.4354    -1.3728   -11.0748    -9.8749     5.5186     2.5556    11.0844     0.8065    -0.7281    -4.7458    -1.4698   -13.0505   -17.5488   -27.6973   -37.1580     2.6140    -3.2158    -8.3433     3.2280     4.2498    -0.7714     1.7907     1.5150     0.6443    10.0140     7.5861     7.4845     3.2239
  2128.419 0.380E+19 0.656E+06   10.8910   15.9810    4.8903    8.0110    9.1702     5.3512    14.9703     6.5480    14.8370     4.7899    -0.5444    -3.3966   -11.7160   -15.7403     7.0756    10.1283     8.4829     9.2687    10.2378    10.7846     4.2416    -3.9511     2.6647    -2.2157    11.6233     2.1886    10.2536     6.5630     0.8352     0.1693     8.9006     4.6422     9.8802     8.1481    -0.9885     1.6673    -6.7173     7.6957    -2.2997     6.2708    -2.2102   -16.2406     5.2709    -2.6668     1.0830    -1.3078   -11.7086    -1.3785    -1.3161   -11.0076    -9.8056     5.5693     2.6367    11.1519     0.8729    -0.6171    -4.6934    -1.4169   -12.9905   -17.4703   -27.6089   -37.0561     2.6600    -3.1648    -8.2978     3.2872     4.3353    -0.6556     1.8837     1.6263     0.7605    10.0781     7.6863     7.5486     3.3175
  2132.613 0.414E+19 0.714E+06   10.9206   16.0096    4.9547    8.0519    9.1938     5.4281    15.0065     6.6333    14.8732     4.8917    -0.4437    -3.2673   -11.5475   -15.5406     7.1839    10.1878     8.5558     9.3606    10.3374    10.8197     4.3782    -3.8072     2.7513    -2.1044    11.6549     2.2314    10.3269     6.6322     0.9413     0.2821     8.9531     4.6952     9.9427     8.1823    -0.9449     1.7200    -6.6536     7.7491    -2.2128     6.3441    -2.1371   -16.1342     5.3507    -2.5716     1.1710    -1.1977   -11.5232    -1.3216    -1.2592   -10.9409    -9.7408     5.6206     2.7201    11.2225     0.9386    -0.5019    -4.6444    -1.3637   -12.9324   -17.3930   -27.5223   -36.9570     2.7051    -3.1150    -8.2551     3.3483     4.4228    -0.5361     1.9782     1.7416     0.8804    10.1437     7.7913     7.6141     3.4143
  2136.552 0.451E+19 0.780E+06   10.9503   16.0383    5.0188    8.0920    9.2159     5.5058    15.0441     6.7206    14.9108     4.9963    -0.3419    -3.1350   -11.3748   -15.3349     7.2966    10.2490     8.6316     9.4560    10.4418    10.8564     4.5210    -3.6574     2.8398    -1.9890    11.6864     2.2732    10.4031     6.7025     1.0499     0.3989     9.0060     4.7485    10.0068     8.2162    -0.9023     1.7730    -6.5941     7.8029    -2.1259     6.4201    -2.0652   -16.0309     5.4331    -2.4750     1.2609    -1.0853   -11.3309    -1.2645    -1.2022   -10.8748    -9.6802     5.6724     2.8056    11.2961     1.0037    -0.3829    -4.5987    -1.3100   -12.8762   -17.3170   -27.4376   -36.8605     2.7492    -3.0665    -8.2152     3.4112     4.5122    -0.4130     2.0742     1.8607     1.0039    10.2107     7.9008     7.6811     3.5142
  2140.203 0.493E+19 0.855E+06   10.9800   16.0669    5.0821    8.1311    9.2364     5.5838    15.0830     6.8096    14.9498     5.1035    -0.2394    -3.0002   -11.1984   -15.1238     7.4132    10.3120     8.7100     9.5547    10.5509    10.8944     4.6699    -3.5023     2.9300    -1.8697    11.7175     2.3140    10.4818     6.7738     1.1608     0.5194     9.0591     4.8020    10.0723     8.2495    -0.8608     1.8261    -6.5392     7.8569    -2.0391     6.4988    -1.9946   -15.9314     5.5176    -2.3774     1.3524    -0.9707   -11.1323    -1.2076    -1.1454   -10.8096    -9.6244     5.7246     2.8930    11.3725     1.0680    -0.2604    -4.5566    -1.2561   -12.8222   -17.2425   -27.3551   -36.7672     2.7922    -3.0194    -8.1784     3.4757     4.6031    -0.2867     2.1712     1.9834     1.1306    10.2789     8.0146     7.7492     3.6171
  2143.849 0.541E+19 0.940E+06   11.0102   16.0961    5.1466    8.1707    9.2567     5.6636    15.1232     6.9011    14.9900     5.2138    -0.1346    -2.8618   -11.0172   -14.9067     7.5337    10.3767     8.7909     9.6565    10.6638    10.9337     4.8237    -3.3421     3.0226    -1.7467    11.7493     2.3553    10.5630     6.8469     1.2748     0.6437     9.1133     4.8567    10.1396     8.2834    -0.8189     1.8805    -6.4846     7.9121    -1.9506     6.5800    -1.9229   -15.8310     5.6047    -2.2774     1.4462    -0.8532   -10.9275    -1.1495    -1.0874   -10.7432    -9.5689     5.7780     2.9829    11.4514     1.1334    -0.1342    -4.5147    -1.2010   -12.7677   -17.1670   -27.2716   -36.6729     2.8357    -2.9719    -8.1417     3.5421     4.6964    -0.1568     2.2706     2.1097     1.2609    10.3488     8.1321     7.8191     3.7229
  2147.898 0.595E+19 0.104E+07   11.0419   16.1268    5.2148    8.2130    9.2792     5.7470    15.1645     6.9959    15.0312     5.3277    -0.0251    -2.7183   -10.8295   -14.6825     7.6572    10.4435     8.8740     9.7611    10.7790    10.9739     4.9810    -3.1779     3.1186    -1.6204    11.7827     2.3994    10.6464     6.9229     1.3928     0.7715     9.1701     4.9139    10.2093     8.3193    -0.7740     1.9374    -6.4241     7.9699    -1.8575     6.6633    -1.8468   -15.7231     5.6944    -2.1731     1.5436    -0.7313   -10.7170    -1.0885    -1.0264   -10.6730    -9.5073     5.8338     3.0759    11.5322     1.2026    -0.0041    -4.4683    -1.1433   -12.7090   -17.0867   -27.1825   -36.5717     2.8821    -2.9210    -8.1011     3.6106     4.7933    -0.0227     2.3742     2.2398     1.3954    10.4214     8.2524     7.8917     3.8321
  2152.920 0.656E+19 0.114E+07   11.0765   16.1602    5.2900    8.2608    9.3070     5.8368    15.2065     7.0953    15.0733     5.4462     0.0925    -2.5677   -10.6333   -14.4500     7.7832    10.5127     8.9588     9.8680    10.8947    11.0147     5.1397    -3.0105     3.2195    -1.4909    11.8197     2.4494    10.7317     7.0035     1.5164     0.9027     9.2314     4.9758    10.2820     8.3593    -0.7230     1.9988    -6.3491     8.0321    -1.7562     6.7485    -1.7613   -15.5983     5.7873    -2.0622     1.6462    -0.6031   -10.5014    -1.0219    -0.9600   -10.5951    -9.4311     5.8935     3.1729    11.6143     1.2795     0.1298    -4.4107    -1.0812   -12.6410   -16.9963   -27.0812   -36.4557     2.9348    -2.8628    -8.0509     3.6816     4.8952     0.1165     2.4844     2.3740     1.5350    10.4978     8.3745     7.9681     3.9448
  2159.352 0.723E+19 0.126E+07   11.1147   16.1973    5.3750    8.3162    9.3424     5.9347    15.2492     7.1999    15.1160     5.5699     0.2203    -2.4087   -10.4269   -14.2084     7.9109    10.5844     9.0451     9.9769    11.0092    11.0558     5.2983    -2.8409     3.3261    -1.3587    11.8612     2.5077    10.8185     7.0898     1.6465     1.0371     9.2986     5.0437    10.3583     8.4047    -0.6635     2.0661    -6.2533     8.1001    -1.6439     6.8352    -1.6631   -15.4500     5.8834    -1.9426     1.7550    -0.4675   -10.2813    -0.9481    -0.8863   -10.5067    -9.3336     5.9584     3.2748    11.6970     1.3668     0.2677    -4.3369    -1.0134   -12.5597   -16.8921   -26.9630   -36.3186     2.9961    -2.7944    -7.9870     3.7554     5.0034     0.2612     2.6030     2.5123     1.6801    10.5788     8.4972     8.0491     4.0612
  2167.687 0.799E+19 0.140E+07   11.1576   16.2392    5.4725    8.3815    9.3879     6.0430    15.2923     7.3110    15.1591     5.6994     0.3612    -2.2395   -10.2088   -13.9567     8.0397    10.6590     9.1324    10.0874    11.1211    11.0969     5.4549    -2.6701     3.4397    -1.2240    11.9088     2.5768    10.9065     7.1831     1.7843     1.1746     9.3732     5.1192    10.4387     8.4572    -0.5929     2.1409    -6.1297     8.1755    -1.5174     6.9231    -1.5482   -15.2707     5.9832    -1.8124     1.8714    -0.3229   -10.0573    -0.8649    -0.8033   -10.4048    -9.2079     6.0298     3.3821    11.7798     1.4676     0.4096    -4.2417    -0.9381   -12.4610   -16.7697   -26.8227   -36.1541     3.0688    -2.7126    -7.9048     3.8324     5.1190     0.4120     2.7319     2.6548     1.8314    10.6654     8.6197     8.1355     4.1814
  2178.299 0.882E+19 0.156E+07   11.2059   16.2864    5.5845    8.4585    9.4454     6.1630    15.3355     7.4288    15.2024     5.8351     0.5167    -2.0594    -9.9780   -13.6948     8.1689    10.7365     9.2203    10.1991    11.2289    11.1376     5.6081    -2.4990     3.5607    -1.0875    11.9633     2.6585    10.9953     7.2842     1.9305     1.3147     9.4562     5.2034    10.5234     8.5180    -0.5092     2.2243    -5.9734     8.2591    -1.3746     7.0118    -1.4140   -15.0552     6.0865    -1.6704     1.9961    -0.1685    -9.8301    -0.7710    -0.7096   -10.2873    -9.0489     6.1084     3.4954    11.8619     1.5840     0.5553    -4.1212    -0.8546   -12.3420   -16.6264   -26.6566   -35.9574     3.1547    -2.6152    -7.8009     3.9125     5.2427     0.5690     2.8725     2.8013     1.9889    10.7579     8.7409     8.2280     4.3054
  2190.422 0.975E+19 0.173E+07   11.2577   16.3371    5.7056    8.5427    9.5105     6.2904    15.3790     7.5511    15.2458     5.9748     0.6816    -1.8722    -9.7389   -13.4259     8.2986    10.8158     9.3087    10.3116    11.3343    11.1782     5.7594    -2.3274     3.6867    -0.9495    12.0222     2.7480    11.0847     7.3903     2.0821     1.4568     9.5445     5.2931    10.6111     8.5840    -0.4173     2.3130    -5.7965     8.3481    -1.2217     7.1012    -1.2677   -14.8169     6.1922    -1.5207     2.1261    -0.0078    -9.6006    -0.6703    -0.6092   -10.1599    -8.8690     6.1917     3.6125    11.9439     1.7103     0.7037    -3.9849    -0.7657   -12.2101   -16.4697   -26.4744   -35.7405     3.2489    -2.5079    -7.6834     3.9948     5.3717     0.7302     3.0205     2.9506     2.1507    10.8543     8.8616     8.3245     4.4320
  2204.885 0.108E+20 0.192E+07   11.3147   16.3929    5.8404    8.6381    9.5871     6.4288    15.4223     7.6795    15.2891     6.1198     0.8603    -1.6751    -9.4885   -13.1482     8.4278    10.8975     9.3973    10.4246    11.4351    11.2182     5.9063    -2.1566     3.8195    -0.8104    12.0876     2.8497    11.1745     7.5035     2.2411     1.6006     9.6408     5.3910    10.7025     8.6578    -0.3130     2.4098    -5.5879     8.4449    -1.0533     7.1908    -1.1028   -14.5437     6.3009    -1.3600     2.2636     0.1618    -9.3694    -0.5594    -0.4986   -10.0176    -8.6568     6.2818     3.7348    12.0248     1.8514     0.8550    -3.8240    -0.6690   -12.0586   -16.2929   -26.2673   -35.4926     3.3558    -2.3857    -7.5450     4.0798     5.5080     0.8968     3.1792     3.1031     2.3177    10.9562     8.9802     8.4263     4.5617
  2220.811 0.119E+20 0.214E+07   11.3745   16.4516    5.9830    8.7398    9.6703     6.5733    15.4655     7.8114    15.3324     6.2679     1.0467    -1.4725    -9.2318   -12.8656     8.5568    10.9806     9.4859    10.5379    11.5331    11.2579     6.0507    -1.9862     3.9561    -0.6706    12.1568     2.9582    11.2643     7.6207     2.4043     1.7455     9.7415     5.4935    10.7961     8.7361    -0.2016     2.5111    -5.3613     8.5460    -0.8763     7.2805    -0.9275   -14.2507     6.4113    -1.1931     2.4054     0.3364    -9.1371    -0.4427    -0.3823    -9.8668    -8.4262     6.3758     3.8601    12.1051     2.0010     1.0080    -3.6492    -0.5679   -11.8959   -16.1047   -26.0462   -35.2271     3.4700    -2.2548    -7.3946     4.1663     5.6485     1.0663     3.3440     3.2574     2.4879    11.0611     9.0978     8.5313     4.6930
  2238.528 0.131E+20 0.238E+07   11.4378   16.5137    6.1350    8.8490    9.7615     6.7252    15.5085     7.9471    15.3754     6.4191     1.2422    -1.2636    -8.9679   -12.5777     8.6851    11.0650     9.5742    10.6511    11.6274    11.2970     6.1914    -1.8169     4.0971    -0.5305    12.2304     3.0749    11.3541     7.7426     2.5723     1.8912     9.8476     5.6014    10.8921     8.8196    -0.0816     2.6178    -5.1128     8.6523    -0.6891     7.3701    -0.7396   -13.9338     6.5233    -1.0189     2.5520     0.5167    -8.9045    -0.3193    -0.2592    -9.7058    -8.1734     6.4742     3.9886    12.1843     2.1607     1.1625    -3.4575    -0.4615   -11.7197   -15.9027   -25.8081   -34.9405     3.5927    -2.1138    -7.2298     4.2545     5.7937     1.2390     3.5159     3.4133     2.6611    11.1695     9.2135     8.6397     4.8260
  2258.269 0.145E+20 0.265E+07   11.5048   16.5795    6.2969    8.9664    9.8614     6.8848    15.5511     8.0868    15.4180     6.5736     1.4474    -1.0482    -8.6968   -12.2848     8.8121    11.1508     9.6619    10.7638    11.7171    11.3353     6.3276    -1.6495     4.2425    -0.3905    12.3088     3.2005    11.4433     7.8695     2.7450     2.0373     9.9592     5.7152    10.9906     8.9089     0.0475     2.7302    -4.8404     8.7641    -0.4908     7.4593    -0.5381   -13.5910     6.6369    -0.8371     2.7036     0.7027    -8.6720    -0.1885    -0.1288    -9.5339    -7.8963     6.5774     4.1204    12.2620     2.3312     1.3183    -3.2473    -0.3497   -11.5289   -15.6859   -25.5517   -34.6308     3.7248    -1.9617    -7.0492     4.3441     5.9438     1.4147     3.6952     3.5706     2.8375    11.2816     9.3267     8.7518     4.9605
  2280.368 0.160E+20 0.295E+07   11.5759   16.6494    6.4702    9.0931    9.9712     7.0532    15.5932     8.2310    15.4601     6.7317     1.6636    -0.8254    -8.4173   -11.9861     8.9377    11.2381     9.7491    10.8760    11.8019    11.3728     6.4588    -1.4840     4.3931    -0.2505    12.3925     3.3362    11.5322     8.0018     2.9233     2.1839    10.0772     5.8356    11.0917     9.0048     0.1872     2.8490    -4.5409     8.8820    -0.2801     7.5480    -0.3211   -13.2188     6.7523    -0.6465     2.8610     0.8954    -8.4397    -0.0494     0.0098    -9.3496    -7.5917     6.6859     4.2559    12.3381     2.5142     1.4756    -3.0162    -0.2315   -11.3216   -15.4522   -25.2745   -34.2950     3.8674    -1.7971    -6.8507     4.4355     6.0995     1.5938     3.8829     3.7296     3.0174    11.3977     9.4373     8.8679     5.0967
  2307.066 0.175E+20 0.328E+07   11.6551   16.7275    6.6658    9.2383   10.1009     7.2386    15.6337     8.3831    15.5006     6.8956     1.9007    -0.5897    -8.1237   -11.6788     9.0587    11.3274     9.8337    10.9856    11.8744    11.4080     6.5769    -1.3251     4.5528    -0.1126    12.4869     3.4921    11.6188     8.1445     3.1110     2.3298    10.2075     5.9687    11.1975     9.1134     0.3477     2.9804    -4.1864     9.0118    -0.0452     7.6345    -0.0734   -12.7875     6.8698    -0.4396     3.0287     1.0998    -8.2109     0.1059     0.1646    -9.1408    -7.2311     6.8047     4.3978    12.4097     2.7216     1.6340    -2.7426    -0.1014   -11.0809   -15.1849   -24.9557   -33.9069     4.0311    -1.6073    -6.6160     4.5294     6.2652     1.7781     4.0864     3.8900     3.2025    11.5211     9.5404     8.9915     5.2347
  2318.546 0.194E+20 0.364E+07   11.7026   16.7737    6.7749    9.3128   10.1558     7.3564    15.6772     8.5002    15.5441     7.0308     2.0537    -0.4111    -7.8942   -11.4171     9.1889    11.4047     9.9222    11.0979    11.9841    11.4492     6.7324    -1.1524     4.6730     0.0248    12.5400     3.5712    11.7081     8.2444     3.2563     2.4704    10.2889     6.0513    11.2817     9.1725     0.4287     3.0623    -4.0373     9.0938     0.0945     7.7238     0.0569   -12.5797     6.9730    -0.2995     3.1522     1.2530    -7.9825     0.1979     0.2564    -9.0262    -7.0794     6.8821     4.5104    12.4926     2.8349     1.7800    -2.6277    -0.0193   -10.9659   -15.0456   -24.7946   -33.7165     4.1143    -1.5131    -6.5167     4.6095     6.3877     1.9347     4.2251     4.0366     3.3597    11.6128     9.6630     9.0831     5.3587
  2368.157 0.210E+20 0.404E+07   11.8236   16.8940    7.0861    9.5526   10.3868     7.6307    15.7123     8.6967    15.5791     7.2300     2.4018    -0.1027    -7.5196   -11.0552     9.2931    11.5081     9.9987    11.2002    12.0019    11.4748     6.7945    -1.0176     4.8832     0.1596    12.6894     3.8301    11.7881     8.4428     3.4980     2.6191    10.4836     6.2512    11.4142     9.3474     0.6961     3.2592    -3.4048     9.2857     0.4556     7.8037     0.4623   -11.8473     7.1066    -0.0051     3.3767     1.5226    -7.7600     0.4374     0.4950    -8.6912    -6.4359     7.0547     4.6888    12.5457     3.1685     1.9509    -2.1389     0.1738   -10.5557   -14.6066   -24.2636   -33.0620     4.3855    -1.1954    -6.0987     4.7195     6.6087     2.1518     4.5133     4.2111     3.5781    11.7769     9.7353     9.2475     5.5120
  2377.348 0.232E+20 0.447E+07   11.8648   16.9337    7.1783    9.6139   10.4285     7.7342    15.7545     8.8042    15.6214     7.3559     2.5366     0.0609    -7.3081   -10.8099     9.4199    11.5808    10.0845    11.3087    12.1131    11.5154     6.9498    -0.8492     4.9931     0.2919    12.7344     3.8949    11.8745     8.5325     3.6315     2.7537    10.5548     6.3232    11.4921     9.3970     0.7623     3.3307    -3.2917     9.3577     0.5760     7.8901     0.5703   -11.6804     7.2038     0.1199     3.4891     1.6625    -7.5401     0.5167     0.5741    -8.5947    -6.3209     7.1232     4.7930    12.6273     3.2636     2.0897    -2.0520     0.2460   -10.4636   -14.4913   -24.1317   -32.9078     4.4538    -1.1187    -6.0232     4.7946     6.7202     2.2984     4.6372     4.3502     3.7253    11.8603     9.8563     9.3310     5.6292
  2425.417 0.251E+20 0.493E+07   11.9771   17.0455    7.4672    9.8360   10.6416     7.9899    15.7886     8.9892    15.6554     7.5444     2.8615     0.3509    -6.9548   -10.4662     9.5218    11.6789    10.1589    11.4078    12.1352    11.5410     7.0148    -0.7170     5.1909     0.4223    12.8731     4.1346    11.9520     8.7183     3.8593     2.8967    10.7362     6.5095    11.6170     9.5592     1.0099     3.5143    -2.7078     9.5359     0.9115     7.9676     0.9467   -11.0024     7.3303     0.3952     3.7001     1.9155    -7.3250     0.7397     0.7962    -8.2835    -5.7269     7.2838     4.9613    12.6799     3.5736     2.2532    -1.6007     0.4256   -10.0839   -14.0840   -23.6393   -32.3014     4.7045    -0.8251    -5.6374     4.8986     6.9275     2.5040     4.9067     4.5167     3.9324    12.0143     9.9287     9.4853     5.7752
  2449.310 0.273E+20 0.543E+07   12.0426   17.1100    7.6277    9.9537   10.7443     8.1450    15.8262     9.1208    15.6929     7.6882     3.0605     0.5543    -6.6997   -10.1946     9.6344    11.7580    10.2371    11.5085    12.2093    11.5746     7.1309    -0.5684     5.3287     0.5487    12.9505     4.2609    12.0317     8.8396     4.0220     3.0291    10.8448     6.6205    11.7089     9.6480     1.1399     3.6240    -2.4269     9.6436     1.1057     8.0473     1.1487   -10.6550     7.4343     0.5703     3.8441     2.0912    -7.1154     0.8684     0.9245    -8.1122    -5.4411     7.3832     5.0848    12.7477     3.7436     2.3955    -1.3838     0.5342    -9.8902   -13.8664   -23.3805   -31.9876     4.8368    -0.6721    -5.4513     4.9813     7.0696     2.6662     5.0789     4.6602     4.0957    12.1202    10.0270     9.5913     5.8981
  2496.179 0.294E+20 0.596E+07   12.1458   17.2129    7.8938   10.1580   10.9401     8.3808    15.8580     9.2919    15.7245     7.8628     3.3602     0.8224    -6.3725    -9.8756     9.7297    11.8489    10.3065    11.6008    12.2311    11.5988     7.1929    -0.4444     5.5118     0.6706    13.0781     4.4817    12.1040     9.0111     4.2328     3.1623    11.0120     6.7922    11.8244     9.7974     1.3680     3.7935    -1.8896     9.8070     1.4142     8.1198     1.4959   -10.0307     7.5509     0.8245     4.0392     2.3245    -6.9146     1.0742     1.1294    -7.8252    -4.8944     7.5307     5.2406    12.7970     4.0297     2.5475    -0.9684     0.6995    -9.5405   -13.4910   -22.9267   -31.4288     5.0670    -0.4024    -5.0964     5.0771     7.2609     2.8564     5.3275     4.8145     4.2876    12.2623    10.0951     9.7338     6.0333
  2527.872 0.317E+20 0.652E+07   12.2200   17.2864    8.0804   10.2980   11.0684     8.5538    15.8911     9.4286    15.7575     8.0079     3.5811     1.0350    -6.1089    -9.6050     9.8292    11.9270    10.3767    11.6921    12.2824    11.6270     7.2829    -0.3137     5.6564     0.7875    13.1679     4.6325    12.1760     9.1419     4.4017     3.2865    11.1338     6.9170    11.9185     9.9014     1.5235     3.9168    -1.5380     9.9266     1.6353     8.1919     1.7352    -9.6098     7.6524     1.0157     4.1916     2.5085    -6.7213     1.2213     1.2761    -7.6247    -4.5367     7.6401     5.3672    12.8539     4.2290     2.6841    -0.6967     0.8205    -9.3052   -13.2327   -22.6167   -31.0500     5.2244    -0.2191    -4.8639     5.1589     7.4105     3.0174     5.5149     4.9522     4.4501    12.3736    10.1765     9.8454     6.1523
  2580.604 0.338E+20 0.709E+07   12.3249   17.3917    8.3546   10.5104   11.2748     8.7931    15.9183     9.5967    15.7846     8.1767     3.8848     1.2994    -5.7881    -9.2987     9.9115    12.0136    10.4376    11.7740    12.2869    11.6465     7.3239    -0.2071     5.8374     0.8983    13.2992     4.8621    12.2400     9.3135     4.6088     3.4088    11.3037     7.0919    12.0308    10.0558     1.7610     4.0896    -0.9708    10.0912     1.9504     8.2561     2.0960    -8.9567     7.7621     1.2716     4.3852     2.7383    -6.5394     1.4323     1.4862    -7.3277    -3.9596     7.7885     5.5193    12.8936     4.5252     2.8262    -0.2578     0.9879    -8.9391   -12.8424   -22.1434   -30.4659     5.4630     0.0614    -4.4895     5.2501     7.5995     3.1988     5.7645     5.0961     4.6338    12.5138    10.2297     9.9862     6.2791
  2616.062 0.361E+20 0.768E+07   12.3989   17.4653    8.5434   10.6535   11.4089     8.9645    15.9466     9.7271    15.8127     8.3129     4.1033     1.5029    -5.5372    -9.0466     9.9968    12.0859    10.4985    11.8537    12.3218    11.6699     7.3931    -0.0951     5.9763     1.0022    13.3898     5.0167    12.3028     9.4409     4.7698     3.5202    11.4247     7.2162    12.1197    10.1614     1.9206     4.2124    -0.6027    10.2091     2.1715     8.3191     2.3406    -8.5223     7.8551     1.4591     4.5322     2.9145    -6.3680     1.5801     1.6335    -7.1239    -3.5851     7.8960     5.6392    12.9406     4.7278     2.9504     0.0268     1.1078    -8.6959   -12.5781   -21.8250   -30.0754     5.6239     0.2495    -4.2461     5.3257     7.7430     3.3479     5.9476     5.2210     4.7849    12.6205    10.2960    10.0933     6.3875
  2676.131 0.379E+20 0.827E+07   12.5060   17.5731    8.8271   10.8751   11.6279     9.2075    15.9681     9.8908    15.8339     8.4737     4.4110     1.7615    -5.2256    -8.7575    10.0623    12.1669    10.5487    11.9222    12.3046    11.6837     7.4076    -0.0107     6.1541     1.0985    13.5254     5.2569    12.3562     9.6120     4.9716     3.6286    11.5976     7.3945    12.2278    10.3216     2.1693     4.3887    -0.0001    10.3750     2.4940     8.3730     2.7171    -7.8356     7.9560     1.7163     4.7233     3.1392    -6.2106     1.7971     1.8495    -6.8154    -2.9718     8.0452     5.7860    12.9679     5.0355     3.0795     0.4934     1.2776    -8.3104   -12.1705   -21.3287   -29.4612     5.8726     0.5428    -3.8484     5.4109     7.9280     3.5171     6.1974     5.3510     4.9577    12.7576    10.3300    10.2312     6.5030
  2714.820 0.400E+20 0.885E+07   12.5780   17.6449    9.0129   11.0175   11.7637     9.3730    15.9914    10.0121    15.8569     8.5982     4.6216     1.9515    -4.9927    -8.5286    10.1327    12.2319    10.5997    11.9893    12.3236    11.7022     7.4561     0.0815     6.2842     1.1881    13.6145     5.4110    12.4090     9.7329     5.1214     3.7254    11.7147     7.5151    12.3096    10.4260     2.3286     4.5080     0.3733    10.4883     2.7096     8.4261     2.9601    -7.4003     8.0390     1.8956     4.8616     3.3038    -6.0635     1.9417     1.9936    -6.6138    -2.5918     8.1483     5.8968    13.0045     5.2358     3.1893     0.7823     1.3935    -8.0661   -11.9075   -21.0104   -29.0698     6.0326     0.7304    -3.6014     5.4793     8.0618     3.6508     6.3718     5.4606     5.0942    12.8571    10.3805    10.3313     6.5987
  2782.331 0.415E+20 0.943E+07   12.6860   17.7535    9.3016   11.2448   11.9918     9.6160    16.0071    10.1691    15.8721     8.7492     4.9288     2.2010    -4.6942    -8.2599    10.1812    12.3063    10.6388    12.0439    12.2857    11.7102     7.4448     0.1435     6.4565     1.2696    13.7522     5.6580    12.4513     9.9012     5.3152     3.8189    11.8880     7.6943    12.4119    10.5896     2.5846     4.6853     1.0010    10.6534     3.0351     8.4692     3.3460    -6.6914     8.1305     2.1505     5.0476     3.5210    -5.9316     2.1615     2.2125    -6.2982    -1.9528     8.2967     6.0365    13.0195     5.5498     3.3040     1.2687     1.5638    -7.6671   -11.4885   -20.4986   -28.4349     6.2881     1.0325    -3.1867     5.5581     8.2394     3.8047     6.6177     5.5745     5.2536    12.9888    10.3952    10.4641     6.7008
  2819.206 0.433E+20 0.999E+07   12.7491   17.8159    9.4639   11.3696   12.1117     9.7595    16.0259    10.2729    15.8907     8.8550     5.1114     2.3638    -4.4949    -8.0657    10.2384    12.3613    10.6805    12.0990    12.2975    11.7252     7.4812     0.2185     6.5683     1.3443    13.8300     5.7933    12.4946    10.0055     5.4435     3.8998    11.9896     7.7992    12.4815    10.6810     2.7247     4.7891     1.3302    10.7515     3.2231     8.5130     3.5587    -6.3090     8.2006     2.3056     5.1666     3.6624    -5.8093     2.2878     2.3383    -6.1214    -1.6176     8.3862     6.1310    13.0484     5.7247     3.3962     1.5235     1.6650    -7.4518   -11.2574   -20.2185   -28.0900     6.4287     1.1977    -2.9684     5.6164     8.3530     3.9160     6.7677     5.6652     5.3687    13.0735    10.4343    10.5493     6.7799
  2911.875 0.440E+20 0.105E+08   12.8796   17.9460    9.8150   11.6499   12.3997    10.0462    16.0326    10.4443    15.8963     9.0126     5.4729     2.6391    -4.1702    -7.7914    10.2600    12.4354    10.7035    12.1342    12.2094    11.7229     7.4138     0.2444     6.7600     1.4089    13.9971     6.0988    12.5215    10.1981     5.6556     3.9789    12.1947     8.0124    12.5904    10.8812     3.0421     5.0005     2.1221    10.9460     3.6146     8.5414     4.0325    -5.4273     8.2902     2.6014     5.3755     3.9040    -5.7073     2.5529     2.6022    -5.7347    -0.8112     8.5605     6.2808    13.0403     6.1071     3.5014     2.1375     1.8680    -6.9532   -10.7398   -19.5828   -27.2985     6.7451     1.5734    -2.4436     5.6971     8.5471     4.0652     7.0500     5.7658     5.5287    13.2177    10.4109    10.6954     6.8723
  2934.685 0.456E+20 0.110E+08   12.9188   17.9839    9.9123   11.7232   12.4678    10.1354    16.0485    10.5136    15.9120     9.0857     5.5869     2.7471    -4.0362    -7.6550    10.3082    12.4745    10.7376    12.1784    12.2316    11.7367     7.4553     0.3080     6.8339     1.4672    14.0438     6.1783    12.5565    10.2650     5.7414     4.0405    12.2575     8.0771    12.6376    10.9356     3.1243     5.0647     2.3080    11.0075     3.7299     8.5768     4.1576    -5.2059     8.3411     2.6998     5.4535     3.9980    -5.6117     2.6300     2.6790    -5.6287    -0.6217     8.6174     6.3449    13.0671     6.2107     3.5694     2.2813     1.9316    -6.8280   -10.6030   -19.4180   -27.0968     6.8284     1.6708    -2.3194     5.7390     8.6206     4.1419     7.1448     5.8314     5.6089    13.2727    10.4480    10.7509     6.9289
  2957.471 0.473E+20 0.115E+08   12.9579   18.0214   10.0084   11.7956   12.5347    10.2239    16.0646    10.5826    15.9279     9.1588     5.7000     2.8548    -3.9023    -7.5183    10.3570    12.5136    10.7722    12.2231    12.2551    11.7508     7.4982     0.3727     6.9077     1.5262    14.0899     6.2568    12.5919    10.3316     5.8271     4.1026    12.3198     8.1413    12.6848    10.9895     3.2055     5.1285     2.4908    11.0685     3.8441     8.6126     4.2811    -4.9877     8.3924     2.7977     5.5311     4.0920    -5.5150     2.7063     2.7551    -5.5240    -0.4355     8.6739     6.4089    13.0944     6.3130     3.6377     2.4227     1.9949    -6.7046   -10.4679   -19.2553   -26.8977     6.9107     1.7669    -2.1973     5.7811     8.6935     4.2184     7.2388     5.8972     5.6892    13.3275    10.4859    10.8060     6.9854
  2980.277 0.491E+20 0.121E+08   12.9966   18.0585   10.1035   11.8671   12.6007    10.3116    16.0808    10.6513    15.9439     9.2315     5.8121     2.9617    -3.7694    -7.3822    10.4060    12.5526    10.8069    12.2679    12.2789    11.7651     7.5415     0.4375     6.9810     1.5851    14.1356     6.3343    12.6273    10.3976     5.9123     4.1646    12.3814     8.2048    12.7316    11.0426     3.2856     5.1915     2.6708    11.1290     3.9572     8.6484     4.4029    -4.7726     8.4435     2.8947     5.6082     4.1853    -5.4184     2.7819     2.8303    -5.4204    -0.2521     8.7300     6.4725    13.1219     6.4140     3.7060     2.5619     2.0576    -6.5828   -10.3344   -19.0946   -26.7012     6.9920     1.8619    -2.0768     5.8232     8.7656     4.2940     7.3319     5.9625     5.7689    13.3816    10.5238    10.8605     7.0415
  3003.099 0.510E+20 0.126E+08   13.0349   18.0951   10.1971   11.9375   12.6658    10.3979    16.0967    10.7189    15.9597     9.3032     5.9225     3.0672    -3.6382    -7.2479    10.4543    12.5911    10.8412    12.3121    12.3026    11.7792     7.5844     0.5016     7.0533     1.6434    14.1806     6.4107    12.6623    10.4627     5.9963     4.2258    12.4421     8.2675    12.7779    11.0951     3.3647     5.2538     2.8481    11.1888     4.0688     8.6839     4.5229    -4.5606     8.4941     2.9903     5.6843     4.2775    -5.3230     2.8564     2.9046    -5.3182    -0.0715     8.7854     6.5353    13.1491     6.5135     3.7733     2.6990     2.1196    -6.4626   -10.2027   -18.9361   -26.5073     7.0723     1.9557    -1.9580     5.8648     8.8364     4.3682     7.4235     6.0266     5.8474    13.4348    10.5612    10.9141     7.0965
  3025.898 0.529E+20 0.132E+08   13.0729   18.1313   10.2897   12.0070   12.7298    10.4836    16.1129    10.7864    15.9757     9.3748     6.0321     3.1723    -3.5073    -7.1135    10.5032    12.6296    10.8757    12.3566    12.3271    11.7935     7.6282     0.5664     7.1253     1.7020    14.2251     6.4861    12.6975    10.5274     6.0800     4.2874    12.5023     8.3296    12.8240    11.1469     3.4427     5.3154     3.0223    11.2480     4.1793     8.7196     4.6413    -4.3518     8.5448     3.0853     5.7600     4.3693    -5.2269     2.9303     2.9782    -5.2172     0.1061     8.8405     6.5979    13.1766     6.6116     3.8409     2.8338     2.1812    -6.3441   -10.0727   -18.7795   -26.3160     7.1516     2.0483    -1.8411     5.9065     8.9065     4.4418     7.5143     6.0907     5.9258    13.4877    10.5990    10.9674     7.1514
  3048.639 0.549E+20 0.138E+08   13.1104   18.1669   10.3809   12.0754   12.7927    10.5680    16.1289    10.8531    15.9916     9.4458     6.1401     3.2761    -3.3779    -6.9804    10.5519    12.6678    10.9101    12.4009    12.3519    11.8078     7.6722     0.6310     7.1965     1.7604    14.2689     6.5604    12.7326    10.5913     6.1628     4.3485    12.5616     8.3908    12.8697    11.1979     3.5195     5.3763     3.1934    11.3065     4.2884     8.7551     4.7578    -4.1465     8.5952     3.1790     5.8347     4.4602    -5.1314     3.0030     3.0507    -5.1176     0.2806     8.8949     6.6599    13.2041     6.7082     3.9079     2.9661     2.2420    -6.2275    -9.9446   -18.6254   -26.1277     7.2298     2.1395    -1.7262     5.9480     8.9754     4.5143     7.6038     6.1538     6.0032    13.5397    10.6367    11.0198     7.2054
  3071.256 0.570E+20 0.145E+08   13.1475   18.2019   10.4705   12.1425   12.8543    10.6513    16.1450    10.9190    16.0075     9.5161     6.2466     3.3788    -3.2499    -6.8484    10.6005    12.7057    10.9445    12.4451    12.3771    11.8222     7.7166     0.6955     7.2669     1.8185    14.3120     6.6333    12.7676    10.6543     6.2447     4.4094    12.6200     8.4511    12.9148    11.2481     3.5950     5.4362     3.3610    11.3642     4.3958     8.7906     4.8721    -3.9451     8.6453     3.2715     5.9087     4.5502    -5.0362     3.0747     3.1221    -5.0197     0.4514     8.9487     6.7212    13.2317     6.8031     3.9746     3.0957     2.3021    -6.1130    -9.8187   -18.4740   -25.9427     7.3066     2.2292    -1.6135     5.9892     9.0431     4.5856     7.6918     6.2162     6.0798    13.5909    10.6743    11.0714     7.2587
  3093.812 0.591E+20 0.151E+08   13.1840   18.2364   10.5586   12.2085   12.9149    10.7331    16.1608    10.9840    16.0233     9.5853     6.3514     3.4799    -3.1237    -6.7184    10.6485    12.7430    10.9785    12.4887    12.4021    11.8365     7.7605     0.7593     7.3363     1.8760    14.3544     6.7050    12.8021    10.7163     6.3254     4.4694    12.6774     8.5105    12.9593    11.2974     3.6692     5.4952     3.5256    11.4210     4.5015     8.8257     4.9845    -3.7472     8.6947     3.3625     5.9814     4.6388    -4.9423     3.1453     3.1924    -4.9233     0.6192     9.0017     6.7817    13.2589     6.8963     4.0403     3.2230     2.3613    -6.0004    -9.6949   -18.3250   -25.7607     7.3822     2.3175    -1.5027     6.0299     9.1094     4.6553     7.7783     6.2773     6.1551    13.6411    10.7113    11.1220     7.3109
  3116.344 0.613E+20 0.158E+08   13.2203   18.2705   10.6458   12.2737   12.9745    10.8143    16.1768    11.0488    16.0391     9.6545     6.4553     3.5807    -2.9979    -6.5882    10.6970    12.7804    11.0127    12.5326    12.4279    11.8510     7.8054     0.8238     7.4054     1.9338    14.3964     6.7759    12.8369    10.7780     6.4058     4.5297    12.7344     8.5694    13.0037    11.3462     3.7425     5.5537     3.6874    11.4774     4.6062     8.8610     5.0954    -3.5521     8.7442     3.4529     6.0539     4.7271    -4.8477     3.2152     3.2620    -4.8279     0.7843     9.0544     6.8419    13.2865     6.9883     4.1062     3.3482     2.4202    -5.8893    -9.5725   -18.1777   -25.5809     7.4570     2.4048    -1.3936     6.0708     9.1750     4.7244     7.8640     6.3382     6.2302    13.6909    10.7487    11.1722     7.3628
  3138.868 0.636E+20 0.166E+08   13.2562   18.3042   10.7318   12.3380   13.0333    10.8947    16.1928    11.1130    16.0550     9.7232     6.5582     3.6806    -2.8730    -6.4589    10.7455    12.8176    11.0469    12.5764    12.4540    11.8655     7.8505     0.8882     7.4740     1.9915    14.4378     6.8458    12.8716    10.8391     6.4856     4.5898    12.7907     8.6276    13.0478    11.3944     3.8148     5.6116     3.8469    11.5332     4.7098     8.8963     5.2049    -3.3598     8.7935     3.5424     6.1258     4.8148    -4.7534     3.2843     3.3309    -4.7336     0.9468     9.1066     6.9018    13.3142     7.0792     4.1719     3.4714     2.4785    -5.7797    -9.4515   -18.0324   -25.4035     7.5309     2.4909    -1.2860     6.1115     9.2396     4.7925     7.9486     6.3985     6.3047    13.7401    10.7861    11.2217     7.4140
  3161.395 0.660E+20 0.173E+08   13.2918   18.3376   10.8169   12.4015   13.0912    10.9742    16.2088    11.1768    16.0709     9.7915     6.6601     3.7798    -2.7490    -6.3302    10.7939    12.8546    11.0811    12.6202    12.4804    11.8801     7.8958     0.9527     7.5421     2.0491    14.4788     6.9149    12.9063    10.8996     6.5649     4.6498    12.8465     8.6852    13.0916    11.4420     3.8863     5.6689     4.0039    11.5885     4.8124     8.9315     5.3130    -3.1700     8.8427     3.6311     6.1970     4.9019    -4.6593     3.3527     3.3991    -4.6404     1.1070     9.1584     6.9612    13.3418     7.1690     4.2373     3.5929     2.5363    -5.6714    -9.3321   -17.8887   -25.2282     7.6039     2.5761    -1.1799     6.1521     9.3033     4.8596     8.0323     6.4581     6.3785    13.7887    10.8233    11.2707     7.4646
  3183.926 0.685E+20 0.181E+08   13.3271   18.3705   10.9010   12.4642   13.1484    11.0529    16.2248    11.2401    16.0868     9.8593     6.7609     3.8782    -2.6259    -6.2023    10.8423    12.8914    11.1152    12.6638    12.5071    11.8947     7.9414     1.0172     7.6096     2.1066    14.5193     6.9832    12.9409    10.9597     6.6435     4.7095    12.9017     8.7423    13.1350    11.4891     3.9569     5.7256     4.1587    11.6433     4.9139     8.9667     5.4197    -2.9828     8.8916     3.7190     6.2677     4.9883    -4.5655     3.4204     3.4666    -4.5482     1.2649     9.2098     7.0203    13.3696     7.2576     4.3025     3.7126     2.5937    -5.5644    -9.2140   -17.7467   -25.0551     7.6761     2.6604    -1.0752     6.1925     9.3660     4.9256     8.1149     6.5170     6.4516    13.8366    10.8604    11.3190     7.5145
  3206.465 0.711E+20 0.190E+08   13.3621   18.4031   10.9841   12.5261   13.2047    11.1308    16.2408    11.3030    16.1027     9.9269     6.8608     3.9759    -2.5035    -6.0750    10.8908    12.9280    11.1494    12.7075    12.5341    11.9094     7.9874     1.0817     7.6768     2.1640    14.5594     7.0507    12.9755    11.0192     6.7217     4.7691    12.9563     8.7988    13.1782    11.5356     4.0267     5.7818     4.3113    11.6975     5.0144     9.0019     5.5251    -2.7980     8.9404     3.8062     6.3379     5.0742    -4.4717     3.4875     3.5334    -4.4569     1.4206     9.2607     7.0790    13.3974     7.3452     4.3674     3.8306     2.6506    -5.4588    -9.0972   -17.6064   -24.8839     7.7475     2.7436    -0.9719     6.2328     9.4278     4.9907     8.1966     6.5753     6.5243    13.8840    10.8975    11.3667     7.5638
  3228.973 0.737E+20 0.199E+08   13.3968   18.4354   11.0663   12.5872   13.2602    11.2080    16.2569    11.3655    16.1186     9.9940     6.9597     4.0730    -2.3819    -5.9482    10.9393    12.9646    11.1836    12.7512    12.5616    11.9242     8.0337     1.1465     7.7434     2.2215    14.5990     7.1173    13.0101    11.0782     6.7994     4.8287    13.0103     8.8548    13.2212    11.5816     4.0956     5.8375     4.4614    11.7513     5.1139     9.0371     5.6291    -2.6158     8.9891     3.8925     6.4076     5.1596    -4.3779     3.5538     3.5995    -4.3667     1.5738     9.3113     7.1373    13.4253     7.4317     4.4323     3.9467     2.7070    -5.3545    -8.9818   -17.4678   -24.7150     7.8180     2.8259    -0.8702     6.2731     9.4886     5.0548     8.2773     6.6330     6.5963    13.9307    10.9346    11.4139     7.6125
  3251.481 0.765E+20 0.208E+08   13.4312   18.4673   11.1475   12.6476   13.3150    11.2845    16.2730    11.4276    16.1346    10.0609     7.0577     4.1694    -2.2610    -5.8219    10.9880    13.0010    11.2178    12.7949    12.5894    11.9390     8.0804     1.2113     7.8097     2.2790    14.6382     7.1832    13.0447    11.1367     6.8765     4.8881    13.0639     8.9102    13.2639    11.6271     4.1637     5.8926     4.6094    11.8046     5.2124     9.0724     5.7319    -2.4360     9.0376     3.9782     6.4768     5.2444    -4.2843     3.6196     3.6650    -4.2775     1.7249     9.3614     7.1953    13.4533     7.5171     4.4969     4.0611     2.7630    -5.2515    -8.8678   -17.3308   -24.5480     7.8878     2.9072    -0.7698     6.3132     9.5486     5.1179     8.3572     6.6900     6.6679    13.9769    10.9716    11.4605     7.6606
  3274.050 0.794E+20 0.217E+08   13.4654   18.4989   11.2280   12.7074   13.3691    11.3604    16.2891    11.4894    16.1506    10.1275     7.1551     4.2654    -2.1406    -5.6960    11.0367    13.0373    11.2521    12.8386    12.6175    11.9540     8.1274     1.2764     7.8757     2.3365    14.6771     7.2485    13.0794    11.1949     6.9534     4.9475    13.1170     8.9652    13.3064    11.6722     4.2312     5.9473     4.7557    11.8575     5.3101     9.1077     5.8337    -2.2580     9.0861     4.0632     6.5456     5.3289    -4.1905     3.6848     3.7300    -4.1889     1.8742     9.4113     7.2531    13.4815     7.6018     4.5615     4.1742     2.8187    -5.1495    -8.7547   -17.1950   -24.3825     7.9569     2.9878    -0.6704     6.3533     9.6077     5.1801     8.4362     6.7465     6.7389    14.0227    11.0086    11.5065     7.7081
  3296.711 0.824E+20 0.227E+08   13.4994   18.5303   11.3079   12.7667   13.4227    11.4359    16.3052    11.5510    16.1667    10.1939     7.2518     4.3610    -2.0206    -5.5703    11.0855    13.0736    11.2865    12.8823    12.6459    11.9690     8.1748     1.3415     7.9413     2.3940    14.7157     7.3132    13.1140    11.2528     7.0299     5.0069    13.1698     9.0199    13.3488    11.7169     4.2982     6.0017     4.9004    11.9102     5.4073     9.1430     5.9346    -2.0816     9.1344     4.1479     6.6141     5.4130    -4.0968     3.7496     3.7946    -4.1009     2.0220     9.4610     7.3107    13.5097     7.6858     4.6260     4.2862     2.8741    -5.0483    -8.6425   -17.0603   -24.2184     8.0256     3.0678    -0.5719     6.3934     9.6660     5.2414     8.5146     6.8024     6.8095    14.0679    11.0455    11.5521     7.7550
  3319.494 0.856E+20 0.238E+08   13.5332   18.5616   11.3873   12.8255   13.4759    11.5109    16.3214    11.6124    16.1828    10.2601     7.3480     4.4562    -1.9011    -5.4450    11.1343    13.1097    11.3209    12.9261    12.6745    11.9840     8.2223     1.4068     8.0068     2.4515    14.7540     7.3776    13.1487    11.3104     7.1062     5.0662    13.2223     9.0743    13.3910    11.7613     4.3647     6.0558     5.0440    11.9625     5.5038     9.1783     6.0349    -1.9067     9.1827     4.2321     6.6823     5.4969    -4.0031     3.8141     3.8589    -4.0135     2.1685     9.5104     7.3681    13.5380     7.7692     4.6905     4.3971     2.9292    -4.9478    -8.5310   -16.9264   -24.0553     8.0938     3.1473    -0.4743     6.4335     9.7235     5.3016     8.5922     6.8576     6.8797    14.1127    11.0822    11.5973     7.8013
  3342.425 0.889E+20 0.249E+08   13.5671   18.5927   11.4664   12.8841   13.5287    11.5859    16.3378    11.6740    16.1991    10.3267     7.4442     4.5517    -1.7811    -5.3190    11.1837    13.1462    11.3557    12.9704    12.7040    11.9994     8.2708     1.4729     8.0725     2.5097    14.7923     7.4416    13.1837    11.3681     7.1827     5.1261    13.2747     9.1287    13.4334    11.8056     4.4309     6.1099     5.1864    12.0149     5.6003     9.2141     6.1346    -1.7328     9.2314     4.3163     6.7507     5.5810    -3.9085     3.8785     3.9231    -3.9263     2.3140     9.5599     7.4258    13.5667     7.8524     4.7555     4.5073     2.9844    -4.8478    -8.4199   -16.7930   -23.8929     8.1617     3.2265    -0.3772     6.4739     9.7806     5.3615     8.6696     6.9128     6.9500    14.1573    11.1194    11.6422     7.8474
  3365.477 0.923E+20 0.261E+08   13.6006   18.6236   11.5447   12.9422   13.5811    11.6601    16.3540    11.7349    16.2154    10.3926     7.5394     4.6462    -1.6624    -5.1943    11.2327    13.1823    11.3902    13.0142    12.7331    12.0146     8.3188     1.5385     8.1375     2.5673    14.8303     7.5053    13.2184    11.4252     7.2584     5.1854    13.3267     9.1826    13.4755    11.8496     4.4967     6.1635     5.3275    12.0667     5.6958     9.2495     6.2335    -1.5604     9.2796     4.3997     6.8184     5.6642    -3.8149     3.9425     3.9868    -3.8396     2.4582     9.6090     7.4829    13.5952     7.9348     4.8199     4.6164     3.0393    -4.7486    -8.3096   -16.6605   -23.7317     8.2291     3.3052    -0.2808     6.5139     9.8365     5.4198     8.7460     6.9668     7.0192    14.2011    11.1559    11.6864     7.8924
  3388.623 0.958E+20 0.273E+08   13.6340   18.6542   11.6224   12.9997   13.6331    11.7339    16.3702    11.7956    16.2317    10.4581     7.6338     4.7401    -1.5444    -5.0704    11.2815    13.2183    11.4247    13.0579    12.7624    12.0300     8.3669     1.6040     8.2021     2.6248    14.8680     7.5685    13.2530    11.4819     7.3337     5.2444    13.3783     9.2362    13.5174    11.8933     4.5620     6.2168     5.4672    12.1183     5.7906     9.2850     6.3316    -1.3897     9.3276     4.4826     6.8858     5.7470    -3.7216     4.0061     4.0502    -3.7534     2.6010     9.6580     7.5399    13.6238     8.0166     4.8843     4.7246     3.0939    -4.6499    -8.2000   -16.5289   -23.5715     8.2961     3.3833    -0.1852     6.5540     9.8915     5.4769     8.8215     7.0199     7.0878    14.2445    11.1923    11.7301     7.9366
  3411.863 0.995E+20 0.286E+08   13.6672   18.6846   11.6993   13.0568   13.6846    11.8070    16.3864    11.8559    16.2482    10.5231     7.7274     4.8330    -1.4276    -4.9476    11.3301    13.2542    11.4593    13.1016    12.7918    12.0454     8.4150     1.6695     8.2663     2.6820    14.9057     7.6315    13.2875    11.5382     7.4084     5.3030    13.4296     9.2897    13.5592    11.9367     4.6271     6.2700     5.6056    12.1696     5.8847     9.3204     6.4288    -1.2206     9.3754     4.5649     6.9527     5.8291    -3.6290     4.0696     4.1135    -3.6674     2.7426     9.7068     7.5967    13.6525     8.0980     4.9487     4.8318     3.1486    -4.5517    -8.0908   -16.3977   -23.4118     8.3626     3.4611    -0.0900     6.5941     9.9455     5.5328     8.8960     7.0720     7.1554    14.2872    11.2284    11.7732     7.9801
  3435.189 0.103E+21 0.299E+08   13.7003   18.7150   11.7754   13.1135   13.7359    11.8795    16.4026    11.9160    16.2652    10.5875     7.8199     4.9248    -1.3121    -4.8263    11.3785    13.2901    11.4941    13.1454    12.8218    12.0612     8.4633     1.7354     8.3300     2.7391    14.9434     7.6946    13.3220    11.5940     7.4824     5.3614    13.4808     9.3433    13.6012    11.9802     4.6923     6.3233     5.7425    12.2208     5.9780     9.3562     6.5252    -1.0534     9.4231     4.6467     7.0192     5.9105    -3.5371     4.1335     4.1772    -3.5810     2.8830     9.7559     7.6537    13.6817     8.1792     5.0137     4.9381     3.2037    -4.4535    -7.9814   -16.2664   -23.2520     8.4291     3.5389     0.0050     6.6345     9.9986     5.5877     8.9696     7.1233     7.2222    14.3296    11.2650    11.8159     8.0230


==> mixfig/out2_1500-3-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        S8         H2         N2         O2         S2         FES        C+         N+         O+         CNO        TIO        TIO2       TIC        TIC2       TIS        TI+        S+         SI+        FE+        C3H        CA+        CAOH       CA(OH)2    CAO        CAS        CA2        CAH        TIH        LIH        LIO        LIOH       LICL       NACL       KCL        CACL       CACL2      HCL       
   640.146 0.112E+04 0.581E-10   -9.2158   -4.2422  -43.9683  -26.6931  -18.8568   -64.9129     2.7492    -1.4706   -22.3690    -2.1153    -7.6875  -103.7764  -111.7639   -97.2697   -36.0358    -8.7130    -4.0496   -45.6178   -63.1728   -13.3040   -44.0028   -59.8857   -57.7912   -34.3174   -63.6322   -21.3996    -5.8016    -6.7891   -14.4488    -6.6580   -26.1686   -15.9873   -30.9844   -16.2508   -23.0436    -8.8808    -9.3300    -8.8478    -8.5514    -8.6271    -3.7507    -8.8587
   640.146 0.274E+08 0.142E-05   -7.3846   -2.0487  -42.9476  -24.4995  -18.4861   -49.1682     7.1362     2.9166   -21.6276     1.8209    -1.3322  -104.5869  -111.4015   -98.7302   -32.4507    -4.6965     0.3377   -40.9513   -57.4855    -7.6901   -42.1882   -59.7489   -55.6454   -31.7614   -58.3764   -19.9084     0.0851     1.6618   -10.7557    -1.3675   -19.5238   -10.4714   -25.1451   -11.2155   -19.8311    -3.4747    -5.9558    -3.9281    -3.6317    -4.7723     0.6366    -6.1328
   640.146 0.311E+08 0.161E-05   -7.3683   -2.0211  -42.9407  -24.4719  -18.4861   -49.0547     7.1913     2.9717   -21.6275     1.8493    -1.2629  -104.5963  -111.3902   -98.7465   -32.4162    -4.6414     0.3928   -40.8893   -57.4166    -7.6208   -42.1494   -59.7509   -55.6079   -31.7226   -58.3281   -19.9195     0.1178     1.7221   -10.7505    -1.3482   -19.5136   -10.4388   -25.0625   -11.1598   -19.8029    -3.4189    -5.9026    -3.8480    -3.5516    -4.7422     0.6917    -6.0802
   640.146 0.353E+08 0.183E-05   -7.3522   -1.9936  -42.9338  -24.4444  -18.4861   -48.9463     7.2465     3.0269   -21.6275     1.8764    -1.1942  -104.6055  -111.3789   -98.7626   -32.3818    -4.5863     0.4479   -40.8273   -57.3478    -7.5522   -42.1105   -59.7536   -55.5702   -31.6836   -58.2799   -19.9311     0.1499     1.7818   -10.7459    -1.3301   -19.5044   -10.4066   -24.9798   -11.1040   -19.7747    -3.3632    -5.8491    -3.7676    -3.4712    -4.7123     0.7468    -6.0274
   640.146 0.401E+08 0.207E-05   -7.3362   -1.9660  -42.9269  -24.4168  -18.4860   -48.8432     7.3016     3.0820   -21.6275     1.9022    -1.1263  -104.6147  -111.3673   -98.7786   -32.3473    -4.5312     0.5030   -40.7653   -57.2789    -7.4842   -42.0714   -59.7567   -55.5323   -31.6445   -58.2317   -19.9430     0.1816     1.8411   -10.7418    -1.3131   -19.4962   -10.3749   -24.8972   -11.0483   -19.7465    -3.3075    -5.7955    -3.6870    -3.3906    -4.6827     0.8020    -5.9743
   640.146 0.455E+08 0.235E-05   -7.3203   -1.9384  -42.9200  -24.3892  -18.4860   -48.7453     7.3567     3.1371   -21.6274     1.9266    -1.0589  -104.6237  -111.3557   -98.7946   -32.3128    -4.4760     0.5581   -40.7033   -57.2100    -7.4169   -42.0322   -59.7604   -55.4943   -31.6053   -58.1834   -19.9552     0.2129     1.8999   -10.7381    -1.2971   -19.4888   -10.3437   -24.8145   -10.9927   -19.7184    -3.2518    -5.7417    -3.6061    -3.3098    -4.6533     0.8571    -5.9211
   640.146 0.517E+08 0.267E-05   -7.3045   -1.9109  -42.9131  -24.3617  -18.4860   -48.6527     7.4118     3.1922   -21.6274     1.9498    -0.9922  -104.6326  -111.3440   -98.8104   -32.2784    -4.4209     0.6133   -40.6413   -57.1411    -7.3501   -41.9929   -59.7646   -55.4562   -31.5660   -58.1352   -19.9677     0.2438     1.9584   -10.7348    -1.2822   -19.4821   -10.3128   -24.7318   -10.9370   -19.6903    -3.1961    -5.6877    -3.5251    -3.2287    -4.6240     0.9122    -5.8676
   640.146 0.587E+08 0.303E-05   -7.2888   -1.8833  -42.9062  -24.3341  -18.4861   -48.5655     7.4670     3.2474   -21.6275     1.9716    -0.9262  -104.6415  -111.3321   -98.8261   -32.2439    -4.3658     0.6684   -40.5793   -57.0722    -7.2841   -41.9535   -59.7694   -55.4179   -31.5266   -58.0870   -19.9804     0.2744     2.0165   -10.7318    -1.2683   -19.4761   -10.2822   -24.6492   -10.8814   -19.6623    -3.1405    -5.6336    -3.4439    -3.1476    -4.5950     0.9673    -5.8140
   640.146 0.666E+08 0.345E-05   -7.2732   -1.8558  -42.8994  -24.3066  -18.4861   -48.4835     7.5221     3.3025   -21.6275     1.9921    -0.8608  -104.6502  -111.3202   -98.8418   -32.2095    -4.3107     0.7235   -40.5173   -57.0033    -7.2187   -41.9140   -59.7748   -55.3795   -31.4871   -58.0388   -19.9933     0.3046     2.0743   -10.7291    -1.2554   -19.4708   -10.2520   -24.5665   -10.8258   -19.6343    -3.0849    -5.5793    -3.3626    -3.0662    -4.5661     1.0225    -5.7602
   640.146 0.756E+08 0.391E-05   -7.2577   -1.8282  -42.8925  -24.2790  -18.4861   -48.4067     7.5772     3.3576   -21.6275     2.0113    -0.7961  -104.6589  -111.3082   -98.8573   -32.1751    -4.2555     0.7787   -40.4553   -56.9344    -7.1540   -41.8743   -59.7807   -55.3409   -31.4475   -57.9906   -20.0064     0.3346     2.1319   -10.7267    -1.2434   -19.4659   -10.2220   -24.4837   -10.7702   -19.6063    -3.0293    -5.5250    -3.2811    -2.9847    -4.5373     1.0776    -5.7063
   640.146 0.859E+08 0.444E-05   -7.2422   -1.8006  -42.8856  -24.2515  -18.4861   -48.3351     7.6324     3.4128   -21.6276     2.0292    -0.7320  -104.6675  -111.2961   -98.8728   -32.1407    -4.2004     0.8338   -40.3932   -56.8655    -7.0898   -41.8346   -59.7872   -55.3022   -31.4078   -57.9424   -20.0197     0.3643     2.1892   -10.7245    -1.2322   -19.4615   -10.1922   -24.4010   -10.7147   -19.5783    -2.9738    -5.4705    -3.1995    -2.9031    -4.5086     1.1327    -5.6523
   640.145 0.975E+08 0.504E-05   -7.2269   -1.7731  -42.8788  -24.2239  -18.4862   -48.2685     7.6875     3.4679   -21.6277     2.0458    -0.6686  -104.6760  -111.2839   -98.8882   -32.1063    -4.1452     0.8889   -40.3312   -56.7965    -7.0263   -41.7947   -59.7943   -55.2633   -31.3681   -57.8942   -20.0330     0.3939     2.2462   -10.7226    -1.2219   -19.4575   -10.1627   -24.3182   -10.6591   -19.5504    -2.9183    -5.4160    -3.1178    -2.8215    -4.4801     1.1878    -5.5981
   640.145 0.111E+09 0.572E-05   -7.2117   -1.7455  -42.8719  -24.1964  -18.4862   -48.2068     7.7426     3.5230   -21.6278     2.0613    -0.6058  -104.6844  -111.2716   -98.9035   -32.0719    -4.0900     0.9440   -40.2691   -56.7276    -6.9634   -41.7548   -59.8018   -55.2243   -31.3282   -57.8460   -20.0465     0.4232     2.3031   -10.7208    -1.2124   -19.4539   -10.1333   -24.2355   -10.6036   -19.5224    -2.8628    -5.3613    -3.0360    -2.7397    -4.4516     1.2430    -5.5439
   640.145 0.126E+09 0.650E-05   -7.1965   -1.7180  -42.8651  -24.1688  -18.4863   -48.1499     7.7978     3.5782   -21.6279     2.0755    -0.5435  -104.6927  -111.2593   -98.9188   -32.0375    -4.0348     0.9992   -40.2070   -56.6586    -6.9010   -41.7147   -59.8099   -55.1851   -31.2883   -57.7979   -20.0600     0.4524     2.3598   -10.7192    -1.2036   -19.4506   -10.1041   -24.1527   -10.5481   -19.4945    -2.8073    -5.3066    -2.9541    -2.6578    -4.4232     1.2981    -5.4896
   640.145 0.143E+09 0.738E-05   -7.1814   -1.6904  -42.8582  -24.1412  -18.4864   -48.0975     7.8529     3.6333   -21.6280     2.0886    -0.4819  -104.7010  -111.2469   -98.9340   -32.0031    -3.9796     1.0543   -40.1448   -56.5896    -6.8392   -41.6746   -59.8185   -55.1458   -31.2483   -57.7497   -20.0736     0.4814     2.4163   -10.7178    -1.1955   -19.4476   -10.0750   -24.0698   -10.4925   -19.4667    -2.7519    -5.2519    -2.8722    -2.5758    -4.3949     1.3533    -5.4352
   640.144 0.162E+09 0.838E-05   -7.1664   -1.6628  -42.8514  -24.1137  -18.4865   -48.0494     7.9080     3.6884   -21.6282     2.1006    -0.4208  -104.7093  -111.2344   -98.9492   -31.9688    -3.9244     1.1095   -40.0827   -56.5206    -6.7779   -41.6344   -59.8276   -55.1064   -31.2083   -57.7016   -20.0873     0.5102     2.4727   -10.7165    -1.1882   -19.4449   -10.0460   -23.9870   -10.4370   -19.4388    -2.6964    -5.1970    -2.7901    -2.4938    -4.3666     1.4084    -5.3808
   640.144 0.184E+09 0.951E-05   -7.1514   -1.6353  -42.8445  -24.0861  -18.4866   -48.0055     7.9632     3.7436   -21.6284     2.1116    -0.3602  -104.7174  -111.2219   -98.9643   -31.9345    -3.8692     1.1646   -40.0205   -56.4516    -6.7171   -41.5941   -59.8371   -55.0669   -31.1682   -57.6534   -20.1010     0.5390     2.5289   -10.7153    -1.1814   -19.4423   -10.0172   -23.9041   -10.3815   -19.4110    -2.6410    -5.1422    -2.7081    -2.4117    -4.3384     1.4635    -5.3263
   640.144 0.209E+09 0.108E-04   -7.1365   -1.6077  -42.8377  -24.0586  -18.4867   -47.9655     8.0183     3.7987   -21.6286     2.1216    -0.3000  -104.7256  -111.2093   -98.9794   -31.9001    -3.8140     1.2198   -39.9584   -56.3825    -6.6568   -41.5537   -59.8471   -55.0272   -31.1280   -57.6053   -20.1148     0.5677     2.5851   -10.7142    -1.1752   -19.4400    -9.9885   -23.8212   -10.3260   -19.3832    -2.5856    -5.0873    -2.6259    -2.3296    -4.3103     1.5187    -5.2717
   640.143 0.237E+09 0.123E-04   -7.1216   -1.5801  -42.8309  -24.0310  -18.4868   -47.9292     8.0735     3.8539   -21.6288     2.1307    -0.2404  -104.7337  -111.1967   -98.9945   -31.8658    -3.7587     1.2749   -39.8962   -56.3135    -6.5969   -41.5133   -59.8575   -54.9874   -31.0878   -57.5572   -20.1286     0.5963     2.6412   -10.7132    -1.1696   -19.4378    -9.9598   -23.7383   -10.2705   -19.3554    -2.5302    -5.0323    -2.5438    -2.2474    -4.2822     1.5738    -5.2171
   640.143 0.269E+09 0.139E-04   -7.1068   -1.5526  -42.8241  -24.0035  -18.4870   -47.8963     8.1286     3.9090   -21.6291     2.1389    -0.1812  -104.7418  -111.1840   -99.0095   -31.8316    -3.7035     1.3301   -39.8340   -56.2445    -6.5374   -41.4728   -59.8683   -54.9476   -31.0476   -57.5091   -20.1424     0.6247     2.6971   -10.7123    -1.1644   -19.4357    -9.9312   -23.6554   -10.2151   -19.3276    -2.4748    -4.9774    -2.4616    -2.1652    -4.2541     1.6290    -5.1625
   640.142 0.306E+09 0.158E-04   -7.0921   -1.5250  -42.8173  -23.9759  -18.4871   -47.8666     8.1838     3.9642   -21.6294     2.1463    -0.1224  -104.7498  -111.1713   -99.0245   -31.7973    -3.6482     1.3852   -39.7717   -56.1754    -6.4783   -41.4321   -59.8794   -54.9076   -31.0073   -57.4610   -20.1563     0.6532     2.7530   -10.7115    -1.1598   -19.4338    -9.9027   -23.5724   -10.1595   -19.2998    -2.4194    -4.9223    -2.3793    -2.0830    -4.2260     1.6841    -5.1079
   640.141 0.347E+09 0.180E-04   -7.0774   -1.4974  -42.8105  -23.9484  -18.4873   -47.8398     8.2390     4.0194   -21.6297     2.1530    -0.0639  -104.7578  -111.1586   -99.0396   -31.7630    -3.5928     1.4404   -39.7095   -56.1063    -6.4195   -41.3915   -59.8909   -54.8675   -30.9669   -57.4130   -20.1701     0.6815     2.8089   -10.7107    -1.1555   -19.4320    -9.8742   -23.4893   -10.1040   -19.2720    -2.3641    -4.8673    -2.2970    -2.0007    -4.1980     1.7393    -5.0531
   640.141 0.394E+09 0.204E-04   -7.0627   -1.4699  -42.8038  -23.9208  -18.4875   -47.8159     8.2942     4.0746   -21.6301     2.1590    -0.0058  -104.7658  -111.1459   -99.0545   -31.7288    -3.5375     1.4956   -39.6472   -56.0372    -6.3610   -41.3507   -59.9027   -54.8273   -30.9266   -57.3650   -20.1839     0.7099     2.8646   -10.7100    -1.1516   -19.4302    -9.8457   -23.4063   -10.0485   -19.2443    -2.3087    -4.8122    -2.2147    -1.9184    -4.1700     1.7945    -4.9984
   640.140 0.447E+09 0.231E-04   -7.0481   -1.4423  -42.7970  -23.8933  -18.4877   -47.7944     8.3493     4.1298   -21.6304     2.1644     0.0520  -104.7738  -111.1331   -99.0695   -31.6946    -3.4822     1.5508   -39.5849   -55.9681    -6.3028   -41.3099   -59.9147   -54.7871   -30.8862   -57.3169   -20.1978     0.7381     2.9203   -10.7094    -1.1481   -19.4286    -9.8173   -23.3232    -9.9930   -19.2165    -2.2533    -4.7571    -2.1323    -1.8360    -4.1419     1.8497    -4.9437
   640.139 0.508E+09 0.263E-04   -7.0335   -1.4147  -42.7903  -23.8658  -18.4880   -47.7752     8.4045     4.1849   -21.6309     2.1692     0.1095  -104.7818  -111.1203   -99.0845   -31.6604    -3.4268     1.6060   -39.5226   -55.8990    -6.2449   -41.2691   -59.9270   -54.7467   -30.8457   -57.2690   -20.2116     0.7664     2.9760   -10.7088    -1.1449   -19.4270    -9.7889   -23.2401    -9.9375   -19.1888    -2.1980    -4.7020    -2.0499    -1.7536    -4.1140     1.9049    -4.8889
   640.138 0.577E+09 0.298E-04   -7.0189   -1.3871  -42.7836  -23.8382  -18.4882   -47.7581     8.4597     4.2402   -21.6313     2.1734     0.1667  -104.7897  -111.1075   -99.0994   -31.6262    -3.3714     1.6612   -39.4603   -55.8299    -6.1872   -41.2282   -59.9396   -54.7063   -30.8053   -57.2210   -20.2255     0.7946     3.0317   -10.7082    -1.1420   -19.4254    -9.7605   -23.1569    -9.8819   -19.1611    -2.1426    -4.6468    -1.9675    -1.6712    -4.0860     1.9601    -4.8341
   640.137 0.655E+09 0.339E-04   -7.0044   -1.3596  -42.7769  -23.8107  -18.4885   -47.7429     8.5150     4.2954   -21.6318     2.1772     0.2237  -104.7977  -111.0946   -99.1144   -31.5921    -3.3160     1.7164   -39.3979   -55.7607    -6.1297   -41.1872   -59.9524   -54.6658   -30.7648   -57.1731   -20.2393     0.8228     3.0873   -10.7076    -1.1393   -19.4239    -9.7322   -23.0738    -9.8264   -19.1334    -2.0872    -4.5917    -1.8851    -1.5888    -4.0580     2.0153    -4.7793
   640.136 0.744E+09 0.385E-04   -6.9899   -1.3320  -42.7702  -23.7831  -18.4888   -47.7295     8.5702     4.3506   -21.6323     2.1806     0.2805  -104.8057  -111.0818   -99.1294   -31.5580    -3.2606     1.7716   -39.3355   -55.6916    -6.0723   -41.1461   -59.9654   -54.6253   -30.7243   -57.1252   -20.2532     0.8509     3.1428   -10.7071    -1.1369   -19.4224    -9.7038   -22.9905    -9.7708   -19.1057    -2.0319    -4.5365    -1.8026    -1.5063    -4.0300     2.0705    -4.7245
   640.134 0.845E+09 0.437E-04   -6.9755   -1.3044  -42.7636  -23.7556  -18.4891   -47.7176     8.6254     4.4058   -21.6329     2.1836     0.3371  -104.8137  -111.0690   -99.1444   -31.5239    -3.2052     1.8269   -39.2731   -55.6224    -6.0151   -41.1051   -59.9786   -54.5847   -30.6838   -57.0774   -20.2670     0.8791     3.1984   -10.7067    -1.1346   -19.4209    -9.6755   -22.9072    -9.7152   -19.0780    -1.9765    -4.4813    -1.7201    -1.4239    -4.0020     2.1257    -4.6697
   640.133 0.960E+09 0.496E-04   -6.9611   -1.2768  -42.7569  -23.7281  -18.4895   -47.7071     8.6807     4.4611   -21.6335     2.1862     0.3935  -104.8217  -111.0561   -99.1595   -31.4898    -3.1497     1.8821   -39.2107   -55.5532    -5.9581   -41.0639   -59.9920   -54.5440   -30.6433   -57.0296   -20.2808     0.9072     3.2540   -10.7062    -1.1326   -19.4194    -9.6471   -22.8239    -9.6596   -19.0503    -1.9211    -4.4260    -1.6376    -1.3414    -3.9740     2.1810    -4.6148
   640.131 0.109E+10 0.564E-04   -6.9467   -1.2492  -42.7503  -23.7005  -18.4898   -47.6979     8.7360     4.5164   -21.6341     2.1885     0.4497  -104.8298  -111.0433   -99.1745   -31.4558    -3.0941     1.9374   -39.1483   -55.4841    -5.9012   -41.0227   -60.0055   -54.5033   -30.6028   -56.9819   -20.2946     0.9353     3.3095   -10.7057    -1.1307   -19.4180    -9.6188   -22.7405    -9.6040   -19.0226    -1.8657    -4.3707    -1.5551    -1.2588    -3.9460     2.2363    -4.5600
   640.129 0.124E+10 0.640E-04   -6.9323   -1.2216  -42.7438  -23.6730  -18.4903   -47.6899     8.7913     4.5717   -21.6348     2.1905     0.5058  -104.8379  -111.0305   -99.1897   -31.4218    -3.0386     1.9927   -39.0858   -55.4149    -5.8443   -40.9815   -60.0192   -54.4626   -30.5623   -56.9342   -20.3084     0.9635     3.3650   -10.7053    -1.1289   -19.4165    -9.5904   -22.6571    -9.5483   -18.9949    -1.8103    -4.3155    -1.4725    -1.1763    -3.9180     2.2916    -4.5051
   640.127 0.141E+10 0.727E-04   -6.9179   -1.1940  -42.7373  -23.6455  -18.4907   -47.6829     8.8466     4.6270   -21.6355     2.1922     0.5617  -104.8460  -111.0177   -99.2048   -31.3878    -2.9830     2.0480   -39.0233   -55.3457    -5.7875   -40.9402   -60.0330   -54.4217   -30.5219   -56.8865   -20.3222     0.9916     3.4206   -10.7049    -1.1273   -19.4150    -9.5620   -22.5736    -9.4926   -18.9672    -1.7549    -4.2601    -1.3899    -1.0937    -3.8900     2.3469    -4.4502
   640.125 0.160E+10 0.826E-04   -6.9036   -1.1664  -42.7308  -23.6179  -18.4912   -47.6768     8.9020     4.6824   -21.6363     2.1938     0.6175  -104.8542  -111.0050   -99.2200   -31.3539    -2.9274     2.1034   -38.9607   -55.2765    -5.7308   -40.8988   -60.0470   -54.3809   -30.4814   -56.8390   -20.3360     1.0198     3.4761   -10.7045    -1.1258   -19.4135    -9.5336   -22.4900    -9.4369   -18.9395    -1.6994    -4.2048    -1.3073    -1.0111    -3.8620     2.4022    -4.3953
   640.122 0.181E+10 0.939E-04   -6.8892   -1.1388  -42.7243  -23.5904  -18.4917   -47.6716     8.9573     4.7377   -21.6371     2.1951     0.6732  -104.8624  -110.9922   -99.2353   -31.3200    -2.8717     2.1588   -38.8981   -55.2072    -5.6741   -40.8574   -60.0611   -54.3400   -30.4409   -56.7914   -20.3497     1.0479     3.5317   -10.7041    -1.1243   -19.4120    -9.5052   -22.4063    -9.3811   -18.9118    -1.6440    -4.1494    -1.2246    -0.9284    -3.8339     2.4576    -4.3404
   640.119 0.206E+10 0.107E-03   -6.8749   -1.1112  -42.7179  -23.5629  -18.4922   -47.6672     9.0127     4.7931   -21.6380     2.1962     0.7288  -104.8707  -110.9795   -99.2506   -31.2861    -2.8159     2.2142   -38.8355   -55.1379    -5.6175   -40.8159   -60.0753   -54.2991   -30.4005   -56.7439   -20.3635     1.0761     3.5873   -10.7038    -1.1229   -19.4104    -9.4767   -22.3226    -9.3253   -18.8842    -1.5885    -4.0940    -1.1419    -0.8457    -3.8059     2.5130    -4.2855
   640.116 0.234E+10 0.121E-03   -6.8606   -1.0835  -42.7115  -23.5353  -18.4928   -47.6634     9.0682     4.8486   -21.6390     2.1971     0.7843  -104.8790  -110.9668   -99.2660   -31.2523    -2.7602     2.2696   -38.7728   -55.0686    -5.5608   -40.7744   -60.0896   -54.2581   -30.3601   -56.6965   -20.3772     1.1043     3.6429   -10.7034    -1.1217   -19.4088    -9.4482   -22.2388    -9.2695   -18.8565    -1.5329    -4.0385    -1.0591    -0.7630    -3.7778     2.5684    -4.2305
   640.113 0.266E+10 0.138E-03   -6.8463   -1.0559  -42.7052  -23.5077  -18.4934   -47.6602     9.1237     4.9041   -21.6400     2.1979     0.8397  -104.8874  -110.9541   -99.2814   -31.2185    -2.7043     2.3251   -38.7101   -54.9993    -5.5042   -40.7328   -60.1041   -54.2170   -30.3197   -56.6491   -20.3909     1.1325     3.6985   -10.7030    -1.1204   -19.4072    -9.4197   -22.1549    -9.2136   -18.8288    -1.4774    -3.9830    -0.9763    -0.6802    -3.7496     2.6239    -4.1755
   640.110 0.302E+10 0.156E-03   -6.8320   -1.0282  -42.6989  -23.4802  -18.4940   -47.6576     9.1792     4.9596   -21.6410     2.1986     0.8950  -104.8959  -110.9415   -99.2969   -31.1847    -2.6484     2.3806   -38.6473   -54.9299    -5.4475   -40.6911   -60.1186   -54.1760   -30.2794   -56.6017   -20.4046     1.1607     3.7541   -10.7026    -1.1192   -19.4054    -9.3911   -22.0709    -9.1576   -18.8011    -1.4218    -3.9275    -0.8935    -0.5974    -3.7215     2.6794    -4.1205
   640.106 0.344E+10 0.178E-03   -6.8177   -1.0005  -42.6926  -23.4526  -18.4947   -47.6555     9.2348     5.0152   -21.6422     2.1991     0.9503  -104.9043  -110.9288   -99.3125   -31.1509    -2.5924     2.4362   -38.5844   -54.8604    -5.3908   -40.6493   -60.1332   -54.1348   -30.2391   -56.5543   -20.4183     1.1890     3.8099   -10.7022    -1.1180   -19.4037    -9.3624   -21.9867    -9.1015   -18.7733    -1.3661    -3.8719    -0.8106    -0.5144    -3.6932     2.7350    -4.0655
   640.103 0.391E+10 0.202E-03   -6.8034   -0.9728  -42.6863  -23.4250  -18.4954   -47.6538     9.2904     5.0708   -21.6433     2.1995     1.0054  -104.9129  -110.9162   -99.3281   -31.1171    -2.5364     2.4919   -38.5214   -54.7909    -5.3341   -40.6075   -60.1478   -54.0936   -30.1988   -56.5069   -20.4320     1.2173     3.8656   -10.7018    -1.1168   -19.4018    -9.3337   -21.9024    -9.0454   -18.7456    -1.3104    -3.8162    -0.7276    -0.4315    -3.6650     2.7906    -4.0104
   640.099 0.444E+10 0.230E-03   -6.7891   -0.9450  -42.6800  -23.3974  -18.4961   -47.6525     9.3461     5.1265   -21.6446     2.1998     1.0605  -104.9214  -110.9035   -99.3438   -31.0833    -2.4802     2.5476   -38.4583   -54.7212    -5.2772   -40.5655   -60.1626   -54.0523   -30.1586   -56.4595   -20.4456     1.2457     3.9214   -10.7014    -1.1157   -19.3999    -9.3049   -21.8180    -8.9892   -18.7178    -1.2547    -3.7605    -0.6446    -0.3485    -3.6367     2.8463    -3.9553
   640.096 0.505E+10 0.261E-03   -6.7747   -0.9173  -42.6736  -23.3697  -18.4968   -47.6516     9.4019     5.1823   -21.6458     2.2001     1.1154  -104.9298  -110.8908   -99.3594   -31.0495    -2.4240     2.6033   -38.3950   -54.6513    -5.2204   -40.5235   -60.1774   -54.0109   -30.1185   -56.4119   -20.4592     1.2741     3.9772   -10.7010    -1.1145   -19.3978    -9.2760   -21.7335    -8.9330   -18.6900    -1.1989    -3.7048    -0.5615    -0.2654    -3.6083     2.9021    -3.9002
   640.092 0.574E+10 0.297E-03   -6.7604   -0.8894  -42.6673  -23.3420  -18.4976   -47.6510     9.4577     5.2381   -21.6472     2.2002     1.1703  -104.9383  -110.8780   -99.3751   -31.0157    -2.3676     2.6591   -38.3316   -54.5812    -5.1634   -40.4813   -60.1922   -53.9695   -30.0784   -56.3642   -20.4727     1.3026     4.0332   -10.7005    -1.1133   -19.3956    -9.2471   -21.6487    -8.8766   -18.6622    -1.1430    -3.6489    -0.4783    -0.1823    -3.5799     2.9579    -3.8450
   640.090 0.653E+10 0.338E-03   -6.7459   -0.8615  -42.6608  -23.3142  -18.4984   -47.6507     9.5136     5.2940   -21.6485     2.2003     1.2251  -104.9466  -110.8652   -99.3908   -30.9817    -2.3112     2.7151   -38.2679   -54.5109    -5.1063   -40.4389   -60.2070   -53.9279   -30.0384   -56.3163   -20.4862     1.3312     4.0891   -10.7000    -1.1121   -19.3933    -9.2180   -21.5638    -8.8201   -18.6343    -1.0870    -3.5930    -0.3951    -0.0990    -3.5513     3.0138    -3.7897
   640.087 0.743E+10 0.384E-03   -6.7315   -0.8336  -42.6542  -23.2863  -18.4991   -47.6507     9.5696     5.3500   -21.6499     2.2003     1.2797  -104.9548  -110.8521   -99.4063   -30.9476    -2.2546     2.7710   -38.2040   -54.4402    -5.0490   -40.3964   -60.2218   -53.8861   -29.9984   -56.2680   -20.4996     1.3598     4.1452   -10.6994    -1.1108   -19.3908    -9.1887   -21.4786    -8.7634   -18.6064    -1.0310    -3.5370    -0.3117    -0.0157    -3.5227     3.0697    -3.7345
   640.086 0.845E+10 0.437E-03   -6.7169   -0.8056  -42.6474  -23.2584  -18.4999   -47.6509     9.6257     5.4061   -21.6513     2.2002     1.3342  -104.9626  -110.8389   -99.4218   -30.9134    -2.1979     2.8271   -38.1398   -54.3690    -4.9917   -40.3537   -60.2366   -53.8441   -29.9585   -56.2194   -20.5128     1.3886     4.2013   -10.6987    -1.1095   -19.3881    -9.1594   -21.3932    -8.7067   -18.5783    -0.9749    -3.4809    -0.2283     0.0676    -3.4940     3.1258    -3.6791
   640.087 0.962E+10 0.498E-03   -6.7023   -0.7775  -42.6403  -23.2303  -18.5006   -47.6513     9.6818     5.4622   -21.6527     2.2001     1.3886  -104.9702  -110.8254   -99.4371   -30.8790    -2.1410     2.8833   -38.0751   -54.2973    -4.9341   -40.3107   -60.2512   -53.8019   -29.9186   -56.1701   -20.5259     1.4174     4.2575   -10.6979    -1.1080   -19.3851    -9.1298   -21.3075    -8.6498   -18.5502    -0.9187    -3.4248    -0.1448     0.1511    -3.4652     3.1819    -3.6237
   640.089 0.110E+11 0.567E-03   -6.6876   -0.7493  -42.6328  -23.2020  -18.5012   -47.6519     9.7381     5.5185   -21.6541     2.2000     1.4429  -104.9771  -110.8115   -99.4521   -30.8443    -2.0839     2.9395   -38.0100   -54.2249    -4.8764   -40.2674   -60.2657   -53.7594   -29.8788   -56.1201   -20.5389     1.4464     4.3139   -10.6970    -1.1065   -19.3818    -9.1000   -21.2216    -8.5927   -18.5219    -0.8624    -3.3685    -0.0613     0.2346    -3.4363     3.2382    -3.5682
   640.093 0.125E+11 0.645E-03   -6.6727   -0.7211  -42.6250  -23.1736  -18.5017   -47.6526     9.7943     5.5747   -21.6554     2.1998     1.4968  -104.9835  -110.7971   -99.4666   -30.8093    -2.0269     2.9957   -37.9445   -54.1520    -4.8187   -40.2239   -60.2798   -53.7168   -29.8392   -56.0693   -20.5516     1.4754     4.3701   -10.6959    -1.1048   -19.3782    -9.0701   -21.1355    -8.5356   -18.4936    -0.8062    -3.3123     0.0221     0.3179    -3.4073     3.2943    -3.5128
   640.101 0.142E+11 0.734E-03   -6.6577   -0.6927  -42.6165  -23.1449  -18.5021   -47.6534     9.8508     5.6311   -21.6566     2.1996     1.5506  -104.9890  -110.7821   -99.4807   -30.7737    -1.9695     3.0522   -37.8781   -54.0777    -4.7606   -40.1799   -60.2937   -53.6735   -29.7995   -56.0172   -20.5640     1.5047     4.4266   -10.6947    -1.1030   -19.3742    -9.0398   -21.0489    -8.4781   -18.4651    -0.7497    -3.2559     0.1058     0.4016    -3.3780     3.3508    -3.4571
   640.112 0.162E+11 0.836E-03   -6.6425   -0.6641  -42.6074  -23.1160  -18.5022   -47.6542     9.9073     5.6877   -21.6577     2.1994     1.6043  -104.9935  -110.7663   -99.4942   -30.7376    -1.9119     3.1087   -37.8110   -54.0023    -4.7022   -40.1354   -60.3072   -53.6298   -29.7598   -55.9636   -20.5761     1.5342     4.4832   -10.6931    -1.1009   -19.3697    -9.0091   -20.9618    -8.4205   -18.4363    -0.6931    -3.1994     0.1896     0.4853    -3.3486     3.4073    -3.4014
   640.128 0.184E+11 0.953E-03   -6.6271   -0.6353  -42.5887  -23.0867  -18.5022   -47.6551     9.9640     5.7444   -21.6586     2.1992     1.6576  -104.9880  -110.7495   -99.5069   -30.6922    -1.8540     3.1654   -37.7342   -53.9081    -4.6435   -40.0903   -60.3202   -53.5854   -29.7201   -55.8823   -20.5878     1.5639     4.5399   -10.6913    -1.0987   -19.3647    -8.9781   -20.8743    -8.3625   -18.4073    -0.6364    -3.1428     0.2734     0.5690    -3.3189     3.4640    -3.3455
   640.150 0.210E+11 0.109E-02   -6.6113   -0.6063  -42.5273  -23.0570  -18.5018   -47.6559    10.0208     5.8012   -21.6592     2.1990     1.7107  -104.9394  -110.7316   -99.5186   -30.6042    -1.7959     3.2222   -37.6146   -53.7289    -4.5845   -40.0446   -60.3325   -53.5404   -29.6804   -55.6740   -20.5990     1.5938     4.5968   -10.6892    -1.0961   -19.3591    -8.9467   -20.7863    -8.3044   -18.3781    -0.5795    -3.0860     0.3572     0.6527    -3.2890     3.5207    -3.2895
   640.179 0.239E+11 0.124E-02   -6.5953   -0.5770  -42.4651  -23.0268  -18.5010   -47.6566    10.0777     5.8581   -21.6595     2.1988     1.7635  -104.8893  -110.7123   -99.5290   -30.5158    -1.7375     3.2791   -37.4944   -53.5487    -4.5252   -39.9981   -60.3440   -53.4946   -29.6406   -55.4647   -20.6096     1.6239     4.6537   -10.6866    -1.0932   -19.3527    -8.9148   -20.6977    -8.2459   -18.3485    -0.5226    -3.0292     0.4410     0.7364    -3.2588     3.5776    -3.2334
   640.216 0.273E+11 0.141E-02   -6.5789   -0.5475  -42.4544  -22.9961  -18.4998   -47.6572    10.1347     5.9151   -21.6595     2.1987     1.8159  -104.8900  -110.6914   -99.5380   -30.4792    -1.6789     3.3361   -37.4256   -53.4722    -4.4656   -39.9508   -60.3545   -53.4478   -29.6008   -55.4114   -20.6195     1.6543     4.7107   -10.6835    -1.0900   -19.3454    -8.8823   -20.6086    -8.1872   -18.3185    -0.4656    -2.9724     0.5248     0.8201    -3.2283     3.6346    -3.1772
   640.263 0.311E+11 0.161E-02   -6.5621   -0.5177  -42.4852  -22.9647  -18.4981   -47.6576    10.1918     5.9722   -21.6589     2.1986     1.8678  -104.9311  -110.6684   -99.5452   -30.4844    -1.6199     3.3932   -37.3983   -53.4793    -4.4056   -39.9025   -60.3638   -53.3999   -29.5608   -55.4841   -20.6287     1.6851     4.7679   -10.6799    -1.0863   -19.3372    -8.8493   -20.5188    -8.1281   -18.2882    -0.4085    -2.9154     0.6086     0.9037    -3.1975     3.6917    -3.1208
   640.323 0.355E+11 0.184E-02   -6.5447   -0.4874  -42.3064  -22.9324  -18.4955   -47.6576    10.2490     6.0294   -21.6576     2.1986     1.9194  -104.7614  -110.6427   -99.5499   -30.2807    -1.5606     3.4504   -37.1616   -53.0687    -4.3451   -39.8528   -60.3714   -53.3505   -29.5204   -54.9310   -20.6367     1.7163     4.8251   -10.6755    -1.0821   -19.3278    -8.8154   -20.4281    -8.0686   -18.2572    -0.3512    -2.8584     0.6923     0.9872    -3.1662     3.7488    -3.0642
   640.395 0.405E+11 0.210E-02   -6.5268   -0.4568  -42.2296  -22.8995  -18.4924   -47.6574    10.3063     6.0867   -21.6558     2.1987     1.9704  -104.6927  -110.6148   -99.5526   -30.1794    -1.5009     3.5077   -37.0271   -52.8632    -4.2842   -39.8021   -60.3778   -53.2999   -29.4799   -54.6861   -20.6438     1.7478     4.8824   -10.6705    -1.0774   -19.3173    -8.7808   -20.3368    -8.0088   -18.2258    -0.2939    -2.8014     0.7758     1.0706    -3.1346     3.8061    -3.0076
   640.482 0.462E+11 0.240E-02   -6.5083   -0.4257  -42.1642  -22.8656  -18.4883   -47.6567    10.3637     6.1441   -21.6532     2.1989     2.0209  -104.6339  -110.5839   -99.5525   -30.0901    -1.4409     3.5651   -36.9042   -52.6817    -4.2229   -39.7500   -60.3822   -53.2477   -29.4391   -54.4780   -20.6497     1.7797     4.9398   -10.6646    -1.0721   -19.3054    -8.7454   -20.2447    -7.9486   -18.1938    -0.2365    -2.7443     0.8592     1.1537    -3.1025     3.8634    -2.9507
   640.586 0.528E+11 0.274E-02   -6.4891   -0.3941  -42.1191  -22.8306  -18.4832   -47.6555    10.4211     6.2015   -21.6496     2.1992     2.0708  -104.5938  -110.5494   -99.5491   -30.0219    -1.3805     3.6225   -36.8020   -52.5427    -4.1611   -39.6963   -60.3845   -53.1936   -29.3979   -54.3345   -20.6542     1.8121     4.9973   -10.6578    -1.0660   -19.2920    -8.7090   -20.1517    -7.8880   -18.1610    -0.1791    -2.6872     0.9424     1.2366    -3.0699     3.9208    -2.8937
   640.710 0.603E+11 0.313E-02   -6.4690   -0.3619  -42.0565  -22.7944  -18.4769   -47.6536    10.4786     6.2590   -21.6449     2.1997     2.1201  -104.5342  -110.5110   -99.5420   -29.9369    -1.3197     3.6800   -36.6826   -52.3705    -4.0987   -39.6407   -60.3843   -53.1374   -29.3561   -54.1419   -20.6571     1.8451     5.0548   -10.6498    -1.0592   -19.2769    -8.6715   -20.0577    -7.8269   -18.1275    -0.1216    -2.6301     1.0254     1.3192    -3.0367     3.9783    -2.8364
   640.857 0.688E+11 0.358E-02   -6.4481   -0.3290  -41.9685  -22.7568  -18.4693   -47.6509    10.5362     6.3166   -21.6390     2.2004     2.1688  -104.4470  -110.4680   -99.5307   -29.8275    -1.2585     3.7376   -36.5384   -52.1498    -4.0358   -39.5832   -60.3812   -53.0788   -29.3136   -53.8777   -20.6582     1.8786     5.1124   -10.6407    -1.0516   -19.2598    -8.6329   -19.9626    -7.7653   -18.0930    -0.0640    -2.5730     1.1080     1.4015    -3.0029     4.0358    -2.7789
   641.029 0.786E+11 0.408E-02   -6.4261   -0.2955  -42.0012  -22.7177  -18.4602   -47.6474    10.5938     6.3742   -21.6316     2.2013     2.2169  -104.4781  -110.4200   -99.5147   -29.8398    -1.1968     3.7952   -36.5155   -52.1733    -3.9723   -39.5235   -60.3750   -53.0177   -29.2703   -53.9806   -20.6574     1.9127     5.1700   -10.6302    -1.0430   -19.2408    -8.5930   -19.8664    -7.7033   -18.0576    -0.0064    -2.5160     1.1903     1.4834    -2.9685     4.0934    -2.7212
   641.229 0.897E+11 0.469E-02   -6.4031   -0.2612  -41.8268  -22.6769  -18.4494   -47.6428    10.6514     6.4318   -21.6225     2.2025     2.2642  -104.2994  -110.3664   -99.4933   -29.6462    -1.1346     3.8528   -36.2862   -51.7855    -3.9082   -39.4613   -60.3653   -52.9537   -29.2260   -53.4676   -20.6544     1.9474     5.2276   -10.6182    -1.0334   -19.2195    -8.5517   -19.7690    -7.6407   -18.0211     0.0512    -2.4590     1.2721     1.5647    -2.9334     4.1509    -2.6633
   641.460 0.102E+12 0.535E-02   -6.3789   -0.2260  -41.7961  -22.6343  -18.4366   -47.6371    10.7090     6.4894   -21.6117     2.2040     2.3110  -104.2614  -110.3067   -99.4662   -29.5975    -1.0719     3.9104   -36.2015   -51.6883    -3.8435   -39.3966   -60.3517   -52.8865   -29.1806   -53.3916   -20.6490     1.9829     5.2853   -10.6046    -1.0227   -19.1958    -8.5089   -19.6704    -7.5775   -17.9834     0.1089    -2.4021     1.3535     1.6456    -2.8974     4.2085    -2.6051
   641.725 0.117E+12 0.614E-02   -6.3534   -0.1899  -41.6806  -22.5896  -18.4219   -47.6301    10.7666     6.5470   -21.5988     2.2058     2.3571  -104.1352  -110.2402   -99.4327   -29.4653    -1.0087     3.9680   -36.0329   -51.4251    -3.7781   -39.3290   -60.3338   -52.8159   -29.1338   -53.0677   -20.6410     2.0191     5.3429   -10.5892    -1.0108   -19.1695    -8.4645   -19.5704    -7.5138   -17.9445     0.1665    -2.3454     1.4344     1.7258    -2.8607     4.2661    -2.5465
   642.027 0.134E+12 0.702E-02   -6.3265   -0.1528  -41.6138  -22.5427  -18.4048   -47.6216    10.8242     6.6046   -21.5838     2.2080     2.4025  -104.0542  -110.1664   -99.3921   -29.3834    -0.9450     4.0256   -35.9140   -51.2633    -3.7120   -39.2584   -60.3112   -52.7416   -29.0854   -52.8971   -20.6303     2.0561     5.4005   -10.5719    -0.9977   -19.1405    -8.4185   -19.4689    -7.4494   -17.9041     0.2241    -2.2887     1.5147     1.8054    -2.8231     4.3236    -2.4877
   642.369 0.152E+12 0.803E-02   -6.2980   -0.1146  -41.5372  -22.4935  -18.3853   -47.6116    10.8817     6.6621   -21.5663     2.2106     2.4474  -103.9594  -110.0846   -99.3439   -29.2933    -0.8808     4.0832   -35.7867   -51.0863    -3.6452   -39.1844   -60.2836   -52.6633   -29.0352   -52.7050   -20.6165     2.0939     5.4580   -10.5526    -0.9831   -19.1085    -8.3706   -19.3660    -7.3844   -17.8622     0.2817    -2.2323     1.5943     1.8842    -2.7846     4.3811    -2.4285
   642.754 0.174E+12 0.913E-02   -6.2680   -0.0753  -41.4936  -22.4418  -18.3631   -47.5997    10.9392     6.7196   -21.5461     2.2136     2.4918  -103.8933  -109.9941   -99.2873   -29.2379    -0.8159     4.1406   -35.6936   -50.9801    -3.5778   -39.1069   -60.2504   -52.5806   -28.9829   -52.6203   -20.5994     2.1327     5.5155   -10.5310    -0.9672   -19.0733    -8.3207   -19.2616    -7.3188   -17.8187     0.3392    -2.1760     1.6732     1.9623    -2.7450     4.4385    -2.3689
   643.187 0.199E+12 0.105E-01   -6.2362   -0.0347  -41.3608  -22.3872  -18.3380   -47.5859    10.9966     6.7770   -21.5230     2.2172     2.5358  -103.7335  -109.8943   -99.2219   -29.0952    -0.7505     4.1981   -35.5130   -50.7008    -3.5095   -39.0256   -60.2112   -52.4933   -28.9283   -52.2772   -20.5789     2.1723     5.5730   -10.5070    -0.9496   -19.0348    -8.2688   -19.1555    -7.2525   -17.7735     0.3966    -2.1200     1.7514     2.0395    -2.7045     4.4959    -2.3089
   643.671 0.227E+12 0.120E-01   -6.2026    0.0072  -41.2520  -22.3298  -18.3097   -47.5700    11.0540     6.8344   -21.4969     2.2213     2.5794  -103.5927  -109.7846   -99.1469   -28.9784    -0.6845     4.2554   -35.3579   -50.4749    -3.4406   -38.9403   -60.1657   -52.4010   -28.8711   -52.0158   -20.5546     2.2130     5.6303   -10.4806    -0.9305   -18.9928    -8.2148   -19.0476    -7.1854   -17.7263     0.4539    -2.0641     1.8287     2.1158    -2.6628     4.5532    -2.2484
   644.208 0.259E+12 0.136E-01   -6.1670    0.0506  -41.2032  -22.2693  -18.2782   -47.5518    11.1112     6.8916   -21.4674     2.2260     2.6228  -103.5067  -109.6644   -99.0617   -28.9238    -0.6178     4.3126   -35.2646   -50.3750    -3.3708   -38.8508   -60.1133   -52.3035   -28.8110   -51.9446   -20.5264     2.2547     5.6875   -10.4514    -0.9097   -18.9470    -8.1585   -18.9380    -7.1176   -17.6773     0.5111    -2.0086     1.9052     2.1912    -2.6200     4.6103    -2.1875
   644.801 0.295E+12 0.156E-01   -6.1293    0.0953  -41.0662  -22.2055  -18.2432   -47.5313    11.1683     6.9487   -21.4345     2.2314     2.6659  -103.3270  -109.5331   -98.9659   -28.7830    -0.5505     4.3697   -35.0848   -50.1047    -3.3003   -38.7569   -60.0539   -52.2005   -28.7477   -51.6194   -20.4941     2.2975     5.7447   -10.4195    -0.8871   -18.8975    -8.0998   -18.8266    -7.0491   -17.6261     0.5683    -1.9533     1.9808     2.2655    -2.5760     4.6674    -2.1261
   645.454 0.336E+12 0.178E-01   -6.0896    0.1416  -40.9417  -22.1384  -18.2045   -47.5082    11.2252     7.0056   -21.3979     2.2374     2.7090  -103.1541  -109.3903   -98.8590   -28.6572    -0.4826     4.4267   -34.9197   -49.8664    -3.2290   -38.6584   -59.9871   -52.0917   -28.6810   -51.3436   -20.4575     2.3413     5.8016   -10.3847    -0.8626   -18.8440    -8.0388   -18.7133    -6.9798   -17.5729     0.6252    -1.8983     2.0554     2.3387    -2.5308     4.7243    -2.0642
   646.168 0.383E+12 0.202E-01   -6.0477    0.1894  -40.8226  -22.0678  -18.1621   -47.4826    11.2821     7.0624   -21.3575     2.2440     2.7522  -102.9808  -109.2357   -98.7407   -28.5390    -0.4140     4.4835   -34.7620   -49.6453    -3.1568   -38.5552   -59.9126   -51.9772   -28.6107   -51.0951   -20.4166     2.3863     5.8584   -10.3469    -0.8363   -18.7865    -7.9753   -18.5981    -6.9097   -17.5174     0.6821    -1.8437     2.1290     2.4108    -2.4844     4.7810    -2.0018
   646.943 0.437E+12 0.230E-01   -6.0036    0.2388  -40.7162  -21.9938  -18.1160   -47.4544    11.3387     7.1191   -21.3134     2.2514     2.7954  -102.8142  -109.0693   -98.6109   -28.4358    -0.3448     4.5401   -34.6190   -49.4564    -3.0840   -38.4474   -59.8306   -51.8568   -28.5368   -50.8964   -20.3713     2.4324     5.9151   -10.3062    -0.8082   -18.7249    -7.9093   -18.4810    -6.8389   -17.4597     0.7387    -1.7893     2.2016     2.4818    -2.4367     4.8376    -1.9389
   647.780 0.497E+12 0.262E-01   -5.9574    0.2897  -40.6141  -21.9163  -18.0662   -47.4235    11.3952     7.1756   -21.2655     2.2595     2.8388  -102.6461  -108.8912   -98.4698   -28.3393    -0.2750     4.5966   -34.4824   -49.2829    -3.0104   -38.3349   -59.7409   -51.7306   -28.4591   -50.7223   -20.3216     2.4796     5.9716   -10.2625    -0.7782   -18.6594    -7.8410   -18.3620    -6.7673   -17.3999     0.7952    -1.7353     2.2732     2.5518    -2.3878     4.8941    -1.8755
   648.674 0.566E+12 0.298E-01   -5.9092    0.3421  -40.4786  -21.8356  -18.0128   -47.3902    11.4516     7.2320   -21.2141     2.2682     2.8825  -102.4391  -108.7020   -98.3180   -28.2115    -0.2046     4.6530   -34.3143   -49.0488    -2.9361   -38.2181   -59.6442   -51.5991   -28.3778   -50.4586   -20.2679     2.5278     6.0280   -10.2161    -0.7465   -18.5902    -7.7704   -18.2414    -6.6950   -17.3380     0.8516    -1.6815     2.3439     2.6206    -2.3378     4.9504    -1.8115
   649.625 0.644E+12 0.339E-01   -5.8590    0.3958  -40.3921  -21.7519  -17.9562   -47.3545    11.5078     7.2882   -21.1594     2.2775     2.9264  -102.2759  -108.5024   -98.1561   -28.1348    -0.1337     4.7092   -34.1972   -48.9189    -2.8612   -38.0972   -59.5407   -51.4623   -28.2932   -50.3525   -20.2104     2.5769     6.0842   -10.1671    -0.7131   -18.5175    -7.6977   -18.1191    -6.6221   -17.2742     0.9078    -1.6281     2.4137     2.6885    -2.2866     5.0066    -1.7472
   650.624 0.733E+12 0.386E-01   -5.8073    0.4506  -40.2190  -21.6656  -17.8967   -47.3169    11.5639     7.3442   -21.1017     2.2874     2.9704  -102.0217  -108.2939   -97.9855   -27.9732    -0.0623     4.7653   -33.9950   -48.6208    -2.7858   -37.9728   -59.4314   -51.3212   -28.2055   -49.9954   -20.1495     2.6269     6.1403   -10.1158    -0.6784   -18.4417    -7.6232   -17.9954    -6.5486   -17.2087     0.9639    -1.5749     2.4827     2.7555    -2.2346     5.0626    -1.6824
   651.664 0.834E+12 0.439E-01   -5.7542    0.5064  -40.1227  -21.5772  -17.8349   -47.2777    11.6198     7.4002   -21.0418     2.2978     3.0147  -101.8407  -108.0781   -97.8079   -27.8899     0.0094     4.8212   -33.8709   -48.4807    -2.7099   -37.8455   -59.3174   -51.1764   -28.1155   -49.8761   -20.0860     2.6776     6.1962   -10.0628    -0.6426   -18.3636    -7.5473   -17.8706    -6.4746   -17.1419     1.0199    -1.5218     2.5512     2.8219    -2.1818     5.1185    -1.6173
   652.738 0.949E+12 0.501E-01   -5.7000    0.5631  -40.0090  -21.4870  -17.7712   -47.2371    11.6758     7.4562   -20.9799     2.3085     3.0591  -101.6393  -107.8563   -97.6244   -27.7904     0.0815     4.8772   -33.7305   -48.3092    -2.6337   -37.7158   -59.1996   -51.0287   -28.0235   -49.7105   -20.0203     2.7288     6.2522   -10.0083    -0.6058   -18.2834    -7.4701   -17.7448    -6.4002   -17.0739     1.0758    -1.4689     2.6191     2.8877    -2.1284     5.1744    -1.5520
   653.834 0.108E+13 0.570E-01   -5.6452    0.6202  -39.8229  -21.3957  -17.7063   -47.1956    11.7317     7.5121   -20.9169     2.3195     3.1034  -101.3636  -107.6309   -97.4375   -27.6191     0.1538     4.9331   -33.5182   -47.9949    -2.5572   -37.5847   -59.0794   -50.8792   -27.9305   -49.3312   -19.9533     2.7804     6.3081    -9.9529    -0.5685   -18.2021    -7.3923   -17.6183    -6.3255   -17.0052     1.1318    -1.4160     2.6868     2.9533    -2.0746     5.2303    -1.4864
   654.954 0.123E+13 0.650E-01   -5.5896    0.6778  -39.6856  -21.3033  -17.6402   -47.1534    11.7876     7.5680   -20.8526     2.3308     3.1478  -101.1349  -107.4016   -97.2469   -27.4973     0.2264     4.9890   -33.3553   -47.7803    -2.4805   -37.4520   -58.9568   -50.7277   -27.8362   -49.1021   -19.8849     2.8324     6.3641    -9.8965    -0.5306   -18.1194    -7.3136   -17.4912    -6.2505   -16.9358     1.1877    -1.3631     2.7544     3.0186    -2.0204     5.2862    -1.4206
   656.102 0.140E+13 0.740E-01   -5.5332    0.7362  -39.5365  -21.2095  -17.5727   -47.1100    11.8436     7.6240   -20.7868     2.3424     3.1923  -100.8920  -107.1675   -97.0517   -27.3646     0.2994     5.0450   -33.1814   -47.5449    -2.4034   -37.3174   -58.8311   -50.5738   -27.7403   -48.8426   -19.8147     2.8848     6.4201    -9.8389    -0.4919   -18.0351    -7.2340   -17.3631    -6.1750   -16.8654     1.2437    -1.3102     2.8216     3.0836    -1.9656     5.3422    -1.3544
   657.298 0.159E+13 0.844E-01   -5.4752    0.7956  -39.3276  -21.1131  -17.5025   -47.0649    11.8996     7.6800   -20.7184     2.3545     3.2373  -100.5854  -106.9252   -96.8485   -27.1737     0.3729     5.1010   -32.9491   -47.1946    -2.3257   -37.1794   -58.7001   -50.4157   -27.6414   -48.4119   -19.7416     2.9381     6.4761    -9.7794    -0.4520   -17.9481    -7.1527   -17.2336    -6.0989   -16.7934     1.2997    -1.2574     2.8884     3.1480    -1.9099     5.3981    -1.2878
   658.572 0.181E+13 0.962E-01   -5.4146    0.8570  -39.1069  -21.0126  -17.4278   -47.0166    11.9555     7.7359   -20.6454     2.3675     3.2831  -100.2598  -106.6686   -96.6317   -26.9737     0.4472     5.1569   -32.7073   -46.8286    -2.2471   -37.0358   -58.5600   -50.2505   -27.5374   -47.9596   -19.6633     2.9927     6.5320    -9.7162    -0.4099   -17.8563    -7.0685   -17.1017    -6.0218   -16.7187     1.3557    -1.2049     2.9541     3.2113    -1.8527     5.4540    -1.2204
   659.968 0.205E+13 0.110E+00   -5.3499    0.9213  -38.8675  -20.9056  -17.3461   -46.9633    12.0113     7.7916   -20.5654     2.3818     3.3305   -99.9045  -106.3900   -96.3934   -26.7593     0.5228     5.2127   -32.4507   -46.4380    -2.1671   -36.8834   -58.4057   -50.0744   -27.4251   -47.4731   -19.5769     3.0495     6.5877    -9.6476    -0.3643   -17.7572    -6.9799   -16.9662    -5.9431   -16.6398     1.4114    -1.1527     3.0181     3.2726    -1.7932     5.5097    -1.1520
   661.507 0.233E+13 0.125E+00   -5.2805    0.9890  -38.6062  -20.7911  -17.2561   -46.9042    12.0666     7.8470   -20.4770     2.3978     3.3797   -99.5145  -106.0854   -96.1300   -26.5281     0.5997     5.2680   -32.1768   -46.0186    -2.0856   -36.7209   -58.2346   -49.8855   -27.3030   -46.9470   -19.4809     3.1086     6.6430    -9.5726    -0.3148   -17.6494    -6.8860   -16.8266    -5.8628   -16.5561     1.4667    -1.1013     3.0800     3.3316    -1.7310     5.5650    -1.0824
   663.218 0.265E+13 0.142E+00   -5.2055    1.0607  -38.3190  -20.6675  -17.1563   -46.8382    12.1214     7.9018   -20.3786     2.4158     3.4312   -99.0830  -105.7498   -95.8365   -26.2771     0.6781     5.3228   -31.8827   -45.5655    -2.0024   -36.5463   -58.0434   -49.6814   -27.1691   -46.3738   -19.3735     3.1705     6.6978    -9.4899    -0.2604   -17.5312    -6.7861   -16.6825    -5.7807   -16.4667     1.5215    -1.0508     3.1390     3.3874    -1.6657     5.6198    -1.0116
   665.111 0.300E+13 0.161E+00   -5.1246    1.1366  -38.0049  -20.5346  -17.0462   -46.7650    12.1758     7.9561   -20.2698     2.4357     3.4850   -98.6086  -105.3819   -95.5117   -26.0056     0.7581     5.3771   -31.5674   -45.0773    -1.9174   -36.3589   -57.8313   -49.4614   -27.0229   -45.7523   -19.2543     3.2354     6.7522    -9.3991    -0.2011   -17.4022    -6.6797   -16.5333    -5.6964   -16.3713     1.5759    -1.0011     3.1953     3.4403    -1.5970     5.6741    -0.9393
   667.176 0.339E+13 0.183E+00   -5.0383    1.2161  -37.6665  -20.3931  -16.9266   -46.6850    12.2292     8.0096   -20.1514     2.4577     3.5408   -98.0947  -104.9841   -95.1576   -25.7158     0.8392     5.4306   -31.2337   -44.5584    -1.8312   -36.1602   -57.5997   -49.2270   -26.8654   -45.0879   -19.1239     3.3027     6.8056    -9.3009    -0.1372   -17.2633    -6.5677   -16.3802    -5.6108   -16.2705     1.6293    -0.9526     3.2484     3.4896    -1.5256     5.7276    -0.8662
   669.415 0.383E+13 0.207E+00   -4.9468    1.2993  -37.3042  -20.2433  -16.7975   -46.5984    12.2818     8.0622   -20.0234     2.4815     3.5984   -97.5422  -104.5568   -94.7747   -25.4083     0.9213     5.4832   -30.8820   -44.0096    -1.7439   -35.9502   -57.3488   -48.9783   -26.6968   -44.3821   -18.9826     3.3725     6.8582    -9.1954    -0.0688   -17.1146    -6.4501   -16.2231    -5.5236   -16.1643     1.6820    -0.9052     3.2984     3.5355    -1.4513     5.7802    -0.7922
   671.802 0.432E+13 0.234E+00   -4.8509    1.3855  -36.9231  -20.0865  -16.6607   -46.5063    12.3337     8.1140   -19.8875     2.5070     3.6574   -96.9586  -104.1052   -94.3680   -25.0869     1.0042     5.5350   -30.5161   -43.4377    -1.6556   -35.7310   -57.0821   -48.7179   -26.5192   -43.6445   -18.8323     3.4444     6.9101    -9.0839     0.0034   -16.9579    -6.3280   -16.0630    -5.4353   -16.0538     1.7338    -0.8588     3.3458     3.5786    -1.3748     5.8321    -0.7175
   674.324 0.485E+13 0.265E+00   -4.7513    1.4743  -36.5260  -19.9237  -16.5171   -46.4094    12.3848     8.1651   -19.7448     2.5340     3.7173   -96.3480  -103.6323   -93.9405   -24.7538     1.0878     5.5862   -30.1386   -42.8467    -1.5668   -35.5038   -56.8014   -48.4473   -26.3337   -42.8805   -18.6741     3.5179     6.9612    -8.9672     0.0787   -16.7941    -6.2020   -15.9002    -5.3461   -15.9395     1.7850    -0.8133     3.3907     3.6191    -1.2964     5.8833    -0.6423
   676.971 0.545E+13 0.298E+00   -4.6483    1.5654  -36.1149  -19.7556  -16.3673   -46.3083    12.4352     8.2156   -19.5958     2.5624     3.7780   -95.7139  -103.1402   -93.4942   -24.4106     1.1719     5.6366   -29.7509   -42.2395    -1.4775   -35.2693   -56.5082   -48.1675   -26.1414   -42.0945   -18.5087     3.5930     7.0116    -8.8457     0.1570   -16.6240    -6.0726   -15.7350    -5.2559   -15.8217     1.8354    -0.7685     3.4334     3.6572    -1.2162     5.9338    -0.5665
   679.726 0.612E+13 0.336E+00   -4.5425    1.6583  -35.6932  -19.5831  -16.2126   -46.2037    12.4851     8.2655   -19.4418     2.5919     3.8390   -95.0614  -102.6328   -93.0327   -24.0601     1.2565     5.6865   -29.3558   -41.6206    -1.3878   -35.0290   -56.2049   -47.8803   -25.9437   -41.2928   -18.3377     3.6694     7.0615    -8.7205     0.2376   -16.4489    -5.9406   -15.5680    -5.1651   -15.7012     1.8854    -0.7244     3.4743     3.6934    -1.1346     5.9837    -0.4905
   682.581 0.685E+13 0.378E+00   -4.4343    1.7529  -35.2626  -19.4067  -16.0536   -46.0961    12.5345     8.3149   -19.2834     2.6225     3.9001   -94.3930  -102.1116   -92.5578   -23.7036     1.3414     5.7359   -28.9546   -40.9925    -1.2979   -34.7836   -55.8926   -47.5866   -25.7414   -40.4789   -18.1615     3.7467     7.1109    -8.5919     0.3203   -16.2692    -5.8061   -15.3994    -5.0737   -15.5782     1.9347    -0.6809     3.5136     3.7278    -1.0517     6.0332    -0.4141
   685.531 0.767E+13 0.425E+00   -4.3239    1.8489  -34.8243  -19.2268  -15.8905   -45.9857    12.5835     8.3639   -19.1210     2.6541     3.9612   -93.7106  -101.5780   -92.0707   -23.3419     1.4267     5.7849   -28.5482   -40.3567    -1.2077   -34.5334   -55.5722   -47.2869   -25.5351   -39.6550   -17.9807     3.8251     7.1598    -8.4602     0.4048   -16.0854    -5.6695   -15.2291    -4.9816   -15.4529     1.9837    -0.6378     3.5515     3.7606    -0.9678     6.0822    -0.3374
   688.568 0.858E+13 0.477E+00   -4.2116    1.9463  -34.3799  -19.0439  -15.7241   -45.8731    12.6321     8.4125   -18.9551     2.6866     4.0220   -93.0167  -101.0336   -91.5731   -22.9763     1.5124     5.8335   -28.1378   -39.7152    -1.1172   -34.2791   -55.2447   -46.9820   -25.3254   -38.8241   -17.7959     3.9044     7.2084    -8.3259     0.4910   -15.8980    -5.5311   -15.0575    -4.8890   -15.3257     2.0323    -0.5951     3.5882     3.7922    -0.8828     6.1308    -0.2604
   691.692 0.959E+13 0.536E+00   -4.0974    2.0450  -33.9301  -18.8581  -15.5544   -45.7582    12.6804     8.4608   -18.7860     2.7199     4.0825   -92.3122  -100.4792   -91.0656   -22.6074     1.5984     5.8818   -27.7239   -39.0691    -1.0266   -34.0209   -54.9106   -46.6723   -25.1127   -37.9878   -17.6074     3.9846     7.2567    -8.1891     0.5787   -15.7072    -5.3909   -14.8845    -4.7958   -15.1966     2.0806    -0.5527     3.6237     3.8225    -0.7969     6.1792    -0.1832
   694.899 0.107E+14 0.601E+00   -3.9815    2.1448  -33.4754  -18.6696  -15.3818   -45.6415    12.7285     8.5088   -18.6139     2.7540     4.1425   -91.5981   -99.9152   -90.5489   -22.2357     1.6849     5.9298   -27.3069   -38.4191    -0.9356   -33.7589   -54.5704   -46.3578   -24.8972   -37.1473   -17.4152     4.0656     7.3047    -8.0499     0.6680   -15.5130    -5.2489   -14.7100    -4.7020   -15.0657     2.1287    -0.5105     3.6583     3.8517    -0.7100     6.2273    -0.1057
   698.189 0.120E+14 0.675E+00   -3.8640    2.2457  -33.0167  -18.4786  -15.2064   -45.5230    12.7763     8.5567   -18.4392     2.7890     4.2020   -90.8756   -99.3423   -90.0237   -21.8617     1.7718     5.9777   -26.8873   -37.7661    -0.8442   -33.4934   -54.2245   -46.0390   -24.6794   -36.3039   -17.2197     4.1474     7.3525    -7.9085     0.7586   -15.3156    -5.1053   -14.5342    -4.6075   -14.9331     2.1766    -0.4685     3.6919     3.8799    -0.6222     6.2752    -0.0280
   701.561 0.133E+14 0.757E+00   -3.7448    2.3478  -32.5543  -18.2850  -15.0284   -45.4029    12.8240     8.6044   -18.2620     2.8246     4.2609   -90.1451   -98.7611   -89.4904   -21.4859     1.8592     6.0254   -26.4653   -37.1108    -0.7524   -33.2244   -53.8732   -45.7159   -24.4594   -35.4586   -17.0209     4.2301     7.4002    -7.7649     0.8508   -15.1149    -4.9600   -14.3568    -4.5123   -14.7989     2.2242    -0.4267     3.7245     3.9071    -0.5334     6.3230     0.0500
   705.015 0.149E+14 0.848E+00   -3.6240    2.4509  -32.0884  -18.0891  -14.8481   -45.2816    12.8715     8.6519   -18.0826     2.8609     4.3191   -89.4072   -98.1716   -88.9494   -21.1085     1.9472     6.0729   -26.0411   -36.4533    -0.6601   -32.9518   -53.5167   -45.3887   -24.2372   -34.6121   -16.8188     4.3137     7.4477    -7.6191     0.9446   -14.9107    -4.8128   -14.1777    -4.4164   -14.6630     2.2718    -0.3850     3.7563     3.9333    -0.4436     6.3706     0.1280
   708.553 0.166E+14 0.951E+00   -3.5015    2.5550  -31.6196  -17.8909  -14.6654   -45.1591    12.9189     8.6993   -17.9012     2.8979     4.3767   -88.6625   -97.5743   -88.4010   -20.7300     2.0359     6.1203   -25.6146   -35.7940    -0.5669   -32.6756   -53.1552   -45.0574   -24.0132   -33.7652   -16.6133     4.3983     7.4951    -7.4711     1.0401   -14.7025    -4.6636   -13.9967    -4.3195   -14.5257     2.3192    -0.3433     3.7870     3.9583    -0.3527     6.4180     0.2061
   712.175 0.185E+14 0.107E+01   -3.3773    2.6603  -31.1480  -17.6903  -14.4808   -45.0360    12.9662     8.7466   -17.7182     2.9354     4.4335   -87.9112   -96.9691   -87.8456   -20.3508     2.1255     6.1676   -25.1858   -35.1329    -0.4727   -32.3955   -52.7889   -44.7220   -23.7874   -32.9186   -16.4042     4.4842     7.5423    -7.3206     1.1377   -14.4897    -4.5121   -13.8135    -4.2216   -14.3867     2.3664    -0.3018     3.8165     3.9821    -0.2605     6.4654     0.2840
   715.885 0.206E+14 0.119E+01   -3.2511    2.7665  -30.6737  -17.4873  -14.2944   -44.9128    13.0133     8.7937   -17.5343     2.9733     4.4896   -87.1536   -96.3564   -87.2836   -19.9713     2.2164     6.2147   -24.7542   -34.4699    -0.3767   -32.1111   -52.4181   -44.3823   -23.5599   -32.0728   -16.1911     4.5716     7.5894    -7.1674     1.2378   -14.2711    -4.3575   -13.6275    -4.1223   -14.2462     2.4136    -0.2603     3.8445     4.0043    -0.1666     6.5126     0.3615
   719.686 0.230E+14 0.134E+01   -3.1226    2.8739  -30.1971  -17.2820  -14.1065   -44.7904    13.0604     8.8408   -17.3501     3.0114     4.5449   -86.3903   -95.7361   -86.7156   -19.5923     2.3088     6.2617   -24.3192   -33.8046    -0.2784   -31.8218   -52.0430   -44.0382   -23.3308   -31.2287   -15.9732     4.6609     7.6364    -7.0110     1.3413   -14.0449    -4.1991   -13.4376    -4.0211   -14.1041     2.4606    -0.2190     3.8706     4.0246    -0.0708     6.5597     0.4382
   723.580 0.256E+14 0.150E+01   -2.9915    2.9823  -29.7182  -17.0742  -13.9180   -44.6699    13.1073     8.8877   -17.1671     3.0494     4.5994   -85.6217   -95.1085   -86.1424   -19.2147     2.4036     6.3087   -23.8798   -33.1363    -0.1765   -31.5264   -51.6641   -43.6892   -23.1003   -30.3871   -15.7497     4.7529     7.6832    -6.8506     1.4494   -13.8084    -4.0355   -13.2426    -3.9175   -13.9603     2.5075    -0.1777     3.8941     4.0421     0.0279     6.6067     0.5133
   727.573 0.285E+14 0.168E+01   -2.8570    3.0919  -29.2376  -16.8638  -13.7295   -44.5535    13.1541     8.9345   -16.9871     3.0869     4.6530   -84.8487   -94.4738   -85.5654   -18.8399     2.5018     6.3555   -23.4342   -32.4637    -0.0692   -31.2235   -51.2820   -43.3350   -22.8688   -29.5494   -15.5190     4.8486     7.7300    -6.6853     1.5638   -13.5574    -3.8645   -13.0404    -3.8103   -13.8149     2.5543    -0.1365     3.9141     4.0560     0.1303     6.6536     0.5859
   731.669 0.318E+14 0.188E+01   -2.7181    3.2028  -28.7557  -16.6508  -13.5425   -44.4440    13.2008     8.9812   -16.8129     3.1231     4.7055   -84.0725   -93.8327   -84.9865   -18.4699     2.6047     6.4021   -22.9804   -31.7854     0.0459   -30.9109   -50.8977   -42.9750   -22.6369   -28.7177   -15.2789     4.9493     7.7766    -6.5135     1.6871   -13.2862    -3.6832   -12.8281    -3.6981   -13.6677     2.6010    -0.0954     3.9289     4.0648     0.2379     6.7003     0.6546
   735.874 0.354E+14 0.210E+01   -2.5738    3.3148  -28.2735  -16.4350  -13.3587   -44.3455    13.2474     9.0277   -16.6480     3.1570     4.7564   -83.2950   -93.1859   -84.4084   -18.1076     2.7144     6.4487   -22.5155   -31.0997     0.1722   -30.5860   -50.5128   -42.6084   -22.4057   -27.8950   -15.0269     5.0571     7.8230    -6.3332     1.8225   -12.9871    -3.4880   -12.6019    -3.5790   -13.5186     2.6475    -0.0545     3.9368     4.0665     0.3527     6.7469     0.7176
   740.191 0.394E+14 0.236E+01   -2.4225    3.4281  -27.7923  -16.2164  -13.1803   -44.2633    13.2938     9.0741   -16.4970     3.1872     4.8046   -82.5188   -92.5345   -83.8345   -17.7568     2.8329     6.4951   -22.0365   -30.4051     0.3134   -30.2455   -50.1290   -42.2346   -22.1768   -27.0859   -14.7597     5.1742     7.8693    -6.1422     1.9739   -12.6512    -3.2741   -12.3573    -3.4508   -13.3678     2.6938    -0.0136     3.9355     4.0589     0.4768     6.7934     0.7726
   744.625 0.438E+14 0.264E+01   -2.2630    3.5428  -27.3142  -15.9949  -13.0092   -44.2035    13.3401     9.1204   -16.3637     3.2125     4.8487   -81.7471   -91.8796   -83.2679   -17.4214     2.9625     6.5413   -21.5414   -29.7015     0.4729   -29.8866   -49.7483   -41.8527   -21.9521   -26.2965   -14.4744     5.3025     7.9153    -5.9385     2.1446   -12.2703    -3.0376   -12.0901    -3.3114   -13.2150     2.7400     0.0271     3.9229     4.0400     0.6124     6.8398     0.8175
   749.180 0.487E+14 0.295E+01   -2.0947    3.6587  -26.8422  -15.7706  -12.8465   -44.1713    13.3862     9.1665   -16.2503     3.2313     4.8870   -80.9834   -91.2218   -82.7102   -17.1056     3.1040     6.5874   -21.0311   -28.9929     0.6520   -29.5077   -49.3719   -41.4627   -21.7331   -25.5356   -14.1697     5.4432     7.9611    -5.7210     2.3359   -11.8404    -2.7765   -11.7984    -3.1599   -13.0604     2.7860     0.0677     3.8980     4.0086     0.7604     6.8860     0.8515
   753.861 0.541E+14 0.330E+01   -1.9186    3.7759  -26.3805  -15.5433  -12.6907   -44.1673    13.4322     9.2124   -16.1537     3.2436     4.9185   -80.2310   -90.5597   -82.1586   -16.8121     3.2560     6.6333   -20.5129   -28.2911     0.8477   -29.1107   -48.9987   -41.0647   -21.5198   -24.8168   -13.8473     5.5946     8.0066    -5.4911     2.5449   -11.3673    -2.4937   -11.4851    -2.9977   -12.9040     2.8317     0.1081     3.8623     3.9663     0.9194     6.9320     0.8759
   758.670 0.602E+14 0.369E+01   -1.7386    3.8944  -25.9374  -15.3132  -12.5358   -44.1803    13.4780     9.2582   -16.0622     3.2522     4.9440   -79.4942   -89.8898   -81.6034   -16.5433     3.4126     6.6790   -20.0069   -27.6242     1.0495   -28.7037   -48.6235   -40.6604   -21.3087   -24.1642   -13.5154     5.7507     8.0517    -5.2550     2.7609   -10.8750    -2.2011   -11.1620    -2.8308   -12.7457     2.8772     0.1484     3.8217     3.9191     1.0833     6.9779     0.8967
   763.609 0.668E+14 0.412E+01   -1.5631    4.0142  -25.5280  -15.0802  -12.3690   -44.1755    13.5236     9.3038   -15.9500     3.2659     4.9681   -78.7799   -89.2038   -81.0238   -16.3013     3.5608     6.7245   -19.5540   -27.0481     1.2361   -28.3042   -48.2338   -40.2530   -21.0916   -23.6230   -13.1914     5.8988     8.0965    -5.0255     2.9626   -10.4151    -1.9245   -10.8551    -2.6721   -12.5856     2.9225     0.1885     3.7890     3.8796     1.2394     7.0235     0.9268
   768.678 0.742E+14 0.461E+01   -1.4015    4.1351  -25.1680  -14.8446  -12.1751   -44.1031    13.5690     9.3492   -15.7864     3.2970     4.9978   -78.0947   -88.4930   -80.3953   -16.0862     3.6852     6.7699   -19.2006   -26.6247     1.3827   -27.9338   -47.8142   -39.8471   -20.8584   -23.2398   -12.8970     6.0235     8.1411    -4.8181     3.1254   -10.0490    -1.6947   -10.5952    -2.5370   -12.4237     2.9676     0.2284     3.7796     3.8633     1.3720     7.0690     0.9814
   773.880 0.823E+14 0.515E+01   -1.2515    4.2572  -24.8433  -14.6064  -11.9576   -43.9683    13.6143     9.3944   -15.5784     3.3443     5.0334   -77.4271   -87.7602   -79.7244   -15.8874     3.7893     6.8150   -18.9256   -26.3187     1.4956   -27.5884   -47.3683   -39.4422   -20.6108   -22.9718   -12.6277     6.1281     8.1856    -4.6292     3.2556    -9.7631    -1.5049   -10.3755    -2.4221   -12.2601     3.0125     0.2682     3.7902     3.8667     1.4848     7.1142     1.0571
   779.212 0.913E+14 0.575E+01   -1.1043    4.3803  -24.5274  -14.3659  -11.7309   -43.8120    13.6593     9.4394   -15.3546     3.3975     5.0707   -76.7599   -87.0147   -79.0344   -15.6926     3.8870     6.8600   -18.6743   -26.0487     1.5980   -27.2486   -46.9100   -39.0347   -20.3568   -22.7395   -12.3643     6.2269     8.2298    -4.4450     3.3762    -9.5010    -1.3269   -10.1679    -2.3132   -12.0950     3.0573     0.3077     3.8065     3.8758     1.5917     7.1592     1.1396
   784.676 0.101E+15 0.642E+01   -0.9569    4.5044  -24.2111  -14.1232  -11.5006   -43.6506    13.7041     9.4842   -15.1261     3.4526     5.1079   -76.0870   -86.2605   -78.3346   -15.4977     3.9839     6.9047   -18.4262   -25.7846     1.6987   -26.9070   -46.4453   -38.6233   -20.0996   -22.5137   -12.0994     6.3249     8.2738    -4.2604     3.4959    -9.2414    -1.1500    -9.9615    -2.2051   -11.9285     3.1018     0.3471     3.8232     3.8853     1.6981     7.2040     1.2237
   790.268 0.112E+15 0.717E+01   -0.8089    4.6293  -23.8928  -13.8785  -11.2681   -43.4874    13.7487     9.5288   -14.8952     3.5087     5.1447   -75.4081   -85.4988   -77.6275   -15.3020     4.0809     6.9493   -18.1776   -25.5209     1.7994   -26.5623   -45.9754   -38.2081   -19.8399   -22.2893   -11.8319     6.4233     8.3173    -4.0744     3.6162    -8.9803    -0.9723    -9.7543    -2.0968   -11.7608     3.1461     0.3863     3.8395     3.8942     1.8050     7.2487     1.3081
   795.987 0.124E+15 0.799E+01   -0.6603    4.7550  -23.5724  -13.6322  -11.0337   -43.3229    13.7931     9.5732   -14.6624     3.5657     5.1810   -74.7233   -84.7303   -76.9138   -15.1056     4.1782     6.9936   -17.9281   -25.2566     1.9003   -26.2145   -45.5010   -37.7892   -19.5780   -22.0654   -11.5617     6.5220     8.3605    -3.8871     3.7374    -8.7175    -0.7937    -9.5462    -1.9881   -11.5920     3.1901     0.4254     3.8550     3.9024     1.9123     7.2931     1.3928
   801.830 0.138E+15 0.892E+01   -0.5115    4.8813  -23.2502  -13.3844  -10.7978   -43.1576    13.8373     9.6174   -14.4282     3.6236     5.2169   -74.0334   -83.9560   -76.1944   -14.9085     4.2757     7.0377   -17.6776   -24.9919     2.0014   -25.8639   -45.0225   -37.3671   -19.3140   -21.8418   -11.2890     6.6209     8.4033    -3.6987     3.8592    -8.4533    -0.6143    -9.3373    -1.8791   -11.4224     3.2339     0.4643     3.8700     3.9100     2.0200     7.3373     1.4775
   807.795 0.152E+15 0.994E+01   -0.3625    5.0081  -22.9265  -13.1353  -10.5605   -42.9915    13.8813     9.6614   -14.1928     3.6821     5.2524   -73.3389   -83.1765   -75.4700   -14.7109     4.3733     7.0816   -17.4265   -24.7267     2.1027   -25.5108   -44.5404   -36.9421   -19.0482   -21.6186   -11.0142     6.7199     8.4456    -3.5096     3.9814    -8.1879    -0.4343    -9.1277    -1.7699   -11.2520     3.2774     0.5031     3.8845     3.9170     2.1280     7.3813     1.5625
   813.878 0.168E+15 0.111E+02   -0.2137    5.1353  -22.6016  -12.8853  -10.3221   -42.8248    13.9251     9.7052   -13.9563     3.7414     5.2875   -72.6405   -82.3926   -74.7414   -14.5130     4.4710     7.1253   -17.1748   -24.4614     2.2040   -25.1554   -44.0551   -36.5144   -18.7806   -21.3958   -10.7375     6.8189     8.4874    -3.3199     4.1040    -7.9219    -0.2539    -8.9176    -1.6607   -11.0811     3.3206     0.5418     3.8985     3.9235     2.2362     7.4251     1.6475
   820.075 0.186E+15 0.123E+02   -0.0652    5.2628  -22.2759  -12.6345  -10.0830   -42.6576    13.9687     9.7488   -13.7191     3.8012     5.3223   -71.9388   -81.6050   -74.0091   -14.3149     4.5687     7.1688   -16.9227   -24.1959     2.3054   -24.7980   -43.5671   -36.0846   -18.5115   -21.1736   -10.4593     6.9177     8.5286    -3.1300     4.2266    -7.6556    -0.0734    -8.7071    -1.5514   -10.9098     3.3635     0.5804     3.9122     3.9297     2.3445     7.4687     1.7326
   826.384 0.206E+15 0.137E+02    0.0826    5.3905  -21.9496  -12.3833   -9.8433   -42.4903    14.0121     9.7922   -13.4814     3.8617     5.3567   -71.2345   -80.8145   -73.2740   -14.1168     4.6664     7.2120   -16.6705   -23.9304     2.4068   -24.4389   -43.0769   -35.6528   -18.2410   -20.9519   -10.1798     7.0161     8.5691    -2.9401     4.3491    -7.3895     0.1070    -8.4965    -1.4421   -10.7383     3.4062     0.6189     3.9257     3.9356     2.4526     7.5121     1.8178
   832.801 0.227E+15 0.153E+02    0.2297    5.5183  -21.6230  -12.1318   -9.6033   -42.3228    14.0553     9.8354   -13.2434     3.9226     5.3909   -70.5281   -80.0219   -72.5367   -13.9186     4.7640     7.2550   -16.4183   -23.6651     2.5081   -24.0782   -42.5848   -35.2195   -17.9693   -20.7308    -9.8993     7.1140     8.6089    -2.7505     4.4712    -7.1241     0.2871    -8.2858    -1.3330   -10.5668     3.4485     0.6575     3.9391     3.9414     2.5605     7.5553     1.9032
   839.322 0.251E+15 0.170E+02    0.3757    5.6461  -21.2963  -11.8802   -9.3632   -42.1553    14.0983     9.8784   -13.0054     3.9841     5.4248   -69.8202   -79.2277   -71.7978   -13.7207     4.8614     7.2979   -16.1662   -23.4001     2.6093   -23.7164   -42.0913   -34.7849   -17.6965   -20.5103    -9.6183     7.2113     8.6479    -2.5615     4.5928    -6.8598     0.4665    -8.0751    -1.2242   -10.3955     3.4905     0.6960     3.9524     3.9471     2.6680     7.5983     1.9887
   845.944 0.277E+15 0.189E+02    0.5206    5.7737  -20.9699  -11.6288   -9.1231   -41.9880    14.1411     9.9213   -12.7676     4.0459     5.4584   -69.1114   -78.4326   -71.0580   -13.5230     4.9587     7.3405   -15.9144   -23.1355     2.7104   -23.3536   -41.5968   -34.3494   -17.4227   -20.2905    -9.3369     7.3076     8.6859    -2.3733     4.7135    -6.5972     0.6451    -7.8648    -1.1156   -10.2244     3.5322     0.7346     3.9659     3.9530     2.7750     7.6412     2.0743
   852.667 0.305E+15 0.211E+02    0.6642    5.9012  -20.6438  -11.3777   -8.8833   -41.8209    14.1838     9.9639   -12.5300     4.1082     5.4919   -68.4019   -77.6369   -70.3175   -13.3257     5.0557     7.3829   -15.6630   -22.8714     2.8112   -22.9899   -41.1015   -33.9131   -17.1481   -20.0713    -9.0556     7.4029     8.7229    -2.1863     4.8332    -6.3367     0.8226    -7.6547    -1.0074   -10.0537     3.5736     0.7733     3.9796     3.9591     2.8814     7.6838     2.1602
   859.481 0.337E+15 0.234E+02    0.8063    6.0284  -20.3185  -11.1272   -8.6441   -41.6543    14.2262    10.0064   -12.2930     4.1707     5.5251   -67.6928   -76.8418   -69.5775   -13.1289     5.1524     7.4251   -15.4124   -22.6080     2.9117   -22.6258   -40.6060   -33.4766   -16.8729   -19.8530    -8.7748     7.4968     8.7586    -2.0008     4.9516    -6.0790     0.9986    -7.4451    -0.8996    -9.8836     3.6146     0.8122     3.9936     3.9655     2.9870     7.7263     2.2463
   866.387 0.371E+15 0.260E+02    0.9469    6.1552  -19.9941  -10.8773   -8.4055   -41.4881    14.2685    10.0487   -12.0566     4.2335     5.5583   -66.9842   -76.0475   -68.8382   -12.9326     5.2487     7.4671   -15.1624   -22.3453     3.0120   -22.2615   -40.1107   -33.0400   -16.5973   -19.6353    -8.4949     7.5892     8.7929    -1.8172     5.0684    -5.8245     1.1729    -7.2362    -0.7924    -9.7142     3.6553     0.8513     4.0081     3.9725     3.0916     7.7686     2.3328
   873.384 0.409E+15 0.289E+02    1.0860    6.2816  -19.6707  -10.6283   -8.1677   -41.3225    14.3106    10.0908   -11.8210     4.2966     5.5913   -66.2765   -75.2545   -68.1000   -12.7370     5.3447     7.5088   -14.9132   -22.0833     3.1119   -21.8972   -39.6157   -32.6035   -16.3213   -19.4184    -8.2162     7.6798     8.8257    -1.6356     5.1833    -5.5740     1.3453    -7.0279    -0.6858    -9.5455     3.6955     0.8908     4.0233     3.9802     3.1952     7.8107     2.4197
   880.469 0.451E+15 0.321E+02    1.2234    6.4076  -19.3485  -10.3801   -7.9307   -41.1575    14.3526    10.1327   -11.5863     4.3598     5.6241   -65.5700   -74.4631   -67.3631   -12.5421     5.4403     7.5504   -14.6650   -21.8223     3.2114   -21.5330   -39.1212   -32.1674   -16.0451   -19.2023    -7.9390     7.7683     8.8566    -1.4565     5.2961    -5.3278     1.5153    -6.8204    -0.5798    -9.3778     3.7354     0.9307     4.0392     3.9886     3.2974     7.8526     2.5071
   887.643 0.496E+15 0.356E+02    1.3592    6.5331  -19.0274  -10.1328   -7.6946   -40.9931    14.3943    10.1745   -11.3525     4.4233     5.6569   -64.8648   -73.6734   -66.6278   -12.3479     5.5355     7.5917   -14.4177   -21.5622     3.3106   -21.1690   -38.6274   -31.7317   -15.7688   -18.9870    -7.6638     7.8546     8.8854    -1.2800     5.4064    -5.0866     1.6829    -6.6136    -0.4745    -9.2109     3.7748     0.9711     4.0561     3.9979     3.3983     7.8944     2.5952
   894.907 0.546E+15 0.395E+02    1.4935    6.6582  -18.7075   -9.8865   -7.4594   -40.8293    14.4360    10.2161   -11.1195     4.4869     5.6896   -64.1611   -72.8856   -65.8942   -12.1544     5.6302     7.6328   -14.1714   -21.3029     3.4094   -20.8053   -38.1343   -31.2965   -15.4923   -18.7723    -7.3909     7.9382     8.9120    -1.1065     5.5141    -4.8509     1.8476    -6.4076    -0.3699    -9.0450     3.8138     1.0121     4.0740     4.0084     3.4977     7.9361     2.6841
   902.264 0.601E+15 0.438E+02    1.6262    6.7828  -18.3888   -9.6410   -7.2251   -40.6661    14.4774    10.2576   -10.8874     4.5508     5.7221   -63.4588   -72.0995   -65.1621   -11.9615     5.7245     7.6737   -13.9261   -21.0446     3.5078   -20.4419   -37.6420   -30.8619   -15.2158   -18.5585    -7.1206     8.0191     8.9360    -0.9362     5.6189    -4.6213     2.0092    -6.2024    -0.2660    -8.8801     3.8523     1.0538     4.0930     4.0201     3.5954     7.9775     2.7739
   909.717 0.661E+15 0.486E+02    1.7576    6.9069  -18.0712   -9.3964   -6.9916   -40.5033    14.5187    10.2989   -10.6561     4.6148     5.7547   -62.7578   -71.3151   -64.4315   -11.7693     5.8184     7.7144   -13.6817   -20.7872     3.6058   -20.0788   -37.1504   -30.4276   -14.9392   -18.3454    -6.8530     8.0968     8.9571    -0.7693     5.7204    -4.3982     2.1676    -5.9980    -0.1629    -8.7161     3.8903     1.0963     4.1135     4.0331     3.6913     8.0188     2.8648
   917.274 0.726E+15 0.538E+02    1.8878    7.0308  -17.7546   -9.1525   -6.7586   -40.3410    14.5599    10.3400   -10.4254     4.6791     5.7871   -62.0577   -70.5319   -63.7019   -11.5777     5.9118     7.7548   -13.4382   -20.5307     3.7035   -19.7160   -36.6591   -29.9937   -14.6625   -18.1329    -6.5885     8.1712     8.9751    -0.6060     5.8185    -4.1822     2.3223    -5.7943    -0.0606    -8.5531     3.9278     1.1398     4.1353     4.0476     3.7853     8.0600     2.9569
   924.941 0.798E+15 0.597E+02    2.0168    7.1543  -17.4386   -8.9091   -6.5262   -40.1789    14.6008    10.3810   -10.1951     4.7437     5.8194   -61.3580   -69.7494   -62.9728   -11.3865     6.0049     7.7950   -13.1954   -20.2749     3.8008   -19.3531   -36.1680   -29.5598   -14.3854   -17.9211    -6.3271     8.2419     8.9896    -0.4466     5.9130    -3.9736     2.4734    -5.5912     0.0409    -8.3909     3.9646     1.1843     4.1587     4.0636     3.8774     8.1009     3.0505
   932.732 0.877E+15 0.661E+02    2.1450    7.2777  -17.1230   -8.6660   -6.2939   -40.0170    14.6416    10.4218    -9.9650     4.8087     5.8516   -60.6580   -68.9666   -62.2434   -11.1957     6.0976     7.8349   -12.9532   -20.0196     3.8979   -18.9898   -35.6763   -29.1255   -14.1078   -17.7098    -6.0689     8.3088     9.0003    -0.2910     6.0037    -3.7728     2.6207    -5.3885     0.1417    -8.2295     4.0008     1.2299     4.1837     4.0813     3.9674     8.1417     3.1458
   940.658 0.963E+15 0.732E+02    2.2724    7.4010  -16.8076   -8.4229   -6.0615   -39.8549    14.6822    10.4624    -9.7349     4.8741     5.8837   -59.9571   -68.1828   -61.5129   -11.0050     6.1900     7.8745   -12.7114   -19.7650     3.9948   -18.6259   -35.1836   -28.6904   -13.8295   -17.4990    -5.8138     8.3716     9.0068    -0.1394     6.0903    -3.5800     2.7640    -5.1862     0.2417    -8.0687     4.0362     1.2766     4.2104     4.1007     4.0554     8.1823     3.2429
   948.730 0.106E+16 0.810E+02    2.3992    7.5244  -16.4919   -8.1796   -5.8288   -39.6925    14.7226    10.5028    -9.5044     4.9400     5.9157   -59.2545   -67.3973   -60.7806   -10.8144     6.2821     7.9137   -12.4700   -19.5106     4.0914   -18.2611   -34.6895   -28.2541   -13.5502   -17.2887    -5.5619     8.4302     9.0090     0.0082     6.1729    -3.3956     2.9032    -4.9840     0.3410    -7.9084     4.0708     1.3246     4.2389     4.1218     4.1412     8.2227     3.3420
   956.958 0.116E+16 0.896E+02    2.5256    7.6479  -16.1759   -7.9360   -5.5957   -39.5298    14.7628    10.5430    -9.2734     5.0064     5.9475   -58.5499   -66.6096   -60.0460   -10.6238     6.3740     7.9526   -12.2287   -19.2567     4.1880   -17.8953   -34.1937   -27.8165   -13.2698   -17.0787    -5.3132     8.4843     9.0065     0.1516     6.2512    -3.2198     3.0383    -4.7820     0.4394    -7.7487     4.1045     1.3739     4.2693     4.1448     4.2247     8.2629     3.4431
   965.370 0.127E+16 0.991E+02    2.6519    7.7718  -15.8588   -7.6914   -5.3615   -39.3662    14.8028    10.5829    -9.0414     5.0736     5.9791   -57.8415   -65.8176   -59.3072   -10.4329     6.4657     7.9911   -11.9873   -19.0027     4.2845   -17.5274   -33.6947   -27.3765   -12.9877   -16.8690    -5.0673     8.5339     8.9991     0.2911     6.3253    -3.0525     3.1693    -4.5798     0.5372    -7.5892     4.1372     1.4244     4.3014     4.1695     4.3062     8.3029     3.5467
   973.970 0.139E+16 0.110E+03    2.7782    7.8960  -15.5407   -7.4459   -5.1262   -39.2019    14.8425    10.6227    -8.8084     5.1414     6.0106   -57.1295   -65.0215   -58.5644   -10.2418     6.5573     8.0292   -11.7458   -18.7488     4.3809   -17.1578   -33.1928   -26.9341   -12.7040   -16.6595    -4.8243     8.5788     8.9866     0.4264     6.3950    -2.8939     3.2961    -4.3774     0.6341    -7.4302     4.1688     1.4762     4.3354     4.1961     4.3855     8.3426     3.6526
   982.774 0.152E+16 0.121E+03    2.9045    8.0207  -15.2213   -7.1993   -4.8897   -39.0367    14.8820    10.6621    -8.5741     5.2100     6.0418   -56.4130   -64.2204   -57.8167   -10.0502     6.6486     8.0668   -11.5040   -18.4948     4.4773   -16.7860   -32.6874   -26.4889   -12.4185   -16.4502    -4.5840     8.6191     8.9690     0.5579     6.4605    -2.7439     3.4189    -4.1747     0.7300    -7.2714     4.1991     1.5290     4.3713     4.2245     4.4626     8.3821     3.7609
   991.748 0.167E+16 0.134E+03    3.0304    8.1454  -14.9018   -6.9525   -4.6529   -38.8713    14.9212    10.7014    -8.3396     5.2791     6.0728   -55.6954   -63.4181   -57.0677    -9.8588     6.7395     8.1039   -11.2626   -18.2414     4.5734   -16.4138   -32.1810   -26.0430   -12.1323   -16.2413    -4.3473     8.6548     8.9466     0.6850     6.5216    -2.6028     3.5373    -3.9723     0.8248    -7.1137     4.2282     1.5828     4.4089     4.2546     4.5374     8.4213     3.8714
  1001.092 0.183E+16 0.148E+03    3.1582    8.2723  -14.5763   -6.7009   -4.4109   -38.7022    14.9601    10.7402    -8.1000     5.3501     6.1034   -54.9618   -62.5974   -56.3010    -9.6649     6.8310     8.1403   -11.0185   -17.9859     4.6704   -16.0336   -31.6622   -25.5873   -11.8400   -16.0318    -4.1095     8.6857     8.9175     0.8098     6.5790    -2.4688     3.6528    -3.7675     0.9193    -6.9544     4.2555     1.6378     4.4481     4.2861     4.6107     8.4602     3.9855
  1010.662 0.200E+16 0.163E+03    3.2862    8.3997  -14.2495   -6.4482   -4.1678   -38.5323    14.9989    10.7790    -7.8593     5.4219     6.1340   -54.2242   -61.7723   -55.5300    -9.4704     6.9223     8.1764   -10.7739   -17.7300     4.7673   -15.6516   -31.1404   -25.1291   -11.5459   -15.8218    -3.8743     8.7124     8.8839     0.9311     6.6325    -2.3426     3.7647    -3.5622     1.0126    -6.7957     4.2814     1.6935     4.4891     4.3195     4.6821     8.4990     4.1020
  1020.537 0.218E+16 0.180E+03    3.4153    8.5284  -13.9191   -6.1926   -3.9217   -38.3604    15.0377    10.8178    -7.6156     5.4950     6.1645   -53.4773   -60.9369   -54.7491    -9.2741     7.0140     8.2120   -10.5275   -17.4725     4.8648   -15.2651   -30.6117   -24.6651   -11.2481   -15.6105    -3.6398     8.7350     8.8453     1.0497     6.6826    -2.2233     3.8738    -3.3554     1.1052    -6.6369     4.3057     1.7500     4.5319     4.3546     4.7521     8.5377     4.2215
  1030.744 0.239E+16 0.199E+03    3.5457    8.6586  -13.5848   -5.9339   -3.6723   -38.1860    15.0764    10.8565    -7.3688     5.5695     6.1950   -52.7199   -60.0897   -53.9569    -9.0761     7.1059     8.2471   -10.2792   -17.2132     4.9628   -14.8737   -30.0752   -24.1948   -10.9463   -15.3979    -3.4055     8.7537     8.8016     1.1659     6.7295    -2.1103     3.9803    -3.1470     1.1969    -6.4777     4.3282     1.8070     4.5764     4.3912     4.8208     8.5765     4.3440
  1041.321 0.261E+16 0.219E+03    3.6775    8.7904  -13.2459   -5.6715   -3.4191   -38.0090    15.1150    10.8951    -7.1182     5.6455     6.2253   -51.9507   -59.2291   -53.1519    -8.8760     7.1980     8.2815   -10.0289   -16.9521     5.0612   -14.4767   -29.5299   -23.7172   -10.6398   -15.1841    -3.1708     8.7687     8.7529     1.2802     6.7733    -2.0032     4.0846    -2.9367     1.2876    -6.3183     4.3486     1.8641     4.6224     4.4292     4.8883     8.6151     4.4695
  1052.310 0.285E+16 0.242E+03    3.8111    8.9242  -12.9019   -5.4048   -3.1614   -37.8288    15.1534    10.9336    -6.8633     5.7234     6.2554   -51.1678   -58.3529   -52.3319    -8.6735     7.2903     8.3151    -9.7763   -16.6892     5.1602   -14.0733   -28.9741   -23.2313   -10.3280   -14.9691    -2.9348     8.7798     8.6990     1.3929     6.8144    -1.9016     4.1868    -2.7245     1.3770    -6.1584     4.3666     1.9212     4.6697     4.4684     4.9547     8.6535     4.5981
  1063.764 0.311E+16 0.267E+03    3.9468    9.0602  -12.5518   -5.1333   -2.8985   -37.6450    15.1916    10.9718    -6.6032     5.8032     6.2852   -50.3691   -57.4587   -51.4946    -8.4684     7.3829     8.3478    -9.5210   -16.4242     5.2597   -13.6626   -28.4064   -22.7357   -10.0101   -14.7527    -2.6969     8.7872     8.6395     1.5044     6.8529    -1.8050     4.2873    -2.5099     1.4651    -5.9980     4.3818     1.9780     4.7181     4.5085     5.0202     8.6917     4.7301
  1075.746 0.339E+16 0.295E+03    4.0849    9.1987  -12.1947   -4.8560   -2.6296   -37.4568    15.2295    11.0097    -6.3371     5.8855     6.3146   -49.5518   -56.5434   -50.6370    -8.2602     7.4757     8.3792    -9.2629   -16.1571     5.3597   -13.2433   -27.8247   -22.2289    -9.6852   -14.5351    -2.4560     8.7908     8.5741     1.6151     6.8889    -1.7132     4.3863    -2.2929     1.5517    -5.8369     4.3938     2.0340     4.7676     4.5495     5.0849     8.7295     4.8656
  1088.331 0.370E+16 0.326E+03    4.2260    9.3403  -11.8295   -4.5720   -2.3535   -37.2636    15.2670    11.0472    -6.0640     5.9703     6.3435   -48.7130   -55.6035   -49.7556    -8.0484     7.5686     8.4092    -9.0014   -15.8874     5.4602   -12.8142   -27.2267   -21.7090    -9.3520   -14.3159    -2.2113     8.7906     8.5025     1.7255     6.9226    -1.6257     4.4842    -2.0728     1.6365    -5.6749     4.4021     2.0891     4.8180     4.5912     5.1490     8.7671     5.0050
  1101.610 0.403E+16 0.359E+03    4.3704    9.4854  -11.4547   -4.2802   -2.0691   -37.0645    15.3041    11.0842    -5.7827     6.0583     6.3718   -47.8490   -54.6348   -48.8464    -7.8325     7.6617     8.4375    -8.7361   -15.6150     5.5613   -12.3737   -26.6094   -21.1739    -9.0093   -14.0951    -1.9615     8.7862     8.4238     1.8359     6.9540    -1.5425     4.5810    -1.8494     1.7194    -5.5119     4.4061     2.1428     4.8691     4.6334     5.2125     8.8041     5.1486
  1115.687 0.438E+16 0.395E+03    4.5189    9.6345  -11.0689   -3.9793   -1.7750   -36.8586    15.3406    11.1208    -5.4918     6.1498     6.3994   -46.9559   -53.6329   -47.9051    -7.6118     7.7550     8.4636    -8.4666   -15.3396     5.6630   -11.9201   -25.9702   -20.6212    -8.6555   -13.8725    -1.7055     8.7774     8.3374     1.9467     6.9832    -1.4634     4.6772    -1.6222     1.7999    -5.3474     4.4052     2.1947     4.9210     4.6760     5.2756     8.8406     5.2970
  1130.690 0.476E+16 0.435E+03    4.6721    9.7884  -10.6702   -3.6679   -1.4696   -36.6447    15.3765    11.1566    -5.1897     6.2454     6.4261   -46.0291   -52.5923   -46.9265    -7.3856     7.8482     8.4872    -8.1922   -15.0608     5.7652   -11.4514   -25.3052   -20.0481    -8.2890   -13.6480    -1.4419     8.7640     8.2425     2.0585     7.0102    -1.3883     4.7729    -1.3908     1.8779    -5.1814     4.3986     2.2446     4.9734     4.7189     5.3384     8.8764     5.4507
  1146.767 0.516E+16 0.478E+03    4.8306    9.9477  -10.2569   -3.3444   -1.1512   -36.4217    15.4116    11.1918    -4.8749     6.3456     6.4518   -45.0635   -51.5072   -45.9050    -7.1530     7.9413     8.5077    -7.9123   -14.7783     5.8678   -10.9655   -24.6107   -19.4516    -7.9078   -13.4212    -1.1694     8.7454     8.1380     2.1716     7.0350    -1.3172     4.8683    -1.1546     1.9529    -5.0135     4.3855     2.2919     5.0264     4.7619     5.4009     8.9115     5.6104
  1164.081 0.558E+16 0.526E+03    4.9952   10.1131   -9.8270   -3.0073   -0.8182   -36.1885    15.4458    11.2260    -4.5455     6.4510     6.4763   -44.0540   -50.3720   -44.8350    -6.9134     8.0339     8.5245    -7.6268   -14.4922     5.9705   -10.4604   -23.8829   -18.8286    -7.5101   -13.1922    -0.8866     8.7212     8.0228     2.2864     7.0573    -1.2504     4.9634    -0.9133     2.0245    -4.8435     4.3651     2.3361     5.0798     4.8048     5.4632     8.9457     5.7766
  1182.791 0.603E+16 0.576E+03    5.1663   10.2851   -9.3792   -2.6554   -0.4693   -35.9442    15.4790    11.2592    -4.2005     6.5621     6.4994   -42.9971   -49.1823   -43.7124    -6.6661     8.1256     8.5368    -7.3355   -14.2025     6.0730    -9.9351   -23.1189   -18.1770    -7.0945   -12.9607    -0.5924     8.6910     7.8962     2.4031     7.0772    -1.1879     5.0585    -0.6671     2.0922    -4.6713     4.3364     2.3768     5.1336     4.8477     5.5253     8.9789     5.9499
  1203.030 0.649E+16 0.631E+03    5.3443   10.4638   -8.9131   -2.2883   -0.1042   -35.6888    15.5111    11.2913    -3.8393     6.6791     6.5211   -41.8915   -47.9369   -42.5358    -6.4111     8.2157     8.5438    -7.0389   -13.9100     6.1745    -9.3894   -22.3179   -17.4961    -6.6606   -12.7270    -0.2865     8.6546     7.7578     2.5220     7.0946    -1.1300     5.1535    -0.4163     2.1556    -4.4974     4.2990     2.4134     5.1876     4.8902     5.5872     9.0109     6.1302
  1224.927 0.697E+16 0.690E+03    5.5289   10.6491   -8.4288   -1.9062    0.2773   -35.4224    15.5420    11.3221    -3.4620     6.8020     6.5410   -40.7371   -46.6356   -41.3051    -6.1485     8.3034     8.5448    -6.7381   -13.6155     6.2743    -8.8243   -21.4798   -16.7860    -6.2084   -12.4914     0.0311     8.6121     7.6075     2.6429     7.1094    -1.0767     5.2482    -0.1618     2.2143    -4.3218     4.2525     2.4455     5.2416     4.9323     5.6488     9.0416     6.3176
  1248.624 0.746E+16 0.753E+03    5.7203   10.8411   -7.9265   -1.5091    0.6751   -35.1455    15.5715    11.3516    -3.0685     6.9307     6.5591   -39.5339   -45.2785   -40.0203    -5.8784     8.3879     8.5388    -6.4339   -13.3203     6.3713    -8.2405   -20.6046   -16.0466    -5.7380   -12.2543     0.3604     8.5632     7.4452     2.7659     7.1216    -1.0283     5.3427     0.0954     2.2680    -4.1450     4.1966     2.4730     5.2956     4.9738     5.7098     9.0709     6.5119
  1274.307 0.796E+16 0.819E+03    5.9184   11.0398   -7.4058   -1.0968    1.0894   -34.8582    15.5995    11.3796    -2.6586     7.0653     6.5752   -38.2809   -43.8644   -38.6802    -5.6008     8.4682     8.5251    -6.1273   -13.0252     6.4647    -7.6383   -19.6916   -15.2774    -5.2491   -12.0159     0.7017     8.5078     7.2708     2.8911     7.1311    -0.9848     5.4369     0.3546     2.3167    -3.9668     4.1311     2.4955     5.3492     5.0144     5.7704     9.0986     6.7130
  1301.932 0.845E+16 0.890E+03    6.1218   11.2435   -6.8711   -0.6726    1.5169   -34.5640    15.6259    11.4061    -2.2357     7.2045     6.5891   -36.9886   -42.4054   -37.2963    -5.3178     8.5433     8.5032    -5.8211   -12.7328     6.5530    -7.0235   -18.7487   -14.4850    -4.7456   -11.7777     1.0524     8.4468     7.0860     3.0176     7.1379    -0.9464     5.5302     0.6133     2.3601    -3.7884     4.0570     2.5132     5.4022     5.0540     5.8300     9.1245     6.9193
  1331.339 0.895E+16 0.964E+03    6.3282   11.4500   -6.3284   -0.2415    1.9524   -34.2673    15.6507    11.4309    -1.8047     7.3464     6.6008   -35.6720   -40.9186   -35.8851    -5.0323     8.6120     8.4734    -5.5187   -12.4462     6.6350    -6.4034   -17.7875   -13.6784    -4.2335   -11.5413     1.4085     8.3814     6.8939     3.1444     7.1422    -0.9128     5.6221     0.8684     2.3988    -3.6114     3.9759     2.5263     5.4541     5.0921     5.8884     9.1487     7.1283
  1361.183 0.945E+16 0.104E+04    6.5284   11.6503   -5.8021    0.1767    2.3752   -33.9838    15.6743    11.4545    -1.3863     7.4838     6.6109   -34.3932   -39.4752   -34.5147    -4.7556     8.6730     8.4386    -5.2314   -12.1743     6.7081    -5.8068   -16.8547   -12.8955    -3.7364   -11.3132     1.7538     8.3170     6.7066     3.2670     7.1453    -0.8825     5.7105     1.1102     2.4333    -3.4422     3.8943     2.5360     5.5038     5.1284     5.9441     9.1712     7.3308
  1392.437 0.994E+16 0.112E+04    6.7281   11.8498   -5.2770    0.5945    2.7985   -33.7062    15.6960    11.4762    -0.9673     7.6206     6.6183   -33.1128   -38.0296   -33.1412    -4.4811     8.7270     8.3971    -4.9525   -11.9125     6.7736    -5.2152   -15.9205   -12.1122    -3.2393   -11.0908     2.0988     8.2497     6.5157     3.3881     7.1457    -0.8569     5.7960     1.3448     2.4635    -3.2763     3.8083     2.5418     5.5514     5.1623     5.9974     9.1912     7.5322
  1420.824 0.104E+17 0.120E+04    6.9030   12.0244   -4.8180    0.9590    3.1668   -33.4713    15.7168    11.4970    -0.6026     7.7386     6.6257   -31.9967   -36.7715   -31.9469    -4.2390     8.7724     8.3593    -4.7094   -11.6820     6.8279    -4.7029   -15.1095   -11.4294    -2.8055   -10.8899     2.4001     8.1943     6.3541     3.4957     7.1473    -0.8314     5.8735     1.5483     2.4917    -3.1310     3.7354     2.5473     5.5945     5.1933     6.0455     9.2100     7.7081
  1447.497 0.109E+17 0.128E+04    7.0615   12.1826   -4.4027    1.2887    3.4998   -33.2661    15.7362    11.5164    -0.2729     7.8438     6.6320   -30.9869   -35.6341   -30.8674    -4.0190     8.8111     8.3231    -4.4914   -11.4746     6.8736    -4.2421   -14.3775   -10.8118    -2.4129   -10.7060     2.6730     8.1452     6.2097     3.5937     7.1486    -0.8078     5.9445     1.7305     2.5174    -2.9998     3.6698     2.5516     5.6336     5.2212     6.0890     9.2268     7.8669
  1472.560 0.114E+17 0.135E+04    7.2053   12.3261   -4.0257    1.5879    3.8017   -33.0876    15.7542    11.5344     0.0261     7.9377     6.6370   -30.0706   -34.6027   -29.8887    -3.8188     8.8445     8.2886    -4.2949   -11.2872     6.9123    -3.8261   -13.7150   -10.2514    -2.0565   -10.5377     2.9210     8.1015     6.0800     3.6834     7.1494    -0.7858     6.0094     1.8944     2.5408    -2.8808     3.6105     2.5549     5.6691     5.2462     6.1284     9.2416     8.0106
  1495.977 0.118E+17 0.143E+04    7.3356   12.4562   -3.6843    1.8586    4.0746   -32.9339    15.7710    11.5512     0.2965     8.0210     6.6410   -29.2414   -33.6700   -29.0039    -3.6368     8.8736     8.2564    -4.1179   -11.1177     6.9451    -3.4512   -13.1171    -9.7443    -1.7338   -10.3836     3.1456     8.0629     5.9642     3.7652     7.1498    -0.7652     6.0690     2.0418     2.5625    -2.7730     3.5575     2.5576     5.7011     5.2685     6.1641     9.2546     8.1402
  1520.355 0.122E+17 0.150E+04    7.4660   12.5864   -3.3421    2.1306    4.3499   -32.7887    15.7860    11.5663     0.5692     8.1027     6.6417   -28.4057   -32.7293   -28.1105    -3.4560     8.8997     8.2208    -3.9446   -10.9540     6.9735    -3.0753   -12.5145    -9.2336    -1.4091   -10.2349     3.3716     8.0214     5.8440     3.8460     7.1473    -0.7483     6.1263     2.1863     2.5813    -2.6664     3.5009     2.5573     5.7309     5.2879     6.1976     9.2646     8.2692
  1538.303 0.126E+17 0.157E+04    7.5610   12.6813   -3.0937    2.3271    4.5470   -32.6902    15.8001    11.5804     0.7645     8.1600     6.6448   -27.8052   -32.0557   -27.4724    -3.3213     8.9209     8.1979    -3.8146   -10.8274     6.9956    -2.8051   -12.0853    -8.8661    -1.1748   -10.1165     3.5353     7.9969     5.7650     3.9075     7.1483    -0.7296     6.1724     2.2940     2.5997    -2.5869     3.4653     2.5599     5.7551     5.3044     6.2245     9.2743     8.3627
  1557.176 0.130E+17 0.164E+04    7.6573   12.7776   -2.8408    2.5277    4.7493   -32.5968    15.8125    11.5928     0.9651     8.2170     6.6449   -27.1895   -31.3639   -26.8160    -3.1862     8.9400     8.1717    -3.6860   -10.7044     7.0145    -2.5292   -11.6445    -8.4897    -0.9351   -10.0025     3.7027     7.9687     5.6800     3.9687     7.1464    -0.7147     6.2166     2.4009     2.6153    -2.5074     3.4256     2.5597     5.7773     5.3183     6.2496     9.2811     8.4571
  1583.514 0.136E+17 0.175E+04    7.7899   12.9104   -2.4937    2.8018    5.0236   -32.4808    15.8335    11.6139     1.2372     8.2918     6.6477   -26.3519   -30.4256   -25.9278    -2.9965     8.9691     8.1396    -3.5041   -10.5258     7.0418    -2.1538   -11.0500    -7.9768    -0.6077    -9.8330     3.9322     7.9371     5.5737     4.0563     7.1469    -0.6859     6.2829     2.5513     2.6426    -2.3956     3.3779     2.5625     5.8107     5.3398     6.2869     9.2929     8.5862
  1615.258 0.143E+17 0.187E+04    7.9412   13.0624   -2.0948    3.1180    5.3424   -32.3706    15.8535    11.6340     1.5533     8.3728     6.6433   -25.3798   -29.3348   -24.8930    -2.7823     8.9973     8.0967    -3.3028   -10.3327     7.0645    -1.7204   -10.3597    -7.3824    -0.2287    -9.6515     4.1977     7.8943     5.4420     4.1542     7.1405    -0.6613     6.3536     2.7183     2.6676    -2.2702     3.3158     2.5590     5.8431     5.3569     6.3241     9.2984     8.7319
  1639.726 0.150E+17 0.200E+04    8.0574   13.1793   -1.7903    3.3572    5.5797   -32.3010    15.8759    11.6565     1.7886     8.4302     6.6457   -24.6516   -28.5223   -24.1260    -2.6115     9.0249     8.0715    -3.1387   -10.1672     7.0863    -1.3943    -9.8509    -6.9356     0.0576    -9.4900     4.3998     7.8739     5.3596     4.2350     7.1420    -0.6278     6.4176     2.8532     2.6974    -2.1695     3.2806     2.5623     5.8733     5.3747     6.3580     9.3074     8.8426
  1658.955 0.159E+17 0.214E+04    8.1497   13.2724   -1.5500    3.5439    5.7612   -32.2520    15.9004    11.6811     1.9687     8.4731     6.6543   -24.0903   -27.9004   -23.5425    -2.4697     9.0530     8.0592    -2.9989   -10.0188     7.1093    -1.1413    -9.4655    -6.5898     0.2807    -9.3407     4.5585     7.8695     5.3114     4.3044     7.1501    -0.5875     6.4775     2.9671     2.7311    -2.0852     3.2646     2.5713     5.9029     5.3944     6.3906     9.3201     8.9302
  1674.597 0.169E+17 0.229E+04    8.2267   13.3501   -1.3515    3.6960    5.9058   -32.2124    15.9269    11.7076     2.1121     8.5075     6.6681   -23.6394   -27.4049   -23.0812    -2.3461     9.0820     8.0561    -2.8737    -9.8799     7.1343    -0.9365    -9.1620    -6.3108     0.4619    -9.1973     4.6886     7.8765     5.2871     4.3667     7.1637    -0.5415     6.5358     3.0681     2.7683    -2.0112     3.2622     2.5849     5.9332     5.4164     6.4232     9.3365     9.0030
  1690.423 0.180E+17 0.247E+04    8.3035   13.4276   -1.1536    3.8476    6.0493   -32.1772    15.9540    11.7348     2.2545     8.5406     6.6821   -23.1910   -26.9127   -22.6234    -2.2222     9.1115     8.0536    -2.7480    -9.7396     7.1592    -0.7327    -8.8613    -6.0331     0.6425    -9.0520     4.8185     7.8848     5.2648     4.4295     7.1775    -0.4941     6.5949     3.1694     2.8065    -1.9370     3.2611     2.5986     5.9634     5.4380     6.4558     9.3526     9.0752
  1706.816 0.192E+17 0.266E+04    8.3814   13.5065   -0.9523    4.0017    6.1952   -32.1466    15.9818    11.7627     2.3992     8.5730     6.6958   -22.7349   -26.4124   -22.1580    -2.0958     9.1415     8.0511    -2.6199    -9.5966     7.1837    -0.5255    -8.5564    -5.7506     0.8264    -8.9035     4.9509     7.8937     5.2427     4.4937     7.1913    -0.4455     6.6554     3.2726     2.8456    -1.8613     3.2602     2.6121     5.9937     5.4590     6.4886     9.3677     9.1478
  1723.660 0.205E+17 0.286E+04    8.4599   13.5862   -0.7489    4.1572    6.3421   -32.1212    16.0102    11.7912     2.5451     8.6044     6.7093   -22.2746   -25.9078   -21.6890    -1.9677     9.1719     8.0489    -2.4902    -9.4513     7.2079    -0.3164    -8.2497    -5.4654     1.0122    -8.7524     5.0849     7.9034     5.2215     4.5590     7.2051    -0.3955     6.7169     3.3770     2.8856    -1.7846     3.2599     2.6251     6.0238     5.4792     6.5213     9.3819     9.2205
  1740.939 0.220E+17 0.310E+04    8.5390   13.6667   -0.5439    4.3138    6.4899   -32.1011    16.0394    11.8205     2.6917     8.6346     6.7226   -21.8111   -25.4002   -21.2174    -1.8380     9.2029     8.0470    -2.3588    -9.3037     7.2318    -0.1058    -7.9421    -5.1780     1.1996    -8.5984     5.2203     7.9141     5.2015     4.6254     7.2190    -0.3441     6.7798     3.4827     2.9267    -1.7070     3.2604     2.6380     6.0538     5.4985     6.5539     9.3952     9.2929
  1757.864 0.235E+17 0.335E+04    8.6156   13.7448   -0.3452    4.4651    6.6319   -32.0853    16.0691    11.8503     2.8325     8.6628     6.7366   -21.3646   -24.9124   -20.7650    -1.7108     9.2341     8.0466    -2.2294    -9.1570     7.2558     0.0974    -7.6478    -4.9009     1.3806    -8.4445     5.3516     7.9270     5.1858     4.6910     7.2336    -0.2913     6.8427     3.5866     2.9687    -1.6308     3.2634     2.6512     6.0835     5.5174     6.5863     9.4081     9.3625
  1774.190 0.252E+17 0.363E+04    8.6892   13.8200   -0.1546    4.6096    6.7662   -32.0719    16.0997    11.8810     2.9658     8.6891     6.7522   -20.9404   -24.4504   -20.3379    -1.5865     9.2659     8.0487    -2.1020    -9.0107     7.2805     0.2910    -7.3704    -4.6372     1.5535    -8.2901     5.4773     7.9431     5.1761     4.7556     7.2499    -0.2363     6.9060     3.6886     3.0122    -1.5562     3.2700     2.6655     6.1135     5.5367     6.6188     9.4215     9.4290
  1790.076 0.271E+17 0.393E+04    8.7603   13.8928    0.0295    4.7486    6.8945   -32.0606    16.1309    11.9123     3.0932     8.7139     6.7686   -20.5339   -24.0088   -19.9306    -1.4649     9.2981     8.0524    -1.9766    -8.8653     7.3056     0.4769    -7.1065    -4.3841     1.7198    -8.1359     5.5987     7.9614     5.1708     4.8194     7.2673    -0.1799     6.9693     3.7888     3.0566    -1.4831     3.2791     2.6804     6.1435     5.5559     6.6511     9.4351     9.4928
  1806.183 0.292E+17 0.427E+04    8.8313   13.9656    0.2134    4.8874    7.0224   -32.0527    16.1625    11.9441     3.2200     8.7378     6.7852   -20.1283   -23.5688   -19.5250    -1.3428     9.3307     8.0565    -1.8506    -8.7188     7.3306     0.6625    -6.8441    -4.1314     1.8860    -7.9801     5.7202     7.9806     5.1669     4.8837     7.2848    -0.1225     7.0333     3.8894     3.1017    -1.4096     3.2890     2.6950     6.1731     5.5743     6.6832     9.4478     9.5559
  1824.022 0.314E+17 0.464E+04    8.9067   14.0433    0.4107    5.0368    7.1613   -32.0543    16.1942    11.9759     3.3579     8.7612     6.7991   -19.6884   -23.0901   -19.0823    -1.2140     9.3631     8.0582    -1.7193    -8.5679     7.3535     0.8632    -6.5584    -3.8577     2.0657    -7.8203     5.8515     7.9976     5.1573     4.9510     7.3000    -0.0655     7.0988     3.9945     3.1466    -1.3325     3.2957     2.7068     6.2012     5.5891     6.7141     9.4561     9.6216
  1834.522 0.340E+17 0.505E+04    8.9588   14.0962    0.5406    5.1313    7.2418   -32.0277    16.2283    12.0100     3.4378     8.7817     6.8262   -19.4261   -22.8133   -18.8343    -1.1159     9.3974     8.0746    -1.6120    -8.4336     7.3856     0.9865    -6.3979    -3.6920     2.1771    -7.6730     5.9346     8.0307     5.1829     5.0055     7.3278    -0.0016     7.1601     4.0787     3.1961    -1.2723     3.3229     2.7308     6.2349     5.6163     6.7492     9.4798     9.6693
  1845.768 0.368E+17 0.551E+04    9.0133   14.1516    0.6769    5.2306    7.3270   -32.0023    16.2631    12.0449     3.5223     8.8027     6.8533   -19.1490   -22.5203   -18.5710    -1.0138     9.4325     8.0908    -1.5009    -8.2951     7.4180     1.1165    -6.2276    -3.5171     2.2944    -7.5212     6.0221     8.0640     5.2078     5.0620     7.3556     0.0638     7.2231     4.1661     3.2466    -1.2098     3.3500     2.7548     6.2689     5.6432     6.7847     9.5030     9.7187
  1857.071 0.400E+17 0.602E+04    9.0680   14.2072    0.8135    5.3298    7.4115   -31.9755    16.2988    12.0807     3.6063     8.8239     6.8815   -18.8733   -22.2293   -18.3102    -0.9108     9.4684     8.1080    -1.3884    -8.1543     7.4514     1.2460    -6.0590    -3.3430     2.4116    -7.3666     6.1096     8.0988     5.2347     5.1193     7.3846     0.1308     7.2874     4.2545     3.2985    -1.1465     3.3785     2.7795     6.3038     5.6710     6.8211     9.5270     9.7683
  1868.135 0.435E+17 0.659E+04    9.1218   14.2618    0.9472    5.4266    7.4933   -31.9466    16.3351    12.1171     3.6875     8.8452     6.9109   -18.6057   -21.9479   -18.0589    -0.8084     9.5048     8.1262    -1.2762    -8.0129     7.4857     1.3721    -5.8964    -3.1737     2.5257    -7.2109     6.1950     8.1351     5.2643     5.1765     7.4148     0.1992     7.3521     4.3425     3.3512    -1.0837     3.4087     2.8052     6.3393     5.6996     6.8580     9.5520     9.8172
  1879.162 0.473E+17 0.722E+04    9.1755   14.3162    1.0802    5.5226    7.5739   -31.9160    16.3721    12.1541     3.7674     8.8667     6.9413   -18.3416   -21.6708   -17.8120    -0.7058     9.5417     8.1453    -1.1632    -7.8701     7.5209     1.4967    -5.7367    -3.0064     2.6387    -7.0533     6.2798     8.1726     5.2959     5.2340     7.4460     0.2688     7.4177     4.4310     3.4050    -1.0205     3.4403     2.8318     6.3754     5.7290     6.8956     9.5779     9.8659
  1890.102 0.516E+17 0.792E+04    9.2288   14.3702    1.2120    5.6174    7.6529   -31.8835    16.4097    12.1918     3.8458     8.8884     6.9727   -18.0818   -21.3991   -17.5706    -0.6031     9.5792     8.1653    -1.0499    -7.7260     7.5569     1.6195    -5.5805    -2.8417     2.7501    -6.8940     6.3635     8.2115     5.3296     5.2918     7.4783     0.3398     7.4840     4.5197     3.4598    -0.9573     3.4732     2.8591     6.4123     5.7593     6.9338     9.6046     9.9143
  1900.564 0.564E+17 0.870E+04    9.2809   14.4227    1.3395    5.7085    7.7276   -31.8468    16.4482    12.2304     3.9200     8.9104     7.0061   -17.8349   -21.1423   -17.3440    -0.5015     9.6176     8.1871    -0.9369    -7.5811     7.5945     1.7369    -5.4337    -2.6848     2.8568    -6.7332     6.4440     8.2526     5.3674     5.3494     7.5125     0.4127     7.5510     4.6079     3.5159    -0.8946     3.5087     2.8883     6.4504     5.7914     6.9732     9.6336     9.9620
  1910.536 0.617E+17 0.957E+04    9.3315   14.4736    1.4625    5.7957    7.7980   -31.8066    16.4872    12.2695     3.9899     8.9326     7.0409   -17.6008   -20.9003   -17.1318    -0.4017     9.6564     8.2103    -0.8250    -7.4364     7.6333     1.8487    -5.2961    -2.5356     2.9586    -6.5720     6.5211     8.2955     5.4084     5.4064     7.5481     0.4867     7.6183     4.6951     3.5729    -0.8328     3.5463     2.9188     6.4895     5.8252     7.0134     9.6643    10.0086
  1920.302 0.676E+17 0.105E+05    9.3816   14.5239    1.5835    5.8812    7.8662   -31.7638    16.5268    12.3092     4.0576     8.9551     7.0770   -17.3731   -20.6659   -16.9272    -0.3022     9.6957     8.2346    -0.7130    -7.2907     7.6731     1.9578    -5.1633    -2.3902     3.0581    -6.4095     6.5965     8.3397     5.4518     5.4634     7.5849     0.5621     7.6861     4.7823     3.6309    -0.7711     3.5854     2.9505     6.5294     5.8601     7.0544     9.6964    10.0550
  1930.184 0.742E+17 0.116E+05    9.4320   14.5744    1.7052    5.9670    7.9346   -31.7200    16.5670    12.3493     4.1255     8.9778     7.1136   -17.1448   -20.4311   -16.7224    -0.2019     9.7355     8.2592    -0.6000    -7.1435     7.7134     2.0672    -5.0303    -2.2443     3.1579    -6.2452     6.6724     8.3846     5.4962     5.5210     7.6223     0.6384     7.7547     4.8703     3.6896    -0.7089     3.6251     2.9826     6.5698     5.8955     7.0959     9.7289    10.1017
  1940.429 0.815E+17 0.128E+05    9.4833   14.6259    1.8293    6.0547    8.0047   -31.6764    16.6075    12.3899     4.1951     9.0008     7.1504   -16.9108   -20.1902   -16.5120    -0.0999     9.7755     8.2837    -0.4854    -6.9947     7.7539     2.1791    -4.8938    -2.0950     3.2601    -6.0790     6.7499     8.4298     5.5404     5.5794     7.6599     0.7153     7.8240     4.9594     3.7488    -0.6458     3.6649     3.0146     6.6104     5.9308     7.1376     9.7612    10.1490
  1951.183 0.895E+17 0.142E+05    9.5360   14.6788    1.9571    6.1453    8.0776   -31.6336    16.6484    12.4309     4.2674     9.0241     7.1870   -16.6682   -19.9399   -16.2929     0.0043     9.8160     8.3081    -0.3688    -6.8435     7.7943     2.2947    -4.7516    -1.9404     3.3657    -5.9103     6.8299     8.4750     5.5841     5.6390     7.6975     0.7930     7.8944     5.0502     3.8085    -0.5814     3.7046     3.0465     6.6511     5.9658     7.1794     9.7930    10.1972
  1962.595 0.984E+17 0.157E+05    9.5901   14.7333    2.0891    6.2392    8.1539   -31.5930    16.6894    12.4719     4.3433     9.0474     7.2229   -16.4146   -19.6772   -16.0618     0.1106     9.8562     8.3315    -0.2506    -6.6911     7.8341     2.4151    -4.6019    -1.7791     3.4756    -5.7405     6.9131     8.5194     5.6260     5.6996     7.7344     0.8704     7.9651     5.1424     3.8682    -0.5158     3.7431     3.0773     6.6912     5.9995     7.2208     9.8233    10.2463
  1974.799 0.108E+18 0.173E+05    9.6460   14.7898    2.2263    6.3374    8.2347   -31.5552    16.7303    12.5129     4.4234     9.0708     7.2579   -16.1475   -19.3994   -15.8163     0.2195     9.8965     8.3538    -0.1303    -6.5369     7.8730     2.5413    -4.4430    -1.6095     3.5908    -5.5691     7.0001     8.5630     5.6657     5.7614     7.7706     0.9477     8.0364     5.2363     3.9278    -0.4488     3.7803     3.1069     6.7307     6.0317     7.2617     9.8519    10.2963
  1987.910 0.119E+18 0.192E+05    9.7038   14.8484    2.3693    6.4402    8.3203   -31.5208    16.7712    12.5539     4.5085     9.0941     7.2916   -15.8653   -19.1046   -15.5544     0.3312     9.9364     8.3749    -0.0080    -6.3812     7.9109     2.6739    -4.2737    -1.4307     3.7119    -5.3962     7.0913     8.6055     5.7029     5.8244     7.8057     1.0247     8.1083     5.3320     3.9872    -0.3803     3.8160     3.1351     6.7692     6.0620     7.3017     9.8781    10.3474
  2002.014 0.131E+18 0.212E+05    9.7636   14.9093    2.5186    6.5480    8.4111   -31.4902    16.8120    12.5949     4.5987     9.1174     7.3242   -15.5667   -18.7915   -15.2750     0.4461     9.9762     8.3946     0.1167    -6.2236     7.9477     2.8135    -4.0933    -1.2420     3.8394    -5.2216     7.1872     8.6468     5.7374     5.8889     7.8399     1.1014     8.1808     5.4296     4.0465    -0.3101     3.8501     3.1616     6.8068     6.0901     7.3410     9.9019    10.3994
  2017.208 0.144E+18 0.235E+05    9.8257   14.9727    2.6746    6.6612    8.5075   -31.4639    16.8529    12.6359     4.6945     9.1407     7.3554   -15.2507   -18.4589   -14.9769     0.5643    10.0158     8.4129     0.2440    -6.0640     7.9833     2.9605    -3.9012    -1.0426     3.9738    -5.0450     7.2881     8.6871     5.7691     5.9549     7.8729     1.1779     8.2540     5.5294     4.1056    -0.2381     3.8825     3.1863     6.8432     6.1157     7.3792     9.9227    10.4525
  2033.557 0.158E+18 0.261E+05    9.8903   15.0389    2.8379    6.7803    8.6097   -31.4412    16.8943    12.6775     4.7959     9.1640     7.3859   -14.9166   -18.1063   -14.6600     0.6867    10.0557     8.4303     0.3748    -5.9007     8.0182     3.1154    -3.6971    -0.8320     4.1155    -4.8645     7.3942     8.7269     5.7990     6.0230     7.9054     1.2552     8.3287     5.6321     4.1655    -0.1638     3.9140     3.2096     6.8789     6.1393     7.4169     9.9412    10.5068
  2051.091 0.174E+18 0.290E+05    9.9571   15.1078    3.0082    6.9048    8.7174   -31.4230    16.9360    12.7194     4.9030     9.1871     7.4153   -14.5649   -17.7341   -14.3245     0.8130    10.0956     8.4464     0.5086    -5.7346     8.0520     3.2778    -3.4814    -0.6107     4.2642    -4.6812     7.5056     8.7660     5.8267     6.0930     7.9370     1.3327     8.4045     5.7372     4.2256    -0.0873     3.9442     3.2311     6.9136     6.1603     7.4537     9.9566    10.5621
  2069.751 0.192E+18 0.323E+05   10.0259   15.1788    3.1844    7.0341    8.8301   -31.4101    16.9777    12.7613     5.0149     9.2098     7.4433   -14.1977   -17.3447   -13.9725     0.9422    10.1351     8.4612     0.6445    -5.5669     8.0843     3.4466    -3.2554    -0.3799     4.4190    -4.4962     7.6213     8.8041     5.8520     6.1644     7.9675     1.4100     8.4809     5.8441     4.2856    -0.0093     3.9729     3.2506     6.9467     6.1782     7.4891     9.9685    10.6177
  2089.376 0.211E+18 0.359E+05   10.0962   15.2516    3.3653    7.1670    8.9464   -31.4010    17.0198    12.8036     5.1305     9.2321     7.4706   -13.8188   -16.9425   -13.6083     1.0741    10.1747     8.4751     0.7825    -5.3971     8.1158     3.6204    -3.0219    -0.1420     4.5786    -4.3087     7.7406     8.8420     5.8762     6.2371     7.9975     1.4877     8.5582     5.9526     4.3460     0.0702     4.0010     3.2686     6.9788     6.1937     7.5236     9.9777    10.6735
  2109.566 0.233E+18 0.400E+05   10.1670   15.3250    3.5477    7.3011    9.0637   -31.3942    17.0620    12.8461     5.2472     9.2540     7.4976   -13.4362   -16.5363   -13.2405     1.2071    10.2140     8.4887     0.9211    -5.2266     8.1466     3.7954    -2.7864     0.0983     4.7396    -4.1203     7.8611     8.8800     5.9004     6.3104     8.0272     1.5657     8.6359     6.0616     4.4067     0.1502     4.0290     3.2857     7.0102     6.2075     7.5574     9.9851    10.7289
  2129.448 0.257E+18 0.446E+05   10.2363   15.3968    3.7257    7.4316    9.1771   -31.3849    17.1046    12.8889     5.3599     9.2759     7.5257   -13.0656   -16.1440   -12.8861     1.3383    10.2535     8.5033     1.0582    -5.0568     8.1780     3.9651    -2.5595     0.3311     4.8961    -3.9320     7.9783     8.9194     5.9273     6.3831     8.0581     1.6445     8.7135     6.1693     4.4679     0.2293     4.0587     3.3036     7.0419     6.2221     7.5915     9.9935    10.7830
  2146.862 0.284E+18 0.498E+05   10.3001   15.4620    3.8857    7.5472    9.2747   -31.3599    17.1480    12.9326     5.4569     9.2990     7.5587   -12.7439   -15.8070   -12.5852     1.4614    10.2940     8.5223     1.1895    -4.8908     8.2136     4.1135    -2.3661     0.5342     5.0335    -3.7464     8.0818     8.9633     5.9640     6.4523     8.0935     1.7255     8.7903     6.2718     4.5307     0.3040     4.0943     3.3273     7.0776     6.2443     7.6291    10.0106    10.8345
  2152.210 0.316E+18 0.555E+05   10.3396   15.4986    3.9678    7.5991    9.3043   -31.2632    17.1948    12.9792     5.4862     9.3283     7.6133   -12.6329   -15.7081   -12.5140     1.5490    10.3395     8.5613     1.2962    -4.7400     8.2689     4.1717    -2.3164     0.6089     5.0885    -3.5727     8.1261     9.0264     6.0416     6.5062     8.1484     1.8161     8.8634     6.3531     4.5997     0.3598     4.1550     3.3783     7.1326     6.3040     7.6840    10.0699    10.8776
  2219.773 0.342E+18 0.621E+05   10.4981   15.6759    4.4332    7.9642    9.6668   -31.5484    17.2267    13.0129     5.8470     9.3193     7.5594   -11.4881   -14.4427   -11.3180     1.8139    10.3587     8.5014     1.5234    -4.5123     8.2216     4.6698    -1.5678     1.3138     5.5487    -3.3348     8.4621     8.9984     5.9227     6.6369     8.1057     1.8624     8.9562     6.5379     4.6403     0.5096     4.0949     3.2892     7.0859     6.1659     7.6471     9.9077    10.9548
  2304.767 0.366E+18 0.693E+05   10.6767   15.8783    4.9689    8.3878   10.0929   -32.0381    17.2528    13.0420     6.2717     9.2700     7.4650   -10.1454   -12.9538    -9.9050     2.1100    10.3646     8.4150     1.7620    -4.2841     8.1281     5.2455    -0.7005     2.1385     6.0866    -3.0952     8.8535     8.9492     5.7622     6.7801     8.0250     1.8929     9.0469     6.7325     4.6712     0.6749     4.0076     3.1488     6.9928     5.9421     7.5674     9.6564    11.0148
  2336.854 0.399E+18 0.770E+05   10.7590   15.9648    5.1891    8.5537   10.2456   -32.1379    17.2902    13.0804     6.4240     9.2712     7.4682    -9.6538   -12.4241    -9.4165     2.2583    10.3927     8.4100     1.9016    -4.1204     8.1296     5.4598    -0.3983     2.4436     6.2892    -2.9117     9.0033     8.9732     5.7604     6.8592     8.0332     1.9587     9.1207     6.8423     4.7239     0.7617     4.0178     3.1341     6.9949     5.9046     7.5743     9.6100    11.0583
  2375.647 0.435E+18 0.854E+05   10.8514   16.0622    5.4392    8.7442   10.4248   -32.2969    17.3257    13.1175     6.6027     9.2621     7.4585    -9.0808   -11.8026    -8.8393     2.4205    10.4162     8.3948     2.0476    -3.9541     8.1163     5.7057    -0.0450     2.7976     6.5232    -2.7250     9.1753     8.9893     5.7424     6.9441     8.0296     2.0195     9.1948     6.9576     4.7735     0.8556     4.0176     3.1036     6.9834     5.8425     7.5692     9.5373    11.1000
  2418.227 0.473E+18 0.949E+05   10.9485   16.1636    5.7011    8.9446   10.6149   -32.4933    17.3599    13.1535     6.7924     9.2454     7.4411    -8.4754   -11.1442    -8.2262     2.5877    10.4360     8.3738     2.1939    -3.7898     8.0932     5.9623     0.3269     3.1705     6.7689    -2.5392     9.3553     9.0013     5.7168     7.0310     8.0189     2.0770     9.2680     7.0728     4.8210     0.9518     4.0122     3.0647     6.9635     5.7669     7.5571     9.4503    11.1391
  2464.006 0.512E+18 0.105E+06   11.0491   16.2672    5.9699    9.1509   10.8120   -32.7246    17.3923    13.1883     6.9893     9.2210     7.4167    -7.8500   -10.4628    -7.5905     2.7573    10.4517     8.3474     2.3379    -3.6297     8.0605     6.2235     0.7090     3.5543     7.0213    -2.3566     9.5394     9.0098     5.6849     7.1186     8.0017     2.1308     9.3393     7.1861     4.8660     1.0488     4.0024     3.0188     6.9357     5.6803     7.5389     9.3517    11.1752
  2510.800 0.554E+18 0.116E+06   11.1493   16.3688    6.2340    9.3539   11.0060   -32.9709    17.4233    13.2221     7.1833     9.1924     7.3895    -7.2357    -9.7935    -6.9657     2.9237    10.4646     8.3188     2.4763    -3.4761     8.0228     6.4768     1.0816     3.9304     7.2682    -2.1792     9.7190     9.0172     5.6526     7.2045     7.9819     2.1823     9.4081     7.2944     4.9092     1.1438     3.9917     2.9714     6.9046     5.5915     7.5187     9.2509    11.2087
  2578.646 0.591E+18 0.129E+06   11.2791   16.4996    6.5813    9.6258   11.2750   -33.4298    17.4467    13.2506     7.4526     9.1230     7.3182    -6.3939    -8.8662    -6.0908     3.1272    10.4601     8.2574     2.6268    -3.3232     7.9326     6.8141     1.5919     4.4416     7.6009    -1.9996     9.9583     8.9994     5.5704     7.3054     7.9210     2.2157     9.4743     7.4121     4.9408     1.2571     3.9488     2.8761     6.8267     5.4280     7.4606     9.0701    11.2339
  2659.483 0.624E+18 0.142E+06   11.4221   16.6413    6.9632    9.9272   11.5777   -34.0385    17.4625    13.2740     7.7558     9.0217     7.2169    -5.4520    -7.8246    -5.1036     3.3435    10.4406     8.1743     2.7724    -3.1837     7.8040     7.1820     2.1570     5.0102     7.9697    -1.8304    10.2213     8.9650     5.4590     7.4098     7.8316     2.2336     9.5332     7.5248     4.9621     1.3758     3.8862     2.7529     6.7146     5.2209     7.3784     8.8432    11.2497
  2683.835 0.671E+18 0.155E+06   11.4788   16.6950    7.0990   10.0269   11.6649   -34.0874    17.4925    13.3057     7.8428     9.0241     7.2282    -5.1693    -7.5260    -4.8336     3.4436    10.4585     8.1734     2.8637    -3.0689     7.8063     7.2971     2.3210     5.1845     8.0861    -1.6929    10.3070     8.9922     5.4765     7.4646     7.8465     2.2883     9.5877     7.5941     5.0057     1.4344     3.9051     2.7545     6.7208     5.2114     7.3920     8.8275    11.2796
  2708.209 0.723E+18 0.169E+06   11.5350   16.7482    7.2332   10.1252   11.7505   -34.1323    17.5227    13.3375     7.9283     9.0272     7.2404    -4.8911    -7.2326    -4.5687     3.5430    10.4763     8.1727     2.9543    -2.9544     7.8091     7.4099     2.4822     5.3560     8.2006    -1.5554    10.3913     9.0199     5.4949     7.5191     7.8622     2.3432     9.6420     7.6626     5.0495     1.4927     3.9246     2.7570     6.7275     5.2033     7.4062     8.8133    11.3096
  2732.530 0.777E+18 0.184E+06   11.5904   16.8003    7.3651   10.2217   11.8344   -34.1749    17.5524    13.3690     8.0120     9.0306     7.2527    -4.6183    -6.9452    -4.3094     3.6410    10.4934     8.1717     3.0432    -2.8417     7.8118     7.5200     2.6400     5.5241     8.3130    -1.4196    10.4740     9.0474     5.5133     7.5727     7.8780     2.3975     9.6956     7.7297     5.0929     1.5500     3.9440     2.7599     6.7340     5.1958     7.4205     8.7998    11.3391
  2756.744 0.836E+18 0.200E+06   11.6449   16.8517    7.4949   10.3164   11.9164   -34.2130    17.5822    13.4006     8.0937     9.0349     7.2658    -4.3511    -6.6641    -4.0563     3.7379    10.5103     8.1709     3.1312    -2.7298     7.8149     7.6274     2.7944     5.6887     8.4232    -1.2842    10.5551     9.0752     5.5326     7.6257     7.8944     2.4517     9.7488     7.7959     5.1362     1.6066     3.9640     2.7637     6.7411     5.1899     7.4353     8.7879    11.3686
  2780.805 0.898E+18 0.217E+06   11.6985   16.9019    7.6220   10.4090   11.9964   -34.2485    17.6116    13.4317     8.1734     9.0393     7.2791    -4.0900    -6.3898    -3.8094     3.8331    10.5267     8.1699     3.2173    -2.6199     7.8180     7.7320     2.9450     5.8495     8.5309    -1.1507    10.6343     9.1027     5.5520     7.6777     7.9110     2.5051     9.8011     7.8606     5.1790     1.6622     3.9838     2.7678     6.7480     5.1846     7.4501     8.7767    11.3977
  2804.697 0.965E+18 0.236E+06   11.7511   16.9513    7.7468   10.4998   12.0744   -34.2795    17.6409    13.4628     8.2511     9.0446     7.2931    -3.8348    -6.1221    -3.5690     3.9270    10.5429     8.1690     3.3023    -2.5109     7.8216     7.8339     3.0921     6.0067     8.6363    -1.0180    10.7118     9.1304     5.5720     7.7290     7.9282     2.5583     9.8530     7.9243     5.2218     1.7171     4.0041     2.7728     6.7554     5.1808     7.4655     8.7670    11.4267
  2828.427 0.104E+19 0.256E+06   11.8027   16.9996    7.8689   10.5885   12.1505   -34.3085    17.6697    13.4934     8.3269     9.0501     7.3072    -3.5854    -5.8608    -3.3344     4.0192    10.5585     8.1680     3.3854    -2.4041     7.8251     7.9330     3.2356     6.1602     8.7393    -0.8875    10.7875     9.1577     5.5919     7.7792     7.9453     2.6106     9.9039     7.9864     5.2638     1.7708     4.0241     2.7779     6.7625     5.1776     7.4807     8.7578    11.4552
  2851.986 0.111E+19 0.278E+06   11.8534   17.0470    7.9888   10.6754   12.2247   -34.3334    17.6984    13.5238     8.4007     9.0562     7.3219    -3.3416    -5.6057    -3.1058     4.1101    10.5738     8.1670     3.4674    -2.2982     7.8290     8.0297     3.3758     6.3103     8.8401    -0.7578    10.8615     9.1850     5.6122     7.8287     7.9630     2.6625     9.9543     8.0475     5.3057     1.8237     4.0445     2.7839     6.7701     5.1755     7.4963     8.7499    11.4835
  2875.357 0.119E+19 0.301E+06   11.9030   17.0934    8.1062   10.7603   12.2971   -34.3565    17.7266    13.5538     8.4727     9.0625     7.3366    -3.1035    -5.3568    -2.8830     4.1992    10.5886     8.1658     3.5475    -2.1946     7.8328     8.1237     3.5126     6.4568     8.9386    -0.6305    10.9337     9.2119     5.6323     7.8771     7.9804     2.7133    10.0036     8.1071     5.3469     1.8755     4.0646     2.7899     6.7774     5.1739     7.5116     8.7424    11.5113
  2898.535 0.127E+19 0.326E+06   11.9518   17.1389    8.2213   10.8435   12.3676   -34.3757    17.7546    13.5836     8.5427     9.0695     7.3518    -2.8708    -5.1141    -2.6659     4.2871    10.6032     8.1648     3.6265    -2.0919     7.8370     8.2153     3.6461     6.5999     9.0349    -0.5040    11.0042     9.2388     5.6529     7.9247     7.9984     2.7638    10.0523     8.1658     5.3879     1.9265     4.0849     2.7966     6.7851     5.1734     7.5273     8.7362    11.5390
  2921.508 0.136E+19 0.353E+06   11.9997   17.1834    8.3340   10.9248   12.4364   -34.3921    17.7823    13.6130     8.6110     9.0768     7.3673    -2.6435    -4.8773    -2.4545     4.3734    10.6174     8.1638     3.7041    -1.9908     7.8414     8.3045     3.7764     6.7397     9.1291    -0.3792    11.0731     9.2654     5.6735     7.9714     8.0164     2.8136    10.1003     8.2232     5.4285     1.9766     4.1052     2.8037     6.7929     5.1737     7.5431     8.7307    11.5663
  2944.277 0.146E+19 0.382E+06   12.0464   17.2270    8.4443   11.0042   12.5034   -34.4071    17.8095    13.6420     8.6775     9.0842     7.3827    -2.4217    -4.6463    -2.2484     4.4579    10.6311     8.1625     3.7799    -1.8918     7.8457     8.3912     3.9035     6.8760     9.2210    -0.2567    11.1403     9.2915     5.6938     8.0170     8.0342     2.8622    10.1472     8.2792     5.4683     2.0256     4.1252     2.8109     6.8005     5.1743     7.5586     8.7255    11.5931
  2966.868 0.156E+19 0.412E+06   12.0923   17.2696    8.5524   11.0820   12.5688   -34.4196    17.8364    13.6706     8.7423     9.0919     7.3983    -2.2046    -4.4206    -2.0473     4.5410    10.6445     8.1612     3.8544    -1.7943     7.8501     8.4758     4.0277     7.0092     9.3109    -0.1356    11.2060     9.3172     5.7140     8.0617     8.0521     2.9101    10.1933     8.3341     5.5076     2.0737     4.1451     2.8184     6.8081     5.1756     7.5740     8.7210    11.6196
  2989.307 0.166E+19 0.445E+06   12.1375   17.3116    8.6587   11.1582   12.6327   -34.4290    17.8631    13.6990     8.8056     9.1002     7.4144    -1.9921    -4.1999    -1.8510     4.6231    10.6577     8.1600     3.9280    -1.6976     7.8548     8.5585     4.1493     7.1397     9.3991    -0.0154    11.2702     9.3430     5.7345     8.1058     8.0703     2.9576    10.2389     8.3882     5.5468     2.1211     4.1652     2.8264     6.8160     5.1778     7.5897     8.7174    11.6459
  3011.587 0.178E+19 0.479E+06   12.1818   17.3527    8.7629   11.2329   12.6952   -34.4375    17.8893    13.7269     8.8674     9.1084     7.4302    -1.7840    -3.9841    -1.6590     4.7035    10.6703     8.1586     3.9999    -1.6029     7.8593     8.6391     4.2681     7.2673     9.4854     0.1026    11.3330     9.3681     5.7544     8.1488     8.0881     3.0039    10.2834     8.4410     5.5852     2.1675     4.1849     2.8343     6.8236     5.1800     7.6050     8.7138    11.6717
  3033.642 0.189E+19 0.516E+06   12.2252   17.3928    8.8648   11.3058   12.7560   -34.4443    17.9150    13.7544     8.9275     9.1167     7.4460    -1.5808    -3.7736    -1.4720     4.7824    10.6826     8.1571     4.0703    -1.5099     7.8639     8.7175     4.3841     7.3917     9.5697     0.2187    11.3942     9.3927     5.7741     8.1908     8.1058     3.0493    10.3270     8.4925     5.6230     2.2129     4.2044     2.8423     6.8312     5.1827     7.6201     8.7106    11.6971
  3055.488 0.202E+19 0.555E+06   12.2678   17.4322    8.9648   11.3772   12.8153   -34.4482    17.9406    13.7817     8.9861     9.1256     7.4622    -1.3823    -3.5682    -1.2898     4.8601    10.6948     8.1557     4.1397    -1.4179     7.8688     8.7940     4.4974     7.5133     9.6521     0.3338    11.4540     9.4172     5.7940     8.2321     8.1238     3.0941    10.3701     8.5433     5.6605     2.2577     4.2239     2.8509     6.8390     5.1863     7.6353     8.7083    11.7223
  3077.137 0.214E+19 0.596E+06   12.3095   17.4708    9.0626   11.4471   12.8732   -34.4513    17.9657    13.8084     9.0433     9.1344     7.4781    -1.1881    -3.3675    -1.1119     4.9361    10.7064     8.1541     4.2076    -1.3279     7.8734     8.8686     4.6081     7.6320     9.7327     0.4466    11.5122     9.4411     5.8134     8.2723     8.1413     3.1378    10.4121     8.5928     5.6973     2.3014     4.2431     2.8593     6.8466     5.1899     7.6502     8.7060    11.7469
  3098.645 0.228E+19 0.640E+06   12.3504   17.5086    9.1588   11.5155   12.9299   -34.4530    17.9904    13.8348     9.0992     9.1433     7.4941    -0.9978    -3.1709    -0.9379     5.0110    10.7178     8.1524     4.2743    -1.2392     7.8782     8.9414     4.7165     7.7482     9.8117     0.5580    11.5692     9.4646     5.8325     8.3117     8.1587     3.1807    10.4533     8.6413     5.7336     2.3443     4.2621     2.8679     6.8541     5.1939     7.6648     8.7040    11.7712
  3120.043 0.242E+19 0.686E+06   12.3908   17.5458    9.2534   11.5828   12.9854   -34.4532    18.0148    13.8609     9.1538     9.1524     7.5102    -0.8109    -2.9781    -0.7673     5.0847    10.7289     8.1506     4.3400    -1.1516     7.8829     9.0128     4.8228     7.8622     9.8893     0.6682    11.6251     9.4878     5.8514     8.3504     8.1760     3.2228    10.4939     8.6890     5.7695     2.3866     4.2809     2.8765     6.8616     5.1982     7.6794     8.7022    11.7953
  3141.358 0.257E+19 0.736E+06   12.4306   17.5824    9.3466   11.6490   13.0399   -34.4522    18.0390    13.8867     9.2075     9.1617     7.5262    -0.6272    -2.7888    -0.5999     5.1575    10.7397     8.1488     4.4048    -1.0651     7.8877     9.0827     4.9274     7.9742     9.9656     0.7773    11.6799     9.5106     5.8701     8.3884     8.1932     3.2643    10.5339     8.7360     5.8051     2.4282     4.2996     2.8853     6.8692     5.2029     7.6937     8.7007    11.8191
  3162.611 0.273E+19 0.788E+06   12.4698   17.6185    9.4385   11.7142   13.0934   -34.4499    18.0630    13.9123     9.2601     9.1710     7.5423    -0.4463    -2.6025    -0.4354     5.2294    10.7503     8.1468     4.4687    -0.9795     7.8925     9.1514     5.0302     8.0842    10.0407     0.8854    11.7336     9.5331     5.8886     8.4258     8.2103     3.3051    10.5732     8.7823     5.8403     2.4693     4.3182     2.8942     6.8767     5.2078     7.7080     8.6995    11.8426
  3183.820 0.290E+19 0.844E+06   12.5088   17.6543    9.5295   11.7786   13.1461   -34.4452    18.0869    13.9378     9.3118     9.1809     7.5589    -0.2679    -2.4192    -0.2738     5.3009    10.7609     8.1450     4.5323    -0.8941     7.8977     9.2189     5.1314     8.1926    10.1148     0.9934    11.7866     9.5557     5.9074     8.4628     8.2278     3.3457    10.6124     8.8282     5.8756     2.5100     4.3370     2.9036     6.8846     5.2136     7.7224     8.6988    11.8662
  3205.003 0.307E+19 0.904E+06   12.5471   17.6894    9.6191   11.8420   13.1979   -34.4406    18.1105    13.9630     9.3627     9.1906     7.5751    -0.0921    -2.2386    -0.1147     5.3712    10.7711     8.1429     4.5948    -0.8101     7.9025     9.2853     5.2312     8.2992    10.1878     1.0997    11.8385     9.5776     5.9255     8.4989     8.2447     3.3853    10.6507     8.8732     5.9102     2.5501     4.3554     2.9127     6.8921     5.2191     7.7364     8.6979    11.8894
  3226.162 0.325E+19 0.966E+06   12.5851   17.7242    9.7078   11.9046   13.2489   -34.4349    18.1339    13.9879     9.4127     9.2004     7.5913     0.0813    -2.0607     0.0421     5.4408    10.7811     8.1408     4.6566    -0.7268     7.9074     9.3505     5.3295     8.4041    10.2597     1.2053    11.8896     9.5992     5.9435     8.5346     8.2615     3.4243    10.6885     8.9177     5.9446     2.5896     4.3737     2.9220     6.8996     5.2249     7.7502     8.6972    11.9124


==> mixfig/out2_1500-3-3.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-07 eps( N) = 6.03E-08 eps( O) = 4.57E-07

        Tg     nHges      pges       nel         H         C         N         O        S8         H2         N2         O2         S2         FES        C+         N+         O+         CNO        TIO        TIO2       TIC        TIC2       TIS        TI+        S+         SI+        FE+        C3H        CA+        CAOH       CA(OH)2    CAO        CAS        CA2        CAH        TIH        LIH        LIO        LIOH       LICL       NACL       KCL        CACL       CACL2      HCL       
   741.687 0.969E+03 0.581E-10   -8.3775   -1.8452  -37.5008  -22.9537  -16.3756   -78.0828     2.6853    -4.5347   -22.9583    -5.2642   -12.9775   -86.1188   -93.1160   -80.8869   -37.5791    -7.6455    -7.2648   -39.0083   -57.1766   -11.1316   -31.3840   -48.2211   -46.4142   -29.6587   -61.7416   -18.5661   -13.2597   -19.1579   -19.2385   -12.1103   -32.3462   -18.4182   -24.8480   -19.6469   -27.5005   -16.7871   -13.0632   -11.8246   -11.7177   -11.5215    -7.3672    -6.6565
   741.687 0.104E+10 0.626E-04   -5.3532    1.1712  -31.4797  -19.9373  -16.3639   -68.8663     8.7180     1.4981   -22.9350    -2.9601    -5.7927   -83.1220   -93.1239   -83.8995   -28.5299    -1.6216    -1.2292   -26.9749   -39.1221    -3.9673   -28.3961   -50.0933   -43.4957   -26.6503   -40.6620   -15.5831    -4.2244    -7.0945   -13.2195    -4.9509   -20.3316    -9.3945   -15.8193   -10.6034   -21.4617    -7.7319    -6.7473    -5.5031    -5.3803    -5.2255    -0.7826    -3.3514
   740.710 0.119E+10 0.711E-04   -5.3452    1.1789  -31.4782  -19.9533  -16.4095   -68.8974     8.7738     1.5538   -22.9800    -2.9701    -5.7354   -83.2288   -93.2790   -84.0759   -28.4717    -1.5735    -1.1705   -26.8927   -38.9788    -3.9202   -28.4342   -50.2230   -43.5504   -26.6740   -40.4821   -15.5912    -4.1293    -6.9560   -13.1741    -4.8926   -20.2194    -9.3156   -15.7609   -10.5181   -21.4201    -7.6338    -6.6894    -5.4505    -5.3263    -5.1733    -0.7268    -3.3445
   740.710 0.135E+10 0.807E-04   -5.3176    1.2064  -31.4231  -19.9257  -16.4095   -68.8973     8.8289     1.6089   -22.9800    -2.9701    -5.6802   -83.2012   -93.2790   -84.1034   -28.3890    -1.5183    -1.1153   -26.7824   -38.8134    -3.8651   -28.4066   -50.2506   -43.5229   -26.6464   -40.2891   -15.5637    -4.0466    -6.8457   -13.1190    -4.8375   -20.1091    -9.2329   -15.6782   -10.4355   -21.3650    -7.5512    -6.6343    -5.3953    -5.2711    -5.1182    -0.6716    -3.3169
   740.710 0.153E+10 0.916E-04   -5.2900    1.2340  -31.3679  -19.8981  -16.4095   -68.8972     8.8840     1.6640   -22.9800    -2.9700    -5.6251   -83.1736   -93.2790   -84.1310   -28.3063    -1.4632    -1.0602   -26.6721   -38.6480    -3.8099   -28.3791   -50.2782   -43.4953   -26.6189   -40.0961   -15.5361    -3.9639    -6.7355   -13.0638    -4.7823   -19.9988    -9.1501   -15.5955   -10.3528   -21.3100    -7.4685    -6.5792    -5.3402    -5.2159    -5.0630    -0.6164    -3.2893
   740.710 0.174E+10 0.104E-03   -5.2624    1.2616  -31.3128  -19.8706  -16.4095   -68.8971     8.9392     1.7192   -22.9800    -2.9700    -5.5699   -83.1460   -93.2790   -84.1586   -28.2236    -1.4080    -1.0050   -26.5618   -38.4826    -3.7548   -28.3515   -50.3057   -43.4677   -26.5913   -39.9031   -15.5085    -3.8812    -6.6252   -13.0087    -4.7272   -19.8886    -9.0674   -15.5128   -10.2702   -21.2549    -7.3859    -6.5241    -5.2850    -5.1608    -5.0079    -0.5613    -3.2617
   740.710 0.197E+10 0.118E-03   -5.2349    1.2891  -31.2577  -19.8430  -16.4095   -68.8971     8.9943     1.7743   -22.9800    -2.9700    -5.5148   -83.1185   -93.2790   -84.1861   -28.1409    -1.3529    -0.9499   -26.4516   -38.3172    -3.6996   -28.3239   -50.3333   -43.4402   -26.5637   -39.7102   -15.4810    -3.7985    -6.5149   -12.9536    -4.6721   -19.7783    -8.9847   -15.4301   -10.1876   -21.1999    -7.3033    -6.4690    -5.2299    -5.1056    -4.9527    -0.5061    -3.2341
   740.710 0.224E+10 0.134E-03   -5.2073    1.3167  -31.2025  -19.8154  -16.4095   -68.8970     9.0494     1.8294   -22.9800    -2.9700    -5.4596   -83.0909   -93.2790   -84.2137   -28.0582    -1.2978    -0.8948   -26.3413   -38.1518    -3.6445   -28.2964   -50.3608   -43.4126   -26.5362   -39.5172   -15.4534    -3.7158    -6.4047   -12.8984    -4.6169   -19.6680    -8.9021   -15.3474   -10.1050   -21.1448    -7.2207    -6.4140    -5.1747    -5.0505    -4.8976    -0.4510    -3.2066
   740.710 0.254E+10 0.152E-03   -5.1797    1.3443  -31.1474  -19.7879  -16.4095   -68.8969     9.1046     1.8846   -22.9800    -2.9700    -5.4045   -83.0633   -93.2790   -84.2413   -27.9755    -1.2426    -0.8396   -26.2310   -37.9864    -3.5894   -28.2688   -50.3884   -43.3850   -26.5086   -39.3243   -15.4259    -3.6331    -6.2944   -12.8433    -4.5618   -19.5578    -8.8194   -15.2647   -10.0224   -21.0898    -7.1381    -6.3589    -5.1196    -4.9954    -4.8424    -0.3958    -3.1790
   740.710 0.289E+10 0.173E-03   -5.1522    1.3718  -31.0923  -19.7603  -16.4095   -68.8969     9.1597     1.9397   -22.9800    -2.9700    -5.3494   -83.0358   -93.2790   -84.2688   -27.8928    -1.1875    -0.7845   -26.1208   -37.8210    -3.5342   -28.2412   -50.4159   -43.3575   -26.4810   -39.1313   -15.3983    -3.5504    -6.1842   -12.7882    -4.5067   -19.4475    -8.7367   -15.1820    -9.9398   -21.0348    -7.0555    -6.3039    -5.0644    -4.9402    -4.7873    -0.3407    -3.1514
   740.710 0.328E+10 0.196E-03   -5.1246    1.3994  -31.0372  -19.7327  -16.4095   -68.8968     9.2148     1.9948   -22.9800    -2.9699    -5.2942   -83.0082   -93.2790   -84.2964   -27.8101    -1.1324    -0.7294   -26.0105   -37.6556    -3.4791   -28.2137   -50.4435   -43.3299   -26.4535   -38.9384   -15.3707    -3.4677    -6.0739   -12.7331    -4.4515   -19.3373    -8.6540   -15.0993    -9.8572   -20.9798    -6.9729    -6.2489    -5.0093    -4.8851    -4.7322    -0.2855    -3.1238
   740.710 0.372E+10 0.223E-03   -5.0971    1.4270  -30.9820  -19.7052  -16.4095   -68.8968     9.2699     2.0499   -22.9800    -2.9699    -5.2391   -82.9807   -93.2790   -84.3239   -27.7274    -1.0773    -0.6743   -25.9003   -37.4903    -3.4240   -28.1861   -50.4710   -43.3023   -26.4259   -38.7455   -15.3432    -3.3851    -5.9637   -12.6780    -4.3964   -19.2271    -8.5713   -15.0166    -9.7747   -20.9248    -6.8904    -6.1939    -4.9542    -4.8299    -4.6770    -0.2304    -3.0963
   740.710 0.423E+10 0.253E-03   -5.0695    1.4545  -30.9269  -19.6776  -16.4095   -68.8967     9.3251     2.1051   -22.9800    -2.9699    -5.1839   -82.9531   -93.2790   -84.3515   -27.6447    -1.0221    -0.6191   -25.7900   -37.3248    -3.3688   -28.1585   -50.4986   -43.2748   -26.3983   -38.5525   -15.3156    -3.3023    -5.8534   -12.6228    -4.3413   -19.1168    -8.4886   -14.9339    -9.6921   -20.8697    -6.8078    -6.1388    -4.8990    -4.7748    -4.6219    -0.1752    -3.0687
   740.710 0.480E+10 0.287E-03   -5.0419    1.4821  -30.8718  -19.6500  -16.4095   -68.8967     9.3802     2.1602   -22.9800    -2.9699    -5.1288   -82.9255   -93.2790   -84.3791   -27.5621    -0.9670    -0.5640   -25.6798   -37.1595    -3.3137   -28.1310   -50.5261   -43.2472   -26.3708   -38.3596   -15.2881    -3.2197    -5.7432   -12.5677    -4.2861   -19.0066    -8.4059   -14.8512    -9.6095   -20.8148    -6.7252    -6.0838    -4.8439    -4.7197    -4.5668    -0.1201    -3.0411
   740.710 0.545E+10 0.326E-03   -5.0144    1.5096  -30.8166  -19.6225  -16.4095   -68.8966     9.4353     2.2153   -22.9800    -2.9699    -5.0737   -82.8979   -93.2790   -84.4066   -27.4794    -0.9119    -0.5089   -25.5695   -36.9941    -3.2586   -28.1034   -50.5537   -43.2196   -26.3432   -38.1666   -15.2605    -3.1370    -5.6329   -12.5126    -4.2310   -18.8963    -8.3232   -14.7685    -9.5270   -20.7598    -6.6427    -6.0288    -4.7888    -4.6645    -4.5116    -0.0649    -3.0135
   740.710 0.619E+10 0.370E-03   -4.9868    1.5372  -30.7615  -19.5949  -16.4095   -68.8966     9.4905     2.2705   -22.9800    -2.9699    -5.0186   -82.8704   -93.2790   -84.4342   -27.3967    -0.8568    -0.4538   -25.4593   -36.8287    -3.2034   -28.0758   -50.5813   -43.1921   -26.3156   -37.9737   -15.2329    -3.0543    -5.5227   -12.4574    -4.1759   -18.7861    -8.2406   -14.6858    -9.4444   -20.7048    -6.5601    -5.9739    -4.7336    -4.6094    -4.4565    -0.0098    -2.9860
   740.710 0.702E+10 0.420E-03   -4.9592    1.5648  -30.7064  -19.5674  -16.4095   -68.8966     9.5456     2.3256   -22.9800    -2.9699    -4.9634   -82.8428   -93.2790   -84.4617   -27.3140    -0.8016    -0.3986   -25.3490   -36.6634    -3.1483   -28.0483   -50.6088   -43.1645   -26.2881   -37.7808   -15.2054    -2.9716    -5.4124   -12.4023    -4.1208   -18.6758    -8.1579   -14.6032    -9.3619   -20.6498    -6.4776    -5.9189    -4.6785    -4.5543    -4.4014     0.0453    -2.9584
   740.710 0.797E+10 0.477E-03   -4.9317    1.5923  -30.6513  -19.5398  -16.4095   -68.8965     9.6007     2.3807   -22.9800    -2.9699    -4.9083   -82.8152   -93.2790   -84.4893   -27.2313    -0.7465    -0.3435   -25.2388   -36.4980    -3.0932   -28.0207   -50.6364   -43.1370   -26.2605   -37.5879   -15.1778    -2.8890    -5.3022   -12.3472    -4.0657   -18.5656    -8.0752   -14.5205    -9.2794   -20.5949    -6.3951    -5.8639    -4.6234    -4.4991    -4.3463     0.1005    -2.9308
   740.710 0.905E+10 0.542E-03   -4.9041    1.6199  -30.5961  -19.5122  -16.4095   -68.8965     9.6558     2.4358   -22.9800    -2.9699    -4.8532   -82.7877   -93.2790   -84.5168   -27.1486    -0.6914    -0.2884   -25.1286   -36.3327    -3.0381   -27.9932   -50.6639   -43.1094   -26.2330   -37.3949   -15.1503    -2.8063    -5.1920   -12.2921    -4.0105   -18.4554    -7.9925   -14.4378    -9.1969   -20.5399    -6.3126    -5.8090    -4.5682    -4.4440    -4.2911     0.1556    -2.9033
   740.710 0.103E+11 0.615E-03   -4.8766    1.6475  -30.5410  -19.4847  -16.4095   -68.8965     9.7109     2.4909   -22.9800    -2.9699    -4.7981   -82.7601   -93.2789   -84.5444   -27.0660    -0.6363    -0.2333   -25.0183   -36.1673    -2.9829   -27.9656   -50.6915   -43.0818   -26.2054   -37.2020   -15.1227    -2.7236    -5.0817   -12.2370    -3.9554   -18.3451    -7.9098   -14.3551    -9.1144   -20.4850    -6.2301    -5.7541    -4.5131    -4.3889    -4.2360     0.2107    -2.8757
   740.710 0.117E+11 0.698E-03   -4.8490    1.6750  -30.4859  -19.4571  -16.4095   -68.8965     9.7661     2.5461   -22.9800    -2.9699    -4.7430   -82.7325   -93.2789   -84.5719   -26.9833    -0.5812    -0.1782   -24.9081   -36.0019    -2.9278   -27.9380   -50.7190   -43.0543   -26.1778   -37.0091   -15.0951    -2.6409    -4.9715   -12.1819    -3.9003   -18.2349    -7.8272   -14.2724    -9.0319   -20.4301    -6.1477    -5.6991    -4.4580    -4.3337    -4.1809     0.2659    -2.8481
   740.710 0.132E+11 0.793E-03   -4.8214    1.7026  -30.4308  -19.4295  -16.4095   -68.8964     9.8212     2.6012   -22.9800    -2.9698    -4.6878   -82.7050   -93.2789   -84.5995   -26.9006    -0.5260    -0.1230   -24.7978   -35.8366    -2.8727   -27.9105   -50.7466   -43.0267   -26.1503   -36.8161   -15.0676    -2.5583    -4.8613   -12.1268    -3.8452   -18.1247    -7.7445   -14.1897    -8.9495   -20.3752    -6.0652    -5.6442    -4.4029    -4.2786    -4.1258     0.3210    -2.8205
   740.710 0.150E+11 0.900E-03   -4.7939    1.7301  -30.3756  -19.4020  -16.4095   -68.8964     9.8763     2.6563   -22.9799    -2.9698    -4.6327   -82.6774   -93.2789   -84.6270   -26.8179    -0.4709    -0.0679   -24.6876   -35.6712    -2.8176   -27.8829   -50.7741   -42.9991   -26.1227   -36.6232   -15.0400    -2.4756    -4.7510   -12.0716    -3.7901   -18.0144    -7.6618   -14.1071    -8.8670   -20.3203    -5.9828    -5.5893    -4.3477    -4.2235    -4.0706     0.3761    -2.7930
   740.711 0.171E+11 0.102E-02   -4.7663    1.7577  -30.3205  -19.3744  -16.4095   -68.8964     9.9314     2.7114   -22.9799    -2.9698    -4.5776   -82.6498   -93.2789   -84.6546   -26.7352    -0.4158    -0.0128   -24.5773   -35.5058    -2.7624   -27.8553   -50.8017   -42.9716   -26.0951   -36.4303   -15.0125    -2.3929    -4.6408   -12.0165    -3.7349   -17.9042    -7.5791   -14.0244    -8.7846   -20.2654    -5.9003    -5.5344    -4.2926    -4.1684    -4.0155     0.4313    -2.7654
   740.711 0.194E+11 0.116E-02   -4.7387    1.7853  -30.2654  -19.3468  -16.4095   -68.8964     9.9865     2.7665   -22.9799    -2.9698    -4.5225   -82.6222   -93.2789   -84.6821   -26.6525    -0.3607     0.0423   -24.4671   -35.3405    -2.7073   -27.8278   -50.8292   -42.9440   -26.0676   -36.2374   -14.9849    -2.3102    -4.5306   -11.9614    -3.6798   -17.7940    -7.4965   -13.9417    -8.7022   -20.2106    -5.8179    -5.4796    -4.2375    -4.1132    -3.9604     0.4864    -2.7378
   740.711 0.220E+11 0.132E-02   -4.7112    1.8128  -30.2103  -19.3193  -16.4095   -68.8963    10.0417     2.8217   -22.9799    -2.9698    -4.4673   -82.5947   -93.2788   -84.7096   -26.5699    -0.3056     0.0974   -24.3568   -35.1751    -2.6522   -27.8002   -50.8567   -42.9164   -26.0400   -36.0445   -14.9573    -2.2276    -4.4203   -11.9063    -3.6247   -17.6837    -7.4138   -13.8590    -8.6198   -20.1557    -5.7355    -5.4247    -4.1824    -4.0581    -3.9053     0.5415    -2.7103
   740.711 0.250E+11 0.150E-02   -4.6836    1.8404  -30.1551  -19.2917  -16.4095   -68.8963    10.0968     2.8768   -22.9799    -2.9698    -4.4122   -82.5671   -93.2788   -84.7372   -26.4872    -0.2504     0.1526   -24.2466   -35.0098    -2.5971   -27.7726   -50.8843   -42.8888   -26.0124   -35.8515   -14.9298    -2.1449    -4.3101   -11.8512    -3.5696   -17.5735    -7.3311   -13.7763    -8.5374   -20.1009    -5.6531    -5.3699    -4.1272    -4.0030    -3.8501     0.5966    -2.6827
   740.711 0.284E+11 0.170E-02   -4.6560    1.8680  -30.1000  -19.2641  -16.4095   -68.8963    10.1519     2.9319   -22.9799    -2.9698    -4.3571   -82.5395   -93.2788   -84.7647   -26.4045    -0.1953     0.2077   -24.1363   -34.8444    -2.5419   -27.7450   -50.9118   -42.8613   -25.9848   -35.6586   -14.9022    -2.0622    -4.1998   -11.7960    -3.5145   -17.4633    -7.2484   -13.6936    -8.4550   -20.0461    -5.5707    -5.3151    -4.0721    -3.9478    -3.7950     0.6518    -2.6551
   740.711 0.322E+11 0.193E-02   -4.6285    1.8955  -30.0449  -19.2366  -16.4094   -68.8963    10.2070     2.9870   -22.9799    -2.9698    -4.3020   -82.5119   -93.2788   -84.7922   -26.3218    -0.1402     0.2628   -24.0261   -34.6791    -2.4868   -27.7175   -50.9394   -42.8337   -25.9573   -35.4657   -14.8747    -1.9795    -4.0896   -11.7409    -3.4594   -17.3531    -7.1658   -13.6110    -8.3727   -19.9913    -5.4884    -5.2603    -4.0170    -3.8927    -3.7399     0.7069    -2.6276
   740.712 0.366E+11 0.219E-02   -4.6009    1.9231  -29.9898  -19.2090  -16.4094   -68.8962    10.2621     3.0421   -22.9799    -2.9698    -4.2469   -82.4843   -93.2787   -84.8197   -26.2391    -0.0851     0.3179   -23.9159   -34.5137    -2.4317   -27.6899   -50.9669   -42.8061   -25.9297   -35.2728   -14.8471    -1.8969    -3.9794   -11.6858    -3.4042   -17.2428    -7.0831   -13.5283    -8.2904   -19.9365    -5.4061    -5.2056    -3.9618    -3.8376    -3.6848     0.7620    -2.6000
   740.712 0.415E+11 0.248E-02   -4.5734    1.9507  -29.9346  -19.1814  -16.4094   -68.8962    10.3173     3.0973   -22.9798    -2.9698    -4.1917   -82.4567   -93.2787   -84.8473   -26.1565    -0.0300     0.3730   -23.8057   -34.3484    -2.3766   -27.6623   -50.9944   -42.7785   -25.9021   -35.0800   -14.8195    -1.8142    -3.8692   -11.6307    -3.3491   -17.1326    -7.0004   -13.4456    -8.2081   -19.8818    -5.3238    -5.1508    -3.9067    -3.7825    -3.6297     0.8171    -2.5724
   740.712 0.471E+11 0.282E-02   -4.5458    1.9782  -29.8795  -19.1539  -16.4094   -68.8961    10.3724     3.1524   -22.9798    -2.9698    -4.1366   -82.4292   -93.2786   -84.8747   -26.0738     0.0251     0.4282   -23.6955   -34.1831    -2.3215   -27.6348   -51.0219   -42.7510   -25.8746   -34.8871   -14.7920    -1.7315    -3.7589   -11.5756    -3.2940   -17.0224    -6.9177   -13.3630    -8.1258   -19.8271    -5.2416    -5.0961    -3.8516    -3.7274    -3.5745     0.8723    -2.5448
   740.712 0.535E+11 0.320E-02   -4.5182    2.0058  -29.8244  -19.1263  -16.4093   -68.8961    10.4275     3.2075   -22.9798    -2.9698    -4.0815   -82.4016   -93.2786   -84.9022   -25.9911     0.0803     0.4833   -23.5853   -34.0178    -2.2664   -27.6072   -51.0494   -42.7234   -25.8470   -34.6943   -14.7644    -1.6488    -3.6487   -11.5204    -3.2389   -16.9122    -6.8351   -13.2803    -8.0436   -19.7724    -5.1593    -5.0414    -3.7965    -3.6722    -3.5194     0.9274    -2.5173
   740.713 0.608E+11 0.364E-02   -4.4907    2.0334  -29.7693  -19.0987  -16.4093   -68.8960    10.4826     3.2626   -22.9797    -2.9697    -4.0264   -82.3740   -93.2785   -84.9297   -25.9084     0.1354     0.5384   -23.4751   -33.8526    -2.2113   -27.5797   -51.0770   -42.6958   -25.8194   -34.5015   -14.7368    -1.5661    -3.5384   -11.4653    -3.1838   -16.8019    -6.7524   -13.1977    -7.9614   -19.7177    -5.0771    -4.9868    -3.7413    -3.6171    -3.4643     0.9825    -2.4897
   740.713 0.690E+11 0.413E-02   -4.4631    2.0609  -29.7142  -19.0711  -16.4092   -68.8958    10.5377     3.3177   -22.9796    -2.9697    -3.9712   -82.3465   -93.2784   -84.9572   -25.8258     0.1905     0.5935   -23.3650   -33.6874    -2.1562   -27.5522   -51.1044   -42.6683   -25.7918   -34.3088   -14.7093    -1.4834    -3.4281   -11.4101    -3.1286   -16.6917    -6.6697   -13.1150    -7.8792   -19.6630    -4.9948    -4.9321    -3.6862    -3.5620    -3.4092     1.0376    -2.4621
   740.714 0.783E+11 0.469E-02   -4.4355    2.0885  -29.6592  -19.0435  -16.4091   -68.8956    10.5928     3.3728   -22.9794    -2.9696    -3.9161   -82.3189   -93.2783   -84.9846   -25.7431     0.2455     0.6487   -23.2550   -33.5224    -2.1012   -27.5247   -51.1319   -42.6407   -25.7642   -34.1162   -14.6817    -1.4007    -3.3177   -11.3549    -3.0735   -16.5815    -6.5871   -13.0325    -7.7971   -19.6084    -4.9126    -4.8775    -3.6311    -3.5069    -3.3541     1.0928    -2.4345
   740.715 0.889E+11 0.532E-02   -4.4079    2.1161  -29.6042  -19.0160  -16.4090   -68.8953    10.6480     3.4280   -22.9792    -2.9695    -3.8609   -82.2915   -93.2782   -85.0119   -25.6605     0.3006     0.7038   -23.1451   -33.3576    -2.0462   -27.4973   -51.1594   -42.6132   -25.7366   -33.9238   -14.6541    -1.3179    -3.2073   -11.2997    -3.0184   -16.4713    -6.5044   -12.9499    -7.7149   -19.5537    -4.8304    -4.8230    -3.5760    -3.4517    -3.2990     1.1479    -2.4070
   740.715 0.101E+12 0.604E-02   -4.3804    2.1436  -29.5494  -18.9884  -16.4088   -68.8948    10.7031     3.4831   -22.9788    -2.9694    -3.8057   -82.2641   -93.2781   -85.0392   -25.5779     0.3556     0.7590   -23.0354   -33.1930    -1.9913   -27.4699   -51.1868   -42.5857   -25.7090   -33.7317   -14.6265    -1.2351    -3.0968   -11.2444    -2.9632   -16.3610    -6.4217   -12.8675    -7.6329   -19.4990    -4.7482    -4.7685    -3.5208    -3.3966    -3.2438     1.2030    -2.3794
   740.716 0.115E+12 0.686E-02   -4.3528    2.1712  -29.4946  -18.9608  -16.4085   -68.8940    10.7582     3.5382   -22.9783    -2.9692    -3.7505   -82.2369   -93.2780   -85.0664   -25.4954     0.4105     0.8142   -22.9260   -33.0289    -1.9365   -27.4427   -51.2142   -42.5583   -25.6814   -33.5401   -14.5990    -1.1522    -2.9861   -11.1891    -2.9080   -16.2508    -6.3390   -12.7852    -7.5508   -19.4443    -4.6659    -4.7140    -3.4657    -3.3415    -3.1887     1.2581    -2.3518
   740.717 0.130E+12 0.779E-02   -4.3252    2.1988  -29.4401  -18.9332  -16.4081   -68.8929    10.8133     3.5933   -22.9775    -2.9689    -3.6953   -82.2098   -93.2779   -85.0935   -25.4130     0.4654     0.8694   -22.8170   -32.8655    -1.8819   -27.4158   -51.2415   -42.5310   -25.6538   -33.3492   -14.5714    -1.0692    -2.8751   -11.1336    -2.8527   -16.1406    -6.2564   -12.7032    -7.4688   -19.3894    -4.5836    -4.6595    -3.4106    -3.2864    -3.1336     1.3133    -2.3242
   740.718 0.148E+12 0.884E-02   -4.2976    2.2264  -29.3860  -18.9056  -16.4075   -68.8911    10.8684     3.6484   -22.9763    -2.9685    -3.6400   -82.1832   -93.2777   -85.1203   -25.3308     0.5201     0.9247   -22.7088   -32.7032    -1.8275   -27.3891   -51.2688   -42.5039   -25.6262   -33.1593   -14.5438    -0.9859    -2.7638   -11.0779    -2.7974   -16.0304    -6.1737   -12.6215    -7.3869   -19.3345    -4.5011    -4.6052    -3.3555    -3.2312    -3.0785     1.3684    -2.2966
   740.719 0.168E+12 0.100E-01   -4.2701    2.2539  -29.3324  -18.8780  -16.4066   -68.8885    10.9236     3.7036   -22.9745    -2.9678    -3.5845   -82.1570   -93.2775   -85.1468   -25.2487     0.5746     0.9800   -22.6016   -32.5424    -1.7736   -27.3630   -51.2959   -42.4770   -25.5986   -32.9710   -14.5162    -0.9024    -2.6518   -11.0219    -2.7420   -15.9202    -6.0910   -12.5403    -7.3050   -19.2792    -4.4183    -4.5508    -3.3003    -3.1761    -3.0234     1.4235    -2.2690
   740.720 0.190E+12 0.114E-01   -4.2425    2.2815  -29.2795  -18.8503  -16.4052   -68.8845    10.9787     3.7587   -22.9718    -2.9669    -3.5289   -82.1316   -93.2773   -85.1729   -25.1670     0.6288     1.0355   -22.4959   -32.3840    -1.7202   -27.3376   -51.3228   -42.4505   -25.5710   -32.7851   -14.4886    -0.8184    -2.5390   -10.9655    -2.6864   -15.8100    -6.0084   -12.4598    -7.2232   -19.2236    -4.3352    -4.4966    -3.2452    -3.1210    -2.9682     1.4786    -2.2415
   740.722 0.216E+12 0.129E-01   -4.2149    2.3091  -29.2277  -18.8227  -16.4032   -68.8788    11.0338     3.8138   -22.9679    -2.9654    -3.4731   -82.1073   -93.2771   -85.1982   -25.0858     0.6825     1.0912   -22.3924   -32.2288    -1.6677   -27.3133   -51.3495   -42.4246   -25.5433   -32.6025   -14.4610    -0.7339    -2.4250   -10.9084    -2.6306   -15.6998    -5.9257   -12.3804    -7.1415   -19.1675    -4.2515    -4.4424    -3.1901    -3.0658    -2.9131     1.5337    -2.2139
   740.723 0.245E+12 0.147E-01   -4.1873    2.3367  -29.1775  -18.7951  -16.4003   -68.8705    11.0889     3.8689   -22.9622    -2.9633    -3.4169   -82.0845   -93.2768   -85.2228   -25.0053     0.7356     1.1471   -22.2919   -32.0782    -1.6164   -27.2904   -51.3759   -42.3993   -25.5157   -32.4245   -14.4334    -0.6484    -2.3092   -10.8505    -2.5745   -15.5896    -5.8430   -12.3025    -7.0598   -19.1106    -4.1671    -4.3883    -3.1349    -3.0107    -2.8580     1.5888    -2.1863
   740.725 0.279E+12 0.167E-01   -4.1597    2.3643  -29.1293  -18.7674  -16.3963   -68.8590    11.1440     3.9240   -22.9543    -2.9605    -3.3604   -82.0637   -93.2765   -85.2461   -24.9256     0.7880     1.2033   -22.1953   -31.9335    -1.5665   -27.2694   -51.4018   -42.3751   -25.4880   -32.2525   -14.4058    -0.5619    -2.1912   -10.7915    -2.5179   -15.4794    -5.7603   -12.2265    -6.9783   -19.0527    -4.0817    -4.3343    -3.0798    -2.9556    -2.8029     1.6440    -2.1586
   740.727 0.316E+12 0.189E-01   -4.1321    2.3919  -29.0835  -18.7398  -16.3910   -68.8437    11.1991     3.9791   -22.9438    -2.9566    -3.3034   -82.0452   -93.2762   -85.2681   -24.8472     0.8393     1.2598   -22.1035   -31.7960    -1.5185   -27.2507   -51.4272   -42.3520   -25.4604   -32.0880   -14.3782    -0.4740    -2.0706   -10.7311    -2.4610   -15.3692    -5.6777   -12.1528    -6.8969   -18.9936    -3.9951    -4.2804    -3.0247    -2.9005    -2.7478     1.6991    -2.1310
   740.730 0.359E+12 0.215E-01   -4.1045    2.4195  -29.0405  -18.7121  -16.3841   -68.8241    11.2543     4.0343   -22.9302    -2.9517    -3.2458   -82.0296   -93.2758   -85.2886   -24.7699     0.8896     1.3168   -22.0170   -31.6667    -1.4725   -27.2346   -51.4521   -42.3302   -25.4327   -31.9318   -14.3505    -0.3846    -1.9470   -10.6693    -2.4034   -15.2590    -5.5950   -12.0816    -6.8156   -18.9331    -3.9072    -4.2267    -2.9695    -2.8453    -2.6926     1.7542    -2.1034
   740.733 0.408E+12 0.244E-01   -4.0769    2.4471  -29.0006  -18.6844  -16.3757   -68.8003    11.3094     4.0894   -22.9135    -2.9458    -3.1877   -82.0171   -93.2753   -85.3075   -24.6943     0.9387     1.3742   -21.9364   -31.5463    -1.4287   -27.2212   -51.4764   -42.3098   -25.4050   -31.7849   -14.3229    -0.2938    -1.8203   -10.6058    -2.3454   -15.1488    -5.5123   -12.0132    -6.7346   -18.8713    -3.8179    -4.1732    -2.9144    -2.7902    -2.6375     1.8093    -2.0758
   740.736 0.463E+12 0.277E-01   -4.0493    2.4748  -28.9638  -18.6567  -16.3658   -68.7724    11.3645     4.1445   -22.8938    -2.9388    -3.1292   -82.0075   -93.2749   -85.3248   -24.6202     0.9867     1.4319   -21.8615   -31.4348    -1.3870   -27.2104   -51.5002   -42.2907   -25.3773   -31.6474   -14.2953    -0.2014    -1.6907   -10.5410    -2.2868   -15.0386    -5.4297   -11.9474    -6.6537   -18.8082    -3.7273    -4.1199    -2.8593    -2.7351    -2.5824     1.8644    -2.0481
   740.739 0.526E+12 0.315E-01   -4.0216    2.5024  -28.9299  -18.6290  -16.3545   -68.7411    11.4196     4.1996   -22.8714    -2.9310    -3.0702   -82.0009   -93.2743   -85.3407   -24.5478     1.0336     1.4899   -21.7918   -31.3315    -1.3473   -27.2018   -51.5234   -42.2727   -25.3495   -31.5187   -14.2676    -0.1077    -1.5583   -10.4747    -2.2278   -14.9285    -5.3470   -11.8839    -6.5731   -18.7440    -3.6356    -4.0669    -2.8041    -2.6799    -2.5273     1.9196    -2.0205
   740.743 0.597E+12 0.357E-01   -3.9940    2.5300  -28.8987  -18.6013  -16.3421   -68.7072    11.4747     4.2547   -22.8468    -2.9225    -3.0108   -81.9970   -93.2736   -85.3554   -24.4769     1.0797     1.5482   -21.7269   -31.2356    -1.3092   -27.1953   -51.5464   -42.2557   -25.3217   -31.3982   -14.2399    -0.0129    -1.4238   -10.4074    -2.1685   -14.8183    -5.2644   -11.8224    -6.4928   -18.6789    -3.5431    -4.0140    -2.7490    -2.6248    -2.4722     1.9747    -1.9928
   740.748 0.677E+12 0.405E-01   -3.9663    2.5577  -28.8700  -18.5735  -16.3288   -68.6714    11.5298     4.3098   -22.8204    -2.9135    -2.9513   -81.9954   -93.2729   -85.3692   -24.4077     1.1251     1.6066   -21.6661   -31.1463    -1.2724   -27.1903   -51.5690   -42.2394   -25.2939   -31.2852   -14.2123     0.0828    -1.2876   -10.3392    -2.1090   -14.7082    -5.1817   -11.7625    -6.4127   -18.6132    -3.4500    -3.9615    -2.6938    -2.5696    -2.4171     2.0298    -1.9651
   740.753 0.769E+12 0.460E-01   -3.9387    2.5854  -28.8434  -18.5457  -16.3149   -68.6345    11.5849     4.3649   -22.7928    -2.9043    -2.8916   -81.9959   -93.2721   -85.3822   -24.3400     1.1699     1.6650   -21.6085   -31.0625    -1.2367   -27.1864   -51.5914   -42.2237   -25.2661   -31.1787   -14.1846     0.1790    -1.1502   -10.2704    -2.0494   -14.5981    -5.0991   -11.7037    -6.3329   -18.5472    -3.3565    -3.9092    -2.6387    -2.5145    -2.3620     2.0849    -1.9375
   740.759 0.873E+12 0.523E-01   -3.9110    2.6130  -28.8187  -18.5179  -16.3005   -68.5972    11.6401     4.4201   -22.7644    -2.8949    -2.8318   -81.9983   -93.2712   -85.3948   -24.2738     1.2144     1.7235   -21.5536   -30.9832    -1.2016   -27.1832   -51.6137   -42.2082   -25.2382   -31.0779   -14.1568     0.2757    -1.0120   -10.2012    -1.9897   -14.4879    -5.0164   -11.6456    -6.2533   -18.4810    -3.2630    -3.8572    -2.5835    -2.4593    -2.3069     2.1400    -1.9097
   740.766 0.991E+12 0.593E-01   -3.8833    2.6407  -28.7956  -18.4900  -16.2860   -68.5600    11.6952     4.4752   -22.7355    -2.8856    -2.7721   -82.0022   -93.2701   -85.4071   -24.2091     1.2587     1.7820   -21.5007   -30.9077    -1.1670   -27.1804   -51.6359   -42.1929   -25.2103   -30.9820   -14.1291     0.3725    -0.8735   -10.1318    -1.9300   -14.3778    -4.9338   -11.5880    -6.1741   -18.4150    -3.1696    -3.8055    -2.5283    -2.4042    -2.2518     2.1951    -1.8820
   740.773 0.113E+13 0.673E-01   -3.8556    2.6684  -28.7739  -18.4621  -16.2713   -68.5234    11.7503     4.5303   -22.7066    -2.8764    -2.7124   -82.0075   -93.2689   -85.4192   -24.1458     1.3028     1.8404   -21.4494   -30.8351    -1.1326   -27.1776   -51.6581   -42.1775   -25.1824   -30.8905   -14.1013     0.4693    -0.7350   -10.0624    -1.8704   -14.2677    -4.8511   -11.5304    -6.0952   -18.3492    -3.0765    -3.7541    -2.4732    -2.3490    -2.1966     2.2503    -1.8543
   740.782 0.128E+13 0.765E-01   -3.8279    2.6962  -28.7534  -18.4342  -16.2568   -68.4877    11.8054     4.5854   -22.6779    -2.8675    -2.6529   -82.0138   -93.2675   -85.4313   -24.0839     1.3470     1.8986   -21.3991   -30.7649    -1.0981   -27.1746   -51.6804   -42.1619   -25.1544   -30.8028   -14.0735     0.5659    -0.5968    -9.9931    -1.8110   -14.1576    -4.7685   -11.4726    -6.0166   -18.2839    -2.9839    -3.7031    -2.4180    -2.2939    -2.1415     2.3054    -1.8265
   740.792 0.145E+13 0.868E-01   -3.8001    2.7239  -28.7340  -18.4062  -16.2425   -68.4533    11.8605     4.6405   -22.6497    -2.8589    -2.5936   -82.0211   -93.2660   -85.4435   -24.0233     1.3914     1.9567   -21.3496   -30.6965    -1.0633   -27.1711   -51.7027   -42.1460   -25.1263   -30.7184   -14.0457     0.6623    -0.4591    -9.9241    -1.7517   -14.0476    -4.6858   -11.4144    -5.9384   -18.2192    -2.8919    -3.6524    -2.3628    -2.2387    -2.0864     2.3605    -1.7987
   740.803 0.165E+13 0.986E-01   -3.7723    2.7517  -28.7154  -18.3781  -16.2284   -68.4203    11.9156     4.6956   -22.6222    -2.8506    -2.5344   -82.0292   -93.2642   -85.4559   -23.9640     1.4359     2.0147   -21.3004   -30.6294    -1.0282   -27.1669   -51.7250   -42.1296   -25.0981   -30.6370   -14.0178     0.7582    -0.3223    -9.8554    -1.6927   -13.9375    -4.6032   -11.3556    -5.8605   -18.1552    -2.8007    -3.6020    -2.3076    -2.1835    -2.0313     2.4156    -1.7708
   740.816 0.187E+13 0.112E+00   -3.7445    2.7795  -28.6977  -18.3500  -16.2148   -68.3889    11.9707     4.7507   -22.5954    -2.8427    -2.4754   -82.0380   -93.2622   -85.4684   -23.9060     1.4808     2.0725   -21.2512   -30.5633    -0.9925   -27.1619   -51.7473   -42.1128   -25.0699   -30.5580   -13.9898     0.8537    -0.1863    -9.7872    -1.6338   -13.8275    -4.5206   -11.2961    -5.7829   -18.0919    -2.7102    -3.5520    -2.2524    -2.1283    -1.9762     2.4707    -1.7430
   740.830 0.212E+13 0.127E+00   -3.7167    2.8074  -28.6806  -18.3218  -16.2015   -68.3591    12.0258     4.8058   -22.5696    -2.8352    -2.4167   -82.0472   -93.2599   -85.4812   -23.8492     1.5260     2.1301   -21.2020   -30.4978    -0.9562   -27.1560   -51.7697   -42.0954   -25.0416   -30.4813   -13.9619     0.9487    -0.0515    -9.7194    -1.5752   -13.7175    -4.4380   -11.2356    -5.7058   -18.0294    -2.6206    -3.5023    -2.1972    -2.0732    -1.9211     2.5258    -1.7151
   740.846 0.241E+13 0.144E+00   -3.6888    2.8353  -28.6640  -18.2935  -16.1887   -68.3309    12.0809     4.8609   -22.5448    -2.8282    -2.3581   -82.0569   -93.2573   -85.4943   -23.7935     1.5716     2.1875   -21.1524   -30.4326    -0.9192   -27.1490   -51.7921   -42.0773   -25.0132   -30.4065   -13.9338     1.0431     0.0823    -9.6522    -1.5167   -13.6075    -4.3553   -11.1742    -5.6289   -17.9679    -2.5320    -3.4530    -2.1420    -2.0180    -1.8660     2.5809    -1.6871
   740.865 0.274E+13 0.164E+00   -3.6609    2.8632  -28.6479  -18.2652  -16.1764   -68.3045    12.1361     4.9161   -22.5211    -2.8215    -2.2998   -82.0668   -93.2544   -85.5076   -23.7389     1.6176     2.2448   -21.1023   -30.3675    -0.8813   -27.1409   -51.8145   -42.0586   -24.9847   -30.3333   -13.9057     1.1369     0.2147    -9.5856    -1.4586   -13.4975    -4.2727   -11.1117    -5.5525   -17.9072    -2.4443    -3.4040    -2.0868    -1.9628    -1.8109     2.6360    -1.6591
   740.885 0.311E+13 0.186E+00   -3.6329    2.8912  -28.6321  -18.2367  -16.1646   -68.2797    12.1912     4.9712   -22.4985    -2.8153    -2.2417   -82.0769   -93.2511   -85.5211   -23.6854     1.6641     2.3019   -21.0515   -30.3023    -0.8426   -27.1315   -51.8369   -42.0391   -24.9560   -30.2617   -13.8775     1.2300     0.3459    -9.5196    -1.4006   -13.3876    -4.1901   -11.0481    -5.4764   -17.8476    -2.3577    -3.3555    -2.0315    -1.9076    -1.7558     2.6911    -1.6310
   740.909 0.353E+13 0.211E+00   -3.6049    2.9192  -28.6166  -18.2081  -16.1533   -68.2565    12.2463     5.0263   -22.4769    -2.8094    -2.1839   -82.0870   -93.2473   -85.5349   -23.6329     1.7111     2.3589   -21.0001   -30.2368    -0.8030   -27.1208   -51.8592   -42.0188   -24.9272   -30.1912   -13.8492     1.3224     0.4757    -9.4542    -1.3430   -13.2778    -4.1075   -10.9834    -5.4007   -17.7888    -2.2721    -3.3073    -1.9763    -1.8524    -1.7006     2.7462    -1.6029
   740.936 0.400E+13 0.240E+00   -3.5768    2.9473  -28.6013  -18.1793  -16.1424   -68.2349    12.3014     5.0814   -22.4565    -2.8039    -2.1262   -82.0970   -93.2431   -85.5487   -23.5812     1.7587     2.4157   -20.9477   -30.1708    -0.7625   -27.1089   -51.8813   -41.9976   -24.8982   -30.1218   -13.8209     1.4142     0.6042    -9.3894    -1.2855   -13.1679    -4.0248   -10.9174    -5.3254   -17.7310    -2.1875    -3.2594    -1.9210    -1.7971    -1.6455     2.8013    -1.5747
   740.966 0.454E+13 0.272E+00   -3.5486    2.9755  -28.5861  -18.1504  -16.1321   -68.2148    12.3565     5.1365   -22.4372    -2.7988    -2.0688   -82.1068   -93.2382   -85.5627   -23.5304     1.8067     2.4723   -20.8945   -30.1041    -0.7210   -27.0955   -51.9033   -41.9756   -24.8691   -30.0532   -13.7924     1.5053     0.7313    -9.3252    -1.2282   -13.0581    -3.9422   -10.8503    -5.2504   -17.6741    -2.1040    -3.2119    -1.8658    -1.7419    -1.5904     2.8564    -1.5464
   741.001 0.516E+13 0.309E+00   -3.5203    3.0038  -28.5708  -18.1213  -16.1221   -68.1961    12.4116     5.1916   -22.4189    -2.7941    -2.0115   -82.1163   -93.2327   -85.5766   -23.4802     1.8552     2.5289   -20.8402   -30.0367    -0.6786   -27.0808   -51.9250   -41.9528   -24.8397   -29.9851   -13.7637     1.5957     0.8570    -9.2615    -1.1712   -12.9483    -3.8596   -10.7819    -5.1758   -17.6181    -2.0215    -3.1648    -1.8105    -1.6866    -1.5353     2.9115    -1.5180
   741.040 0.586E+13 0.351E+00   -3.4920    3.0322  -28.5555  -18.0920  -16.1125   -68.1786    12.4667     5.2467   -22.4016    -2.7896    -1.9545   -82.1252   -93.2265   -85.5904   -23.4307     1.9042     2.5852   -20.7848   -29.9684    -0.6352   -27.0647   -51.9464   -41.9289   -24.8101   -29.9174   -13.7349     1.6854     0.9815    -9.1985    -1.1144   -12.8385    -3.7770   -10.7124    -5.1015   -17.5630    -1.9400    -3.1180    -1.7551    -1.6314    -1.4801     2.9666    -1.4895
   741.085 0.665E+13 0.398E+00   -3.4635    3.0606  -28.5399  -18.0624  -16.1032   -68.1624    12.5217     5.3017   -22.3851    -2.7855    -1.8976   -82.1335   -93.2194   -85.6040   -23.3817     1.9538     2.6415   -20.7284   -29.8991    -0.5909   -27.0472   -51.9675   -41.9041   -24.7802   -29.8498   -13.7059     1.7745     1.1046    -9.1359    -1.0578   -12.7288    -3.6943   -10.6416    -5.0276   -17.5088    -1.8595    -3.0715    -1.6998    -1.5761    -1.4250     3.0217    -1.4609
   741.136 0.755E+13 0.452E+00   -3.4350    3.0892  -28.5239  -18.0326  -16.0942   -68.1473    12.5768     5.3568   -22.3696    -2.7816    -1.8409   -82.1409   -93.2113   -85.6172   -23.3331     2.0039     2.6976   -20.6707   -29.8286    -0.5457   -27.0283   -51.9880   -41.8783   -24.7499   -29.7822   -13.6768     1.8629     1.2263    -9.0739    -1.0014   -12.6192    -3.6117   -10.5698    -4.9541   -17.4553    -1.7800    -3.0255    -1.6444    -1.5208    -1.3698     3.0768    -1.4321
   741.194 0.857E+13 0.513E+00   -3.4063    3.1180  -28.5075  -18.0024  -16.0854   -68.1331    12.6319     5.4119   -22.3547    -2.7779    -1.7844   -82.1472   -93.2020   -85.6298   -23.2848     2.0544     2.7536   -20.6118   -29.7568    -0.4997   -27.0079   -52.0079   -41.8514   -24.7193   -29.7141   -13.6473     1.9507     1.3468    -9.0124    -0.9452   -12.5096    -3.5291   -10.4967    -4.8809   -17.4026    -1.7015    -2.9797    -1.5890    -1.4655    -1.3147     3.1319    -1.4032
   741.261 0.973E+13 0.583E+00   -3.3774    3.1469  -28.4904  -17.9719  -16.0767   -68.1198    12.6870     5.4670   -22.3405    -2.7744    -1.7280   -82.1522   -93.1914   -85.6416   -23.2366     2.1054     2.8095   -20.5515   -29.6835    -0.4528   -26.9860   -52.0271   -41.8233   -24.6883   -29.6455   -13.6176     2.0378     1.4660    -8.9513    -0.8892   -12.4000    -3.4464   -10.4225    -4.8080   -17.3507    -1.6239    -2.9343    -1.5336    -1.4102    -1.2595     3.1870    -1.3741
   741.337 0.110E+14 0.661E+00   -3.3483    3.1760  -28.4725  -17.9409  -16.0681   -68.1073    12.7421     5.5221   -22.3268    -2.7711    -1.6718   -82.1556   -93.1793   -85.6524   -23.1883     2.1569     2.8653   -20.4897   -29.6085    -0.4050   -26.9626   -52.0454   -41.7940   -24.6567   -29.5758   -13.5876     2.1243     1.5839    -8.8907    -0.8333   -12.2906    -3.3637   -10.3472    -4.7355   -17.2993    -1.5473    -2.8892    -1.4781    -1.3548    -1.2043     3.2420    -1.3448
   741.426 0.125E+14 0.751E+00   -3.3190    3.2054  -28.4536  -17.9095  -16.0593   -68.0953    12.7971     5.5771   -22.3134    -2.7679    -1.6158   -82.1569   -93.1653   -85.6619   -23.1398     2.2089     2.9209   -20.4264   -29.5316    -0.3564   -26.9375   -52.0627   -41.7632   -24.6245   -29.5047   -13.5571     2.2102     1.7006    -8.8304    -0.7777   -12.1812    -3.2811   -10.2707    -4.6633   -17.2486    -1.4716    -2.8444    -1.4226    -1.2994    -1.1490     3.2971    -1.3152
   741.527 0.142E+14 0.852E+00   -3.2894    3.2350  -28.4334  -17.8774  -16.0504   -68.0839    12.8522     5.6322   -22.3003    -2.7648    -1.5598   -82.1560   -93.1493   -85.6699   -23.0909     2.2614     2.9765   -20.3614   -29.4526    -0.3071   -26.9107   -52.0786   -41.7310   -24.5917   -29.4320   -13.5262     2.2954     1.8160    -8.7704    -0.7222   -12.0718    -3.1983   -10.1932    -4.5914   -17.1984    -1.3968    -2.7999    -1.3670    -1.2440    -1.0938     3.3522    -1.2853
   741.645 0.162E+14 0.968E+00   -3.2595    3.2650  -28.4115  -17.8445  -16.0411   -68.0728    12.9073     5.6872   -22.2872    -2.7618    -1.5041   -82.1518   -93.1305   -85.6756   -23.0412     2.3143     3.0320   -20.2943   -29.3708    -0.2569   -26.8820   -52.0929   -41.6969   -24.5579   -29.3567   -13.4947     2.3800     1.9300    -8.7106    -0.6669   -11.9626    -3.1156   -10.1144    -4.5198   -17.1485    -1.3229    -2.7557    -1.3114    -1.1886    -1.0385     3.4072    -1.2551
   741.784 0.183E+14 0.110E+01   -3.2291    3.2954  -28.3876  -17.8108  -16.0312   -68.0619    12.9623     5.7423   -22.2740    -2.7587    -1.4484   -82.1440   -93.1084   -85.6786   -22.9904     2.3678     3.0873   -20.2249   -29.2860    -0.2059   -26.8512   -52.1051   -41.6608   -24.5230   -29.2783   -13.4625     2.4640     2.0427    -8.6511    -0.6119   -11.8535    -3.0328   -10.0343    -4.4484   -17.0990    -1.2499    -2.7117    -1.2557    -1.1331    -0.9831     3.4623    -1.2243
   741.948 0.208E+14 0.125E+01   -3.1983    3.3263  -28.3611  -17.7759  -16.0205   -68.0509    13.0173     5.7973   -22.2604    -2.7556    -1.3929   -82.1316   -93.0825   -85.6782   -22.9381     2.4217     3.1426   -20.1530   -29.1975    -0.1541   -26.8181   -52.1149   -41.6223   -24.4869   -29.1960   -13.4294     2.5472     2.1539    -8.5917    -0.5570   -11.7444    -2.9499    -9.9530    -4.3772   -17.0496    -1.1779    -2.6679    -1.1999    -1.0775    -0.9277     3.5173    -1.1931
   742.142 0.236E+14 0.142E+01   -3.1669    3.3578  -28.3314  -17.7397  -16.0087   -68.0397    13.0724     5.8524   -22.2460    -2.7524    -1.3376   -82.1135   -93.0517   -85.6736   -22.8839     2.4763     3.1977   -20.0780   -29.1046    -0.1014   -26.7822   -52.1216   -41.5809   -24.4492   -29.1086   -13.3952     2.6298     2.2636    -8.5324    -0.5023   -11.6355    -2.8669    -9.8702    -4.3062   -17.0003    -1.1067    -2.6243    -1.1441    -1.0219    -0.8722     3.5723    -1.1612
   742.369 0.268E+14 0.161E+01   -3.1348    3.3900  -28.2982  -17.7021  -15.9957   -68.0281    13.1274     5.9074   -22.2308    -2.7489    -1.2824   -82.0891   -93.0158   -85.6642   -22.8275     2.5313     3.2527   -19.9997   -29.0069    -0.0479   -26.7435   -52.1249   -41.5364   -24.4097   -29.0158   -13.3599     2.7115     2.3717    -8.4731    -0.4478   -11.5266    -2.7838    -9.7859    -4.2354   -16.9509    -1.0364    -2.5808    -1.0881    -0.9663    -0.8166     3.6274    -1.1286
   742.636 0.304E+14 0.183E+01   -3.1019    3.4230  -28.2608  -17.6626  -15.9812   -68.0159    13.1824     5.9624   -22.2143    -2.7453    -1.2273   -82.0574   -92.9735   -85.6492   -22.7683     2.5870     3.3076   -19.9176   -28.9036     0.0064   -26.7016   -52.1242   -41.4883   -24.3681   -28.9162   -13.3231     2.7925     2.4780    -8.4137    -0.3936   -11.4179    -2.7005    -9.7001    -4.1646   -16.9012    -0.9670    -2.5375    -1.0319    -0.9105    -0.7609     3.6824    -1.0951
   742.950 0.346E+14 0.207E+01   -3.0680    3.4570  -28.2183  -17.6211  -15.9648   -68.0028    13.2374     6.0174   -22.1963    -2.7413    -1.1724   -82.0167   -92.9239   -85.6274   -22.7058     2.6434     3.3624   -19.8310   -28.7937     0.0617   -26.6558   -52.1188   -41.4361   -24.3241   -28.8086   -13.2846     2.8726     2.5825    -8.3542    -0.3395   -11.3093    -2.6171    -9.6124    -4.0938   -16.8510    -0.8985    -2.4941    -0.9756    -0.8547    -0.7050     3.7374    -1.0606
   743.307 0.392E+14 0.235E+01   -3.0333    3.4918  -28.1712  -17.5776  -15.9467   -67.9888    13.2924     6.0724   -22.1767    -2.7369    -1.1177   -81.9679   -92.8675   -85.5993   -22.6401     2.7003     3.4170   -19.7404   -28.6777     0.1177   -26.6067   -52.1089   -41.3800   -24.2779   -28.6935   -13.2446     2.9519     2.6852    -8.2944    -0.2857   -11.2007    -2.5335    -9.5232    -4.0231   -16.8004    -0.8309    -2.4507    -0.9192    -0.7988    -0.6490     3.7924    -1.0252
   743.679 0.445E+14 0.267E+01   -2.9983    3.5270  -28.1227  -17.5335  -15.9280   -67.9747    13.3475     6.1274   -22.1568    -2.7325    -1.0630   -81.9164   -92.8088   -85.5692   -22.5735     2.7575     3.4716   -19.6485   -28.5598     0.1742   -26.5564   -52.0975   -41.3225   -24.2308   -28.5762   -13.2041     3.0309     2.7873    -8.2347    -0.2320   -11.0923    -2.4498    -9.4333    -3.9525   -16.7499    -0.7637    -2.4076    -0.8627    -0.7428    -0.5929     3.8474    -0.9894
   744.107 0.505E+14 0.304E+01   -2.9622    3.5633  -28.0682  -17.4870  -15.9069   -67.9593    13.4025     6.1825   -22.1348    -2.7277    -1.0084   -81.8546   -92.7414   -85.5310   -22.5029     2.8153     3.5261   -19.5516   -28.4342     0.2315   -26.5019   -52.0806   -41.2603   -24.1810   -28.4494   -13.1616     3.1090     2.8874    -8.1747    -0.1785   -10.9840    -2.3660    -9.3416    -3.8818   -16.6987    -0.6974    -2.3643    -0.8060    -0.6868    -0.5367     3.9025    -0.9525
   744.542 0.574E+14 0.345E+01   -2.9260    3.5997  -28.0130  -17.4401  -15.8857   -67.9439    13.4575     6.2375   -22.1127    -2.7228    -0.9539   -81.7914   -92.6730   -85.4918   -22.4318     2.8733     3.5805   -19.4539   -28.3077     0.2890   -26.4468   -52.0630   -41.1973   -24.1307   -28.3215   -13.1189     3.1869     2.9871    -8.1147    -0.1251   -10.8757    -2.2821    -9.2495    -3.8113   -16.6475    -0.6314    -2.3212    -0.7492    -0.6306    -0.4804     3.9575    -0.9153
   744.962 0.651E+14 0.392E+01   -2.8900    3.6359  -27.9595  -17.3939  -15.8651   -67.9289    13.5126     6.2926   -22.0912    -2.7181    -0.8993   -81.7312   -92.6068   -85.4549   -22.3619     2.9313     3.6351   -19.3575   -28.1832     0.3465   -26.3927   -52.0469   -41.1356   -24.0812   -28.1963   -13.0768     3.2650     3.0873    -8.0548    -0.0717   -10.7674    -2.1983    -9.1576    -3.7411   -16.5970    -0.5655    -2.2784    -0.6924    -0.5744    -0.4242     4.0126    -0.8785
   745.344 0.739E+14 0.445E+01   -2.8548    3.6713  -27.9103  -17.3494  -15.8463   -67.9151    13.5677     6.3477   -22.0715    -2.7138    -0.8446   -81.6785   -92.5469   -85.4239   -22.2952     2.9888     3.6897   -19.2645   -28.0641     0.4035   -26.3412   -52.0348   -41.0772   -24.0337   -28.0783   -13.0362     3.3435     3.1884    -7.9955    -0.0183   -10.6593    -2.1147    -9.0669    -3.6715   -16.5476    -0.4997    -2.2361    -0.6357    -0.5183    -0.3682     4.0677    -0.8424
   745.637 0.839E+14 0.506E+01   -2.8214    3.7048  -27.8707  -17.3088  -15.8315   -67.9038    13.6228     6.4028   -22.0556    -2.7102    -0.7897   -81.6426   -92.5008   -85.4061   -22.2353     3.0455     3.7445   -19.1792   -27.9569     0.4595   -26.2960   -52.0319   -41.0263   -23.9908   -27.9759   -12.9990     3.4231     3.2923    -7.9370     0.0354   -10.5513    -2.0316    -8.9787    -3.6027   -16.5004    -0.4334    -2.1945    -0.5791    -0.4621    -0.3124     4.1228    -0.8081
   745.856 0.953E+14 0.574E+01   -2.7894    3.7369  -27.8393  -17.2715  -15.8201   -67.8947    13.6780     6.4580   -22.0430    -2.7074    -0.7346   -81.6210   -92.4665   -85.3995   -22.1814     3.1016     3.7995   -19.1004   -27.8599     0.5147   -26.2560   -52.0366   -40.9816   -23.9518   -27.8868   -12.9646     3.5035     3.3982    -7.8793     0.0892   -10.4434    -1.9490    -8.8926    -3.5347   -16.4552    -0.3670    -2.1537    -0.5227    -0.4060    -0.2570     4.1780    -0.7753
   745.979 0.108E+15 0.652E+01   -2.7593    3.7670  -27.8184  -17.2385  -15.8130   -67.8883    13.7332     6.5132   -22.0345    -2.7056    -0.6793   -81.6177   -92.4472   -85.4073   -22.1350     3.1567     3.8547   -19.0297   -27.7757     0.5689   -26.2226   -52.0513   -40.9451   -23.9178   -27.8147   -12.9338     3.5850     3.5068    -7.8228     0.1431   -10.3357    -1.8669    -8.8090    -3.4678   -16.4125    -0.3002    -2.1138    -0.4664    -0.3499    -0.2020     4.2332    -0.7444
   746.081 0.123E+15 0.741E+01   -2.7297    3.7967  -27.7997  -17.2063  -15.8070   -67.8827    13.7884     6.5684   -22.0273    -2.7039    -0.6239   -81.6183   -92.4312   -85.4182   -22.0904     3.2117     3.9100   -18.9608   -27.6943     0.6230   -26.1905   -52.0680   -40.9101   -23.8848   -27.7465   -12.9039     3.6664     3.6155    -7.7667     0.1968   -10.2283    -1.7851    -8.7259    -3.4014   -16.3707    -0.2338    -2.0743    -0.4102    -0.2938    -0.1472     4.2884    -0.7139
   745.939 0.140E+15 0.841E+01   -2.7049    3.8214  -27.8077  -17.1850  -15.8120   -67.8842    13.8437     6.6237   -22.0306    -2.7046    -0.5681   -81.6655   -92.4535   -85.4657   -22.0651     3.2644     3.9658   -18.9129   -27.6457     0.6744   -26.1754   -52.1100   -40.8958   -23.8646   -27.7214   -12.8833     3.7507     3.7313    -7.7131     0.2510   -10.1213    -1.7047    -8.6497    -3.3372   -16.3349    -0.1663    -2.0368    -0.3544    -0.2379    -0.0934     4.3437    -0.6884
   745.695 0.158E+15 0.955E+01   -2.6821    3.8441  -27.8268  -17.1682  -15.8218   -67.8888    13.8990     6.6789   -22.0388    -2.7064    -0.5120   -81.7320   -92.4918   -85.5285   -22.0479     3.3163     4.0217   -18.8736   -27.6108     0.7249   -26.1671   -52.1624   -40.8899   -23.8497   -27.7146   -12.8667     3.8358     3.8493    -7.6610     0.3051   -10.0148    -1.6250    -8.5760    -3.2743   -16.3021    -0.0987    -2.0003    -0.2988    -0.1820    -0.0400     4.3990    -0.6648
   745.418 0.180E+15 0.108E+02   -2.6601    3.8660  -27.8495  -17.1529  -15.8332   -67.8948    13.9542     6.7342   -22.0487    -2.7085    -0.4560   -81.8049   -92.5353   -85.5963   -22.0336     3.3679     4.0776   -18.8369   -27.5802     0.7752   -26.1608   -52.2182   -40.8867   -23.8366   -27.7139   -12.8516     3.9208     3.9676    -7.6098     0.3590    -9.9090    -1.5459    -8.5030    -3.2122   -16.2707    -0.0316    -1.9644    -0.2433    -0.1260     0.0130     4.4542    -0.6419
   745.137 0.204E+15 0.123E+02   -2.6381    3.8878  -27.8729  -17.1378  -15.8450   -67.9012    14.0093     6.7893   -22.0592    -2.7108    -0.4001   -81.8787   -92.5794   -85.6650   -22.0200     3.4195     4.1335   -18.8005   -27.5501     0.8257   -26.1545   -52.2744   -40.8837   -23.8236   -27.7144   -12.8370     4.0052     4.0851    -7.5592     0.4124    -9.8039    -1.4673    -8.4299    -3.1507   -16.2401     0.0347    -1.9289    -0.1877    -0.0699     0.0657     4.5093    -0.6189
   744.908 0.232E+15 0.140E+02   -2.6152    3.9107  -27.8907  -17.1204  -15.8546   -67.9064    14.0644     6.8443   -22.0677    -2.7126    -0.3444   -81.9426   -92.6153   -85.7259   -22.0026     3.4717     4.1890   -18.7595   -27.5131     0.8769   -26.1443   -52.3253   -40.8761   -23.8081   -27.7059   -12.8208     4.0883     4.2003    -7.5086     0.4653    -9.6997    -1.3888    -8.3553    -3.0892   -16.2089     0.1000    -1.8934    -0.1319    -0.0138     0.1184     4.5643    -0.5948
   744.712 0.263E+15 0.158E+02   -2.5917    3.9341  -27.9049  -17.1017  -15.8629   -67.9109    14.1193     6.8992   -22.0751    -2.7142    -0.2890   -82.0003   -92.6461   -85.7821   -21.9829     3.5242     4.2444   -18.7156   -27.4716     0.9286   -26.1317   -52.3727   -40.8658   -23.7909   -27.6920   -12.8038     4.1705     4.3139    -7.4582     0.5177    -9.5962    -1.3106    -8.2796    -3.0281   -16.1775     0.1646    -1.8579    -0.0759     0.0424     0.1710     4.6193    -0.5698
   744.568 0.299E+15 0.180E+02   -2.5672    3.9585  -27.9137  -17.0807  -15.8689   -67.9140    14.1740     6.9540   -22.0803    -2.7153    -0.2338   -82.0482   -92.6689   -85.8306   -21.9594     3.5771     4.2996   -18.6673   -27.4233     0.9808   -26.1154   -52.4149   -40.8511   -23.7710   -27.6691   -12.7853     4.2514     4.4251    -7.4078     0.5694    -9.4937    -1.2327    -8.2026    -2.9670   -16.1455     0.2282    -1.8224    -0.0198     0.0987     0.2234     4.6740    -0.5437
   744.494 0.339E+15 0.204E+02   -2.5414    3.9843  -27.9147  -17.0567  -15.8718   -67.9153    14.2287     7.0086   -22.0826    -2.7158    -0.1789   -82.0825   -92.6805   -85.8684   -21.9304     3.6306     4.3544   -18.6129   -27.3656     1.0339   -26.0941   -52.4497   -40.8305   -23.7476   -27.6339   -12.7645     4.3309     4.5336    -7.3573     0.6205    -9.3921    -1.1550    -8.1236    -2.9058   -16.1122     0.2909    -1.7865     0.0365     0.1552     0.2759     4.7286    -0.5161
   744.510 0.384E+15 0.231E+02   -2.5138    4.0119  -27.9060  -17.0287  -15.8706   -67.9140    14.2832     7.0631   -22.0810    -2.7154    -0.1243   -82.0997   -92.6779   -85.8928   -21.8945     3.6849     4.4089   -18.5509   -27.2957     1.0878   -26.0665   -52.4751   -40.8023   -23.7195   -27.5828   -12.7407     4.4088     4.6389    -7.3063     0.6710    -9.2913    -1.0772    -8.0422    -2.8442   -16.0772     0.3527    -1.7501     0.0931     0.2117     0.3284     4.7832    -0.4864
   744.634 0.435E+15 0.262E+02   -2.4842    4.0416  -27.8854  -16.9960  -15.8645   -67.9096    14.3375     7.1174   -22.0747    -2.7141    -0.0702   -82.0962   -92.6584   -85.9009   -21.8501     3.7400     4.4631   -18.4796   -27.2114     1.1429   -26.0315   -52.4894   -40.7650   -23.6858   -27.5126   -12.7132     4.4850     4.7406    -7.2545     0.7208    -9.1912    -0.9994    -7.9580    -2.7820   -16.0399     0.4136    -1.7131     0.1499     0.2684     0.3810     4.8375    -0.4545
   744.884 0.493E+15 0.297E+02   -2.4521    4.0738  -27.8512  -16.9579  -15.8527   -67.9016    14.3917     7.1716   -22.0628    -2.7115    -0.0164   -82.0687   -92.6191   -85.8902   -21.7958     3.7963     4.5169   -18.3976   -27.1103     1.1992   -25.9878   -52.4907   -40.7172   -23.6457   -27.4202   -12.6813     4.5593     4.8383    -7.2018     0.7701    -9.0917    -0.9212    -7.8705    -2.7191   -15.9998     0.4735    -1.6752     0.2070     0.3251     0.4340     4.8917    -0.4200
   745.275 0.558E+15 0.336E+02   -2.4172    4.1089  -27.8016  -16.9135  -15.8345   -67.8894    14.4457     7.2256   -22.0447    -2.7075     0.0370   -82.0143   -92.5577   -85.8583   -21.7305     3.8537     4.5702   -18.3037   -26.9904     1.2568   -25.9344   -52.4774   -40.6577   -23.5982   -27.3030   -12.6444     4.6316     4.9316    -7.1479     0.8188    -8.9926    -0.8427    -7.7793    -2.6551   -15.9564     0.5325    -1.6364     0.2644     0.3819     0.4873     4.9457    -0.3825
   745.820 0.632E+15 0.381E+02   -2.3794    4.1469  -27.7353  -16.8624  -15.8093   -67.8727    14.4995     7.2794   -22.0197    -2.7020     0.0899   -81.9306   -92.4721   -85.8032   -21.6532     3.9124     4.6232   -18.1968   -26.8501     1.3159   -25.8705   -52.4482   -40.5853   -23.5429   -27.1587   -12.6018     4.7020     5.0205    -7.0924     0.8670    -8.8937    -0.7635    -7.6841    -2.5900   -15.9094     0.5907    -1.5964     0.3221     0.4388     0.5410     4.9995    -0.3419
   746.531 0.715E+15 0.431E+02   -2.3383    4.1883  -27.6512  -16.8041  -15.7765   -67.8511    14.5533     7.3331   -21.9873    -2.6950     0.1423   -81.8157   -92.3608   -85.7234   -21.5629     3.9724     4.6756   -18.0762   -26.6882     1.3766   -25.7954   -52.4020   -40.4992   -23.4790   -26.9856   -12.5530     4.7704     5.1046    -7.0352     0.9148    -8.7948    -0.6836    -7.5846    -2.5236   -15.8584     0.6480    -1.5552     0.3800     0.4957     0.5953     5.0532    -0.2981
   747.415 0.809E+15 0.488E+02   -2.2939    4.2331  -27.5487  -16.7383  -15.7360   -67.8244    14.6068     7.3867   -21.9473    -2.6862     0.1943   -81.6684   -92.2227   -85.6180   -21.4594     4.0339     4.7276   -17.9412   -26.5038     1.4389   -25.7087   -52.3382   -40.3988   -23.4063   -26.7828   -12.4978     4.8369     5.1841    -6.9761     0.9624    -8.6956    -0.6027    -7.4807    -2.4556   -15.8031     0.7045    -1.5127     0.4381     0.5525     0.6503     5.1068    -0.2508
   748.477 0.915E+15 0.553E+02   -2.2461    4.2814  -27.4274  -16.6647  -15.6874   -67.7925    14.6603     7.4401   -21.8994    -2.6757     0.2458   -81.4880   -92.0571   -85.4862   -21.3423     4.0968     4.7791   -17.7917   -26.2967     1.5029   -25.6100   -52.2563   -40.2838   -23.3245   -26.5500   -12.4358     4.9015     5.2588    -6.9150     1.0097    -8.5959    -0.5208    -7.3722    -2.3861   -15.7435     0.7602    -1.4689     0.4965     0.6093     0.7060     5.1603    -0.2001
   749.719 0.103E+16 0.626E+02   -2.1948    4.3332  -27.2874  -16.5835  -15.6308   -67.7554    14.7136     7.4934   -21.8437    -2.6635     0.2969   -81.2746   -91.8640   -85.3282   -21.2118     4.1612     4.8301   -17.6278   -26.0671     1.5685   -25.4994   -52.1564   -40.1542   -23.2336   -26.2874   -12.3670     4.9644     5.3288    -6.8516     1.0570    -8.4957    -0.4378    -7.2592    -2.3149   -15.6794     0.8152    -1.4238     0.5550     0.6660     0.7624     5.2136    -0.1460
   751.141 0.117E+16 0.709E+02   -2.1401    4.3886  -27.1292  -16.4947  -15.5663   -67.7132    14.7668     7.5466   -21.7802    -2.6495     0.3475   -81.0289   -91.6438   -85.1442   -21.0682     4.2270     4.8806   -17.4499   -25.8156     1.6357   -25.3771   -52.0387   -40.0101   -23.1338   -25.9960   -12.2913     5.0256     5.3944    -6.7862     1.1043    -8.3946    -0.3536    -7.1417    -2.2422   -15.6110     0.8695    -1.3774     0.6137     0.7226     0.8197     5.2668    -0.0886
   752.740 0.132E+16 0.803E+02   -2.0820    4.4473  -26.9534  -16.3984  -15.4941   -67.6660    14.8199     7.5997   -21.7093    -2.6338     0.3977   -80.7518   -91.3971   -84.9350   -20.9120     4.2941     4.9305   -17.2586   -25.5433     1.7045   -25.2433   -51.9035   -39.8519   -23.0253   -25.6770   -12.2090     5.0852     5.4556    -6.7185     1.1515    -8.2927    -0.2681    -7.0198    -2.1678   -15.5382     0.9232    -1.3296     0.6725     0.7791     0.8778     5.3199    -0.0280
   754.511 0.149E+16 0.910E+02   -2.0208    4.5093  -26.7607  -16.2950  -15.4145   -67.6141    14.8730     7.6527   -21.6311    -2.6165     0.4475   -80.4446   -91.1250   -84.7013   -20.7439     4.3626     4.9799   -17.0544   -25.2512     1.7747   -25.0985   -51.7517   -39.6801   -22.9083   -25.3322   -12.1202     5.1434     5.5126    -6.6487     1.1989    -8.1899    -0.1814    -6.8937    -2.0917   -15.4613     0.9763    -1.2806     0.7314     0.8355     0.9367     5.3730     0.0357
   756.453 0.169E+16 0.103E+03   -1.9565    4.5744  -26.5523  -16.1847  -15.3278   -67.5576    14.9259     7.7056   -21.5461    -2.5976     0.4968   -80.1088   -90.8282   -84.4442   -20.5648     4.4322     5.0287   -16.8382   -24.9406     1.8464   -24.9430   -51.5837   -39.4952   -22.7831   -24.9633   -12.0252     5.2001     5.5656    -6.5768     1.2463    -8.0861    -0.0935    -6.7635    -2.0142   -15.3804     1.0288    -1.2305     0.7904     0.8918     0.9963     5.4259     0.1024
   758.561 0.190E+16 0.117E+03   -1.8891    4.6427  -26.3288  -16.0677  -15.2343   -67.4967    14.9788     7.7584   -21.4544    -2.5772     0.5458   -79.7457   -90.5078   -84.1645   -20.3751     4.5030     5.0769   -16.6106   -24.6128     1.9195   -24.7773   -51.4001   -39.2975   -22.6501   -24.5720   -11.9240     5.2554     5.6147    -6.5030     1.2938    -7.9814    -0.0044    -6.6293    -1.9350   -15.2957     1.0807    -1.1791     0.8495     0.9479     1.0568     5.4788     0.1719
   760.833 0.215E+16 0.132E+03   -1.8189    4.7138  -26.0911  -15.9443  -15.1342   -67.4318    15.0316     7.8112   -21.3565    -2.5552     0.5943   -79.3564   -90.1643   -83.8630   -20.1759     4.5749     5.1244   -16.3725   -24.2692     1.9939   -24.6016   -51.2015   -39.0874   -22.5095   -24.1604   -11.8170     5.3093     5.6598    -6.4274     1.3414    -7.8758     0.0858    -6.4913    -1.8544   -15.2072     1.1320    -1.1265     0.9087     1.0038     1.1180     5.5316     0.2442
   763.269 0.243E+16 0.150E+03   -1.7458    4.7879  -25.8400  -15.8145  -15.0278   -67.3628    15.0843     7.8639   -21.2524    -2.5318     0.6424   -78.9420   -89.7984   -83.5401   -19.9676     4.6479     5.1713   -16.1243   -23.9108     2.0696   -24.4161   -50.9881   -38.8651   -22.3614   -23.7301   -11.7042     5.3618     5.7011    -6.3500     1.3891    -7.7693     0.1772    -6.3495    -1.7722   -15.1151     1.1827    -1.0728     0.9680     1.0597     1.1800     5.5843     0.3193
   765.870 0.274E+16 0.170E+03   -1.6699    4.8649  -25.5763  -15.6785  -14.9151   -67.2901    15.1370     7.9165   -21.1425    -2.5070     0.6901   -78.5034   -89.4102   -83.1961   -19.7512     4.7219     5.2173   -15.8669   -23.5391     2.1466   -24.2209   -50.7601   -38.6308   -22.2060   -23.2832   -11.5858     5.4128     5.7383    -6.2709     1.4367    -7.6620     0.2695    -6.2039    -1.6886   -15.0195     1.2328    -1.0178     1.0274     1.1155     1.2426     5.6370     0.3970
   768.639 0.309E+16 0.192E+03   -1.5913    4.9447  -25.3007  -15.5363  -14.7962   -67.2136    15.1896     7.9690   -21.0269    -2.4808     0.7374   -78.0413   -88.9998   -82.8313   -19.5273     4.7969     5.2625   -15.6010   -23.1556     2.2250   -24.0159   -50.5177   -38.3844   -22.0432   -22.8221   -11.4618     5.4623     5.7713    -6.1903     1.4843    -7.5540     0.3629    -6.0545    -1.6034   -14.9204     1.2822    -0.9617     1.0869     1.1711     1.3060     5.6896     0.4774
   771.581 0.349E+16 0.218E+03   -1.5098    5.0273  -25.0142  -15.3878  -14.6712   -67.1336    15.2421     8.0215   -20.9056    -2.4531     0.7841   -77.5568   -88.5672   -82.4454   -19.2973     4.8728     5.3066   -15.3275   -22.7622     2.3048   -23.8011   -50.2607   -38.1258   -21.8730   -22.3498   -11.3322     5.5099     5.7999    -6.1083     1.5318    -7.4453     0.4572    -5.9013    -1.5168   -14.8179     1.3309    -0.9043     1.1465     1.2267     1.3700     5.7421     0.5606
   774.699 0.394E+16 0.247E+03   -1.4255    5.1129  -24.7183  -15.2330  -14.5400   -67.0500    15.2945     8.0739   -20.7788    -2.4240     0.8304   -77.0511   -88.1120   -82.0385   -19.0625     4.9496     5.3497   -15.0479   -22.3620     2.3859   -23.5764   -49.9889   -37.8547   -21.6953   -21.8709   -11.1970     5.5558     5.8239    -6.0250     1.5792    -7.3362     0.5525    -5.7440    -1.4285   -14.7121     1.3787    -0.8456     1.2063     1.2823     1.4346     5.7945     0.6466
   778.002 0.445E+16 0.279E+03   -1.3383    5.2014  -24.4153  -15.0717  -14.4027   -66.9629    15.3469     8.1262   -20.6464    -2.3935     0.8762   -76.5264   -87.6339   -81.6101   -18.8254     5.0273     5.3915   -14.7646   -21.9598     2.4684   -23.3416   -49.7023   -37.5710   -21.5101   -21.3928   -11.0563     5.5996     5.8431    -5.9405     1.6263    -7.2266     0.6486    -5.5829    -1.3388   -14.6028     1.4256    -0.7856     1.2663     1.3378     1.4999     5.8469     0.7354
   781.494 0.501E+16 0.317E+03   -1.2482    5.2929  -24.1092  -14.9040  -14.2590   -66.8720    15.3991     8.1783   -20.5081    -2.3614     0.9214   -75.9865   -87.1327   -81.1600   -18.5900     5.1056     5.4320   -14.4821   -21.5643     2.5519   -23.0971   -49.4005   -37.2747   -21.3172   -20.9276   -10.9100     5.6414     5.8575    -5.8547     1.6730    -7.1170     0.7454    -5.4182    -1.2478   -14.4903     1.4714    -0.7244     1.3265     1.3934     1.5657     5.8991     0.8272
   785.183 0.565E+16 0.359E+03   -1.1551    5.3874  -23.8069  -14.7298  -14.1084   -66.7765    15.4513     8.2304   -20.3630    -2.3275     0.9663   -75.4382   -86.6081   -80.6873   -18.3626     5.1841     5.4711   -14.2080   -21.1899     2.6356   -22.8434   -49.0833   -36.9659   -21.1165   -20.4962   -10.7583     5.6815     5.8679    -5.7674     1.7193    -7.0075     0.8428    -5.2507    -1.1558   -14.3743     1.5163    -0.6623     1.3871     1.4491     1.6320     5.9513     0.9221
   789.075 0.637E+16 0.406E+03   -1.0591    5.4849  -23.5185  -14.5489  -13.9500   -66.6747    15.5033     8.2824   -20.2093    -2.2914     1.0109   -74.8916   -86.0600   -80.1913   -18.1528     5.2621     5.5090   -13.9542   -20.8589     2.7183   -22.5822   -48.7504   -36.6455   -20.9080   -20.1296   -10.6014     5.7204     5.8755    -5.6779     1.7651    -6.8988     0.9405    -5.0818    -1.0636   -14.2549     1.5603    -0.6000     1.4481     1.5050     1.6986     6.0033     1.0201
   793.174 0.718E+16 0.460E+03   -0.9601    5.5854  -23.2522  -14.3615  -13.7830   -66.5653    15.5553     8.3343   -20.0453    -2.2527     1.0555   -74.3547   -85.4885   -79.6709   -17.9677     5.3391     5.5461   -13.7302   -20.5888     2.7987   -22.3149   -48.4017   -36.3142   -20.6918   -19.8516   -10.4394     5.7589     5.8822    -5.5856     1.8105    -6.7909     1.0385    -4.9132    -0.9719   -14.1317     1.6036    -0.5381     1.5097     1.5612     1.7655     6.0553     1.1214
   797.486 0.809E+16 0.521E+03   -0.8582    5.6889  -23.0015  -14.1676  -13.6076   -66.4486    15.6071     8.3860   -19.8715    -2.2115     1.1000   -73.8213   -84.8936   -79.1267   -17.8011     5.4152     5.5821   -13.5292   -20.3664     2.8769   -22.0412   -48.0373   -35.9720   -20.4678   -19.6433   -10.2724     5.7968     5.8874    -5.4905     1.8555    -6.6840     1.1366    -4.7444    -0.8805   -14.0048     1.6461    -0.4765     1.5717     1.6176     1.8327     6.1071     1.2259
   802.014 0.912E+16 0.591E+03   -0.7534    5.7953  -22.7523  -13.9672  -13.4249   -66.3265    15.6588     8.4376   -19.6898    -2.1681     1.1442   -73.2774   -84.2758   -78.5598   -17.6396     5.4908     5.6167   -13.3355   -20.1615     2.9544   -21.7598   -47.6577   -35.6181   -20.2362   -19.4613   -10.1002     5.8333     5.8895    -5.3937     1.8999    -6.5777     1.2351    -4.5742    -0.7890   -13.8749     1.6875    -0.4146     1.6340     1.6742     1.9003     6.1588     1.3335
   806.761 0.103E+17 0.669E+03   -0.6458    5.9046  -22.4964  -13.7606  -13.2355   -66.1999    15.7104     8.4891   -19.5017    -2.1230     1.1879   -72.7150   -83.6355   -77.9714   -17.4757     5.5661     5.6496   -13.1401   -19.9569     3.0316   -21.4702   -47.2632   -35.2524   -19.9972   -19.2811    -9.9230     5.8679     5.8875    -5.2955     1.9438    -6.4719     1.3339    -4.4016    -0.6970   -13.7421     1.7275    -0.3522     1.6968     1.7310     1.9682     6.2104     1.4441
   811.729 0.116E+17 0.758E+03   -0.5355    6.0167  -22.2313  -13.5479  -13.0399   -66.0694    15.7619     8.5405   -19.3074    -2.0760     1.2312   -72.1320   -82.9733   -77.3620   -17.3068     5.6412     5.6805   -12.9402   -19.7471     3.1087   -21.1723   -46.8544   -34.8749   -19.7510   -19.0945    -9.7410     5.9005     5.8812    -5.1963     1.9869    -6.3668     1.4331    -4.2268    -0.6046   -13.6068     1.7658    -0.2895     1.7599     1.7879     2.0364     6.2618     1.5576
   816.920 0.130E+17 0.859E+03   -0.4225    6.1315  -21.9567  -13.3292  -12.8383   -65.9351    15.8132     8.5917   -19.1074    -2.0274     1.2740   -71.5283   -82.2900   -76.7325   -17.1325     5.7158     5.7093   -12.7355   -19.5310     3.1856   -20.8667   -46.4317   -34.4860   -19.4976   -18.8997    -9.5543     5.9310     5.8705    -5.0962     2.0295    -6.2623     1.5325    -4.0499    -0.5121   -13.4693     1.8024    -0.2266     1.8233     1.8449     2.1049     6.3132     1.6740
   822.338 0.146E+17 0.972E+03   -0.3069    6.2489  -21.6725  -13.1048  -12.6308   -65.7970    15.8644     8.6428   -18.9017    -1.9770     1.3163   -70.9042   -81.5861   -76.0834   -16.9527     5.7897     5.7360   -12.5261   -19.3086     3.2620   -20.5537   -45.9955   -34.0860   -19.2375   -18.6962    -9.3631     5.9596     5.8555    -4.9952     2.0713    -6.1587     1.6322    -3.8712    -0.4196   -13.3298     1.8372    -0.1636     1.8871     1.9021     2.1737     6.3644     1.7931
   827.983 0.165E+17 0.110E+04   -0.1888    6.3688  -21.3791  -12.8749  -12.4175   -65.6553    15.9155     8.6937   -18.6906    -1.9248     1.3582   -70.2605   -80.8623   -75.4153   -16.7675     5.8629     5.7605   -12.3121   -19.0801     3.3379   -20.2337   -45.5461   -33.6754   -18.9708   -18.4842    -9.1676     5.9861     5.8364    -4.8934     2.1124    -6.0558     1.7320    -3.6909    -0.3272   -13.1885     1.8699    -0.1007     1.9512     1.9595     2.2427     6.4154     1.9149
   833.860 0.185E+17 0.125E+04   -0.0684    6.4912  -21.0767  -12.6397  -12.1988   -65.5100    15.9664     8.7445   -18.4741    -1.8710     1.3997   -69.5976   -80.1192   -74.7289   -16.5771     5.9352     5.7826   -12.0940   -18.8458     3.4130   -19.9071   -45.0841   -33.2544   -18.6977   -18.2639    -8.9679     6.0107     5.8133    -4.7908     2.1528    -5.9537     1.8320    -3.5092    -0.2353   -13.0458     1.9005    -0.0382     2.0157     2.0170     2.3118     6.4663     2.0394
   839.971 0.208E+17 0.141E+04    0.0544    6.6160  -20.7655  -12.3992  -11.9747   -65.3613    16.0171     8.7951   -18.2525    -1.8155     1.4408   -68.9161   -79.3574   -74.0245   -16.3816     6.0065     5.8023   -11.8719   -18.6060     3.4873   -19.5742   -44.6098   -32.8234   -18.4184   -18.0355    -8.7643     6.0335     5.7864    -4.6875     2.1925    -5.8526     1.9321    -3.3263    -0.1441   -12.9018     1.9287     0.0238     2.0804     2.0746     2.3812     6.5171     2.1663
   846.323 0.234E+17 0.160E+04    0.1796    6.7431  -20.4457  -12.1536  -11.7454   -65.2092    16.0677     8.8456   -18.0258    -1.7582     1.4814   -68.2163   -78.5772   -73.3026   -16.1811     6.0767     5.8195   -11.6461   -18.3608     3.5606   -19.2353   -44.1233   -32.3825   -18.1330   -17.7990    -8.5567     6.0543     5.7556    -4.5835     2.2316    -5.7522     2.0323    -3.1423    -0.0536   -12.7568     1.9545     0.0850     2.1455     2.1324     2.4507     6.5677     2.2958
   852.922 0.263E+17 0.181E+04    0.3069    6.8724  -20.1175  -11.9030  -11.5109   -65.0536    16.1182     8.8959   -17.7941    -1.6992     1.5217   -67.4985   -77.7790   -72.5635   -15.9756     6.1457     5.8342   -11.4167   -18.1105     3.6330   -18.8906   -43.6250   -31.9320   -17.8416   -17.5546    -8.3452     6.0734     5.7210    -4.4788     2.2699    -5.6527     2.1327    -2.9574     0.0359   -12.6110     1.9778     0.1453     2.2108     2.1903     2.5203     6.6181     2.4277
   859.777 0.295E+17 0.205E+04    0.4365    7.0041  -19.7808  -11.6475  -11.2712   -64.8948    16.1685     8.9460   -17.5575    -1.6385     1.5615   -66.7626   -76.9627   -71.8071   -15.7651     6.2134     5.8464   -11.1837   -17.8550     3.7043   -18.5400   -43.1147   -31.4718   -17.5442   -17.3022    -8.1299     6.0906     5.6827    -4.3734     2.3076    -5.5542     2.2333    -2.7717     0.1242   -12.4646     1.9982     0.2045     2.2764     2.2483     2.5901     6.6684     2.5620
   866.898 0.331E+17 0.232E+04    0.5684    7.1380  -19.4357  -11.3869  -11.0263   -64.7325    16.2186     8.9960   -17.3158    -1.5760     1.6010   -66.0087   -76.1283   -71.0333   -15.5497     6.2797     5.8558   -10.9472   -17.5944     3.7745   -18.1837   -42.5925   -31.0019   -17.2408   -17.0418    -7.9107     6.1059     5.6406    -4.2673     2.3446    -5.4565     2.3339    -2.5852     0.2112   -12.3177     2.0157     0.2625     2.3423     2.3063     2.6601     6.7185     2.6987
   874.293 0.371E+17 0.262E+04    0.7024    7.2741  -19.0822  -11.1214  -10.7764   -64.5668    16.2685     9.0457   -17.0692    -1.5117     1.6400   -65.2370   -75.2762   -70.2427   -15.3295     6.3448     5.8626   -10.7073   -17.3289     3.8435   -17.8218   -42.0586   -30.5225   -16.9316   -16.7736    -7.6878     6.1194     5.5948    -4.1605     2.3809    -5.3596     2.4347    -2.3979     0.2967   -12.1705     2.0302     0.3191     2.4083     2.3645     2.7302     6.7684     2.8378
   882.018 0.416E+17 0.296E+04    0.8393    7.4131  -18.7181  -10.8496  -10.5199   -64.3969    16.3182     9.0953   -16.8164    -1.4452     1.6786   -64.4426   -74.4012   -69.4302   -15.1030     6.4085     5.8665   -10.4627   -17.0565     3.9116   -17.4523   -41.5097   -30.0309   -16.6148   -16.4953    -7.4598     6.1307     5.5443    -4.0527     2.4165    -5.2637     2.5359    -2.2092     0.3808   -12.0225     2.0412     0.3741     2.4747     2.4227     2.8005     6.8181     2.9798
   890.056 0.466E+17 0.335E+04    0.9787    7.5546  -18.3449  -10.5724  -10.2579   -64.2233    16.3677     9.1446   -16.5582    -1.3767     1.7168   -63.6288   -73.5068   -68.5992   -14.8712     6.4709     5.8675   -10.2142   -16.7786     3.9786   -17.0766   -40.9480   -29.5288   -16.2915   -16.2085    -7.2277     6.1401     5.4898    -3.9442     2.4514    -5.1686     2.6372    -2.0195     0.4632   -11.8743     2.0488     0.4276     2.5413     2.4809     2.8709     6.8676     3.1244
   898.453 0.522E+17 0.379E+04    1.1209    7.6989  -17.9609  -10.2889   -9.9893   -64.0453    16.4169     9.1937   -16.2937    -1.3060     1.7544   -62.7920   -72.5894   -67.7462   -14.6332     6.5320     5.8655    -9.9609   -16.4938     4.0446   -16.6931   -40.3710   -29.0145   -15.9606   -15.9115    -6.9905     6.1472     5.4306    -3.8347     2.4856    -5.0745     2.7389    -1.8284     0.5438   -11.7255     2.0526     0.4793     2.6081     2.5392     2.9416     6.9168     3.2721
   907.252 0.585E+17 0.429E+04    1.2663    7.8465  -17.5651   -9.9983   -9.7134   -63.8626    16.4659     9.2425   -16.0222    -1.2327     1.7916   -61.9296   -71.6464   -66.8687   -14.3883     6.5918     5.8603    -9.7021   -16.2013     4.1097   -16.3008   -39.7772   -28.4863   -15.6212   -15.6032    -6.7478     6.1517     5.3660    -3.7241     2.5189    -4.9814     2.8409    -1.6355     0.6226   -11.5760     2.0523     0.5292     2.6753     2.5976     3.0126     6.9658     3.4230
   916.506 0.654E+17 0.484E+04    1.4153    7.9977  -17.1556   -9.6995   -9.4291   -63.6743    16.5146     9.2910   -15.7427    -1.1566     1.8281   -61.0380   -70.6739   -65.9631   -14.1356     6.6503     5.8516    -9.4368   -15.8998     4.1740   -15.8982   -39.1639   -27.9423   -15.2721   -15.2822    -6.4985     6.1534     5.2954    -3.6122     2.5513    -4.8894     2.9435    -1.4404     0.6996   -11.4255     2.0475     0.5772     2.7427     2.6559     3.0838     7.0145     3.5778
   926.285 0.731E+17 0.547E+04    1.5686    8.1533  -16.7303   -9.3913   -9.1353   -63.4796    16.5630     9.3392   -15.4540    -1.0772     1.8639   -60.1125   -69.6674   -65.0251   -13.8737     6.7075     5.8391    -9.1638   -15.5876     4.2376   -15.4835   -38.5282   -27.3800   -14.9117   -14.9464    -6.2417     6.1517     5.2177    -3.4989     2.5827    -4.7986     3.0466    -1.2425     0.7745   -11.2737     2.0376     0.6231     2.8105     2.7143     3.1555     7.0628     3.7370
   936.674 0.817E+17 0.618E+04    1.7269    8.3138  -16.2867   -9.0721   -8.8301   -63.2776    16.6110     9.3870   -15.1546    -0.9941     1.8990   -59.1474   -68.6209   -64.0491   -13.6015     6.7635     5.8222    -8.8816   -15.2629     4.3006   -15.0543   -37.8662   -26.7962   -14.5381   -14.5937    -5.9761     6.1461     5.1318    -3.3838     2.6129    -4.7091     3.1505    -1.0409     0.8474   -11.1202     2.0219     0.6670     2.8786     2.7727     3.2276     7.1108     3.9014
   947.773 0.911E+17 0.698E+04    1.8910    8.4802  -15.8219   -8.7401   -8.5119   -63.0670    16.6585     9.4344   -14.8429    -0.9066     1.9331   -58.1367   -67.5282   -63.0291   -13.3172     6.8183     5.8004    -8.5886   -14.9236     4.3633   -14.6081   -37.1738   -26.1875   -14.1491   -14.2216    -5.7001     6.1360     5.0361    -3.2668     2.6419    -4.6211     3.2553    -0.8348     0.9180   -10.9645     1.9998     0.7085     2.9473     2.8312     3.3003     7.1583     4.0717
   959.658 0.102E+18 0.787E+04    2.0612    8.6528  -15.3346   -8.3943   -8.1799   -62.8474    16.7056     9.4813   -14.5181    -0.8146     1.9662   -57.0770   -66.3859   -61.9621   -13.0203     6.8717     5.7733    -8.2840   -14.5689     4.4257   -14.1434   -36.4487   -25.5518   -13.7437   -13.8292    -5.4131     6.1209     4.9299    -3.1477     2.6693    -4.5348     3.3610    -0.6239     0.9864   -10.8065     1.9706     0.7477     3.0164     2.8897     3.3735     7.2053     4.2485
   972.276 0.113E+18 0.888E+04    2.2364    8.8304  -14.8294   -8.0375   -7.8369   -62.6205    16.7521     9.5277   -14.1832    -0.7185     1.9984   -55.9781   -65.2037   -60.8572   -12.7138     6.9238     5.7416    -7.9704   -14.2023     4.4878   -13.6640   -35.6972   -24.8945   -13.3252   -13.4211    -5.1173     6.1015     4.8146    -3.0272     2.6955    -4.4501     3.4674    -0.4092     1.0524   -10.6473     1.9353     0.7844     3.0858     2.9481     3.4471     7.2517     4.4303
   985.590 0.126E+18 0.100E+05    2.4154    9.0118  -14.3097   -7.6720   -7.4851   -62.3880    16.7978     9.5733   -13.8404    -0.6191     2.0295   -54.8470   -63.9889   -59.7216   -12.3998     6.9743     5.7053    -7.6499   -13.8263     4.5493   -13.1726   -34.9242   -24.2193   -12.8960   -13.0005    -4.8146     6.0778     4.6909    -2.9063     2.7202    -4.3677     3.5738    -0.1919     1.1157   -10.4878     1.8938     0.8185     3.1550     3.0060     3.5205     7.2973     4.6160
   999.499 0.139E+18 0.112E+05    2.5956    9.1943  -13.7801   -7.3024   -7.1287   -62.1527    16.8405     9.6158   -13.4942    -0.5174     2.0574   -53.6938   -62.7542   -58.5666   -12.0822     7.0209     5.6627    -7.3263   -13.4445     4.6085   -12.6747   -34.1367   -23.5340   -12.4616   -12.5701    -4.5090     6.0469     4.5555    -2.7883     2.7414    -4.2918     3.6766     0.0236     1.1732   -10.3318     1.8439     0.8481     3.2215     3.0610     3.5913     7.3398     4.8029
  1014.524 0.151E+18 0.124E+05    2.7814    9.3825  -13.2218   -6.9179   -6.7567   -61.9080    16.8784     9.6538   -13.1349    -0.4102     2.0798   -52.4770   -61.4583   -57.3529   -11.7514     7.0623     5.6085    -6.9896   -13.0436     4.6649   -12.1543   -33.3072   -22.8162   -12.0090   -12.1133    -4.1917     6.0024     4.3962    -2.6733     2.7565    -4.2262     3.7745     0.2409     1.2225   -10.1777     1.7787     0.8713     3.2844     3.1119     3.6586     7.3775     4.9954
  1031.384 0.165E+18 0.137E+05    2.9816    9.5851  -12.6149   -6.5017   -6.3540   -61.6439    16.9158     9.6911   -12.7479    -0.2931     2.1002   -51.1517   -60.0489   -56.0328   -11.3958     7.1025     5.5430    -6.6266   -12.6107     4.7234   -11.5891   -32.4034   -22.0356   -11.5185   -11.6189    -3.8488     5.9462     4.2116    -2.5540     2.7688    -4.1632     3.8755     0.4726     1.2693   -10.0169     1.6991     0.8914     3.3487     3.1632     3.7278     7.4144     5.2028
  1050.160 0.179E+18 0.152E+05    3.1954    9.8015  -11.9640   -6.0557   -5.9230   -61.3620    16.9524     9.7278   -12.3360    -0.1663     2.1186   -49.7253   -58.5322   -54.6128   -11.0189     7.1415     5.4661    -6.2399   -12.1503     4.7844   -10.9811   -31.4294   -21.1953   -10.9924   -11.0937    -3.4816     5.8784     4.0018    -2.4314     2.7784    -4.1029     3.9794     0.7183     1.3135    -9.8505     1.6053     0.9083     3.4144     3.2148     3.7985     7.4503     5.4239
  1070.632 0.195E+18 0.168E+05    3.4190   10.0275  -11.2842   -5.5884   -5.4726   -61.0681    16.9885     9.7640   -11.9079    -0.0323     2.1356   -48.2291   -56.9390   -53.1223   -10.6303     7.1792     5.3797    -5.8386   -11.6747     4.8476   -10.3420   -30.4055   -20.3115   -10.4407   -10.5541    -3.0972     5.8015     3.7726    -2.3072     2.7858    -4.0449     4.0854     0.9744     1.3556    -9.6812     1.5003     0.9224     3.4806     3.2663     3.8702     7.4852     5.6547
  1092.355 0.211E+18 0.187E+05    3.6467   10.2576  -10.5961   -5.1122   -5.0151   -60.7702    17.0242     9.7997   -11.4751     0.1053     2.1519   -46.7067   -55.3134   -51.6028   -10.2415     7.2156     5.2878    -5.4345   -11.1995     4.9122    -9.6891   -29.3605   -19.4084    -9.8781   -10.0192    -2.7057     5.7195     3.5330    -2.1835     2.7921    -3.9885     4.1925     1.2354     1.3965    -9.5119     1.3894     0.9346     3.5467     3.3173     3.9417     7.5191     5.8892
  1114.879 0.229E+18 0.207E+05    3.8736   10.4866   -9.9171   -4.6381   -4.5610   -60.4745    17.0597     9.8353   -11.0469     0.2435     2.1683   -45.1962   -53.6946   -50.0910    -9.8618     7.2508     5.1940    -5.0378   -10.7375     4.9772    -9.0385   -28.3201   -18.5077    -9.3178    -9.5038    -2.3158     5.6366     3.2922    -2.0615     2.7985    -3.9330     4.2997     1.4960     1.4369    -9.3451     1.2774     0.9455     3.6117     3.3674     4.0123     7.5515     6.1219
  1137.334 0.249E+18 0.229E+05    4.0919   10.7068   -9.2730   -4.1834   -4.1264   -60.1910    17.0951     9.8708   -10.6375     0.3772     2.1858   -43.7556   -52.1443   -48.6442    -9.5034     7.2852     5.1045    -4.6628   -10.3054     5.0407    -8.4151   -27.3246   -17.6440    -8.7801    -9.0264    -1.9415     5.5595     3.0647    -1.9432     2.8064    -3.8771     4.4053     1.7473     1.4778    -9.1843     1.1723     0.9564     3.6747     3.4160     4.0806     7.5826     6.3447
  1158.177 0.270E+18 0.253E+05    4.2893   10.9057   -8.7021   -3.7750   -3.7370   -59.9353    17.1311     9.9068   -10.2694     0.4983     2.2062   -42.4746   -50.7589   -47.3523    -9.1845     7.3191     5.0290    -4.3304    -9.9260     5.1001    -7.8578   -26.4369   -16.8710    -8.2974    -8.6111    -1.6048     5.4985     2.8729    -1.8317     2.8183    -3.8189     4.5067     1.9764     1.5209    -9.0351     1.0862     0.9692     3.7341     3.4627     4.1450     7.6128     6.5447
  1174.444 0.295E+18 0.280E+05    4.4437   11.0611   -8.2730   -3.4612   -3.4391   -59.7365    17.1685     9.9440    -9.9841     0.5918     2.2326   -41.5134   -49.7116   -46.3773    -8.9370     7.3542     4.9850    -4.0754    -9.6375     5.1519    -7.4357   -25.7703   -16.2848    -7.9273    -8.2985    -1.3450     5.4714     2.7557    -1.7335     2.8383    -3.7545     4.5990     2.1608     1.5688    -8.9086     1.0400     0.9880     3.7885     3.5073     4.2032     7.6443     6.7001
  1183.986 0.323E+18 0.309E+05    4.5413   11.1593   -8.0270   -3.2722   -3.2619   -59.6132    17.2080     9.9833    -9.8078     0.6481     2.2671   -40.9709   -49.1108   -45.8206    -8.7800     7.3923     4.9840    -3.9176    -9.4607     5.1944    -7.1908   -25.3957   -15.9453    -7.7059    -8.1105    -1.1869     5.4893     2.7374    -1.6528     2.8692    -3.6815     4.6792     2.2873     1.6232    -8.8118     1.0468     1.0166     3.8376     3.5509     4.2545     7.6803     6.7982
  1188.735 0.355E+18 0.341E+05    4.6001   11.2184   -7.9064   -3.1687   -3.1673   -59.5420    17.2490    10.0239    -9.7062     0.6784     2.3069   -40.7152   -48.8155   -45.5501    -8.6850     7.4327     5.0126    -3.8262    -9.3603     5.2308    -7.0670   -25.2210   -15.7745    -7.5862    -8.0084    -1.0985     5.5378     2.7862    -1.5841     2.9071    -3.6028     4.7508     2.3745     1.6820    -8.7355     1.0896     1.0522     3.8835     3.5941     4.3015     7.7200     6.8575
  1192.030 0.390E+18 0.376E+05    4.6471   11.2655   -7.8246   -3.0910   -3.0977   -59.4869    17.2901    10.0646    -9.6273     0.7009     2.3479   -40.5467   -48.6121   -45.3657    -8.6101     7.4735     5.0498    -3.7560    -9.2851     5.2652    -6.9795   -25.1062   -15.6545    -7.4973    -7.9354    -1.0311     5.5949     2.8546    -1.5195     2.9468    -3.5228     4.8195     2.4496     1.7416    -8.6657     1.1427     1.0897     3.9283     3.6370     4.3470     7.7607     6.9050
  1195.363 0.428E+18 0.414E+05    4.6940   11.3126   -7.7435   -3.0131   -3.0280   -59.4322    17.3307    10.1048    -9.5485     0.7233     2.3885   -40.3781   -48.4074   -45.1802    -8.5365     7.5139     5.0862    -3.6869    -9.2121     5.2994    -6.8916   -24.9906   -15.5339    -7.4082    -7.8659    -0.9637     5.6511     2.9214    -1.4555     2.9861    -3.4437     4.8876     2.5244     1.8007    -8.5965     1.1949     1.1267     3.9726     3.6795     4.3920     7.8009     6.9525
  1198.913 0.470E+18 0.455E+05    4.7423   11.3611   -7.6584   -2.9321   -2.9552   -59.3760    17.3710    10.1445    -9.4673     0.7466     2.4283   -40.1989   -48.1907   -44.9834    -8.4620     7.5537     5.1207    -3.6163    -9.1384     5.3335    -6.7988   -24.8669   -15.4066    -7.3153    -7.7962    -0.8937     5.7053     2.9842    -1.3917     3.0245    -3.3657     4.9555     2.6004     1.8589    -8.5272     1.2447     1.1629     4.0167     3.7215     4.4368     7.8405     7.0012
  1202.945 0.515E+18 0.500E+05    4.7939   11.4128   -7.5626   -2.8436   -2.8752   -59.3156    17.4106    10.1836    -9.3798     0.7722     2.4672   -39.9940   -47.9461   -44.7605    -8.3830     7.5928     5.1518    -3.5407    -9.0593     5.3679    -6.6950   -24.7248   -15.2639    -7.2133    -7.7209    -0.8176     5.7556     3.0394    -1.3274     3.0618    -3.2891     5.0234     2.6795     1.9161    -8.4567     1.2903     1.1981     4.0605     3.7631     4.4815     7.8792     7.0532
  1207.946 0.563E+18 0.549E+05    4.8524   11.4716   -7.4435   -2.7395   -2.7801   -59.2460    17.4493    10.2219    -9.2789     0.8026     2.5044   -39.7355   -47.6449   -44.4845    -8.2930     7.6308     5.1764    -3.4532    -8.9664     5.4029    -6.5690   -24.5454   -15.0899    -7.0927    -7.6299    -0.7288     5.7993     3.0807    -1.2617     3.0972    -3.2148     5.0921     2.7652     1.9716    -8.3832     1.3282     1.2312     4.1042     3.8041     4.5263     7.9164     7.1120
  1214.431 0.614E+18 0.602E+05    4.9215   11.5410   -7.2885   -2.6118   -2.6620   -59.1618    17.4871    10.2592    -9.1574     0.8403     2.5396   -39.3953   -47.2580   -44.1280    -8.1852     7.6674     5.1918    -3.3469    -8.8510     5.4391    -6.4092   -24.3097   -14.8687    -6.9438    -7.5126    -0.6208     5.8334     3.1016    -1.1933     3.1301    -3.1433     5.1624     2.8610     2.0251    -8.3046     1.3550     1.2616     4.1480     3.8443     4.5715     7.9516     7.1812
  1222.613 0.668E+18 0.660E+05    5.0026   11.6224   -7.0929   -2.4577   -2.5181   -59.0611    17.5238    10.2954    -9.0127     0.8864     2.5724   -38.9637   -46.7755   -43.6817    -8.0570     7.7023     5.1969    -3.2193    -8.7099     5.4762    -6.2122   -24.0111   -14.5950    -6.7634    -7.3645    -0.4912     5.8569     3.1002    -1.1218     3.1601    -3.0750     5.2345     2.9679     2.0762    -8.2204     1.3695     1.2888     4.1917     3.8836     4.6171     7.9844     7.2618
  1232.629 0.725E+18 0.722E+05    5.0959   11.7162   -6.8548   -2.2761   -2.3474   -58.9432    17.5593    10.3305    -8.8437     0.9413     2.6029   -38.4364   -46.1935   -43.1418    -7.9072     7.7351     5.1911    -3.0698    -8.5416     5.5142    -5.9766   -23.6472   -14.2666    -6.5501    -7.1837    -0.3392     5.8695     3.0758    -1.0468     3.1873    -3.0100     5.3085     3.0862     2.1250    -8.1301     1.3714     1.3125     4.2353     3.9217     4.6630     8.0141     7.3541
  1240.445 0.788E+18 0.789E+05    5.1721   11.7926   -6.6740   -2.1323   -2.2133   -58.8490    17.5953    10.3660    -8.7082     0.9844     2.6355   -38.0374   -45.7459   -42.7280    -7.7873     7.7690     5.1980    -2.9512    -8.4109     5.5497    -5.7939   -23.3711   -14.0123    -6.3817    -7.0471    -0.2180     5.8950     3.0798    -0.9778     3.2173    -2.9427     5.3784     3.1873     2.1754    -8.0493     1.3885     1.3392     4.2773     3.9597     4.7068     8.0455     7.4294
  1242.851 0.859E+18 0.862E+05    5.2087   11.8293   -6.6266   -2.0753   -2.1641   -58.8102    17.6328    10.4028    -8.6503     1.0001     2.6733   -37.9367   -45.6096   -42.6068    -7.7373     7.8063     5.2353    -2.9041    -8.3678     5.5806    -5.7327   -23.2989   -13.9291    -6.3170    -7.0155    -0.1678     5.9508     3.1506    -0.9220     3.2542    -2.8692     5.4396     3.2502     2.2303    -7.9902     1.4415     1.3743     4.3175     3.9986     4.7475     8.0832     7.4665
  1246.578 0.935E+18 0.941E+05    5.2544   11.8751   -6.5483   -1.9980   -2.0951   -58.7589    17.6696    10.4388    -8.5747     1.0223     2.7093   -37.7656   -45.3992   -42.4161    -7.6721     7.8423     5.2645    -2.8409    -8.3057     5.6123    -5.6424   -23.1780   -13.8051    -6.2279    -6.9617    -0.1009     5.9983     3.2039    -0.8638     3.2889    -2.7982     5.5021     3.3219     2.2834    -7.9268     1.4848     1.4069     4.3577     4.0369     4.7884     8.1188     7.5123
  1251.709 0.101E+19 0.103E+06    5.3098   11.9307   -6.4371   -1.8993   -2.0053   -58.6942    17.7054    10.4739    -8.4804     1.0511     2.7435   -37.5203   -45.1115   -42.1528    -7.5903     7.8768     5.2853    -2.7606    -8.2227     5.6448    -5.5221   -23.0062   -13.6386    -6.1132    -6.8828    -0.0166     6.0373     3.2390    -0.8031     3.3214    -2.7297     5.5661     3.4024     2.3347    -7.8588     1.5182     1.4368     4.3977     4.0742     4.8295     8.1522     7.5673
  1257.149 0.110E+19 0.112E+06    5.3669   11.9879   -6.3198   -1.7967   -1.9116   -58.6272    17.7407    10.5084    -8.3828     1.0813     2.7769   -37.2609   -44.8089   -41.8755    -7.5059     7.9106     5.3038    -2.6775    -8.1363     5.6772    -5.3961   -22.8246   -13.4638    -5.9938    -6.7998     0.0709     6.0740     3.2698    -0.7424     3.3531    -2.6623     5.6300     3.4843     2.3851    -7.7904     1.5491     1.4658     4.4372     4.1110     4.8703     8.1847     7.6239
  1262.896 0.119E+19 0.122E+06    5.4256   12.0467   -6.1965   -1.6903   -1.8143   -58.5580    17.7756    10.5425    -8.2821     1.1127     2.8097   -36.9876   -44.4922   -41.5848    -7.4189     7.9437     5.3202    -2.5915    -8.0464     5.7094    -5.2646   -22.6335   -13.2813    -5.8698    -6.7125     0.1615     6.1085     3.2963    -0.6817     3.3841    -2.5960     5.6936     3.5674     2.4348    -7.7216     1.5776     1.4938     4.4763     4.1472     4.9107     8.2162     7.6818
  1269.026 0.129E+19 0.132E+06    5.4863   12.1076   -6.0656   -1.5791   -1.7122   -58.4858    17.8099    10.5761    -8.1772     1.1456     2.8417   -36.6969   -44.1574   -41.2772    -7.3282     7.9760     5.3341    -2.5019    -7.9519     5.7415    -5.1263   -22.4305   -13.0889    -5.7400    -6.6194     0.2560     6.1406     3.3178    -0.6208     3.4143    -2.5309     5.7572     3.6521     2.4835    -7.6521     1.6032     1.5208     4.5150     4.1828     4.9507     8.2467     7.7416
  1275.559 0.140E+19 0.144E+06    5.5493   12.1707   -5.9266   -1.4630   -1.6053   -58.4105    17.8438    10.6091    -8.0680     1.1802     2.8730   -36.3881   -43.8042   -40.9521    -7.2336     8.0075     5.3454    -2.4084    -7.8524     5.7733    -4.9811   -22.2151   -12.8864    -5.6043    -6.5199     0.3545     6.1701     3.3344    -0.5595     3.4437    -2.4670     5.8208     3.7384     2.5314    -7.5818     1.6260     1.5467     4.5531     4.2177     4.9903     8.2761     7.8032
  1282.494 0.151E+19 0.156E+06    5.6143   12.2359   -5.7798   -1.3421   -1.4935   -58.3321    17.8771    10.6417    -7.9545     1.2165     2.9036   -36.0618   -43.4332   -40.6102    -7.1351     8.0381     5.3543    -2.3112    -7.7481     5.8048    -4.8292   -21.9879   -12.6742    -5.4628    -6.4141     0.4570     6.1972     3.3462    -0.4979     3.4723    -2.4042     5.8843     3.8262     2.5785    -7.5108     1.6460     1.5714     4.5907     4.2518     5.0295     8.3042     7.8666
  1289.807 0.163E+19 0.169E+06    5.6812   12.3029   -5.6260   -1.2170   -1.3775   -58.2509    17.9100    10.6737    -7.8372     1.2542     2.9336   -35.7198   -43.0461   -40.2532    -7.0331     8.0679     5.3608    -2.2107    -7.6395     5.8360    -4.6715   -21.7501   -12.4533    -5.3161    -6.3024     0.5630     6.2222     3.3538    -0.4361     3.5003    -2.3425     5.9478     3.9151     2.6249    -7.4391     1.6636     1.5950     4.6277     4.2852     5.0682     8.3310     7.9313
  1297.484 0.175E+19 0.184E+06    5.7498   12.3717   -5.4658   -1.0880   -1.2577   -58.1672    17.9425    10.7053    -7.7165     1.2933     2.9629   -35.3633   -42.6446   -39.8823    -6.9279     8.0967     5.3651    -2.1073    -7.5270     5.8668    -4.5086   -21.5026   -12.2246    -5.1648    -6.1853     0.6721     6.2452     3.3574    -0.3740     3.5276    -2.2817     6.0112     4.0051     2.6704    -7.3668     1.6789     1.6175     4.6640     4.3179     5.1063     8.3564     7.9973
  1305.501 0.189E+19 0.199E+06    5.8198   12.4418   -5.2998   -0.9556   -1.1344   -58.0812    17.9745    10.7365    -7.5926     1.3335     2.9917   -34.9941   -42.2302   -39.4994    -6.8198     8.1247     5.3673    -2.0014    -7.4110     5.8970    -4.3411   -21.2465   -11.9889    -5.0094    -6.0633     0.7841     6.2664     3.3576    -0.3117     3.5543    -2.2220     6.0745     4.0957     2.7153    -7.2941     1.6922     1.6388     4.6996     4.3496     5.1438     8.3804     8.0643
  1313.861 0.203E+19 0.215E+06    5.8913   12.5134   -5.1283   -0.8200   -1.0077   -57.9930    18.0061    10.7672    -7.4658     1.3750     3.0199   -34.6125   -41.8035   -39.1046    -6.7089     8.1517     5.3675    -1.8932    -7.2918     5.9267    -4.1695   -20.9821   -11.7465    -4.8500    -5.9365     0.8988     6.2860     3.3544    -0.2492     3.5805    -2.1631     6.1377     4.1870     2.7595    -7.2208     1.7034     1.6589     4.7344     4.3804     5.1806     8.4028     8.1320
  1322.589 0.218E+19 0.233E+06    5.9642   12.5865   -4.9510   -0.6808   -0.8776   -57.9024    18.0373    10.7975    -7.3358     1.4177     3.0475   -34.2179   -41.3637   -38.6974    -6.5950     8.1777     5.3655    -1.7826    -7.1692     5.9557    -3.9934   -20.7091   -11.4971    -4.6864    -5.8045     1.0164     6.3038     3.3478    -0.1865     3.6062    -2.1051     6.2009     4.2788     2.8030    -7.1470     1.7128     1.6776     4.7683     4.4102     5.2166     8.4235     8.2006
  1331.752 0.234E+19 0.252E+06    6.0391   12.6614   -4.7665   -0.5375   -0.7431   -57.8090    18.0681    10.8274    -7.2018     1.4619     3.0746   -33.8075   -40.9082   -38.2753    -6.4774     8.2025     5.3609    -1.6690    -7.0423     5.9839    -3.8119   -20.4256   -11.2391    -4.5177    -5.6663     1.1375     6.3196     3.3374    -0.1232     3.6313    -2.0480     6.2641     4.3715     2.8458    -7.0725     1.7198     1.6949     4.8012     4.4388     5.2517     8.4420     8.2701
  1341.429 0.251E+19 0.272E+06    6.1162   12.7386   -4.5736   -0.3891   -0.6035   -57.7121    18.0985    10.8569    -7.0632     1.5080     3.1010   -33.3784   -40.4338   -37.8352    -6.3552     8.2259     5.3534    -1.5519    -6.9105     6.0113    -3.6241   -20.1295   -10.9710    -4.3428    -5.5206     1.2628     6.3333     3.3224    -0.0594     3.6557    -1.9919     6.3274     4.4652     2.8879    -6.9969     1.7242     1.7103     4.8328     4.4660     5.2858     8.4579     8.3407
  1351.715 0.269E+19 0.294E+06    6.1960   12.8184   -4.3706   -0.2346   -0.4578   -57.6110    18.1284    10.8859    -6.9188     1.5562     3.1267   -32.9271   -39.9369   -37.3739    -6.2277     8.2478     5.3424    -1.4305    -6.7728     6.0377    -3.4286   -19.8186   -10.6907    -4.1606    -5.3661     1.3933     6.3444     3.3022     0.0053     3.6795    -1.9368     6.3911     4.5601     2.9293    -6.9200     1.7256     1.7234     4.8630     4.4915     5.3186     8.4706     8.4127
  1362.697 0.288E+19 0.317E+06    6.2789   12.9014   -4.1563   -0.0731   -0.3051   -57.5052    18.1578    10.9146    -6.7681     1.6068     3.1517   -32.4507   -39.4147   -36.8885    -6.0940     8.2678     5.3275    -1.3045    -6.6285     6.0629    -3.2247   -19.4909   -10.3966    -3.9700    -5.2017     1.5296     6.3529     3.2764     0.0710     3.7027    -1.8827     6.4552     4.6564     2.9698    -6.8415     1.7238     1.7340     4.8914     4.5150     5.3499     8.4794     8.4860
  1374.448 0.308E+19 0.341E+06    6.3652   12.9877   -3.9298    0.0958   -0.1449   -57.3942    18.1869    10.9427    -6.6103     1.6601     3.1759   -31.9472   -38.8650   -36.3771    -5.9538     8.2856     5.3081    -1.1735    -6.4774     6.0866    -3.0119   -19.1451   -10.0877    -3.7705    -5.0267     1.6721     6.3584     3.2444     0.1378     3.7251    -1.8297     6.5197     4.7541     3.0095    -6.7614     1.7184     1.7415     4.9176     4.5359     5.3792     8.4834     8.5604
  1387.020 0.328E+19 0.368E+06    6.4549   13.0774   -3.6909    0.2724    0.0230   -57.2779    18.2154    10.9705    -6.4455     1.7162     3.1994   -31.4159   -38.2872   -35.8390    -5.8068     8.3010     5.2839    -1.0379    -6.3196     6.1085    -2.7900   -18.7807    -9.7634    -3.5616    -4.8408     1.8212     6.3611     3.2062     0.2058     3.7469    -1.7776     6.5849     4.8530     3.0484    -6.6795     1.7095     1.7453     4.9411     4.5538     5.4062     8.4816     8.6355
  1400.457 0.350E+19 0.396E+06    6.5481   13.1706   -3.4393    0.4568    0.1987   -57.1564    18.2435    10.9979    -6.2735     1.7750     3.2221   -30.8567   -37.6809   -35.2741    -5.6531     8.3134     5.2543    -0.8980    -6.1555     6.1282    -2.5594   -18.3976    -9.4236    -3.3434    -4.6443     1.9768     6.3607     3.1617     0.2750     3.7679    -1.7267     6.6505     4.9526     3.0865    -6.5959     1.6969     1.7448     4.9613     4.5681     5.4300     8.4726     8.7108
  1414.798 0.373E+19 0.427E+06    6.6448   13.2673   -3.1755    0.6489    0.3821   -57.0295    18.2712    11.0248    -6.0945     1.8366     3.2441   -30.2699   -37.0465   -34.6825    -5.4929     8.3227     5.2192    -0.7542    -5.9858     6.1455    -2.3206   -17.9958    -9.0685    -3.1159    -4.4374     2.1389     6.3574     3.1110     0.3453     3.7883    -1.6767     6.7167     5.0528     3.1239    -6.5105     1.6809     1.7394     4.9774     4.5779     5.4500     8.4552     8.7853
  1430.080 0.398E+19 0.459E+06    6.7449   13.3674   -2.8997    0.8486    0.5729   -56.8975    18.2984    11.0514    -5.9086     1.9009     3.2652   -29.6558   -36.3844   -34.0648    -5.3263     8.3282     5.1779    -0.6073    -5.8111     6.1598    -2.0742   -17.5758    -8.6983    -2.8792    -4.2205     2.3074     6.3511     3.0540     0.4168     3.8080    -1.6279     6.7834     5.1528     3.1604    -6.4235     1.6612     1.7281     4.9886     4.5824     5.4654     8.4275     8.8583
  1446.343 0.423E+19 0.494E+06    6.8482   13.4708   -2.6121    1.0557    0.7711   -56.7605    18.3252    11.0776    -5.7160     1.9679     3.2856   -29.0151   -35.6949   -33.4213    -5.1537     8.3294     5.1300    -0.4579    -5.6324     6.1705    -1.8207   -17.1378    -8.3131    -2.6335    -3.9942     2.4822     6.3419     2.9907     0.4892     3.8271    -1.5803     6.8506     5.2522     3.1962    -6.3349     1.6379     1.7100     4.9938     4.5806     5.4750     8.3876     8.9287
  1463.661 0.449E+19 0.531E+06    6.9550   13.5776   -2.3126    1.2705    0.9768   -56.6183    18.3515    11.1034    -5.5167     2.0377     3.3052   -28.3472   -34.9774   -32.7515    -4.9749     8.3258     5.0749    -0.3065    -5.4502     6.1772    -1.5605   -16.6813    -7.9124    -2.3784    -3.7587     2.6634     6.3295     2.9211     0.5627     3.8453    -1.5341     6.9182     5.3506     3.2312    -6.2447     1.6110     1.6840     4.9922     4.5713     5.4778     8.3332     8.9955
  1482.168 0.477E+19 0.571E+06    7.0656   13.6881   -2.0002    1.4937    1.1907   -56.4704    18.3774    11.1288    -5.3099     2.1106     3.3239   -27.6494   -34.2290   -32.0525    -4.7896     8.3166     5.0113    -0.1534    -5.2647     6.1792    -1.2931   -16.2045    -7.4947    -2.1131    -3.5133     2.8516     6.3136     2.8442     0.6371     3.8626    -1.4895     6.9861     5.4476     3.2654    -6.1528     1.5801     1.6488     4.9823     4.5533     5.4725     8.2617     9.0578
  1503.284 0.505E+19 0.614E+06    7.1864   13.8091   -1.6524    1.7400    1.4272   -56.3073    18.4025    11.1536    -5.0827     2.1914     3.3408   -26.8711   -33.3972   -31.2752    -4.5858     8.2975     4.9307     0.0097    -5.0648     6.1735    -1.0016   -15.6729    -7.0312    -1.8199    -3.2404     3.0589     6.2889     2.7489     0.7148     3.8779    -1.4480     7.0559     5.5459     3.2979    -6.0554     1.5391     1.5974     4.9590     4.5205     5.4540     8.1611     9.1165
  1523.066 0.536E+19 0.659E+06    7.2977   13.9207   -1.3370    1.9656    1.6433   -56.1579    18.4279    11.1785    -4.8744     2.2654     3.3587   -26.1641   -32.6388   -30.5671    -4.3999     8.2786     4.8563     0.1548    -4.8879     6.1662    -0.7390   -15.1893    -6.6077    -1.5512    -2.9953     3.2491     6.2706     2.6681     0.7885     3.8942    -1.4060     7.1229     5.6349     3.3313    -5.9636     1.5060     1.5473     4.9346     4.4870     5.4337     8.0602     9.1655
  1544.370 0.567E+19 0.708E+06    7.4134   14.0369   -1.0065    2.2014    1.8691   -56.0019    18.4529    11.2030    -4.6573     2.3430     3.3755   -25.4217   -31.8434   -29.8243    -4.2065     8.2524     4.7713     0.3010    -4.7085     6.1527    -0.4683   -14.6814    -6.1637    -1.2700    -2.7397     3.4476     6.2480     2.5787     0.8632     3.9092    -1.3662     7.1904     5.7217     3.3639    -5.8697     1.4682     1.4864     4.9007     4.4431     5.4037     7.9394     9.2095
  1566.507 0.601E+19 0.760E+06    7.5299   14.1539   -0.6734    2.4393    2.0970   -55.8445    18.4776    11.2274    -4.4386     2.4214     3.3919   -24.6716   -31.0395   -29.0735    -4.0122     8.2208     4.6800     0.4432    -4.5333     6.1340    -0.1990   -14.1678    -5.7147    -0.9858    -2.4837     3.6481     6.2239     2.4866     0.9378     3.9237    -1.3278     7.2574     5.8045     3.3961    -5.7757     1.4290     1.4190     4.8606     4.3921     5.3673     7.8058     9.2482
  1589.355 0.635E+19 0.816E+06    7.6462   14.2712   -0.3400    2.6778    2.3253   -55.6870    18.5021    11.2515    -4.2196     2.5002     3.4079   -23.9191   -30.2327   -28.3203    -3.8184     8.1844     4.5836     0.5806    -4.3636     6.1106     0.0672   -13.6523    -5.2640    -0.7004    -2.2295     3.8492     6.1989     2.3933     1.0120     3.9377    -1.2906     7.3239     5.8829     3.4280    -5.6818     1.3890     1.3469     4.8159     4.3356     5.3260     7.6628     9.2827
  1612.942 0.672E+19 0.876E+06    7.7622   14.3886   -0.0066    2.9168    2.5540   -55.5294    18.5264    11.2754    -4.0005     2.5793     3.4235   -23.1646   -29.4233   -27.5645    -3.6252     8.1434     4.4823     0.7132    -4.1994     6.0828     0.3305   -13.1349    -4.8116    -0.4139    -1.9772     4.0511     6.1731     2.2988     1.0858     3.9513    -1.2546     7.3899     5.9573     3.4595    -5.5883     1.3483     1.2710     4.7676     4.2742     5.2809     7.5126     9.3138
  1637.220 0.710E+19 0.940E+06    7.8776   14.5059    0.3256    3.1555    2.7823   -55.3722    18.5505    11.2992    -3.7819     2.6583     3.4387   -22.4105   -28.6139   -26.8089    -3.4330     8.0985     4.3770     0.8411    -4.0408     6.0508     0.5905   -12.6173    -4.3588    -0.1270    -1.7279     4.2533     6.1469     2.2038     1.1593     3.9647    -1.2194     7.4554     6.0278     3.4907    -5.4951     1.3071     1.1926     4.7169     4.2091     5.2331     7.3577     9.3425
  1662.109 0.751E+19 0.101E+07    7.9917   14.6225    0.6552    3.3929    3.0093   -55.2162    18.5744    11.3227    -3.5646     2.7370     3.4535   -21.6602   -27.8079   -26.0563    -3.2428     8.0504     4.2688     0.9641    -3.8882     6.0155     0.8466   -12.1017    -3.9078     0.1591    -1.4827     4.4552     6.1206     2.1092     1.2324     3.9779    -1.1850     7.5203     6.0946     3.5217    -5.4027     1.2660     1.1130     4.6648     4.1411     5.1840     7.2004     9.3695
  1687.514 0.793E+19 0.108E+07    8.1039   14.7381    0.9807    3.6281    3.2342   -55.0619    18.5982    11.3461    -3.3493     2.8150     3.4681   -20.9169   -27.0089   -25.3103    -3.0552     7.9999     4.1589     1.0822    -3.7417     5.9776     1.0984   -11.5904    -3.4602     0.4435    -1.2427     4.6562     6.0947     2.0159     1.3049     3.9910    -1.1511     7.5845     6.1582     3.5525    -5.3110     1.2253     1.0333     4.6125     4.0708     5.1345     7.0430     9.3953
  1713.335 0.837E+19 0.116E+07    8.2137   14.8521    1.3007    3.8600    3.4559   -54.9101    18.6219    11.3693    -3.1370     2.8919     3.4825   -20.1836   -26.2199   -24.5736    -2.8708     7.9480     4.0484     1.1955    -3.6012     5.9376     1.3453   -11.0854    -3.0180     0.7251    -1.0086     4.8555     6.0697     1.9247     1.3769     4.0042    -1.1176     7.6481     6.2189     3.5831    -5.2205     1.1855     0.9543     4.5605     3.9987     5.0852     6.8869     9.4203
  1739.480 0.884E+19 0.124E+07    8.3206   14.9642    1.6143    4.0879    3.6738   -54.7613    18.6455    11.3925    -2.9280     2.9675     3.4967   -19.4628   -25.4437   -23.8488    -2.6901     7.8954     3.9385     1.3043    -3.4667     5.8964     1.5872   -10.5884    -2.5826     1.0031    -0.7812     5.0528     6.0458     1.8363     1.4482     4.0176    -1.0842     7.7109     6.2770     3.6137    -5.1311     1.1471     0.8767     4.5096     3.9252     5.0370     6.7335     9.4448
  1765.875 0.934E+19 0.133E+07    8.4242   15.0743    1.9206    4.3114    3.8875   -54.6157    18.6690    11.4155    -2.7230     3.0415     3.5108   -18.7561   -24.6820   -23.1374    -2.5134     7.8427     3.8300     1.4087    -3.3377     5.8544     1.8240   -10.1005    -2.1551     1.2771    -0.5607     5.2478     6.0233     1.7512     1.5188     4.0311    -1.0510     7.7729     6.3329     3.6442    -5.0430     1.1101     0.8010     4.4600     3.8502     4.9900     6.5836     9.4689
  1792.457 0.985E+19 0.143E+07    8.5243   15.1821    2.2192    4.5300    4.0965   -54.4737    18.6925    11.4384    -2.5221     3.1139     3.5248   -18.0646   -23.9361   -22.4407    -2.3408     7.7906     3.7235     1.5092    -3.2142     5.8122     2.0558    -9.6226    -1.7361     1.5466    -0.3472     5.4402     6.0024     1.6697     1.5887     4.0449    -1.0178     7.8340     6.3869     3.6746    -4.9563     1.0748     0.7275     4.4121     3.7737     4.9448     6.4379     9.4927
  1819.173 0.104E+20 0.153E+07    8.6207   15.2875    2.5099    4.7434    4.3007   -54.3353    18.7160    11.4612    -2.3255     3.1845     3.5388   -17.3890   -23.2067   -21.7592    -2.1724     7.7394     3.6197     1.6059    -3.0955     5.7702     2.2828    -9.1550    -1.3263     1.8115    -0.1409     5.6299     5.9832     1.5921     1.6579     4.0589    -0.9846     7.8944     6.4393     3.7051    -4.8710     1.0413     0.6564     4.3660     3.6956     4.9013     6.2967     9.5164
  1845.966 0.110E+20 0.164E+07    8.7131   15.3904    2.7924    4.9515    4.4999   -54.2007    18.7394    11.4839    -2.1334     3.2533     3.5528   -16.7299   -22.4948   -21.0939    -2.0084     7.6895     3.5189     1.6991    -2.9816     5.7287     2.5049    -8.6983    -0.9262     2.0715     0.0585     5.8167     5.9657     1.5185     1.7263     4.0731    -0.9513     7.9539     6.4904     3.7355    -4.7871     1.0098     0.5879     4.3218     3.6158     4.8598     6.1604     9.5400
  1872.863 0.116E+20 0.175E+07    8.8019   15.4910    3.0673    5.1547    4.6944   -54.0696    18.7627    11.5066    -1.9454     3.3204     3.5667   -16.0861   -21.7988   -20.4433    -1.8483     7.6410     3.4212     1.7893    -2.8718     5.6878     2.7227    -8.2517    -0.5352     2.3271     0.2514     6.0010     5.9499     1.4488     1.7941     4.0877    -0.9179     8.0127     6.5404     3.7659    -4.7045     0.9802     0.5218     4.2795     3.5340     4.8201     6.0285     9.5634
  1899.882 0.122E+20 0.188E+07    8.8872   15.5896    3.3352    5.3533    4.8846   -53.9416    18.7862    11.5292    -1.7610     3.3859     3.5808   -15.4567   -21.1180   -19.8065    -1.6916     7.5942     3.3267     1.8769    -2.7655     5.6477     2.9367    -7.8145    -0.1530     2.5785     0.4384     6.1830     5.9361     1.3832     1.8615     4.1026    -0.8842     8.0709     6.5897     3.7965    -4.6228     0.9526     0.4582     4.2390     3.4501     4.7824     5.9013     9.5870
  1927.137 0.129E+20 0.201E+07    8.9695   15.6863    3.5973    5.5480    5.0714   -53.8163    18.8095    11.5516    -1.5797     3.4501     3.5946   -14.8385   -20.4490   -19.1806    -1.5381     7.5483     3.2344     1.9620    -2.6626     5.6079     3.1477    -7.3846     0.2218     2.8268     0.6202     6.3632     5.9232     1.3201     1.9282     4.1176    -0.8508     8.1281     6.6378     3.8268    -4.5424     0.9260     0.3961     4.1995     3.3629     4.7458     5.7771     9.6103
  1954.756 0.136E+20 0.215E+07    9.0494   15.7816    3.8549    5.7398    5.2557   -53.6931    18.8326    11.5739    -1.4005     3.5133     3.6082   -14.2286   -19.7887   -18.5625    -1.3869     7.5032     3.1440     2.0451    -2.5625     5.5682     3.3566    -6.9600     0.5906     3.0727     0.7977     6.5422     5.9112     1.2592     1.9947     4.1326    -0.8177     8.1847     6.6853     3.8569    -4.4627     0.9003     0.3352     4.1606     3.2721     4.7101     5.6553     9.6334
  1982.895 0.143E+20 0.230E+07    9.1276   15.8760    4.1095    5.9298    5.4384   -53.5712    18.8556    11.5959    -1.2225     3.5759     3.6215   -13.6240   -19.1339   -17.9493    -1.2372     7.4586     3.0550     2.1267    -2.4646     5.5285     3.5642    -6.5387     0.9547     3.3173     0.9718     6.7206     5.8999     1.2000     2.0610     4.1475    -0.7849     8.2408     6.7322     3.8867    -4.3835     0.8752     0.2750     4.1220     3.1772     4.6749     5.5350     9.6564
  2012.712 0.151E+20 0.246E+07    9.2068   15.9727    4.3707    6.1248    5.6264   -53.4465    18.8782    11.6176    -1.0393     3.6401     3.6338   -13.0011   -18.4593   -17.3169    -1.0844     7.4113     2.9619     2.2085    -2.3670     5.4859     3.7778    -6.1040     1.3271     3.5693     1.1478     6.9046     5.8866     1.1370     2.1283     4.1619    -0.7534     8.2967     6.7786     3.9158    -4.3032     0.8477     0.2114     4.0801     3.0724     4.6370     5.4092     9.6790
  2038.177 0.160E+20 0.263E+07    9.2758   16.0553    4.5882    6.2889    5.7843   -53.3408    18.9016    11.6398    -0.8835     3.6940     3.6489   -12.4860   -17.8998   -16.7928    -0.9529     7.3783     2.8927     2.2814    -2.2804     5.4550     3.9566    -5.7457     1.6342     3.7803     1.2978     7.0591     5.8846     1.0979     2.1908     4.1788    -0.7181     8.3501     6.8240     3.9468    -4.2302     0.8334     0.1654     4.0520     2.9910     4.6127     5.3142     9.7025
  2074.987 0.167E+20 0.281E+07    9.3654   16.1651    4.8898    6.5135    6.0025   -53.1992    18.9226    11.6601    -0.6717     3.7679     3.6569   -11.7597   -17.1136   -16.0541    -0.7807     7.3165     2.7769     2.3680    -2.1781     5.3984     4.2023    -5.2372     2.0589     4.0714     1.4914     7.2710     5.8605     1.0127     2.2634     4.1898    -0.6926     8.4068     6.8696     3.9726    -4.1428     0.7924     0.0834     3.9936     2.8491     4.5606     5.1571     9.7234
  2098.284 0.177E+20 0.300E+07    9.4287   16.2382    5.0774    6.6566    6.1403   -53.1070    18.9465    11.6826    -0.5339     3.8146     3.6733   -11.3190   -16.6334   -15.6044    -0.6637     7.2932     2.7241     2.4344    -2.0999     5.3750     4.3560    -4.9322     2.3164     4.2532     1.6225     7.4043     5.8661     0.9901     2.3229     4.2084    -0.6550     8.4580     6.9142     4.0046    -4.0747     0.7871     0.0491     3.9739     2.7819     4.5452     5.0828     9.7473
  2137.229 0.186E+20 0.321E+07    9.5213   16.3475    5.3763    6.8803    6.3588   -52.9686    18.9669    11.7022    -0.3208     3.8875     3.6799   -10.5989   -15.8523   -14.8695    -0.4929     7.2316     2.6096     2.5179    -2.0028     5.3166     4.5973    -4.4285     2.7257     4.5401     1.8090     7.6124     5.8424     0.9064     2.3960     4.2186    -0.6312     8.5134     6.9587     4.0294    -3.9873     0.7460    -0.0337     3.9124     2.6337     4.4925     4.9254     9.7677
  2163.827 0.196E+20 0.342E+07    9.5903   16.4245    5.5763    7.0327    6.5067   -52.8734    18.9897    11.7236    -0.1732     3.9367     3.6938   -10.1273   -15.3384   -14.3872    -0.3702     7.2032     2.5494     2.5844    -1.9252     5.2874     4.7586    -4.1021     2.9914     4.7319     1.9432     7.7520     5.8439     0.8762     2.4571     4.2352    -0.5969     8.5638     7.0021     4.0595    -3.9173     0.7355    -0.0748     3.8849     2.5537     4.4716     4.8399     9.7905
  2203.573 0.205E+20 0.365E+07    9.6843   16.5297    5.8616    7.2477    6.7176   -52.7460    19.0099    11.7430     0.0340     4.0053     3.6995    -9.4422   -14.5934   -13.6856    -0.2061     7.1457     2.4426     2.6633    -1.8352     5.2305     4.9856    -3.6244     3.3662     5.0030     2.1169     7.9476     5.8236     0.8002     2.5295     4.2452    -0.5733     8.6174     7.0457     4.0841    -3.8318     0.6980    -0.1534     3.8234     2.4108     4.4219     4.6903     9.8107
  2232.755 0.216E+20 0.390E+07    9.7576   16.6084    6.0664    7.4041    6.8703   -52.6540    19.0320    11.7636     0.1866     4.0545     3.7112    -8.9591   -14.0663   -13.1902    -0.0814     7.1150     2.3793     2.7288    -1.7597     5.1975     5.1483    -3.2909     3.6268     5.1973     2.2500     8.0880     5.8232     0.7667     2.5913     4.2601    -0.5414     8.6668     7.0882     4.1128    -3.7610     0.6850    -0.1981     3.7899     2.3247     4.3981     4.5994     9.8327
  2276.482 0.226E+20 0.416E+07    9.8578   16.7160    6.3584    7.6250    7.0884   -52.5354    19.0512    11.7819     0.4014     4.1220     3.7132    -8.2570   -13.3014   -12.4688     0.0855     7.0543     2.2683     2.8058    -1.6737     5.1345     5.3775    -2.8029     3.9932     5.4723     2.4204     8.2851     5.8001     0.6863     2.6651     4.2669    -0.5212     8.7188     7.1306     4.1355    -3.6741     0.6440    -0.2817     3.7182     2.1732     4.3441     4.4418     9.8518
  2307.492 0.237E+20 0.443E+07    9.9326   16.7940    6.5612    7.7803    7.2405   -52.4540    19.0726    11.8017     0.5538     4.1683     3.7226    -7.7787   -12.7789   -11.9773     0.2087     7.0233     2.2053     2.8692    -1.6016     5.0991     5.5369    -2.4743     4.2390     5.6633     2.5488     8.4225     5.7990     0.6526     2.7264     4.2798    -0.4914     8.7665     7.1721     4.1630    -3.6042     0.6302    -0.3272     3.6796     2.0860     4.3193     4.3501     9.8732
  2360.688 0.247E+20 0.472E+07   10.0461   16.9137    6.8885    8.0288    7.4875   -52.3460    19.0896    11.8180     0.7968     4.2381     3.7159    -6.9848   -11.9125   -11.1585     0.3918     6.9491     2.0737     2.9474    -1.5172     5.0185     5.7926    -1.9236     4.6319     5.9713     2.7268     8.6416     5.7649     0.5509     2.8047     4.2792    -0.4799     8.8172     7.2131     4.1816    -3.5109     0.5757    -0.4292     3.5808     1.9029     4.2504     4.1615     9.8901
  2398.446 0.258E+20 0.502E+07   10.1286   16.9995    7.1147    8.2020    7.6585   -52.2765    19.1094    11.8363     0.9672     4.2846     3.7187    -6.4446   -11.3223   -10.6021     0.5256     6.9088     1.9965     3.0116    -1.4462     4.9706     5.9703    -1.5532     4.8946     6.1849     2.8604     8.7941     5.7558     0.5022     2.8685     4.2860    -0.4566     8.8633     7.2533     4.2060    -3.4372     0.5526    -0.4871     3.5217     1.7939     4.2152     4.0488     9.9097
  2439.827 0.270E+20 0.534E+07   10.2142   17.0894    7.3533    8.3846    7.8392   -52.2152    19.1282    11.8536     1.1471     4.3309     3.7178    -5.8712   -10.6956   -10.0107     0.6647     6.8634     1.9116     3.0761    -1.3758     4.9157     6.1585    -1.1603     5.1677     6.4111     2.9965     8.9552     5.7421     0.4452     2.9331     4.2892    -0.4375     8.9083     7.2927     4.2288    -3.3616     0.5243    -0.5515     3.4504     1.6726     4.1741     3.9246     9.9284
  2471.809 0.283E+20 0.568E+07   10.2818   17.1600    7.5348    8.5243    7.9762   -52.1701    19.1486    11.8720     1.2850     4.3652     3.7230    -5.4415   -10.2262    -9.5689     0.7760     6.8372     1.8572     3.1334    -1.3115     4.8805     6.3026    -0.8690     5.3708     6.5838     3.1096     9.0786     5.7425     0.4178     2.9891     4.2974    -0.4115     8.9510     7.3318     4.2550    -3.2975     0.5137    -0.5907     3.4040     1.5939     4.1523     3.8439     9.9488
  2503.529 0.297E+20 0.603E+07   10.3467   17.2284    7.7105    8.6595    8.1088   -52.1317    19.1689    11.8902     1.4185     4.3971     3.7279    -5.0256    -9.7720    -9.1415     0.8841     6.8124     1.8054     3.1894    -1.2486     4.8461     6.4427    -0.5879     5.5652     6.7517     3.2194     9.1984     5.7433     0.3923     3.0434     4.3047    -0.3863     8.9923     7.3703     4.2811    -3.2349     0.5043    -0.6277     3.3567     1.5180     4.1317     3.7664     9.9690
  2534.921 0.311E+20 0.640E+07   10.4090   17.2947    7.8801    8.7900    8.2367   -52.0994    19.1889    11.9080     1.5475     4.4267     3.7323    -4.6236    -9.3331    -8.7286     0.9889     6.7890     1.7561     3.2439    -1.1872     4.8127     6.5787    -0.3169     5.7516     6.9146     3.3257     9.3145     5.7444     0.3684     3.0960     4.3112    -0.3623     9.0323     7.4082     4.3069    -3.1741     0.4959    -0.6628     3.3088     1.4449     4.1119     3.6922     9.9889
  2566.070 0.326E+20 0.680E+07   10.4689   17.3591    8.0444    8.9166    8.3607   -52.0723    19.2090    11.9256     1.6727     4.4542     3.7366    -4.2339    -8.9077    -8.3284     1.0909     6.7672     1.7094     3.2975    -1.1269     4.7802     6.7114    -0.0548     5.9311     7.0734     3.4294     9.4272     5.7460     0.3464     3.1471     4.3170    -0.3391     9.0713     7.4459     4.3329    -3.1144     0.4889    -0.6958     3.2604     1.3747     4.0931     3.6212    10.0089
  2597.015 0.342E+20 0.722E+07   10.5268   17.4220    8.2040    9.0395    8.4811   -52.0498    19.2293    11.9432     1.7943     4.4799     3.7410    -3.8553    -8.4947    -7.9399     1.1905     6.7469     1.6650     3.3503    -1.0673     4.7487     6.8411     0.1991     6.1044     7.2283     3.5308     9.5367     5.7481     0.3262     3.1969     4.3221    -0.3167     9.1092     7.4835     4.3591    -3.0557     0.4832    -0.7267     3.2117     1.3073     4.0752     3.5530    10.0291
  2627.775 0.358E+20 0.766E+07   10.5825   17.4831    8.3589    9.1588    8.5979   -52.0320    19.2492    11.9602     1.9126     4.5038     3.7448    -3.4873    -8.0933    -7.5623     1.2873     6.7275     1.6224     3.4017    -1.0093     4.7178     6.9676     0.4456     6.2722     7.3796     3.6292     9.6430     5.7497     0.3065     3.2447     4.3260    -0.2964     9.1454     7.5204     4.3849    -2.9985     0.4780    -0.7563     3.1620     1.2418     4.0573     3.4865    10.0489
  2658.363 0.375E+20 0.812E+07   10.6363   17.5428    8.5095    9.2748    8.7116   -52.0180    19.2690    11.9770     2.0277     4.5261     3.7485    -3.1294    -7.7031    -7.1950     1.3817     6.7092     1.5817     3.4522    -0.9524     4.6875     7.0912     0.6847     6.4347     7.5273     3.7251     9.7460     5.7512     0.2877     3.2908     4.3288    -0.2778     9.1802     7.5569     4.4107    -2.9424     0.4739    -0.7844     3.1118     1.1785     4.0396     3.4220    10.0686
  2688.782 0.393E+20 0.861E+07   10.6885   17.6009    8.6559    9.3876    8.8222   -52.0076    19.2887    11.9935     2.1399     4.5470     3.7520    -2.7812    -7.3235    -6.8378     1.4738     6.6919     1.5428     3.5015    -0.8967     4.6579     7.2119     0.9169     6.5923     7.6715     3.8185     9.8457     5.7523     0.2695     3.3352     4.3305    -0.2613     9.2134     7.5930     4.4363    -2.8873     0.4705    -0.8110     3.0612     1.1174     4.0219     3.3591    10.0882
  2719.026 0.411E+20 0.912E+07   10.7391   17.6577    8.7982    9.4973    8.9298   -52.0003    19.3084    12.0097     2.2492     4.5665     3.7555    -2.4425    -6.9544    -6.4904     1.5636     6.6756     1.5056     3.5499    -0.8422     4.6291     7.3297     1.1423     6.7453     7.8123     3.9095     9.9418     5.7530     0.2519     3.3776     4.3309    -0.2469     9.2450     7.6287     4.4619    -2.8331     0.4681    -0.8362     3.0106     1.0586     4.0041     3.2976    10.1077
  2749.061 0.431E+20 0.967E+07   10.7885   17.7131    8.9365    9.6040    9.0345   -51.9954    19.3282    12.0257     2.3558     4.5849     3.7592    -2.1136    -6.5960    -6.1529     1.6513     6.6605     1.4706     3.5975    -0.7885     4.6012     7.4444     1.3607     6.8936     7.9496     3.9984    10.0343     5.7536     0.2352     3.4184     4.3304    -0.2344     9.2752     7.6643     4.4877    -2.7797     0.4668    -0.8596     2.9608     1.0026     3.9865     3.2379    10.1274
  2778.844 0.451E+20 0.102E+08   10.8364   17.7671    9.0707    9.7075    9.1362   -51.9931    19.3477    12.0412     2.4595     4.6021     3.7627    -1.7945    -6.2483    -5.8254     1.7366     6.6463     1.4371     3.6439    -0.7363     4.5739     7.5559     1.5721     7.0371     8.0830     4.0846    10.1228     5.7532     0.2186     3.4569     4.3284    -0.2248     9.3033     7.6992     4.5133    -2.7275     0.4662    -0.8819     2.9112     0.9489     3.9683     3.1792    10.1468
  2808.406 0.473E+20 0.109E+08   10.8834   17.8199    9.2011    9.8082    9.2352   -51.9924    19.3674    12.0565     2.5607     4.6184     3.7666    -1.4847    -5.9107    -5.5074     1.8199     6.6332     1.4056     3.6894    -0.6849     4.5477     7.6643     1.7769     7.1764     8.2131     4.1688    10.2075     5.7526     0.2028     3.4938     4.3254    -0.2174     9.3301     7.7340     4.5391    -2.6759     0.4668    -0.9025     2.8629     0.8982     3.9501     3.1219    10.1663
  2837.876 0.495E+20 0.115E+08   10.9295   17.8715    9.3282    9.9064    9.3320   -51.9938    19.3868    12.0713     2.6598     4.6338     3.7702    -1.1825    -5.5815    -5.1971     1.9012     6.6206     1.3751     3.7338    -0.6351     4.5216     7.7700     1.9764     7.3120     8.3401     4.2505    10.2886     5.7507     0.1864     3.5284     4.3207    -0.2132     9.3546     7.7682     4.5646    -2.6252     0.4678    -0.9223     2.8148     0.8491     3.9309     3.0648    10.1856
  2867.255 0.518E+20 0.122E+08   10.9749   17.9221    9.4524   10.0023    9.4267   -51.9966    19.4064    12.0859     2.7569     4.6483     3.7741    -0.8879    -5.2604    -4.8942     1.9809     6.6088     1.3461     3.7774    -0.5862     4.4963     7.8731     2.1705     7.4441     8.4643     4.3304    10.3661     5.7482     0.1702     3.5612     4.3147    -0.2117     9.3776     7.8021     4.5904    -2.5749     0.4698    -0.9407     2.7679     0.8025     3.9111     3.0084    10.2050
  2896.518 0.543E+20 0.129E+08   11.0196   17.9718    9.5735   10.0958    9.5192   -52.0007    19.4259    12.1000     2.8520     4.6622     3.7781    -0.6007    -4.9475    -4.5990     2.0588     6.5977     1.3184     3.8200    -0.5384     4.4715     7.9736     2.3593     7.5728     8.5855     4.4083    10.4399     5.7447     0.1539     3.5920     4.3072    -0.2131     9.3987     7.8357     4.6161    -2.5253     0.4725    -0.9581     2.7221     0.7581     3.8907     2.9524    10.2244
  2925.610 0.568E+20 0.136E+08   11.0634   18.0203    9.6912   10.1868    9.6095   -52.0061    19.4452    12.1136     2.9450     4.6753     3.7820    -0.3213    -4.6430    -4.3114     2.1345     6.5870     1.2917     3.8613    -0.4923     4.4470     8.0711     2.5428     7.6979     8.7037     4.4836    10.5099     5.7399     0.1370     3.6205     4.2981    -0.2179     9.4176     7.8685     4.6416    -2.4766     0.4757    -0.9747     2.6771     0.7155     3.8692     2.8964    10.2436
  2954.520 0.595E+20 0.144E+08   11.1066   18.0679    9.8059   10.2755    9.6977   -52.0120    19.4647    12.1268     3.0361     4.6879     3.7863    -0.0497    -4.3469    -4.0315     2.2086     6.5772     1.2665     3.9017    -0.4471     4.4233     8.1660     2.7209     7.8196     8.8190     4.5572    10.5764     5.7347     0.1205     3.6474     4.2879    -0.2251     9.4351     7.9011     4.6673    -2.4283     0.4800    -0.9898     2.6340     0.6755     3.8473     2.8414    10.2629
  2983.371 0.623E+20 0.153E+08   11.1492   18.1146    9.9180   10.3622    9.7842   -52.0186    19.4841    12.1396     3.1256     4.7000     3.7907     0.2157    -4.0575    -3.7579     2.2811     6.5678     1.2423     3.9412    -0.4032     4.3999     8.2585     2.8947     7.9385     8.9319     4.6288    10.6396     5.7284     0.1036     3.6724     4.2764    -0.2352     9.4508     7.9333     4.6930    -2.3805     0.4848    -1.0041     2.5920     0.6373     3.8246     2.7864    10.2821
  3012.211 0.652E+20 0.162E+08   11.1913   18.1606   10.0277   10.4470    9.8692   -52.0260    19.5035    12.1518     3.2137     4.7115     3.7952     0.4754    -3.7743    -3.4897     2.3520     6.5587     1.2188     3.9795    -0.3607     4.3767     8.3487     3.0646     8.0550     9.0426     4.6984    10.6996     5.7210     0.0862     3.6955     4.2633    -0.2484     9.4646     7.9649     4.7187    -2.3332     0.4902    -1.0176     2.5511     0.6006     3.8008     2.7313    10.3014
  3041.056 0.683E+20 0.171E+08   11.2330   18.2058   10.1351   10.5301    9.9527   -52.0340    19.5229    12.1635     3.3004     4.7227     3.7997     0.7298    -3.4969    -3.2267     2.4214     6.5497     1.1960     4.0167    -0.3196     4.3535     8.4369     3.2309     8.1691     9.1513     4.7661    10.7567     5.7125     0.0683     3.7167     4.2488    -0.2646     9.4767     7.9959     4.7444    -2.2863     0.4961    -1.0303     2.5111     0.5655     3.7760     2.6759    10.3205
  3069.822 0.715E+20 0.181E+08   11.2740   18.2503   10.2400   10.6112   10.0346   -52.0424    19.5422    12.1746     3.3856     4.7334     3.8044     0.9782    -3.2260    -2.9695     2.4891     6.5410     1.1739     4.0527    -0.2800     4.3306     8.5227     3.3932     8.2807     9.2577     4.8318    10.8107     5.7030     0.0501     3.7362     4.2331    -0.2835     9.4872     8.0263     4.7701    -2.2399     0.5026    -1.0423     2.4724     0.5320     3.7505     2.6206    10.3397
  3098.512 0.748E+20 0.192E+08   11.3146   18.2940   10.3424   10.6903   10.1149   -52.0509    19.5615    12.1851     3.4695     4.7438     3.8093     1.2208    -2.9613    -2.7180     2.5552     6.5326     1.1525     4.0876    -0.2419     4.3079     8.6061     3.5517     8.3898     9.3619     4.8955    10.8619     5.6929     0.0317     3.7542     4.2163    -0.3047     9.4962     8.0561     4.7957    -2.1939     0.5096    -1.0534     2.4350     0.5002     3.7243     2.5656    10.3588
  3127.197 0.783E+20 0.203E+08   11.3547   18.3370   10.4426   10.7678   10.1938   -52.0597    19.5807    12.1949     3.5520     4.7538     3.8143     1.4583    -2.7021    -2.4713     2.6198     6.5241     1.1316     4.1212    -0.2053     4.2852     8.6874     3.7068     8.4968     9.4642     4.9573    10.9105     5.6819     0.0130     3.7707     4.1984    -0.3283     9.5037     8.0853     4.8214    -2.1484     0.5172    -1.0638     2.3988     0.4698     3.6973     2.5105    10.3779
  3155.887 0.820E+20 0.214E+08   11.3944   18.3794   10.5407   10.8436   10.2715   -52.0687    19.6000    12.2040     3.6334     4.7636     3.8194     1.6910    -2.4481    -2.2292     2.6828     6.5157     1.1110     4.1534    -0.1704     4.2624     8.7666     3.8587     8.6018     9.5646     5.0171    10.9567     5.6701    -0.0059     3.7858     4.1795    -0.3541     9.5099     8.1137     4.8471    -2.1032     0.5251    -1.0736     2.3637     0.4407     3.6697     2.4555    10.3969
  3184.572 0.859E+20 0.227E+08   11.4338   18.4213   10.6368   10.9178   10.3480   -52.0771    19.6194    12.2126     3.7138     4.7732     3.8250     1.9188    -2.1995    -1.9918     2.7445     6.5074     1.0911     4.1847    -0.1368     4.2398     8.8436     4.0073     8.7047     9.6632     5.0753    11.0006     5.6581    -0.0244     3.7999     4.1602    -0.3812     9.5154     8.1416     4.8730    -2.0581     0.5339    -1.0825     2.3302     0.4135     3.6420     2.4011    10.4161


==> mixfig/out2_1500-5-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        S8         H2         N2         O2         S2         FES        C+         N+         O+         CNO        TIO        TIO2       TIC        TIC2       TIS        TI+        S+         SI+        FE+        C3H        CA+        CAOH       CA(OH)2    CAO        CAS        CA2        CAH        TIH        LIH        LIO        LIOH       LICL       NACL       KCL        CACL       CACL2      HCL       
   706.107 0.102E+04 0.581E-10   -7.6144   -2.6067  -39.5482  -23.1176  -15.1214   -65.3547     2.7066    -1.5132   -18.6861    -2.1554    -8.1611   -92.7532   -99.0482   -85.0811   -34.0160    -7.8753    -4.0923   -43.0341   -60.9791   -12.6652   -38.3581   -51.8903   -51.0507   -30.1237   -62.2544   -18.4647    -6.8177    -9.1149   -13.6411    -7.2776   -26.3221   -15.5943   -28.7316   -16.3587   -21.8329   -10.0157    -9.4750    -8.6332    -8.4552    -8.3737    -3.7934    -7.1580
   706.107 0.192E+10 0.109E-03   -4.5743    0.5308  -33.2831  -19.9802  -15.1118   -46.2070     8.9815     4.7616   -18.6669     2.6315     0.5072   -89.5283   -98.9509   -88.1116   -24.6038    -1.6100     2.1826   -30.5133   -42.1932    -4.0161   -35.1426   -52.5370   -47.9130   -26.8890   -40.3216   -15.5101     2.3242     3.1740    -7.6367     1.1106   -14.3325    -6.4621   -19.3385    -8.0093   -16.6113    -1.6567    -4.1229    -2.2183    -2.0402    -2.2388     2.4816    -3.8804
   706.106 0.218E+10 0.124E-03   -4.5518    0.5583  -33.2279  -19.9526  -15.1119   -46.1932     9.0366     4.8168   -18.6672     2.6349     0.5641   -89.4956   -98.9459   -88.1343   -24.5212    -1.5548     2.2377   -30.4027   -42.0275    -3.9589   -35.1097   -52.5578   -47.8806   -26.8564   -40.1286   -15.5026     2.3816     3.2589    -7.6068     1.1424   -14.2724    -6.4045   -19.2555    -7.9518   -16.5815    -1.5993    -4.0804    -2.1506    -1.9725    -2.1962     2.5367    -3.8403
   706.106 0.247E+10 0.141E-03   -4.5295    0.5859  -33.1729  -19.9251  -15.1120   -46.1808     9.0917     4.8719   -18.6674     2.6381     0.6208   -89.4629   -98.9406   -88.1567   -24.4387    -1.4996     2.2928   -30.2924   -41.8621    -3.9021   -35.0767   -52.5785   -47.8480   -26.8236   -39.9358   -15.4965     2.4375     3.3422    -7.5785     1.1723   -14.2157    -6.3486   -19.1726    -7.8944   -16.5518    -1.5421    -4.0372    -2.0821    -1.9040    -2.1545     2.5919    -3.7994
   706.106 0.281E+10 0.160E-03   -4.5074    0.6135  -33.1180  -19.8975  -15.1120   -46.1694     9.1469     4.9270   -18.6674     2.6409     0.6773   -89.4301   -98.9352   -88.1788   -24.3562    -1.4445     2.3480   -30.1824   -41.6972    -3.8456   -35.0437   -52.5992   -47.8152   -26.7905   -39.7436   -15.4920     2.4917     3.4240    -7.5519     1.2004   -14.1624    -6.2944   -19.0900    -7.8373   -16.5222    -1.4849    -3.9934    -2.0127    -1.8346    -2.1136     2.6470    -3.7576
   706.106 0.319E+10 0.182E-03   -4.4856    0.6410  -33.0634  -19.8700  -15.1118   -46.1588     9.2020     4.9821   -18.6670     2.6436     0.7338   -89.3973   -98.9294   -88.2004   -24.2739    -1.3895     2.4031   -30.0730   -41.5332    -3.7895   -35.0107   -52.6196   -47.7823   -26.7572   -39.5523   -15.4890     2.5442     3.5043    -7.5269     1.2265   -14.1128    -6.2420   -19.0076    -7.7804   -16.4927    -1.4278    -3.9489    -1.9424    -1.7644    -2.0737     2.7021    -3.7148
   706.106 0.362E+10 0.206E-03   -4.4641    0.6686  -33.0093  -19.8424  -15.1114   -46.1486     9.2571     5.0373   -18.6662     2.6461     0.7901   -89.3646   -98.9234   -88.2215   -24.1918    -1.3348     2.4582   -29.9646   -41.3706    -3.7339   -34.9779   -52.6399   -47.7493   -26.7236   -39.3623   -15.4876     2.5950     3.5831    -7.5036     1.2506   -14.0671    -6.1916   -18.9258    -7.7239   -16.4633    -1.3709    -3.9038    -1.8712    -1.6931    -2.0347     2.7572    -3.6712
   706.106 0.411E+10 0.234E-03   -4.4429    0.6961  -32.9557  -19.8149  -15.1106   -46.1382     9.3122     5.0924   -18.6646     2.6487     0.8466   -89.3323   -98.9170   -88.2419   -24.1099    -1.2805     2.5133   -29.8575   -41.2100    -3.6791   -34.9456   -52.6598   -47.7162   -26.6897   -39.1741   -15.4880     2.6442     3.6606    -7.4820     1.2727   -14.0255    -6.1432   -18.8447    -7.6678   -16.4340    -1.3140    -3.8581    -1.7989    -1.6208    -1.9967     2.8124    -3.6264
   706.106 0.466E+10 0.266E-03   -4.4221    0.7237  -32.9032  -19.7873  -15.1093   -46.1271     9.3673     5.1475   -18.6620     2.6515     0.9031   -89.3006   -98.9103   -88.2614   -24.0285    -1.2267     2.5685   -29.7525   -41.0524    -3.6252   -34.9139   -52.6792   -47.6832   -26.6554   -38.9889   -15.4904     2.6915     3.7368    -7.4623     1.2926   -13.9886    -6.0972   -18.7647    -7.6123   -16.4048    -1.2572    -3.8119    -1.7254    -1.5474    -1.9599     2.8675    -3.5805
   706.106 0.529E+10 0.302E-03   -4.4018    0.7513  -32.8520  -19.7597  -15.1072   -46.1145     9.4225     5.2026   -18.6578     2.6546     0.9598   -89.2697   -98.9030   -88.2796   -23.9477    -1.1736     2.6236   -29.6503   -40.8990    -3.5726   -34.8832   -52.6979   -47.6504   -26.6205   -38.8077   -15.4949     2.7369     3.8118    -7.4444     1.3099   -13.9570    -6.0539   -18.6861    -7.5577   -16.3756    -1.2005    -3.7651    -1.6507    -1.4726    -1.9245     2.9226    -3.5333
   706.106 0.601E+10 0.343E-03   -4.3821    0.7788  -32.8025  -19.7322  -15.1042   -46.0996     9.4776     5.2578   -18.6517     2.6584     1.0168   -89.2399   -98.8952   -88.2963   -23.8676    -1.1216     2.6787   -29.5518   -40.7512    -3.5218   -34.8539   -52.7158   -47.6178   -26.5851   -38.6318   -15.5019     2.7803     3.8858    -7.4286     1.3245   -13.9316    -6.0136   -18.6096    -7.5040   -16.3465    -1.1438    -3.7179    -1.5743    -1.3963    -1.8905     2.9777    -3.4846
   706.106 0.682E+10 0.389E-03   -4.3631    0.8064  -32.7554  -19.7046  -15.0999   -46.0814     9.5327     5.3129   -18.6430     2.6629     1.0742   -89.2118   -98.8866   -88.3109   -23.7886    -1.0708     2.7338   -29.4583   -40.6105    -3.4731   -34.8264   -52.7325   -47.5856   -26.5490   -38.4629   -15.5116     2.8214     3.9588    -7.4151     1.3360   -13.9132    -5.9768   -18.5355    -7.4517   -16.3174    -1.0872    -3.6702    -1.4962    -1.3182    -1.8584     3.0329    -3.4340
   706.106 0.775E+10 0.442E-03   -4.3450    0.8339  -32.7111  -19.6771  -15.0941   -46.0593     9.5878     5.3680   -18.6314     2.6684     1.1320   -89.1856   -98.8772   -88.3233   -23.7108    -1.0214     2.7890   -29.3704   -40.4782    -3.4268   -34.8011   -52.7479   -47.5539   -26.5120   -38.3022   -15.5245     2.8600     4.0308    -7.4040     1.3440   -13.9027    -5.9440   -18.4645    -7.4010   -16.2884    -1.0306    -3.6220    -1.4162    -1.2381    -1.8282     3.0880    -3.3815
   706.105 0.879E+10 0.502E-03   -4.3278    0.8615  -32.6697  -19.6495  -15.0867   -46.0331     9.6430     5.4231   -18.6167     2.6750     1.1904   -89.1615   -98.8668   -88.3331   -23.6345    -0.9737     2.8441   -29.2887   -40.3552    -3.3832   -34.7779   -52.7618   -47.5226   -26.4741   -38.1507   -15.5407     2.8960     4.1017    -7.3956     1.3483   -13.9007    -5.9155   -18.3966    -7.3518   -16.2594    -0.9741    -3.5733    -1.3340    -1.1559    -1.8001     3.1431    -3.3269
   706.105 0.998E+10 0.570E-03   -4.3117    0.8891  -32.6316  -19.6220  -15.0777   -46.0026     9.6981     5.4783   -18.5987     2.6826     1.2494   -89.1395   -98.8555   -88.3403   -23.5598    -0.9276     2.8992   -29.2134   -40.2418    -3.3422   -34.7570   -52.7742   -47.4917   -26.4351   -38.0086   -15.5602     2.9292     4.1715    -7.3900     1.3488   -13.9074    -5.8912   -18.3319    -7.3043   -16.2305    -0.9175    -3.5242    -1.2496    -1.0716    -1.7742     3.1982    -3.2701
   706.105 0.113E+11 0.647E-03   -4.2965    0.9166  -32.5966  -19.5944  -15.0672   -45.9684     9.7532     5.5334   -18.5778     2.6911     1.3088   -89.1197   -98.8431   -88.3451   -23.4868    -0.8829     2.9544   -29.1442   -40.1375    -3.3037   -34.7379   -52.7851   -47.4611   -26.3952   -37.8760   -15.5829     2.9597     4.2400    -7.3870     1.3455   -13.9224    -5.8712   -18.2701    -7.2583   -16.2016    -0.8611    -3.4744    -1.1632    -0.9851    -1.7504     3.2534    -3.2112
   706.105 0.129E+11 0.735E-03   -4.2824    0.9442  -32.5645  -19.5668  -15.0555   -45.9312     9.8083     5.5885   -18.5544     2.7004     1.3686   -89.1018   -98.8298   -88.3476   -23.4154    -0.8395     3.0095   -29.0804   -40.0416    -3.2674   -34.7204   -52.7946   -47.4306   -26.3542   -37.7521   -15.6085     2.9876     4.3072    -7.3867     1.3388   -13.9451    -5.8550   -18.2108    -7.2136   -16.1728    -0.8047    -3.4241    -1.0748    -0.8967    -1.7286     3.3085    -3.1504
   706.105 0.146E+11 0.834E-03   -4.2691    0.9717  -32.5351  -19.5393  -15.0428   -45.8918     9.8635     5.6437   -18.5289     2.7103     1.4286   -89.0856   -98.8155   -88.3481   -23.3456    -0.7971     3.0646   -29.0213   -39.9530    -3.2328   -34.7040   -52.8030   -47.4001   -26.3124   -37.6362   -15.6365     3.0132     4.3731    -7.3887     1.3290   -13.9747    -5.8422   -18.1536    -7.1701   -16.1441    -0.7484    -3.3731    -0.9847    -0.8067    -1.7084     3.3636    -3.0879
   706.104 0.166E+11 0.947E-03   -4.2567    0.9993  -32.5080  -19.5117  -15.0293   -45.8509     9.9186     5.6988   -18.5019     2.7205     1.4888   -89.0710   -98.8004   -88.3471   -23.2775    -0.7555     3.1198   -28.9661   -39.8707    -3.1995   -34.6883   -52.8103   -47.3695   -26.2697   -37.5274   -15.6665     3.0366     4.4376    -7.3928     1.3165   -14.0099    -5.8322   -18.0979    -7.1274   -16.1154    -0.6922    -3.3216    -0.8932    -0.7152    -1.6896     3.4188    -3.0240
   706.104 0.188E+11 0.108E-02   -4.2450    1.0269  -32.4830  -19.4842  -15.0153   -45.8095     9.9737     5.7540   -18.4739     2.7309     1.5492   -89.0578   -98.7846   -88.3448   -23.2109    -0.7143     3.1749   -28.9140   -39.7937    -3.1673   -34.6729   -52.8169   -47.3386   -26.2263   -37.4249   -15.6981     3.0583     4.5009    -7.3987     1.3018   -14.0496    -5.8245   -18.0433    -7.0852   -16.0868    -0.6360    -3.2695    -0.8005    -0.6225    -1.6720     3.4739    -2.9589
   706.103 0.214E+11 0.122E-02   -4.2340    1.0544  -32.4599  -19.4566  -15.0010   -45.7680    10.0289     5.8091   -18.4453     2.7412     1.6095   -89.0457   -98.7681   -88.3417   -23.1459    -0.6735     3.2301   -28.8643   -39.7208    -3.1355   -34.6575   -52.8228   -47.3074   -26.1823   -37.3278   -15.7308     3.0786     4.5631    -7.4060     1.2854   -14.0928    -5.8186   -17.9892    -7.0435   -16.0584    -0.5800    -3.2170    -0.7070    -0.5290    -1.6552     3.5291    -2.8930
   706.103 0.243E+11 0.139E-02   -4.2234    1.0820  -32.4384  -19.4291  -14.9866   -45.7271    10.0840     5.8642   -18.4165     2.7515     1.6697   -89.0348   -98.7512   -88.3379   -23.0824    -0.6328     3.2852   -28.8164   -39.6514    -3.1041   -34.6418   -52.8283   -47.2757   -26.1377   -37.2356   -15.7642     3.0978     4.6243    -7.4144     1.2676   -14.1385    -5.8138   -17.9353    -7.0019   -16.0300    -0.5240    -3.1640    -0.6129    -0.4349    -1.6390     3.5842    -2.8264
   706.102 0.276E+11 0.157E-02   -4.2133    1.1095  -32.4182  -19.4015  -14.9723   -45.6871    10.1392     5.9194   -18.3878     2.7615     1.7298   -89.0248   -98.7338   -88.3337   -23.0203    -0.5920     3.3404   -28.7699   -39.5846    -3.0727   -34.6255   -52.8335   -47.2436   -26.0927   -37.1475   -15.7980     3.1161     4.6845    -7.4237     1.2490   -14.1857    -5.8099   -17.8813    -6.9604   -16.0016    -0.4681    -3.1106    -0.5183    -0.3403    -1.6233     3.6394    -2.7595
   706.102 0.313E+11 0.179E-02   -4.2035    1.1371  -32.3994  -19.3740  -14.9582   -45.6485    10.1943     5.9745   -18.3595     2.7711     1.7897   -89.0158   -98.7162   -88.3295   -22.9597    -0.5510     3.3955   -28.7241   -39.5200    -3.0410   -34.6085   -52.8385   -47.2110   -26.0475   -37.0633   -15.8318     3.1338     4.7440    -7.4335     1.2299   -14.2337    -5.8063   -17.8269    -6.9187   -15.9734    -0.4122    -3.0570    -0.4237    -0.2457    -1.6077     3.6945    -2.6924
   706.101 0.355E+11 0.203E-02   -4.1939    1.1647  -32.3816  -19.3464  -14.9444   -45.6114    10.2495     6.0297   -18.3319     2.7804     1.8495   -89.0077   -98.6983   -88.3253   -22.9005    -0.5097     3.4507   -28.6789   -39.4569    -3.0089   -34.5907   -52.8436   -47.1779   -26.0020   -36.9823   -15.8655     3.1512     4.8028    -7.4437     1.2105   -14.2818    -5.8028   -17.7718    -6.8767   -15.9452    -0.3564    -3.0030    -0.3289    -0.1509    -1.5921     3.7497    -2.6252
   706.101 0.404E+11 0.230E-02   -4.1845    1.1922  -32.3648  -19.3189  -14.9310   -45.5761    10.3046     6.0849   -18.3050     2.7892     1.9090   -89.0005   -98.6803   -88.3215   -22.8427    -0.4679     3.5059   -28.6338   -39.3950    -2.9762   -34.5719   -52.8487   -47.1443   -25.9564   -36.9043   -15.8987     3.1685     4.8611    -7.4541     1.1911   -14.3293    -5.7990   -17.7160    -6.8345   -15.9171    -0.3007    -2.9488    -0.2343    -0.0563    -1.5765     3.8048    -2.5582
   706.100 0.458E+11 0.262E-02   -4.1751    1.2198  -32.3490  -19.2913  -14.9181   -45.5426    10.3598     6.1401   -18.2792     2.7976     1.9683   -88.9941   -98.6622   -88.3180   -22.7862    -0.4257     3.5611   -28.5886   -39.3339    -2.9428   -34.5521   -52.8540   -47.1103   -25.9107   -36.8289   -15.9314     3.1857     4.9189    -7.4644     1.1720   -14.3760    -5.7947   -17.6592    -6.7918   -15.8890    -0.2450    -2.8944    -0.1398     0.0381    -1.5605     3.8600    -2.4914
   706.099 0.520E+11 0.297E-02   -4.1658    1.2474  -32.3339  -19.2638  -14.9057   -45.5111    10.4150     6.1953   -18.2544     2.8055     2.0274   -88.9884   -98.6442   -88.3152   -22.7311    -0.3830     3.6162   -28.5432   -39.2734    -2.9085   -34.5312   -52.8595   -47.0757   -25.8650   -36.7560   -15.9635     3.2031     4.9763    -7.4747     1.1533   -14.4212    -5.7898   -17.6013    -6.7486   -15.8610    -0.1894    -2.8399    -0.0457     0.1322    -1.5443     3.9152    -2.4249
   706.098 0.591E+11 0.337E-02   -4.1564    1.2749  -32.3195  -19.2362  -14.8939   -45.4815    10.4702     6.2505   -18.2307     2.8129     2.0862   -88.9836   -98.6262   -88.3129   -22.6773    -0.3396     3.6714   -28.4973   -39.2131    -2.8733   -34.5092   -52.8654   -47.0407   -25.8194   -36.6852   -15.9948     3.2207     5.0334    -7.4847     1.1352   -14.4649    -5.7840   -17.5422    -6.7048   -15.8330    -0.1338    -2.7853     0.0480     0.2259    -1.5276     3.9704    -2.3588
   706.096 0.671E+11 0.383E-02   -4.1469    1.3025  -32.3059  -19.2087  -14.8827   -45.4539    10.5253     6.3056   -18.2083     2.8198     2.1447   -88.9796   -98.6083   -88.3114   -22.6248    -0.2957     3.7266   -28.4509   -39.1529    -2.8371   -34.4860   -52.8716   -47.0053   -25.7739   -36.6164   -16.0252     3.2387     5.0902    -7.4943     1.1178   -14.5066    -5.7773   -17.4819    -6.6605   -15.8051    -0.0782    -2.7305     0.1412     0.3191    -1.5104     4.0256    -2.2932
   706.095 0.762E+11 0.435E-02   -4.1372    1.3301  -32.2929  -19.1812  -14.8722   -45.4282    10.5806     6.3609   -18.1872     2.8262     2.2030   -88.9764   -98.5906   -88.3107   -22.5735    -0.2511     3.7819   -28.4038   -39.0927    -2.7999   -34.4618   -52.8782   -46.9694   -25.7286   -36.5495   -16.0548     3.2571     5.1468    -7.5036     1.1011   -14.5463    -5.7695   -17.4203    -6.6156   -15.7772    -0.0227    -2.6756     0.2339     0.4118    -1.4928     4.0808    -2.2281
   706.094 0.865E+11 0.494E-02   -4.1274    1.3576  -32.2804  -19.1536  -14.8623   -45.4045    10.6358     6.4161   -18.1674     2.8321     2.2611   -88.9739   -98.5731   -88.3108   -22.5234    -0.2058     3.8371   -28.3560   -39.0323    -2.7616   -34.4364   -52.8852   -46.9332   -25.6835   -36.4843   -16.0835     3.2759     5.2032    -7.5124     1.0853   -14.5839    -5.7607   -17.3574    -6.5700   -15.7493     0.0328    -2.6207     0.3261     0.5040    -1.4745     4.1360    -2.1635
   706.092 0.983E+11 0.561E-02   -4.1174    1.3852  -32.2684  -19.1261  -14.8531   -45.3826    10.6910     6.4713   -18.1488     2.8376     2.3189   -88.9721   -98.5558   -88.3118   -22.4745    -0.1599     3.8923   -28.3074   -38.9717    -2.7222   -34.4100   -52.8927   -46.8965   -25.6385   -36.4205   -16.1112     3.2952     5.2594    -7.5208     1.0704   -14.6192    -5.7507   -17.2933    -6.5238   -15.7215     0.0884    -2.5657     0.4178     0.5957    -1.4558     4.1912    -2.0995
   706.090 0.112E+12 0.637E-02   -4.1072    1.4128  -32.2570  -19.0985  -14.8445   -45.3624    10.7463     6.5266   -18.1316     2.8426     2.3764   -88.9711   -98.5387   -88.3137   -22.4266    -0.1133     3.9476   -28.2579   -38.9107    -2.6818   -34.3824   -52.9006   -46.8595   -25.5938   -36.3582   -16.1381     3.3150     5.3156    -7.5287     1.0565   -14.6522    -5.7396   -17.2278    -6.4770   -15.6936     0.1439    -2.5106     0.5089     0.6868    -1.4364     4.2465    -2.0361
   706.088 0.127E+12 0.723E-02   -4.0968    1.4404  -32.2460  -19.0710  -14.8366   -45.3440    10.8015     6.5818   -18.1156     2.8472     2.4338   -88.9707   -98.5219   -88.3165   -22.3799    -0.0661     4.0028   -28.2077   -38.8493    -2.6403   -34.3539   -52.9090   -46.8222   -25.5494   -36.2972   -16.1640     3.3353     5.3716    -7.5360     1.0434   -14.6830    -5.7274   -17.1610    -6.4296   -15.6659     0.1993    -2.4555     0.5995     0.7774    -1.4165     4.3017    -1.9732
   706.086 0.144E+12 0.821E-02   -4.0861    1.4680  -32.2354  -19.0435  -14.8293   -45.3271    10.8568     6.6371   -18.1009     2.8514     2.4909   -88.9710   -98.5054   -88.3201   -22.3342    -0.0183     4.0581   -28.1566   -38.7874    -2.5978   -34.3243   -52.9178   -46.7845   -25.5052   -36.2375   -16.1891     3.3561     5.4275    -7.5429     1.0313   -14.7115    -5.7140   -17.0930    -6.3816   -15.6381     0.2548    -2.4003     0.6895     0.8674    -1.3960     4.3570    -1.9108
   706.084 0.163E+12 0.933E-02   -4.0752    1.4956  -32.2252  -19.0159  -14.8226   -45.3118    10.9121     6.6925   -18.0874     2.8553     2.5478   -88.9720   -98.4891   -88.3247   -22.2894     0.0302     4.1135   -28.1047   -38.7251    -2.5542   -34.2938   -52.9271   -46.7466   -25.4614   -36.1788   -16.2132     3.3775     5.4834    -7.5492     1.0201   -14.7378    -5.6995   -17.0237    -6.3329   -15.6103     0.3103    -2.3451     0.7791     0.9569    -1.3749     4.4123    -1.8490
   706.081 0.186E+12 0.106E-01   -4.0641    1.5232  -32.2153  -18.9884  -14.8165   -45.2979    10.9675     6.7478   -18.0750     2.8587     2.6045   -88.9735   -98.4731   -88.3300   -22.2455     0.0792     4.1688   -28.0519   -38.6623    -2.5097   -34.2623   -52.9369   -46.7083   -25.4177   -36.1211   -16.2366     3.3994     5.5393    -7.5551     1.0097   -14.7619    -5.6840   -16.9533    -6.2837   -15.5825     0.3658    -2.2899     0.8681     1.0459    -1.3533     4.4677    -1.7877
   706.078 0.211E+12 0.120E-01   -4.0527    1.5508  -32.2058  -18.9608  -14.8109   -45.2853    11.0228     6.8032   -18.0637     2.8619     2.6610   -88.9757   -98.4573   -88.3362   -22.2025     0.1289     4.2242   -27.9983   -38.5991    -2.4642   -34.2300   -52.9471   -46.6698   -25.3744   -36.0644   -16.2592     3.4217     5.5951    -7.5605     1.0003   -14.7840    -5.6673   -16.8818    -6.2339   -15.5548     0.4214    -2.2346     0.9566     1.1345    -1.3311     4.5230    -1.7268
   706.075 0.240E+12 0.137E-01   -4.0411    1.5784  -32.1966  -18.9333  -14.8059   -45.2740    11.0782     6.8586   -18.0535     2.8647     2.7174   -88.9784   -98.4418   -88.3432   -22.1603     0.1791     4.2796   -27.9440   -38.5353    -2.4178   -34.1968   -52.9576   -46.6311   -25.3313   -36.0085   -16.2811     3.4446     5.6509    -7.5654     0.9916   -14.8042    -5.6497   -16.8091    -6.1836   -15.5271     0.4769    -2.1792     1.0448     1.2225    -1.3085     4.5784    -1.6665
   706.072 0.272E+12 0.155E-01   -4.0293    1.6061  -32.1876  -18.9057  -14.8014   -45.2639    11.1337     6.9140   -18.0443     2.8672     2.7735   -88.9816   -98.4265   -88.3510   -22.1189     0.2298     4.3350   -27.8889   -38.4710    -2.3705   -34.1629   -52.9686   -46.5921   -25.2885   -35.9534   -16.3022     3.4679     5.7066    -7.5699     0.9838   -14.8224    -5.6312   -16.7354    -6.1328   -15.4993     0.5325    -2.1238     1.1325     1.3102    -1.2853     4.6339    -1.6065
   706.069 0.309E+12 0.177E-01   -4.0173    1.6337  -32.1789  -18.8782  -14.7973   -45.2548    11.1891     6.9695   -18.0360     2.8695     2.8295   -88.9853   -98.4114   -88.3594   -22.0781     0.2810     4.3905   -27.8331   -38.4063    -2.3223   -34.1282   -52.9799   -46.5528   -25.2460   -35.8990   -16.3227     3.4917     5.7624    -7.5739     0.9767   -14.8389    -5.6117   -16.6608    -6.0815   -15.4716     0.5881    -2.0684     1.2197     1.3975    -1.2617     4.6893    -1.5471
   706.065 0.352E+12 0.201E-01   -4.0051    1.6614  -32.1704  -18.8506  -14.7937   -45.2468    11.2446     7.0250   -18.0287     2.8715     2.8853   -88.9895   -98.3966   -88.3685   -22.0380     0.3327     4.4460   -27.7766   -38.3411    -2.2734   -34.0928   -52.9916   -46.5134   -25.2038   -35.8452   -16.3425     3.5159     5.8182    -7.5776     0.9704   -14.8536    -5.5913   -16.5852    -6.0297   -15.4438     0.6437    -2.0129     1.3067     1.4844    -1.2377     4.7448    -1.4879
   706.062 0.400E+12 0.228E-01   -3.9927    1.6891  -32.1622  -18.8230  -14.7905   -45.2396    11.3002     7.0806   -18.0221     2.8733     2.9409   -88.9940   -98.3820   -88.3782   -21.9984     0.3848     4.5016   -27.7193   -38.2753    -2.2237   -34.0568   -53.0036   -46.4737   -25.1618   -35.7920   -16.3617     3.5405     5.8740    -7.5808     0.9647   -14.8668    -5.5702   -16.5086    -5.9774   -15.4160     0.6994    -1.9574     1.3933     1.5710    -1.2132     4.8004    -1.4292
   706.058 0.454E+12 0.259E-01   -3.9800    1.7168  -32.1540  -18.7953  -14.7877   -45.2334    11.3558     7.1362   -18.0163     2.8748     2.9963   -88.9989   -98.3674   -88.3885   -21.9594     0.4374     4.5572   -27.6615   -38.2091    -2.1733   -34.0201   -53.0159   -46.4338   -25.1200   -35.7393   -16.3804     3.5655     5.9298    -7.5837     0.9597   -14.8785    -5.5482   -16.4313    -5.9247   -15.3883     0.7551    -1.9018     1.4796     1.6573    -1.1884     4.8560    -1.3707
   706.055 0.516E+12 0.295E-01   -3.9672    1.7446  -32.1460  -18.7677  -14.7853   -45.2279    11.4115     7.1919   -18.0113     2.8762     3.0516   -89.0041   -98.3531   -88.3993   -21.9208     0.4905     4.6129   -27.6030   -38.1424    -2.1222   -33.9828   -53.0285   -46.3937   -25.0785   -35.6869   -16.3986     3.5908     5.9857    -7.5863     0.9552   -14.8888    -5.5255   -16.3531    -5.8716   -15.3604     0.8108    -1.8461     1.5657     1.7433    -1.1631     4.9116    -1.3126
   706.052 0.587E+12 0.335E-01   -3.9542    1.7724  -32.1381  -18.7399  -14.7832   -45.2231    11.4672     7.2476   -18.0068     2.8774     3.1067   -89.0095   -98.3388   -88.4106   -21.8827     0.5439     4.6686   -27.5438   -38.0751    -2.0704   -33.9449   -53.0413   -46.3534   -25.0373   -35.6348   -16.4162     3.6165     6.0416    -7.5885     0.9514   -14.8977    -5.5021   -16.2742    -5.8181   -15.3326     0.8666    -1.7904     1.6515     1.8291    -1.1375     4.9674    -1.2547
   706.050 0.668E+12 0.381E-01   -3.9411    1.8003  -32.1303  -18.7121  -14.7813   -45.2190    11.5230     7.3034   -18.0030     2.8784     3.1616   -89.0151   -98.3245   -88.4223   -21.8449     0.5977     4.7244   -27.4840   -38.0073    -2.0181   -33.9064   -53.0542   -46.3128   -24.9963   -35.5830   -16.4334     3.6426     6.0976    -7.5904     0.9481   -14.9054    -5.4781   -16.1945    -5.7643   -15.3047     0.9225    -1.7346     1.7371     1.9146    -1.1115     5.0231    -1.1970
   706.048 0.759E+12 0.433E-01   -3.9277    1.8282  -32.1224  -18.6843  -14.7797   -45.2155    11.5789     7.3593   -17.9998     2.8793     3.2163   -89.0207   -98.3102   -88.4342   -21.8073     0.6519     4.7803   -27.4235   -37.9389    -1.9651   -33.8674   -53.0673   -46.2720   -24.9555   -35.5312   -16.4501     3.6690     6.1536    -7.5920     0.9453   -14.9119    -5.4534   -16.1140    -5.7100   -15.2767     0.9785    -1.6787     1.8225     2.0000    -1.0852     5.0790    -1.1395
   706.048 0.864E+12 0.493E-01   -3.9141    1.8562  -32.1145  -18.6563  -14.7783   -45.2126    11.6349     7.4153   -17.9970     2.8800     3.2708   -89.0263   -98.2958   -88.4464   -21.7700     0.7065     4.8363   -27.3624   -37.8698    -1.9115   -33.8278   -53.0805   -46.2308   -24.9149   -35.4794   -16.4663     3.6957     6.2097    -7.5933     0.9430   -14.9172    -5.4281   -16.0328    -5.6554   -15.2487     1.0345    -1.6228     1.9077     2.0852    -1.0586     5.1350    -1.0822
   706.050 0.983E+12 0.561E-01   -3.9004    1.8842  -32.1064  -18.6282  -14.7771   -45.2101    11.6910     7.4713   -17.9946     2.8806     3.3251   -89.0318   -98.2812   -88.4587   -21.7328     0.7614     4.8923   -27.3006   -37.8000    -1.8574   -33.7876   -53.0938   -46.1894   -24.8746   -35.4274   -16.4820     3.7228     6.2659    -7.5942     0.9412   -14.9214    -5.4021   -15.9510    -5.6004   -15.2205     1.0906    -1.5667     1.9929     2.1703    -1.0316     5.1910    -1.0251
   706.054 0.112E+13 0.638E-01   -3.8864    1.9124  -32.0980  -18.5999  -14.7760   -45.2080    11.7471     7.5275   -17.9926     2.8811     3.3791   -89.0370   -98.2662   -88.4710   -21.6957     0.8167     4.9485   -27.2380   -37.7294    -1.8028   -33.7468   -53.1069   -46.1476   -24.8344   -35.3750   -16.4973     3.7501     6.3222    -7.5948     0.9399   -14.9245    -5.3756   -15.8684    -5.5450   -15.1923     1.1468    -1.5106     2.0778     2.2552    -1.0043     5.2471    -0.9681
   706.061 0.127E+13 0.726E-01   -3.8722    1.9407  -32.0894  -18.5714  -14.7750   -45.2064    11.8033     7.5837   -17.9909     2.8816     3.4329   -89.0418   -98.2509   -88.4832   -21.6585     0.8724     5.0047   -27.1746   -37.6578    -1.7476   -33.7054   -53.1200   -46.1053   -24.7944   -35.3221   -16.5121     3.7778     6.3785    -7.5951     0.9390   -14.9265    -5.3484   -15.7852    -5.4893   -15.1639     1.2031    -1.4544     2.1627     2.3400    -0.9767     5.3033    -0.9112
   706.072 0.145E+13 0.826E-01   -3.8578    1.9690  -32.0803  -18.5428  -14.7739   -45.2050    11.8595     7.6399   -17.9894     2.8819     3.4862   -89.0458   -98.2351   -88.4950   -21.6212     0.9282     5.0609   -27.1106   -37.5854    -1.6921   -33.6634   -53.1328   -46.0627   -24.7547   -35.2686   -16.5263     3.8057     6.4348    -7.5950     0.9386   -14.9275    -5.3208   -15.7015    -5.4334   -15.1354     1.2593    -1.3983     2.2472     2.4244    -0.9488     5.3595    -0.8546
   706.088 0.165E+13 0.941E-01   -3.8431    1.9976  -32.0706  -18.5138  -14.7729   -45.2039    11.9160     7.6963   -17.9881     2.8822     3.5394   -89.0490   -98.2184   -88.5065   -21.5835     0.9846     5.1173   -27.0453   -37.5115    -1.6359   -33.6206   -53.1452   -46.0194   -24.7150   -35.2139   -16.5399     3.8340     6.4913    -7.5945     0.9387   -14.9274    -5.2924   -15.6168    -5.3769   -15.1066     1.3158    -1.3419     2.3318     2.5090    -0.9205     5.4159    -0.7978
   706.110 0.188E+13 0.107E+00   -3.8280    2.0264  -32.0601  -18.4844  -14.7716   -45.2030    11.9725     7.7529   -17.9869     2.8825     3.5922   -89.0511   -98.2008   -88.5172   -21.5454     1.0414     5.1739   -26.9790   -37.4362    -1.5791   -33.5770   -53.1572   -45.9754   -24.6755   -35.1579   -16.5530     3.8627     6.5479    -7.5935     0.9393   -14.9262    -5.2634   -15.5314    -5.3201   -15.0776     1.3724    -1.2853     2.4164     2.5934    -0.8918     5.4724    -0.7410
   706.140 0.214E+13 0.122E+00   -3.8126    2.0554  -32.0487  -18.4546  -14.7702   -45.2022    12.0292     7.8096   -17.9856     2.8828     3.6446   -89.0518   -98.1820   -88.5271   -21.5068     1.0985     5.2306   -26.9114   -37.3592    -1.5218   -33.5325   -53.1686   -45.9306   -24.6360   -35.1002   -16.5653     3.8918     6.6047    -7.5921     0.9404   -14.9238    -5.2337   -15.4452    -5.2628   -15.0483     1.4291    -1.2287     2.5009     2.6778    -0.8628     5.5291    -0.6843
   706.179 0.244E+13 0.139E+00   -3.7968    2.0847  -32.0362  -18.4243  -14.7685   -45.2014    12.0860     7.8664   -17.9842     2.8830     3.6966   -89.0507   -98.1618   -88.5359   -21.4674     1.1561     5.2874   -26.8424   -37.2802    -1.4640   -33.4871   -53.1791   -45.8848   -24.5966   -35.0405   -16.5768     3.9212     6.6615    -7.5901     0.9420   -14.9202    -5.2032   -15.3582    -5.2051   -15.0186     1.4859    -1.1720     2.5852     2.7620    -0.8333     5.5858    -0.6275
   706.228 0.278E+13 0.159E+00   -3.7806    2.1142  -32.0222  -18.3934  -14.7664   -45.2006    12.1429     7.9232   -17.9826     2.8833     3.7482   -89.0473   -98.1398   -88.5432   -21.4270     1.2140     5.3442   -26.7719   -37.1991    -1.4057   -33.4406   -53.1887   -45.8381   -24.5571   -34.9784   -16.5875     3.9510     6.7185    -7.5875     0.9442   -14.9152    -5.1720   -15.2704    -5.1471   -14.9885     1.5428    -1.1152     2.6694     2.8461    -0.8035     5.6427    -0.5707
   706.291 0.317E+13 0.181E+00   -3.7638    2.1442  -32.0066  -18.3618  -14.7638   -45.1997    12.1999     7.9803   -17.9806     2.8837     3.7992   -89.0414   -98.1158   -88.5487   -21.3855     1.2724     5.4013   -26.6996   -37.1153    -1.3467   -33.3928   -53.1971   -45.7900   -24.5175   -34.9132   -16.5971     3.9813     6.7756    -7.5842     0.9471   -14.9089    -5.1400   -15.1817    -5.0885   -14.9580     1.5999    -1.0583     2.7536     2.9300    -0.7731     5.6997    -0.5138
   706.369 0.362E+13 0.206E+00   -3.7465    2.1745  -31.9889  -18.3294  -14.7606   -45.1986    12.2570     8.0374   -17.9782     2.8841     3.8497   -89.0323   -98.0892   -88.5520   -21.3426     1.3311     5.4584   -26.6253   -37.0286    -1.2873   -33.3438   -53.2039   -45.7406   -24.4778   -34.8447   -16.6056     4.0120     6.8327    -7.5801     0.9506   -14.9012    -5.1071   -15.0921    -5.0295   -14.9269     1.6570    -1.0014     2.8375     3.0137    -0.7423     5.7567    -0.4568
   706.464 0.413E+13 0.236E+00   -3.7285    2.2053  -31.9690  -18.2961  -14.7566   -45.1971    12.3142     8.0946   -17.9751     2.8846     3.8995   -89.0196   -98.0598   -88.5528   -21.2981     1.3904     5.5156   -26.5487   -36.9385    -1.2272   -33.2932   -53.2091   -45.6895   -24.4379   -34.7721   -16.6128     4.0432     6.8900    -7.5751     0.9548   -14.8917    -5.0732   -15.0014    -4.9700   -14.8952     1.7143    -0.9443     2.9212     3.0972    -0.7110     5.8139    -0.3997
   706.580 0.471E+13 0.269E+00   -3.7098    2.2366  -31.9464  -18.2617  -14.7516   -45.1953    12.3715     8.1519   -17.9713     2.8853     3.9488   -89.0026   -98.0269   -88.5505   -21.2516     1.4501     5.5729   -26.4697   -36.8445    -1.1665   -33.2410   -53.2121   -45.6366   -24.3976   -34.6948   -16.6186     4.0750     6.9474    -7.5692     0.9598   -14.8806    -5.0382   -14.9097    -4.9100   -14.8627     1.7716    -0.8872     3.0047     3.1804    -0.6790     5.8712    -0.3425
   706.720 0.537E+13 0.307E+00   -3.6902    2.2685  -31.9207  -18.2261  -14.7456   -45.1929    12.4289     8.2093   -17.9665     2.8861     3.9974   -88.9808   -97.9903   -88.5447   -21.2030     1.5104     5.6303   -26.3878   -36.7463    -1.1053   -33.1869   -53.2129   -45.5816   -24.3569   -34.6121   -16.6228     4.1074     7.0048    -7.5621     0.9657   -14.8675    -5.0022   -14.8169    -4.8494   -14.8295     1.8290    -0.8301     3.0879     3.2633    -0.6465     5.9285    -0.2851
   706.887 0.613E+13 0.350E+00   -3.6698    2.3010  -31.8916  -18.1891  -14.7383   -45.1898    12.4864     8.2668   -17.9605     2.8872     4.0452   -88.9533   -97.9492   -88.5349   -21.1517     1.5711     5.6878   -26.3027   -36.6432    -1.0434   -33.1307   -53.2109   -45.5243   -24.3155   -34.5234   -16.6251     4.1403     7.0623    -7.5537     0.9726   -14.8524    -4.9649   -14.7229    -4.7883   -14.7954     1.8865    -0.7729     3.1708     3.3458    -0.6133     5.9859    -0.2276
   707.084 0.700E+13 0.400E+00   -3.6483    2.3343  -31.8584  -18.1506  -14.7295   -45.1859    12.5439     8.3243   -17.9533     2.8885     4.0924   -88.9194   -97.9031   -88.5204   -21.0976     1.6323     5.7453   -26.2142   -36.5347    -0.9808   -33.0722   -53.2057   -45.4643   -24.2733   -34.4277   -16.6255     4.1739     7.1199    -7.5440     0.9804   -14.8351    -4.9262   -14.6277    -4.7266   -14.7603     1.9441    -0.7157     3.2534     3.4280    -0.5794     6.0434    -0.1698
   707.316 0.800E+13 0.457E+00   -3.6257    2.3683  -31.8209  -18.1104  -14.7191   -45.1810    12.6015     8.3819   -17.9444     2.8902     4.1388   -88.8784   -97.8514   -88.5007   -21.0402     1.6941     5.8029   -26.1219   -36.4203    -0.9176   -33.0112   -53.1971   -45.4014   -24.2302   -34.3243   -16.6236     4.2083     7.1775    -7.5328     0.9893   -14.8153    -4.8862   -14.5311    -4.6642   -14.7241     2.0017    -0.6586     3.3355     3.5096    -0.5447     6.1010    -0.1118
   707.586 0.913E+13 0.522E+00   -3.6018    2.4032  -31.7783  -18.0683  -14.7068   -45.1751    12.6591     8.4395   -17.9338     2.8921     4.1846   -88.8294   -97.7935   -88.4750   -20.9792     1.7565     5.8605   -26.0254   -36.2992    -0.8537   -32.9475   -53.1845   -45.3352   -24.1860   -34.2124   -16.6192     4.2433     7.2351    -7.5199     0.9994   -14.7930    -4.8445   -14.4331    -4.6012   -14.6866     2.0593    -0.6014     3.4171     3.5907    -0.5092     6.1585    -0.0535
   707.898 0.104E+14 0.596E+00   -3.5766    2.4391  -31.7303  -18.0241  -14.6924   -45.1678    12.7167     8.4971   -17.9212     2.8945     4.2296   -88.7715   -97.7285   -88.4428   -20.9141     1.8195     5.9181   -25.9243   -36.1709    -0.7891   -32.8808   -53.1675   -45.2655   -24.1403   -34.0909   -16.6121     4.2792     7.2928    -7.5051     1.0108   -14.7678    -4.8013   -14.3336    -4.5375   -14.6477     2.1169    -0.5443     3.4982     3.6711    -0.4728     6.2161     0.0051
   708.258 0.119E+14 0.681E+00   -3.5499    2.4761  -31.6762  -17.9776  -14.6757   -45.1590    12.7744     8.5547   -17.9064     2.8974     4.2739   -88.7038   -97.6559   -88.4033   -20.8445     1.8830     5.9757   -25.8182   -36.0346    -0.7238   -32.8108   -53.1457   -45.1918   -24.0929   -33.9589   -16.6021     4.3160     7.3504    -7.4884     1.0235   -14.7397    -4.7562   -14.2325    -4.4731   -14.6074     2.1746    -0.4873     3.5787     3.7509    -0.4354     6.2737     0.0641
   708.669 0.136E+14 0.778E+00   -3.5216    2.5142  -31.6155  -17.9286  -14.6563   -45.1486    12.8320     8.6123   -17.8890     2.9007     4.3176   -88.6252   -97.5748   -88.3558   -20.7700     1.9472     6.0333   -25.7067   -35.8897    -0.6578   -32.7373   -53.1184   -45.1139   -24.0436   -33.8156   -16.5888     4.3537     7.4081    -7.4694     1.0378   -14.7083    -4.7093   -14.1298    -4.4080   -14.5654     2.2322    -0.4304     3.6585     3.8299    -0.3970     6.3312     0.1234
   709.138 0.155E+14 0.889E+00   -3.4915    2.5536  -31.5476  -17.8769  -14.6341   -45.1363    12.8895     8.6699   -17.8688     2.9047     4.3607   -88.5350   -97.4845   -88.2994   -20.6901     2.0120     6.0909   -25.5893   -35.7355    -0.5911   -32.6599   -53.0853   -45.0312   -23.9920   -33.6598   -16.5720     4.3923     7.4656    -7.4480     1.0535   -14.6735    -4.6603   -14.0254    -4.3421   -14.5217     2.2897    -0.3736     3.7376     3.9081    -0.3576     6.3887     0.1831
   709.668 0.177E+14 0.102E+01   -3.4595    2.5943  -31.4718  -17.8222  -14.6088   -45.1220    12.9470     8.7274   -17.8455     2.9092     4.4034   -88.4319   -97.3842   -88.2335   -20.6045     2.0775     6.1484   -25.4657   -35.5713    -0.5236   -32.5784   -53.0458   -44.9436   -23.9378   -33.4906   -16.5515     4.4320     7.5231    -7.4242     1.0710   -14.6351    -4.6092   -13.9191    -4.2754   -14.4760     2.3472    -0.3171     3.8158     3.9854    -0.3170     6.4461     0.2432
   710.264 0.202E+14 0.116E+01   -3.4256    2.6364  -31.3877  -17.7643  -14.5802   -45.1054    13.0044     8.7848   -17.8189     2.9145     4.4456   -88.3152   -97.2732   -88.1572   -20.5126     2.1437     6.2057   -25.3355   -35.3964    -0.4553   -32.4926   -52.9994   -44.8506   -23.8807   -33.3071   -16.5269     4.4728     7.5805    -7.3975     1.0902   -14.5928    -4.5558   -13.8109    -4.2079   -14.4283     2.4046    -0.2606     3.8932     4.0616    -0.2753     6.5034     0.3038
   710.932 0.231E+14 0.133E+01   -3.3894    2.6801  -31.2946  -17.7031  -14.5479   -45.0865    13.0616     8.8420   -17.7888     2.9204     4.4876   -88.1838   -97.1506   -88.0698   -20.4140     2.2105     6.2630   -25.1982   -35.2101    -0.3863   -32.4020   -52.9455   -44.7518   -23.8204   -33.1084   -16.4980     4.5147     7.6378    -7.3680     1.1113   -14.5464    -4.5000   -13.7008    -4.1395   -14.3784     2.4619    -0.2045     3.9696     4.1368    -0.2322     6.5606     0.3649
   711.677 0.263E+14 0.151E+01   -3.3510    2.7254  -31.1921  -17.6382  -14.5118   -45.0649    13.1188     8.8992   -17.7548     2.9272     4.5294   -88.0369   -97.0158   -87.9707   -20.3085     2.2781     6.3202   -25.0535   -35.0120    -0.3165   -32.3066   -52.8839   -44.6469   -23.7564   -32.8936   -16.4645     4.5578     7.6950    -7.3354     1.1344   -14.4957    -4.4417   -13.5885    -4.0701   -14.3262     2.5191    -0.1485     4.0449     4.2109    -0.1879     6.6177     0.4265
   712.501 0.300E+14 0.173E+01   -3.3103    2.7723  -31.0798  -17.5696  -14.4717   -45.0406    13.1757     8.9561   -17.7168     2.9348     4.5711   -87.8738   -96.8682   -87.8592   -20.1956     2.3464     6.3771   -24.9011   -34.8015    -0.2459   -32.2060   -52.8140   -44.5357   -23.6885   -32.6622   -16.4263     4.6021     7.7520    -7.2995     1.1595   -14.4406    -4.3808   -13.4742    -4.0000   -14.2716     2.5760    -0.0929     4.1191     4.2836    -0.1421     6.6746     0.4887
   713.410 0.342E+14 0.197E+01   -3.2671    2.8211  -30.9572  -17.4972  -14.4274   -45.0135    13.2326     9.0129   -17.6746     2.9434     4.6129   -87.6938   -96.7072   -87.7349   -20.0752     2.4154     6.4339   -24.7408   -34.5782    -0.1745   -32.1002   -52.7355   -44.4179   -23.6164   -32.4135   -16.3831     4.6477     7.8088    -7.2604     1.1868   -14.3808    -4.3172   -13.3576    -3.9289   -14.2144     2.6328    -0.0375     4.1922     4.3551    -0.0950     6.7314     0.5514
   714.406 0.390E+14 0.225E+01   -3.2214    2.8716  -30.8241  -17.4207  -14.3788   -44.9833    13.2892     9.0695   -17.6281     2.9528     4.6549   -87.4965   -96.5326   -87.5972   -19.9471     2.4852     6.4905   -24.5724   -34.3419    -0.1023   -31.9888   -52.6481   -44.2933   -23.5399   -32.1473   -16.3348     4.6946     7.8654    -7.2178     1.2162   -14.3163    -4.2508   -13.2389    -3.8568   -14.1547     2.6895     0.0175     4.2641     4.4253    -0.0464     6.7879     0.6146
   715.490 0.444E+14 0.256E+01   -3.1731    2.9239  -30.6806  -17.3402  -14.3258   -44.9503    13.3455     9.1259   -17.5772     2.9632     4.6971   -87.2818   -96.3441   -87.4462   -19.8112     2.5556     6.5469   -24.3959   -34.0927    -0.0293   -31.8720   -52.5518   -44.1618   -23.4588   -31.8636   -16.2814     4.7428     7.9218    -7.1717     1.2478   -14.2470    -4.1817   -13.1179    -3.7838   -14.0924     2.7458     0.0722     4.3348     4.4941     0.0036     6.8443     0.6784
   716.664 0.505E+14 0.292E+01   -3.1223    2.9780  -30.5266  -17.2557  -14.2685   -44.9142    13.4017     9.1821   -17.5220     2.9745     4.7398   -87.0500   -96.1418   -87.2819   -19.6678     2.6269     6.6031   -24.2114   -33.8307     0.0445   -31.7497   -52.4467   -44.0236   -23.3730   -31.5627   -16.2229     4.7923     7.9780    -7.1222     1.2816   -14.1730    -4.1098   -12.9948    -3.7099   -14.0275     2.8020     0.1266     4.4042     4.5616     0.0551     6.9004     0.7428
   717.925 0.574E+14 0.333E+01   -3.0690    3.0338  -30.3626  -17.1673  -14.2069   -44.8753    13.4577     9.2381   -17.4625     2.9867     4.7828   -86.8013   -95.9261   -87.1046   -19.5169     2.6988     6.6591   -24.0192   -33.5564     0.1190   -31.6221   -52.3328   -43.8787   -23.2826   -31.2452   -16.1593     4.8431     8.0340    -7.0693     1.3175   -14.0943    -4.0352   -12.8694    -3.6351   -13.9601     2.8580     0.1806     4.4724     4.6277     0.1079     6.9563     0.8077
   719.271 0.653E+14 0.379E+01   -3.0133    3.0913  -30.1893  -17.0752  -14.1414   -44.8336    13.5134     9.2938   -17.3990     2.9998     4.8263   -86.5370   -95.6977   -86.9150   -19.3593     2.7714     6.7148   -23.8199   -33.2707     0.1942   -31.4894   -52.2108   -43.7275   -23.1877   -30.9126   -16.0910     4.8950     8.0897    -7.0133     1.3555   -14.0112    -3.9581   -12.7421    -3.5594   -13.8903     2.9138     0.2343     4.5394     4.6925     0.1621     7.0120     0.8731
   720.698 0.742E+14 0.432E+01   -2.9554    3.1504  -30.0070  -16.9796  -14.0720   -44.7894    13.5690     9.3494   -17.3318     3.0137     4.8704   -86.2576   -95.4571   -86.7137   -19.1952     2.8446     6.7704   -23.6137   -32.9742     0.2702   -31.3519   -52.0809   -43.5703   -23.0885   -30.5655   -16.0182     4.9481     8.1453    -6.9541     1.3954   -13.9238    -3.8785   -12.6128    -3.4829   -13.8183     2.9693     0.2878     4.6053     4.7561     0.2176     7.0676     0.9389
   722.198 0.843E+14 0.492E+01   -2.8956    3.2108  -29.8170  -16.8808  -13.9993   -44.7429    13.6244     9.4048   -17.2612     3.0284     4.9149   -85.9653   -95.2059   -86.5021   -19.0255     2.9185     6.8258   -23.4016   -32.6685     0.3468   -31.2101   -51.9442   -43.4079   -22.9855   -30.2062   -15.9414     5.0022     8.2007    -6.8923     1.4371   -13.8326    -3.7968   -12.4817    -3.4056   -13.7442     3.0247     0.3410     4.6703     4.8185     0.2743     7.1229     1.0052
   723.773 0.957E+14 0.560E+01   -2.8337    3.2727  -29.6195  -16.7789  -13.9233   -44.6942    13.6797     9.4601   -17.1874     3.0438     4.9600   -85.6601   -94.9440   -86.2803   -18.8505     2.9930     6.8810   -23.1836   -32.3536     0.4240   -31.0639   -51.8006   -43.2401   -22.8786   -29.8350   -15.8605     5.0574     8.2559    -6.8278     1.4805   -13.7376    -3.7128   -12.3487    -3.3276   -13.6681     3.0800     0.3939     4.7342     4.8800     0.3321     7.1782     1.0718
   725.417 0.109E+15 0.637E+01   -2.7699    3.3359  -29.4150  -16.6741  -13.8443   -44.6435    13.7348     9.5152   -17.1106     3.0598     5.0057   -85.3431   -94.6722   -86.0490   -18.6705     3.0681     6.9362   -22.9603   -32.0305     0.5020   -30.9137   -51.6507   -43.0674   -22.7681   -29.4530   -15.7759     5.1136     8.3111    -6.7607     1.5256   -13.6388    -3.6267   -12.2140    -3.2487   -13.5901     3.1352     0.4467     4.7973     4.9404     0.3910     7.2333     1.1388
   727.142 0.123E+15 0.725E+01   -2.7040    3.4006  -29.2024  -16.5660  -13.7617   -44.5905    13.7899     9.5703   -17.0303     3.0767     5.0521   -85.0123   -94.3890   -85.8067   -18.4848     3.1440     6.9912   -22.7306   -31.6976     0.5809   -30.7588   -51.4935   -42.8889   -22.6532   -29.0585   -15.6869     5.1710     8.3662    -6.6907     1.5727   -13.5358    -3.5382   -12.0771    -3.1689   -13.5099     3.1902     0.4993     4.8594     4.9998     0.4513     7.2883     1.2063
   728.965 0.140E+15 0.825E+01   -2.6354    3.4671  -28.9801  -16.4538  -13.6749   -44.5348    13.8448     9.6252   -16.9460     3.0945     5.0995   -84.6652   -94.0921   -85.5514   -18.2923     3.2208     7.0462   -22.4933   -31.3530     0.6608   -30.5981   -51.3276   -42.7035   -22.5331   -28.6489   -15.5927     5.2299     8.4211    -6.6171     1.6222   -13.4275    -3.4466   -11.9376    -3.0879   -13.4271     3.2452     0.5518     4.9203     5.0578     0.5132     7.3433     1.2743
   730.911 0.159E+15 0.938E+01   -2.5633    3.5360  -28.7453  -16.3363  -13.5827   -44.4757    13.8996     9.6800   -16.8564     3.1135     5.1482   -84.2968   -93.7776   -85.2793   -18.0909     3.2989     7.1010   -22.2460   -30.9932     0.7421   -30.4301   -51.1504   -42.5092   -22.4063   -28.2196   -15.4917     5.2906     8.4759    -6.5390     1.6748   -13.3124    -3.3511   -11.7947    -3.0054   -13.3409     3.3000     0.6038     4.9796     5.1141     0.5772     7.3980     1.3429
   733.011 0.180E+15 0.107E+02   -2.4871    3.6079  -28.4949  -16.2124  -13.4838   -44.4124    13.9541     9.7345   -16.7604     3.1339     5.1986   -83.9018   -93.4411   -84.9862   -17.8785     3.3784     7.1555   -21.9864   -30.6143     0.8252   -30.2529   -50.9592   -42.3038   -22.2709   -27.7658   -15.3821     5.3538     8.5304    -6.4550     1.7314   -13.1886    -3.2506   -11.6477    -2.9211   -13.2505     3.3545     0.6555     5.0367     5.1680     0.6437     7.4525     1.4122
   735.294 0.204E+15 0.121E+02   -2.4057    3.6830  -28.2262  -16.0810  -13.3771   -44.3443    14.0082     9.7886   -16.6570     3.1560     5.2509   -83.4760   -93.0789   -84.6688   -17.6534     3.4598     7.2096   -21.7122   -30.2132     0.9104   -30.0648   -50.7517   -42.0856   -22.1256   -27.2838   -15.2624     5.4197     8.5845    -6.3642     1.7927   -13.0542    -3.1442   -11.4957    -2.8346   -13.1552     3.4086     0.7066     5.0912     5.2190     0.7134     7.5067     1.4821
   737.765 0.231E+15 0.138E+02   -2.3192    3.7616  -27.9392  -15.9419  -13.2627   -44.2717    14.0618     9.8422   -16.5465     3.1796     5.3054   -83.0191   -92.6906   -84.3267   -17.4160     3.5430     7.2632   -21.4232   -29.7898     0.9979   -29.8655   -50.5275   -41.8541   -21.9701   -26.7738   -15.1320     5.4887     8.6381    -6.2661     1.8593   -12.9083    -3.0314   -11.3384    -2.7459   -13.0550     3.4622     0.7569     5.1425     5.2666     0.7864     7.5603     1.5525
   740.440 0.261E+15 0.156E+02   -2.2269    3.8439  -27.6330  -15.7946  -13.1403   -44.1949    14.1150     9.8954   -16.4288     3.2049     5.3622   -82.5295   -92.2748   -83.9588   -17.1659     3.6285     7.3163   -21.1182   -29.3427     1.0886   -29.6539   -50.2860   -41.6085   -21.8037   -26.2351   -14.9900     5.5612     8.6912    -6.1603     1.9318   -12.7494    -2.9113   -11.1749    -2.6543   -12.9495     3.5153     0.8067     5.1905     5.3107     0.8632     7.6135     1.6230
   743.301 0.294E+15 0.177E+02   -2.1294    3.9291  -27.3107  -15.6403  -13.0113   -44.1152    14.1672     9.9476   -16.3057     3.2314     5.4210   -82.0119   -91.8350   -83.5687   -16.9061     3.7161     7.3685   -20.7996   -28.8759     1.1820   -29.4311   -50.0294   -41.3507   -21.6278   -25.6734   -14.8371     5.6369     8.7434    -6.0470     2.0103   -12.5771    -2.7843   -11.0058    -2.5604   -12.8396     3.5676     0.8553     5.2342     5.3503     0.9436     7.6658     1.6929
   746.344 0.331E+15 0.200E+02   -2.0266    4.0173  -26.9733  -15.4793  -12.8764   -44.0338    14.2188     9.9991   -16.1784     3.2589     5.4818   -81.4684   -91.3725   -83.1582   -16.6379     3.8062     7.4201   -20.4670   -28.3899     1.2794   -29.1968   -49.7588   -41.0809   -21.4429   -25.0912   -14.6729     5.7163     8.7949    -5.9261     2.0955   -12.3899    -2.6494   -10.8301    -2.4635   -12.7253     3.6191     0.9031     5.2737     5.3854     1.0279     7.7174     1.7617
   749.547 0.372E+15 0.226E+02   -1.9188    4.1078  -26.6246  -15.3128  -12.7376   -43.9528    14.2696    10.0500   -16.0494     3.2868     5.5444   -80.9050   -90.8918   -82.7322   -16.3646     3.8992     7.4709   -20.1224   -27.8886     1.3812   -28.9519   -49.4774   -40.8010   -21.2507   -24.4954   -14.4984     5.7996     8.8457    -5.7982     2.1877   -12.1871    -2.5064   -10.6473    -2.3634   -12.6076     3.6700     0.9501     5.3087     5.4158     1.1163     7.7683     1.8286
   752.899 0.418E+15 0.254E+02   -1.8059    4.2004  -26.2665  -15.1413  -12.5961   -43.8743    14.3197    10.1001   -15.9207     3.3145     5.6086   -80.3251   -90.3952   -82.2936   -16.0887     3.9956     7.5210   -19.7662   -27.3734     1.4887   -28.6963   -49.1870   -40.5118   -21.0522   -23.8899   -14.3131     5.8873     8.8958    -5.6629     2.2877   -11.9664    -2.3542   -10.4564    -2.2596   -12.4867     3.7200     0.9962     5.3384     5.4409     1.2092     7.8185     1.8929
   756.382 0.468E+15 0.286E+02   -1.6882    4.2947  -25.9020  -14.9657  -12.4538   -43.8007    14.3693    10.1496   -15.7947     3.3415     5.6738   -79.7338   -89.8866   -81.8469   -15.8133     4.0960     7.5705   -19.3991   -26.8471     1.6028   -28.4301   -48.8905   -40.2147   -20.8493   -23.2806   -14.1173     5.9797     8.9452    -5.5204     2.3963   -11.7261    -2.1922   -10.2564    -2.1515   -12.3633     3.7695     1.0417     5.3626     5.4604     1.3071     7.8681     1.9537
   759.989 0.524E+15 0.322E+02   -1.5654    4.3905  -25.5332  -14.7866  -12.3118   -43.7344    14.4182    10.1985   -15.6737     3.3670     5.7395   -79.1343   -89.3679   -81.3949   -15.5407     4.2013     7.6194   -19.0212   -26.3110     1.7250   -28.1529   -48.5896   -39.9103   -20.6432   -22.6717   -13.9105     6.0777     8.9941    -5.3702     2.5147   -11.4634    -2.0188   -10.0459    -2.0384   -12.2376     3.8184     1.0865     5.3807     5.4735     1.4107     7.9171     2.0102
   763.705 0.586E+15 0.362E+02   -1.4373    4.4876  -25.1624  -14.6046  -12.1717   -43.6780    14.4666    10.2469   -15.5597     3.3905     5.8045   -78.5307   -88.8418   -80.9409   -15.2737     4.3120     7.6678   -18.6333   -25.7672     1.8561   -27.8646   -48.2865   -39.5993   -20.4361   -22.0683   -13.6927     6.1816     9.0424    -5.2122     2.6435   -11.1765    -1.8332    -9.8239    -1.9197   -12.1101     3.8668     1.1308     5.3922     5.4801     1.5204     7.9656     2.0616
   767.528 0.655E+15 0.406E+02   -1.3040    4.5857  -24.7914  -14.4198  -12.0341   -43.6335    14.5146    10.2949   -15.4537     3.4114     5.8674   -77.9255   -88.3096   -80.4865   -15.0141     4.4284     7.7157   -18.2360   -25.2180     1.9968   -27.5649   -47.9822   -39.2822   -20.2295   -21.4747   -13.4636     6.2919     9.0903    -5.0463     2.7832   -10.8640    -1.6348    -9.5895    -1.7950   -11.9808     3.9148     1.1747     5.3968     5.4797     1.6365     8.0138     2.1076
   771.448 0.730E+15 0.455E+02   -1.1659    4.6849  -24.4228  -14.2327  -11.8993   -43.6024    14.5623    10.3425   -15.3560     3.4294     5.9266   -77.3218   -87.7725   -80.0328   -14.7641     4.5505     7.7633   -17.8318   -24.6676     2.1467   -27.2547   -47.6779   -38.9598   -20.0255   -20.8968   -13.2240     6.4082     9.1378    -4.8729     2.9332   -10.5270    -1.4241    -9.3432    -1.6645   -11.8501     3.9623     1.2181     5.3950     5.4728     1.7588     8.0615     2.1483
   775.465 0.815E+15 0.511E+02   -1.0235    4.7850  -24.0586  -14.0435  -11.7666   -43.5837    14.6096    10.3899   -15.2649     3.4446     5.9807   -76.7215   -87.2305   -79.5790   -14.5247     4.6773     7.8106   -17.4247   -24.1220     2.3040   -26.9354   -47.3731   -38.6325   -19.8250   -20.3406   -12.9754     6.5295     9.1849    -4.6932     3.0915   -10.1695    -1.2031    -9.0870    -1.5292   -11.7181     4.0096     1.2613     5.3877     5.4603     1.8862     8.1090     2.1846
   779.573 0.908E+15 0.572E+02   -0.8785    4.8858  -23.7026  -13.8525  -11.6341   -43.5737    14.6567    10.4369   -15.1765     3.4580     6.0290   -76.1273   -86.6833   -79.1223   -14.2971     4.8066     7.8576   -17.0223   -23.5919     2.4648   -26.6102   -47.0667   -38.3014   -19.6283   -19.8158   -12.7210     6.6537     9.2318    -4.5097     3.2542    -9.8005    -0.9762    -8.8253    -1.3912   -11.5849     4.0565     1.3041     5.3772     5.4446     2.0166     8.1561     2.2186
   783.772 0.101E+16 0.641E+02   -0.7336    4.9874  -23.3593  -13.6596  -11.4982   -43.5626    14.7036    10.4837   -15.0831     3.4721     6.0720   -75.5414   -86.1287   -78.6570   -14.0822     4.9346     7.9043   -16.6367   -23.0940     2.6229   -26.2843   -46.7550   -37.9675   -19.4335   -19.3359   -12.4662     6.7769     9.2783    -4.3261     3.4149    -9.4353    -0.7512    -8.5656    -1.2544   -11.4506     4.1033     1.3467     5.3674     5.4294     2.1460     8.2031     2.2543
   788.058 0.113E+16 0.717E+02   -0.5924    5.0897  -23.0354  -13.4653  -11.3535   -43.5338    14.7502    10.5304   -14.9738     3.4910     6.1119   -74.9674   -85.5637   -78.1744   -13.8807     5.0557     7.9509   -16.2860   -22.6526     2.7689   -25.9658   -46.4329   -37.6326   -19.2374   -18.9202   -12.2188     6.8934     9.3247    -4.1483     3.5643    -9.0967    -0.5395    -8.3194    -1.1244   -11.3152     4.1498     1.3891     5.3641     5.4206     2.2689     8.2498     2.2972
   792.430 0.125E+16 0.802E+02   -0.4584    5.1926  -22.7362  -13.2694  -11.1947   -43.4698    14.7967    10.5768   -14.8379     3.5191     6.1514   -74.4072   -84.9854   -77.6660   -13.6926     5.1645     7.9972   -15.9858   -22.2886     2.8944   -25.6620   -46.0949   -37.2981   -19.0360   -18.5842   -11.9862     6.9979     9.3709    -3.9817     3.6937    -8.8063    -0.3518    -8.0975    -1.0066   -11.1790     4.1961     1.4313     5.3726     5.4235     2.3797     8.2963     2.3527
   796.888 0.139E+16 0.898E+02   -0.3315    5.2961  -22.4583  -13.0722  -11.0221   -43.3694    14.8430    10.6231   -14.6760     3.5567     6.1922   -73.8579   -84.3944   -77.1329   -13.5144     5.2613     8.0435   -15.7322   -21.9944     3.0000   -25.3729   -45.7415   -36.9642   -18.8281   -18.3169   -11.7685     7.0905     9.4169    -3.8262     3.8039    -8.5632    -0.1877    -7.8993    -0.9008   -11.0418     4.2423     1.4734     5.3927     5.4379     2.4787     8.3426     2.4205
   801.433 0.155E+16 0.100E+03   -0.2081    5.4002  -22.1908  -12.8737  -10.8413   -43.2480    14.8891    10.6693   -14.4992     3.5998     6.2339   -73.3123   -83.7943   -76.5840   -13.3408     5.3515     8.0895   -15.5035   -21.7376     3.0947   -25.0911   -45.3781   -36.6297   -18.6160   -18.0861   -11.5582     7.1768     9.4628    -3.6763     3.9038    -8.3457    -0.0362    -7.7140    -0.8014   -10.9038     4.2884     1.5152     5.4190     5.4585     2.5714     8.3888     2.4951
   806.063 0.172E+16 0.112E+03   -0.0856    5.5048  -21.9262  -12.6739  -10.6567   -43.1184    14.9352    10.7153   -14.3161     3.6454     6.2757   -72.7656   -83.1882   -76.0269   -13.1686     5.4393     8.1355   -15.2834   -21.4939     3.1855   -24.8108   -45.0094   -36.2935   -18.4015   -17.8685   -11.3495     7.2609     9.5086    -3.5279     4.0003    -8.1366     0.1110    -7.5330    -0.7043   -10.7650     4.3343     1.5570     5.4473     5.4810     2.6620     8.4349     2.5724
   810.781 0.192E+16 0.126E+03    0.0371    5.6099  -21.6615  -12.4730  -10.4701   -42.9860    14.9811    10.7612   -14.1303     3.6921     6.3172   -72.2160   -82.5773   -75.4642   -12.9964     5.5266     8.1813   -15.0653   -21.2539     3.2753   -24.5297   -44.6370   -35.9553   -18.1855   -17.6549   -11.1402     7.3447     9.5542    -3.3792     4.0962    -7.9289     0.2577    -7.3528    -0.6076   -10.6254     4.3801     1.5986     5.4758     5.5037     2.7523     8.4808     2.6504
   815.589 0.213E+16 0.140E+03    0.1603    5.7156  -21.3956  -12.2708  -10.2819   -42.8521    15.0268    10.8070   -13.9429     3.7395     6.3584   -71.6628   -81.9618   -74.8970   -12.8238     5.6139     8.2269   -14.8472   -21.0144     3.3650   -24.2469   -44.2616   -35.6148   -17.9682   -17.4425   -10.9294     7.4286     9.5997    -3.2298     4.1925    -7.7206     0.4047    -7.1723    -0.5109   -10.4851     4.4257     1.6400     5.5041     5.5261     2.8428     8.5266     2.7288
   820.490 0.236E+16 0.157E+03    0.2841    5.8217  -21.1283  -12.0675  -10.0925   -42.7173    15.0724    10.8526   -13.7540     3.7875     6.3993   -71.1058   -81.3418   -74.3254   -12.6507     5.7013     8.2725   -14.6285   -20.7748     3.4548   -23.9623   -43.8831   -35.2721   -17.7496   -17.2305   -10.7169     7.5128     9.6449    -3.0793     4.2893    -7.5110     0.5525    -6.9912    -0.4139   -10.3440     4.4712     1.6813     5.5319     5.5479     2.9337     8.5722     2.8073
   825.486 0.263E+16 0.175E+03    0.4086    5.9285  -20.8595  -11.8628   -9.9016   -42.5818    15.1180    10.8981   -13.5639     3.8361     6.4397   -70.5447   -80.7172   -73.7493   -12.4770     5.7890     8.3179   -14.4091   -20.5346     3.5449   -23.6756   -43.5015   -34.9269   -17.5298   -17.0186   -10.5025     7.5973     9.6901    -2.9278     4.3869    -7.2999     0.7011    -6.8094    -0.3166   -10.2021     4.5166     1.7225     5.5592     5.5693     3.0250     8.6177     2.8859
   830.583 0.291E+16 0.196E+03    0.5336    6.0358  -20.5891  -11.6569   -9.7094   -42.4453    15.1633    10.9434   -13.3725     3.8854     6.4797   -69.9794   -80.0876   -73.1684   -12.3028     5.8768     8.3630   -14.1888   -20.2940     3.6352   -23.3868   -43.1167   -34.5791   -17.3086   -16.8068   -10.2862     7.6822     9.7349    -2.7752     4.4852    -7.0872     0.8506    -6.6268    -0.2191   -10.0594     4.5617     1.7635     5.5859     5.5900     3.1167     8.6631     2.9645
   835.784 0.323E+16 0.218E+03    0.6593    6.1437  -20.3170  -11.4495   -9.5157   -42.3080    15.2085    10.9886   -13.1796     3.9353     6.5194   -69.4096   -79.4529   -72.5826   -12.1278     5.9649     8.4081   -13.9677   -20.0527     3.7257   -23.0957   -42.7285   -34.2287   -17.0858   -16.5950   -10.0679     7.7676     9.7797    -2.6215     4.5842    -6.8729     1.0011    -6.4434    -0.1213    -9.9159     4.6068     1.8043     5.6121     5.6101     3.2089     8.7083     3.0433
   841.094 0.359E+16 0.244E+03    0.7857    6.2523  -20.0431  -11.2407   -9.3205   -42.1697    15.2535    11.0337   -12.9852     3.9858     6.5587   -68.8351   -78.8128   -71.9916   -11.9522     6.0532     8.4530   -13.7456   -19.8107     3.8166   -22.8022   -42.3366   -33.8754   -16.8614   -16.3832    -9.8474     7.8533     9.8242    -2.4666     4.6840    -6.6568     1.1526    -6.2592    -0.0231    -9.7714     4.6516     1.8450     5.6378     5.6296     3.3016     8.7534     3.1223
   846.518 0.398E+16 0.272E+03    0.9127    6.3615  -19.7674  -11.0304   -9.1236   -42.0304    15.2985    11.0786   -12.7894     4.0371     6.5977   -68.2557   -78.1671   -71.3952   -11.7758     6.1417     8.4977   -13.5225   -19.5680     3.9077   -22.5062   -41.9411   -33.5191   -16.6354   -16.1713    -9.6246     7.9394     9.8685    -2.3105     4.7846    -6.4390     1.3051    -6.0741     0.0754    -9.6260     4.6963     1.8855     5.6628     5.6485     3.3949     8.7983     3.2013
   852.059 0.441E+16 0.304E+03    1.0403    6.4714  -19.4898  -10.8186   -8.9252   -41.8901    15.3432    11.1233   -12.5919     4.0890     6.6362   -67.6713   -77.5156   -70.7933   -11.5988     6.2305     8.5422   -13.2986   -19.3248     3.9992   -22.2077   -41.5417   -33.1598   -16.4076   -15.9595    -9.3995     8.0259     9.9125    -2.1531     4.8860    -6.2195     1.4586    -5.8881     0.1741    -9.4797     4.7408     1.9258     5.6872     5.6667     3.4886     8.8430     3.2805
   857.722 0.489E+16 0.339E+03    1.1685    6.5819  -19.2104  -10.6053   -8.7251   -41.7488    15.3877    11.1679   -12.3929     4.1417     6.6745   -67.0818   -76.8583   -70.1857   -11.4211     6.3194     8.5866   -13.0736   -19.0808     4.0909   -21.9065   -41.1384   -32.7974   -16.1779   -15.7478    -9.1721     8.1128     9.9562    -1.9945     4.9882    -5.9982     1.6131    -5.7013     0.2732    -9.3325     4.7851     1.9659     5.7111     5.6842     3.5828     8.8876     3.3598
   863.507 0.541E+16 0.378E+03    1.2973    6.6931  -18.9291  -10.3904   -8.5234   -41.6064    15.4321    11.2123   -12.1923     4.1950     6.7123   -66.4874   -76.1953   -69.5725   -11.2426     6.4086     8.6307   -12.8478   -18.8363     4.1829   -21.6028   -40.7311   -32.4319   -15.9464   -15.5360    -8.9423     8.2001     9.9997    -1.8347     5.0912    -5.7752     1.7686    -5.5137     0.3726    -9.1843     4.8291     2.0058     5.7343     5.7012     3.6774     8.9320     3.4393
   869.418 0.599E+16 0.421E+03    1.4264    6.8050  -18.6461  -10.1742   -8.3201   -41.4631    15.4763    11.2565   -11.9902     4.2491     6.7499   -65.8879   -75.5267   -68.9540   -11.0636     6.4980     8.6746   -12.6211   -18.5912     4.2751   -21.2964   -40.3201   -32.0633   -15.7130   -15.3243    -8.7102     8.2877    10.0429    -1.6739     5.1949    -5.5508     1.9250    -5.3252     0.4723    -9.0353     4.8730     2.0455     5.7570     5.7175     3.7725     8.9763     3.5189
   875.455 0.663E+16 0.469E+03    1.5559    6.9173  -18.3615   -9.9566   -8.1154   -41.3189    15.5204    11.3005   -11.7868     4.3039     6.7871   -65.2839   -74.8527   -68.3303   -10.8840     6.5875     8.7183   -12.3937   -18.3456     4.3676   -20.9876   -39.9054   -31.6919   -15.4779   -15.1127    -8.4759     8.3755    10.0857    -1.5120     5.2992    -5.3249     2.0823    -5.1361     0.5721    -8.8856     4.9166     2.0850     5.7791     5.7331     3.8680     9.0203     3.5986
   881.616 0.733E+16 0.523E+03    1.6856    7.0302  -18.0755   -9.7378   -7.9094   -41.1738    15.5642    11.3443   -11.5821     4.3593     6.8240   -64.6755   -74.1738   -67.7017   -10.7038     6.6771     8.7618   -12.1657   -18.0996     4.4603   -20.6764   -39.4873   -31.3177   -15.2410   -14.9013    -8.2395     8.4634    10.1281    -1.3493     5.4040    -5.0979     2.2403    -4.9464     0.6721    -8.7351     4.9600     2.1243     5.8007     5.7483     3.9638     9.0641     3.6784
   887.902 0.811E+16 0.582E+03    1.8153    7.1436  -17.7881   -9.5180   -7.7023   -41.0281    15.6078    11.3880   -11.3763     4.4153     6.8605   -64.0631   -73.4904   -67.0688   -10.5233     6.7668     8.8050   -11.9371   -17.8533     4.5531   -20.3631   -39.0660   -30.9409   -15.0025   -14.6899    -8.0012     8.5515    10.1702    -1.1858     5.5093    -4.8700     2.3988    -4.7562     0.7722    -8.5841     5.0031     2.1634     5.8219     5.7629     4.0598     9.1078     3.7583
   894.309 0.896E+16 0.648E+03    1.9449    7.2573  -17.4998   -9.2973   -7.4942   -40.8817    15.6513    11.4314   -11.1696     4.4719     6.8969   -63.4471   -72.8030   -66.4320   -10.3425     6.8565     8.8480   -11.7080   -17.6067     4.6460   -20.0478   -38.6419   -30.5619   -14.7625   -14.4788    -7.7612     8.6396    10.2119    -1.0218     5.6148    -4.6414     2.5579    -4.5655     0.8724    -8.4326     5.0460     2.2023     5.8426     5.7771     4.1560     9.1512     3.8383
   900.834 0.990E+16 0.721E+03    2.0742    7.3712  -17.2106   -9.0759   -7.2853   -40.7349    15.6945    11.4746   -10.9622     4.5291     6.9329   -62.8282   -72.1123   -65.7920   -10.1615     6.9462     8.8908   -11.4788   -17.3601     4.7390   -19.7307   -38.2153   -30.1808   -14.5211   -14.2680    -7.5197     8.7276    10.2531    -0.8574     5.7206    -4.4124     2.7172    -4.3746     0.9726    -8.2808     5.0886     2.2411     5.8629     5.7909     4.2523     9.1945     3.9183
   907.475 0.109E+17 0.802E+03    2.2031    7.4854  -16.9209   -8.8540   -7.0759   -40.5878    15.7376    11.5177   -10.7543     4.5867     6.9687   -62.2069   -71.4190   -65.1493    -9.9804     7.0358     8.9333   -11.2494   -17.1135     4.8320   -19.4122   -37.7867   -29.7981   -14.2785   -14.0574    -7.2771     8.8154    10.2938    -0.6929     5.8263    -4.1834     2.8765    -4.1836     1.0727    -8.1288     5.1310     2.2797     5.8830     5.8043     4.3485     9.2375     3.9983
   914.225 0.121E+17 0.892E+03    2.3314    7.5996  -16.6308   -8.6319   -6.8662   -40.4405    15.7804    11.5606   -10.5461     4.6447     7.0043   -61.5838   -70.7237   -64.5047    -9.7993     7.1252     8.9755   -11.0201   -16.8670     4.9250   -19.0925   -37.3565   -29.4141   -14.0350   -13.8472    -7.0335     8.9029    10.3340    -0.5285     5.9319    -3.9547     3.0358    -3.9925     1.1727    -7.9768     5.1731     2.3181     5.9029     5.8176     4.4446     9.2804     4.0784
   921.082 0.133E+17 0.991E+03    2.4590    7.7138  -16.3408   -8.4097   -6.6563   -40.2932    15.8231    11.6033   -10.3378     4.7030     7.0396   -60.9594   -70.0271   -63.8588    -9.6184     7.2145     9.0175   -10.7910   -16.6208     5.0178   -18.7719   -36.9252   -29.0291   -13.7906   -13.6374    -6.7893     8.9899    10.3736    -0.3644     6.0372    -3.7267     3.1948    -3.8017     1.2724    -7.8249     5.2149     2.3565     5.9226     5.8308     4.5405     9.3231     4.1585
   928.040 0.147E+17 0.110E+04    2.5858    7.8279  -16.0510   -8.1877   -6.4466   -40.1460    15.8656    11.6458   -10.1297     4.7617     7.0748   -60.3344   -69.3299   -63.2122    -9.4378     7.3035     9.0592   -10.5623   -16.3751     5.1105   -18.4507   -36.4931   -28.6435   -13.5456   -13.4280    -6.5448     9.0764    10.4126    -0.2008     6.1421    -3.4997     3.3533    -3.6111     1.3719    -7.6732     5.2564     2.3947     5.9423     5.8438     4.6360     9.3656     4.2387
   935.095 0.162E+17 0.122E+04    2.7115    7.9418  -15.7616   -7.9660   -6.2372   -39.9991    15.9079    11.6881    -9.9219     4.8206     7.1098   -59.7093   -68.6328   -62.5656    -9.2576     7.3922     9.1007   -10.3340   -16.1298     5.2029   -18.1292   -36.0607   -28.2575   -13.3002   -13.2191    -6.3003     9.1622    10.4509    -0.0380     6.2462    -3.2741     3.5112    -3.4209     1.4710    -7.5220     5.2977     2.4329     5.9621     5.8570     4.7310     9.4079     4.3188
   942.241 0.178E+17 0.136E+04    2.8361    8.0553  -15.4729   -7.7449   -6.0282   -39.8526    15.9501    11.7302    -9.7147     4.8796     7.1447   -59.0847   -67.9364   -61.9196    -9.0778     7.4805     9.1418   -10.1065   -15.8852     5.2951   -17.8076   -35.6284   -27.8716   -13.0546   -13.0107    -6.0561     9.2471    10.4884     0.1238     6.3496    -3.0502     3.6681    -3.2313     1.5696    -7.3713     5.3387     2.4711     5.9819     5.8702     4.8255     9.4501     4.3990
   949.475 0.196E+17 0.151E+04    2.9596    8.1686  -15.1852   -7.5245   -5.8200   -39.7065    15.9920    11.7722    -9.5082     4.9388     7.1794   -58.4611   -67.2414   -61.2748    -8.8987     7.5684     9.1827    -9.8797   -15.6413     5.3870   -17.4863   -35.1967   -27.4861   -12.8090   -12.8029    -5.8125     9.3311    10.5252     0.2844     6.4520    -2.8285     3.8240    -3.0424     1.6679    -7.2212     5.3793     2.5092     6.0019     5.8837     4.9194     9.4921     4.4791
   956.790 0.216E+17 0.167E+04    3.0818    8.2813  -14.8985   -7.3050   -5.6126   -39.5611    16.0339    11.8140    -9.3025     4.9980     7.2141   -57.8391   -66.5483   -60.6318    -8.7202     7.6559     9.2234    -9.6539   -15.3983     5.4785   -17.1655   -34.7659   -27.1013   -12.5635   -12.5957    -5.5699     9.4141    10.5612     0.4436     6.5532    -2.6091     3.9786    -2.8542     1.7656    -7.0719     5.4197     2.5474     6.0223     5.8975     5.0125     9.5339     4.5594
   964.184 0.238E+17 0.186E+04    3.2027    8.3936  -14.6132   -7.0865   -5.4063   -39.4164    16.0755    11.8556    -9.0979     5.0573     7.2486   -57.2191   -65.8577   -59.9911    -8.5425     7.7429     9.2637    -9.4291   -15.1562     5.5695   -16.8454   -34.3364   -26.7174   -12.3183   -12.3890    -5.3285     9.4958    10.5962     0.6012     6.6532    -2.3925     4.1318    -2.6669     1.8627    -6.9235     5.4598     2.5857     6.0430     5.9117     5.1048     9.5755     4.6396
   971.652 0.262E+17 0.206E+04    3.3223    8.5053  -14.3293   -6.8691   -5.2010   -39.2724    16.1170    11.8971    -8.8944     5.1166     7.2831   -56.6015   -65.1701   -59.3531    -8.3656     7.8293     9.3038    -9.2055   -14.9151     5.6601   -16.5264   -33.9085   -26.3347   -12.0737   -12.1831    -5.0886     9.5762    10.6302     0.7571     6.7517    -2.1790     4.2834    -2.4807     1.9592    -6.7760     5.4996     2.6240     6.0641     5.9264     5.1961     9.6170     4.7200
   979.191 0.288E+17 0.228E+04    3.4405    8.6164  -14.0469   -6.6530   -4.9971   -39.1294    16.1583    11.9385    -8.6921     5.1757     7.3175   -55.9866   -64.4857   -58.7182    -8.1895     7.9152     9.3435    -8.9830   -14.6752     5.7502   -16.2086   -33.4825   -25.9535   -11.8297   -11.9778    -4.8506     9.6552    10.6631     0.9109     6.8486    -1.9689     4.4332    -2.2954     2.0550    -6.6296     5.5391     2.6625     6.0857     5.9416     5.2864     9.6584     4.8005
   986.798 0.317E+17 0.253E+04    3.5574    8.7269  -13.7663   -6.4382   -4.7944   -38.9872    16.1995    11.9797    -8.4913     5.2348     7.3518   -55.3749   -63.8051   -58.0868    -8.0144     8.0005     9.3830    -8.7619   -14.4363     5.8398   -15.8922   -33.0585   -25.5740   -11.5865   -11.7731    -4.6146     9.7326    10.6949     1.0626     6.9438    -1.7625     4.5811    -2.1113     2.1502    -6.4843     5.5783     2.7013     6.1080     5.9575     5.3757     9.6996     4.8811
   994.469 0.348E+17 0.280E+04    3.6729    8.8366  -13.4874   -6.2248   -4.5932   -38.8461    16.2406    12.0207    -8.2918     5.2938     7.3862   -54.7665   -63.1286   -57.4592    -7.8402     8.0851     9.4221    -8.5422   -14.1987     5.9288   -15.5775   -32.6370   -25.1964   -11.3443   -11.5691    -4.3810     9.8084    10.7254     1.2121     7.0371    -1.5601     4.7268    -1.9283     2.2446    -6.3401     5.6172     2.7402     6.1309     5.9741     5.4637     9.7407     4.9619
  1002.215 0.383E+17 0.310E+04    3.7873    8.9458  -13.2101   -6.0126   -4.3932   -38.7057    16.2815    12.0616    -8.0935     5.3527     7.4204   -54.1610   -62.4554   -56.8348    -7.6669     8.1691     9.4609    -8.3237   -13.9622     6.0172   -15.2641   -32.2174   -24.8203   -11.1028   -11.3658    -4.1495     9.8824    10.7545     1.3593     7.1285    -1.3616     4.8706    -1.7464     2.3384    -6.1970     5.6557     2.7794     6.1546     5.9914     5.5506     9.7816     5.0430
  1010.066 0.420E+17 0.343E+04    3.9010    9.0549  -12.9331   -5.8008   -4.1935   -38.5656    16.3225    12.1027    -7.8956     5.4118     7.4549   -53.5558   -61.7829   -56.2110    -7.4936     8.2530     9.4996    -8.1054   -13.7257     6.1055   -14.9509   -31.7981   -24.4443   -10.8611   -11.1620    -3.9195     9.9549    10.7824     1.5048     7.2183    -1.1665     5.0128    -1.5648     2.4319    -6.0543     5.6941     2.8191     6.1791     6.0097     5.6367     9.8226     5.1249
  1018.025 0.462E+17 0.380E+04    4.0140    9.1638  -12.6565   -5.5893   -3.9943   -38.4257    16.3636    12.1438    -7.6982     5.4710     7.4895   -52.9512   -61.1113   -55.5881    -7.3203     8.3366     9.5382    -7.8875   -13.4893     6.1937   -14.6378   -31.3793   -24.0683   -10.6193   -10.9579    -3.6911    10.0259    10.8090     1.6484     7.3064    -0.9749     5.1534    -1.3835     2.5252    -5.9120     5.7324     2.8594     6.2046     6.0289     5.7219     9.8637     5.2075
  1026.088 0.508E+17 0.422E+04    4.1264    9.2726  -12.3804   -5.3782   -3.7957   -38.2862    16.4049    12.1850    -7.5013     5.5304     7.5242   -52.3474   -60.4410   -54.9665    -7.1471     8.4199     9.5766    -7.6699   -13.2528     6.2816   -14.3253   -30.9612   -23.6928   -10.3775   -10.7532    -3.4646    10.0951    10.8341     1.7900     7.3927    -0.7874     5.2921    -1.2026     2.6181    -5.7704     5.7706     2.9004     6.2313     6.0493     5.8062     9.9050     5.2909
  1034.251 0.559E+17 0.467E+04    4.2382    9.3810  -12.1051   -5.1678   -3.5977   -38.1471    16.4462    12.2263    -7.3051     5.5898     7.5592   -51.7451   -59.7724   -54.3466    -6.9742     8.5028     9.6148    -7.4529   -13.0167     6.3693   -14.0135   -30.5442   -23.3180   -10.1359   -10.5484    -3.2404    10.1624    10.8576     1.9294     7.4768    -0.6040     5.4288    -1.0222     2.7106    -5.6294     5.8085     2.9419     6.2590     6.0708     5.8894     9.9462     5.3751
  1042.514 0.615E+17 0.518E+04    4.3492    9.4892  -11.8305   -4.9581   -3.4005   -38.0084    16.4875    12.2677    -7.1096     5.6493     7.5943   -51.1443   -59.1060   -53.7288    -6.8015     8.5854     9.6528    -7.2366   -12.7810     6.4566   -13.7026   -30.1284   -22.9439    -9.8946   -10.3432    -3.0185    10.2278    10.8795     2.0663     7.5589    -0.4252     5.5634    -0.8424     2.8028    -5.4892     5.8463     2.9841     6.2878     6.0935     5.9714     9.9876     5.4602
  1050.876 0.676E+17 0.575E+04    4.4595    9.5971  -11.5568   -4.7491   -3.2040   -37.8703    16.5289    12.3091    -6.9149     5.7087     7.6295   -50.5453   -58.4417   -53.1130    -6.6292     8.6674     9.6905    -7.0210   -12.5458     6.5435   -13.3928   -29.7140   -22.5709    -9.6538   -10.1380    -2.7992    10.2911    10.8996     2.2009     7.6387    -0.2510     5.6956    -0.6633     2.8944    -5.3497     5.8839     3.0269     6.3179     6.1174     6.0523    10.0290     5.5460
  1059.338 0.744E+17 0.637E+04    4.5692    9.7047  -11.2840   -4.5408   -3.0084   -37.7327    16.5704    12.3505    -6.7210     5.7683     7.6648   -49.9481   -57.7798   -52.4996    -6.4573     8.7490     9.7279    -6.8063   -12.3111     6.6299   -13.0842   -29.3011   -22.1989    -9.4135    -9.9327    -2.5826    10.3523    10.9180     2.3328     7.7162    -0.0817     5.8256    -0.4850     2.9855    -5.2111     5.9212     3.0703     6.3491     6.1424     6.1319    10.0704     5.6328
  1067.901 0.818E+17 0.707E+04    4.6783    9.8119  -11.0122   -4.3333   -2.8136   -37.5956    16.6118    12.3919    -6.5279     5.8278     7.7002   -49.3529   -57.1203   -51.8884    -6.2857     8.8300     9.7649    -6.5924   -12.0771     6.7159   -12.7768   -28.8896   -21.8281    -9.1737    -9.7274    -2.3687    10.4113    10.9344     2.4622     7.7913     0.0827     5.9531    -0.3075     3.0761    -5.0733     5.9582     3.1143     6.3814     6.1687     6.2102    10.1119     5.7203
  1076.569 0.900E+17 0.784E+04    4.7867    9.9187  -10.7413   -4.1266   -2.6196   -37.4589    16.6532    12.4333    -6.3356     5.8873     7.7357   -48.7596   -56.4632   -51.2794    -6.1146     8.9104     9.8016    -6.3795   -11.8439     6.8013   -12.4706   -28.4795   -21.4583    -8.9345    -9.5222    -2.1576    10.4680    10.9489     2.5890     7.8640     0.2422     6.0782    -0.1308     3.1660    -4.9364     5.9948     3.1590     6.4149     6.1961     6.2872    10.1533     5.8087
  1085.344 0.990E+17 0.869E+04    4.8946   10.0252  -10.4713   -3.9206   -2.4263   -37.3228    16.6947    12.4748    -6.1440     5.9469     7.7713   -48.1681   -55.8082   -50.6726    -5.9438     8.9902     9.8377    -6.1675   -11.6113     6.8862   -12.1657   -28.0709   -21.0895    -8.6959    -9.3170    -1.9492    10.5224    10.9615     2.7131     7.9344     0.3967     6.2008     0.0450     3.2554    -4.8003     6.0311     3.2042     6.4496     6.2247     6.3629    10.1947     5.8979
  1094.233 0.109E+18 0.964E+04    5.0020   10.1314  -10.2021   -3.7153   -2.2337   -37.1871    16.7360    12.5161    -5.9532     6.0065     7.8069   -47.5782   -55.1553   -50.0677    -5.7734     9.0694     9.8734    -5.9565   -11.3796     6.9705   -11.8620   -27.6635   -20.7218    -8.4578    -9.1119    -1.7436    10.5747    10.9720     2.8347     8.0024     0.5462     6.3210     0.2199     3.3442    -4.6651     6.0670     3.2501     6.4853     6.2544     6.4373    10.2361     5.9880
  1103.240 0.120E+18 0.107E+05    5.1089   10.2373   -9.9336   -3.5105   -2.0418   -37.0517    16.7774    12.5574    -5.7629     6.0661     7.8425   -46.9897   -54.5042   -49.4644    -5.6034     9.1478     9.9086    -5.7464   -11.1487     7.0541   -11.5594   -27.2571   -20.3549    -8.2201    -8.9070    -1.5405    10.6246    10.9805     2.9538     8.0681     0.6910     6.4389     0.3940     3.4324    -4.5307     6.1024     3.2964     6.5221     6.2852     6.5105    10.2774     6.0790
  1112.377 0.132E+18 0.118E+05    5.2155   10.3431   -9.6657   -3.3062   -1.8502   -36.9166    16.8186    12.5987    -5.5730     6.1259     7.8781   -46.4021   -53.8542   -48.8622    -5.4337     9.2256     9.9431    -5.5372   -10.9186     7.1372   -11.2578   -26.8515   -19.9884    -7.9826    -8.7021    -1.3399    10.6724    10.9870     3.0706     8.1316     0.8310     6.5545     0.5672     3.5199    -4.3970     6.1374     3.3432     6.5600     6.3170     6.5824    10.3187     6.1708
  1121.628 0.145E+18 0.131E+05    5.3216   10.4484   -9.3987   -3.1026   -1.6594   -36.7820    16.8598    12.6399    -5.3840     6.1857     7.9138   -45.8165   -53.2066   -48.2624    -5.2644     9.3025     9.9770    -5.3293   -10.6895     7.2194   -10.9578   -26.4474   -19.6233    -7.7459    -8.4975    -1.1420    10.7180    10.9915     3.1848     8.1927     0.9663     6.6677     0.7394     3.6067    -4.2643     6.1718     3.3905     6.5988     6.3499     6.6531    10.3599     6.2634
  1131.088 0.159E+18 0.146E+05    5.4279   10.5542   -9.1306   -2.8981   -1.4676   -36.6466    16.9009    12.6810    -5.1939     6.2460     7.9493   -45.2275   -52.5552   -47.6588    -5.0947     9.3790    10.0102    -5.1214   -10.4607     7.3013   -10.6566   -26.0406   -19.2561    -7.5079    -8.2927    -0.9449    10.7614    10.9935     3.2974     8.2520     1.0977     6.7792     0.9114     3.6932    -4.1316     6.2056     3.4382     6.6385     6.3836     6.7228    10.4010     6.3573
  1140.694 0.175E+18 0.161E+05    5.5340   10.6598   -8.8629   -2.6939   -1.2761   -36.5113    16.9419    12.7220    -5.0041     6.3064     7.9848   -44.6391   -51.9047   -47.0560    -4.9253     9.4546    10.0426    -4.9145   -10.2327     7.3824   -10.3564   -25.6343   -18.8892    -7.2700    -8.0880    -0.7500    10.8027    10.9935     3.4078     8.3092     1.2247     6.8885     1.0825     3.7789    -3.9996     6.2389     3.4862     6.6791     6.4182     6.7914    10.4419     6.4520
  1150.493 0.192E+18 0.179E+05    5.6402   10.7656   -8.5946   -2.4892   -1.0840   -36.3756    16.9827    12.7628    -4.8137     6.3673     8.0202   -44.0488   -51.2521   -46.4511    -4.7557     9.5294    10.0741    -4.7082   -10.0054     7.4628   -10.0560   -25.2266   -18.5213    -7.0314    -7.8835    -0.5565    10.8418    10.9912     3.5164     8.3644     1.3477     6.9960     1.2531     3.8641    -3.8680     6.2713     3.5346     6.7205     6.4536     6.8590    10.4828     6.5477
  1160.509 0.211E+18 0.198E+05    5.7467   10.8717   -8.3254   -2.2838   -0.8910   -36.2392    17.0234    12.8035    -4.6226     6.4287     8.0555   -43.4557   -50.5962   -45.8431    -4.5857     9.6035    10.1047    -4.5023    -9.7786     7.5426    -9.7550   -24.8167   -18.1517    -6.7917    -7.6789    -0.3639    10.8789    10.9864     3.6234     8.4178     1.4669     7.1017     1.4232     3.9487    -3.7366     6.3030     3.5832     6.7626     6.4897     6.9256    10.5235     6.6446
  1170.772 0.232E+18 0.219E+05    5.8536   10.9783   -8.0548   -2.0771   -0.6968   -36.1018    17.0639    12.8440    -4.4301     6.4907     8.0905   -42.8583   -49.9357   -45.2305    -4.4152     9.6769    10.1342    -4.2966    -9.5522     7.6218    -9.4527   -24.4036   -17.7795    -6.5504    -7.4742    -0.1717    10.9138    10.9791     3.7291     8.4694     1.5824     7.2059     1.5931     4.0327    -3.6052     6.3338     3.6321     6.8054     6.5264     6.9914    10.5640     6.7429
  1181.313 0.254E+18 0.243E+05    5.9611   11.0856   -7.7823   -1.8689   -0.5008   -35.9631    17.1043    12.8843    -4.2359     6.5535     8.1254   -42.2557   -49.2691   -44.6121    -4.2440     9.7494    10.1625    -4.0911    -9.3262     7.7003    -9.1488   -23.9864   -17.4042    -6.3071    -7.2694     0.0203    10.9466    10.9689     3.8334     8.5193     1.6945     7.3087     1.7629     4.1162    -3.4737     6.3636     3.6811     6.8488     6.5637     7.0563    10.6043     6.8425
  1192.161 0.279E+18 0.269E+05    6.0694   11.1937   -7.5075   -1.6588   -0.3027   -35.8229    17.1443    12.9244    -4.0397     6.6172     8.1600   -41.6466   -48.5953   -43.9866    -4.0719     9.8212    10.1896    -3.8855    -9.1005     7.7781    -8.8426   -23.5643   -17.0250    -6.0615    -7.0646     0.2126    10.9772    10.9558     3.9367     8.5676     1.8032     7.4100     1.9327     4.1991    -3.3419     6.3922     3.7303     6.8928     6.6015     7.1205    10.6443     6.9435
  1203.349 0.306E+18 0.297E+05    6.1786   11.3028   -7.2300   -1.4464   -0.1022   -35.6809    17.1841    12.9641    -3.8410     6.6819     8.1943   -41.0300   -47.9129   -43.3528    -3.8987     9.8920    10.2152    -3.6798    -8.8751     7.8552    -8.5340   -23.1365   -16.6414    -5.8130    -6.8595     0.4055    11.0055    10.9396     4.0390     8.6142     1.9086     7.5100     2.1025     4.2814    -3.2098     6.4196     3.7794     6.9372     6.6398     7.1840    10.6841     7.0462
  1214.907 0.335E+18 0.329E+05    6.2889   11.4130   -6.9495   -1.2316    0.1011   -35.5368    17.2236    13.0037    -3.6397     6.7478     8.2283   -40.4052   -47.2211   -42.7098    -3.7244     9.9620    10.2393    -3.4740    -8.6499     7.9315    -8.2224   -22.7024   -16.2529    -5.5614    -6.6543     0.5993    11.0316    10.9202     4.1405     8.6593     2.0108     7.6089     2.2724     4.3631    -3.0772     6.4455     3.8286     6.9822     6.6784     7.2467    10.7236     7.1506
  1226.862 0.366E+18 0.363E+05    6.4003   11.5243   -6.6659   -1.0141    0.3073   -35.3907    17.2628    13.0428    -3.4355     6.8148     8.2619   -39.7714   -46.5192   -42.0569    -3.5488    10.0309    10.2616    -3.2681    -8.4251     8.0070    -7.9077   -22.2614   -15.8590    -5.3065    -6.4490     0.7941    11.0553    10.8973     4.2412     8.7027     2.1097     7.7064     2.4423     4.4440    -2.9443     6.4699     3.8776     7.0276     6.7174     7.3088    10.7627     7.2567
  1239.236 0.401E+18 0.401E+05    6.5129   11.6368   -6.3789   -0.7938    0.5165   -35.2423    17.3016    13.0816    -3.2283     6.8831     8.2952   -39.1285   -45.8067   -41.3939    -3.3720    10.0987    10.2823    -3.0620    -8.2007     8.0815    -7.5900   -21.8134   -15.4596    -5.0482    -6.2436     0.9901    11.0767    10.8711     4.3412     8.7446     2.2055     7.8029     2.6123     4.5240    -2.8110     6.4926     3.9263     7.0734     6.7567     7.3702    10.8016     7.3646
  1252.042 0.438E+18 0.443E+05    6.6266   11.7504   -6.0888   -0.5709    0.7286   -35.0917    17.3401    13.1201    -3.0182     6.9526     8.3280   -38.4766   -45.0841   -40.7209    -3.1939    10.1653    10.3010    -2.8561    -7.9769     8.1550    -7.2693   -21.3586   -15.0550    -4.7865    -6.0382     1.1873    11.0957    10.8414     4.4405     8.7850     2.2981     7.8981     2.7821     4.6030    -2.6775     6.5135     3.9746     7.1195     6.7963     7.4308    10.8400     7.4741
  1265.286 0.478E+18 0.489E+05    6.7414   11.8651   -5.7959   -0.3456    0.9434   -34.9392    17.3781    13.1581    -2.8054     7.0232     8.3603   -37.8165   -44.3521   -40.0388    -3.0148    10.2306    10.3177    -2.6506    -7.7541     8.2272    -6.9462   -20.8974   -14.6455    -4.5219    -5.8331     1.3854    11.1125    10.8085     4.5390     8.8238     2.3875     7.9921     2.9515     4.6809    -2.5440     6.5325     4.0223     7.1660     6.8360     7.4908    10.8780     7.5851
  1278.959 0.521E+18 0.539E+05    6.8570   11.9806   -5.5005   -0.1183    1.1606   -34.7849    17.4158    13.1958    -2.5904     7.0948     8.3922   -37.1495   -43.6122   -39.3489    -2.8350    10.2943    10.3325    -2.4457    -7.5324     8.2981    -6.6213   -20.4308   -14.2319    -4.2548    -5.6283     1.5842    11.1272    10.7726     4.6367     8.8612     2.4739     8.0848     3.1202     4.7575    -2.4109     6.5496     4.0693     7.2126     6.8760     7.5500    10.9156     7.6975
  1293.048 0.568E+18 0.593E+05    6.9732   12.0967   -5.2034    0.1106    1.3795   -34.6293    17.4530    13.2330    -2.3736     7.1673     8.4236   -36.4770   -42.8660   -38.6528    -2.6547    10.3565    10.3452    -2.2420    -7.3123     8.3675    -6.2953   -19.9599   -13.8151    -3.9856    -5.4240     1.7833    11.1398    10.7340     4.7335     8.8972     2.5573     8.1763     3.2880     4.8326    -2.2785     6.5647     4.1153     7.2594     6.9160     7.6084    10.9528     7.8109
  1307.544 0.618E+18 0.653E+05    7.0898   12.2132   -4.9051    0.3406    1.5997   -34.4726    17.4898    13.2698    -2.1555     7.2404     8.4546   -35.8002   -42.1150   -37.9519    -2.4741    10.4169    10.3559    -2.0396    -7.0939     8.4353    -5.9689   -19.4857   -13.3960    -3.7150    -5.2204     1.9825    11.1507    10.6930     4.8293     8.9318     2.6379     8.2665     3.4545     4.9061    -2.1469     6.5779     4.1604     7.3064     6.9561     7.6660    10.9896     7.9252
  1322.467 0.672E+18 0.718E+05    7.2069   12.3301   -4.6054    0.5717    1.8214   -34.3149    17.5262    13.3061    -1.9359     7.3143     8.4852   -35.1191   -41.3590   -37.2460    -2.2932    10.4756    10.3646    -1.8387    -6.8774     8.5014    -5.6420   -19.0080   -12.9743    -3.4429    -5.0177     2.1818    11.1598    10.6497     4.9243     8.9652     2.7157     8.3554     3.6197     4.9780    -2.0163     6.5890     4.2043     7.3533     6.9962     7.7229    11.0259     8.0402
  1337.908 0.730E+18 0.789E+05    7.3250   12.4479   -4.3032    0.8050    2.0456   -34.1553    17.5621    13.3420    -1.7140     7.3892     8.5151   -34.4304   -40.5945   -36.5317    -2.1116    10.5327    10.3711    -1.6386    -6.6623     8.5659    -5.3133   -18.5245   -12.5483    -3.1681    -4.8154     2.3823    11.1669    10.6034     5.0188     8.9974     2.7909     8.4433     3.7840     5.0483    -1.8862     6.5979     4.2470     7.4003     7.0363     7.7791    11.0618     8.1565
  1354.089 0.792E+18 0.867E+05    7.4451   12.5678   -3.9953    1.0431    2.2750   -33.9919    17.5974    13.3774    -1.4868     7.4662     8.5444   -33.7259   -39.8118   -35.7998    -1.9277    10.5882    10.3749    -1.4380    -6.4477     8.6291    -4.9790   -18.0289   -12.1128    -2.8875    -4.6131     2.5861    11.1715    10.5528     5.1135     9.0284     2.8636     8.5306     3.9488     5.1170    -1.7556     6.6038     4.2885     7.4473     7.0762     7.8349    11.0971     8.2751
  1371.441 0.857E+18 0.950E+05    7.5697   12.6920   -3.6756    1.2910    2.5150   -33.8210    17.6320    13.4119    -1.2491     7.5469     8.5726   -32.9899   -38.9931   -35.0329    -1.7388    10.6423    10.3749    -1.2345    -6.2317     8.6913    -4.6319   -17.5093   -11.6585    -2.5950    -4.4096     2.7977    11.1722    10.4946     5.2097     9.0578     2.9334     8.6178     4.1161     5.1844    -1.6224     6.6054     4.3288     7.4943     7.1158     7.8905    11.1315     8.3982
  1390.640 0.926E+18 0.104E+06    7.7021   12.8239   -3.3349    1.5562    2.7736   -33.6369    17.6655    13.4454    -0.9931     7.6342     8.5992   -32.1984   -38.1109   -34.2048    -1.5408    10.6951    10.3694    -1.0244    -6.0118     8.7527    -4.2615   -16.9476   -11.1708    -2.2817    -4.2031     3.0232    11.1668    10.4240     5.3092     9.0853     2.9997     8.7056     4.2891     5.2503    -1.4836     6.6005     4.3675     7.5415     7.1551     7.9464    11.1649     8.5292
  1412.572 0.997E+18 0.114E+06    7.8464   12.9677   -2.9621    1.8477    3.0603   -33.4327    17.6974    13.4774    -0.7092     7.7312     8.6234   -31.3226   -37.1323   -33.2836    -1.3288    10.7465    10.3562    -0.8035    -5.7851     8.8137    -3.8551   -16.3221   -10.6323    -1.9367    -3.9919     3.2703    11.1525    10.3351     5.4139     9.1101     3.0615     8.7947     4.4714     5.3144    -1.3362     6.5860     4.4042     7.5889     7.1937     8.0028    11.1968     8.6721
  1438.154 0.107E+19 0.124E+06    8.0063   13.1268   -2.5477    2.1735    3.3836   -33.2027    17.7274    13.5074    -0.3889     7.8410     8.6445   -30.3374   -36.0285   -32.2416    -1.0985    10.7960    10.3330    -0.5689    -5.5497     8.8738    -3.4021   -15.6137   -10.0280    -1.5505    -3.7745     3.5454    11.1267    10.2222     5.5253     9.1315     3.1171     8.8854     4.6656     5.3757    -1.1778     6.5588     4.4379     7.6366     7.2314     8.0600    11.2265     8.8305
  1467.998 0.114E+19 0.135E+06    8.1830   13.3024   -2.0886    2.5361    3.7466   -32.9449    17.7550    13.5349    -0.0294     7.9646     8.6619   -29.2338   -34.7894   -31.0687    -0.8490    10.8426    10.2980    -0.3204    -5.3063     8.9322    -2.8993   -14.8155    -9.3525    -1.1199    -3.5516     3.8504    11.0878    10.0829     5.6438     9.1485     3.1651     8.9772     4.8720     5.4328    -1.0089     6.5164     4.4672     7.6844     7.2681     8.1174    11.2537     9.0055
  1502.042 0.121E+19 0.146E+06    8.3735   13.4915   -1.5923    2.9295    4.1430   -32.6642    17.7798    13.5598     0.3632     8.0998     8.6753   -28.0302   -33.4358   -29.7849    -0.5840    10.8852    10.2515    -0.0625    -5.0589     8.9874    -2.3556   -13.9413    -8.6173    -0.6521    -3.3260     4.1802    11.0367     9.9197     5.7672     9.1610     3.2044     9.0686     5.0866     5.4839    -0.8330     6.4589     4.4907     7.7318     7.3031     8.1743    11.2780     9.1943
  1535.697 0.127E+19 0.158E+06    8.5539   13.6705   -1.1229    3.3015    4.5176   -32.4000    17.8037    13.5837     0.7343     8.2278     8.6880   -26.8916   -32.1565   -28.5718    -0.3326    10.9232    10.2055     0.1797    -4.8261     9.0369    -1.8442   -13.1156    -7.9222    -0.2096    -3.1111     4.4913    10.9884     9.7661     5.8838     9.1724     3.2400     9.1547     5.2878     5.5293    -0.6699     6.4017     4.5099     7.7772     7.3369     8.2279    11.3011     9.3731
  1568.832 0.134E+19 0.170E+06    8.7246   13.8395   -0.6797    3.6524    4.8706   -32.1524    17.8270    13.6069     1.0842     8.3485     8.7001   -25.8174   -30.9505   -27.4286    -0.0943    10.9576    10.1608     0.4072    -4.6066     9.0816    -1.3638   -12.3380    -7.2666     0.2079    -2.9060     4.7846    10.9434     9.6226     5.9941     9.1832     3.2732     9.2363     5.4765     5.5704    -0.5183     6.3460     4.5260     7.8208     7.3695     8.2785    11.3233     9.5420
  1601.077 0.141E+19 0.183E+06    8.8844   13.9975   -0.2653    3.9804    5.2001   -31.9230    17.8493    13.6292     1.4108     8.4611     8.7116   -24.8137   -29.8248   -26.3617     0.1294    10.9888    10.1182     0.6193    -4.4013     9.1219    -0.9166   -11.6127    -6.6542     0.5981    -2.7123     5.0585    10.9022     9.4901     6.0977     9.1935     3.3042     9.3128     5.6522     5.6078    -0.3781     6.2930     4.5395     7.8622     7.4005     8.3259    11.3443     9.6999
  1632.102 0.149E+19 0.196E+06    9.0327   14.1440    0.1186    4.2839    5.5049   -31.7126    17.8705    13.6505     1.7129     8.5649     8.7224   -23.8846   -28.7835   -25.3752     0.3374    11.0169    10.0782     0.8156    -4.2106     9.1580    -0.5038   -10.9427    -6.0874     0.9594    -2.5308     5.3120    10.8650     9.3690     6.1941     9.2034     3.3332     9.3842     5.8145     5.6417    -0.2494     6.2434     4.5509     7.9010     7.4295     8.3700    11.3639     9.8461
  1661.898 0.156E+19 0.209E+06    9.1702   14.2799    0.4743    4.5651    5.7869   -31.5199    17.8908    13.6709     1.9925     8.6607     8.7325   -23.0241   -27.8200   -24.4627     0.5311    11.0426    10.0409     0.9973    -4.0334     9.1904    -0.1226   -10.3233    -5.5627     1.2941    -2.3608     5.5469    10.8314     9.2584     6.2841     9.2128     3.3604     9.4509     5.9648     5.6730    -0.1308     6.1973     4.5607     7.9373     7.4566     8.4111    11.3822     9.9814
  1690.629 0.163E+19 0.222E+06    9.2987   14.4066    0.8060    4.8271    6.0494   -31.3428    17.9103    13.6903     2.2528     8.7495     8.7419   -22.2224   -26.9230   -23.6135     0.7123    11.0662    10.0060     1.1668    -3.8676     9.2198     0.2317    -9.7474    -5.0740     1.6060    -2.2008     5.7659    10.8010     9.1568     6.3685     9.2219     3.3864     9.5136     6.1047     5.7020    -0.0208     6.1543     4.5691     7.9714     7.4820     8.4494    11.3992    10.1073
  1718.129 0.170E+19 0.236E+06    9.4179   14.5241    1.1136    5.0699    6.2924   -31.1810    17.9287    13.7088     2.4939     8.8313     8.7505   -21.4795   -26.0925   -22.8273     0.8810    11.0878     9.9736     1.3239    -3.7134     9.2462     0.5595    -9.2148    -4.6212     1.8951    -2.0512     5.9690    10.7737     9.0640     6.4473     9.2305     3.4109     9.5721     6.2345     5.7288     0.0810     6.1145     4.5764     8.0032     7.5054     8.4851    11.4149    10.2238
  1751.542 0.176E+19 0.249E+06    9.5541   14.6583    1.4670    5.3509    6.5774   -30.9957    17.9431    13.7232     2.7767     8.9262     8.7525   -20.6114   -25.1184   -21.9016     1.0681    11.1052     9.9277     1.4929    -3.5552     9.2683     0.9395    -8.5870    -4.0937     2.2306    -1.9015     6.2038    10.7309     8.9410     6.5327     9.2330     3.4248     9.6297     6.3750     5.7491     0.1926     6.0565     4.5765     8.0325     7.5247     8.5190    11.4249    10.3560
  1774.104 0.183E+19 0.262E+06    9.6474   14.7503    1.7066    5.5390    6.7638   -30.8756    17.9610    13.7411     2.9617     8.9881     8.7621   -20.0391   -24.4813   -21.3005     1.2034    11.1246     9.9058     1.6200    -3.4266     9.2904     1.1919    -8.1810    -3.7444     2.4544    -1.7737     6.3617    10.7157     8.8779     6.5972     9.2430     3.4507     9.6800     6.4793     5.7744     0.2734     6.0307     4.5842     8.0601     7.5454     8.5494    11.4394    10.4465
  1794.290 0.193E+19 0.281E+06    9.7333   14.8350    1.9244    5.7075    6.9266   -30.7708    17.9853    13.7654     3.1233     9.0421     8.7788   -19.5349   -23.9249   -20.7797     1.3345    11.1498     9.8950     1.7478    -3.2890     9.3179     1.4163    -7.8307    -3.4351     2.6542    -1.6323     6.5038    10.7153     8.8399     6.6621     9.2603     3.4900     9.7366     6.5830     5.8088     0.3520     6.0204     4.5988     8.0925     7.5719     8.5843    11.4604    10.5297
  1825.517 0.204E+19 0.301E+06    9.8551   14.9550    2.2376    5.9537    7.1713   -30.6190    18.0073    13.7874     3.3663     9.1220     8.7887   -18.7835   -23.0882   -19.9894     1.5102    11.1729     9.8639     1.9108    -3.1256     9.3434     1.7462    -7.2975    -2.9771     2.9475    -1.4702     6.7108    10.6934     8.7546     6.7458     9.2714     3.5206     9.8002     6.7170     5.8392     0.4560     5.9836     4.6058     8.1262     7.5959     8.6217    11.4762    10.6467
  1858.948 0.214E+19 0.322E+06    9.9804   15.0785    2.5601    6.2075    7.4241   -30.4675    18.0290    13.8092     3.6174     9.2033     8.7969   -18.0071   -22.2234   -19.1720     1.6903    11.1950     9.8301     2.0763    -2.9608     9.3669     2.0860    -6.7466    -2.5041     3.2503    -1.3065     6.9247    10.6694     8.6648     6.8314     9.2814     3.5499     9.8641     6.8532     5.8687     0.5621     5.9435     4.6105     8.1590     7.6182     8.6585    11.4898    10.7660
  1892.220 0.225E+19 0.345E+06   10.1012   15.1976    2.8710    6.4517    7.6669   -30.3273    18.0510    13.8313     3.8585     9.2801     8.8049   -17.2603   -21.3928   -18.3875     1.8652    11.2167     9.7982     2.2370    -2.7996     9.3890     2.4125    -6.2188    -2.0491     3.5418    -1.1455     7.1310    10.6483     8.5813     6.9152     9.2917     3.5804     9.9272     6.9853     5.8984     0.6646     5.9064     4.6148     8.1906     7.6390     8.6940    11.5020    10.8801
  1945.612 0.234E+19 0.368E+06   10.2772   15.3717    3.3305    6.8176    8.0389   -30.1322    18.0676    13.8480     4.2281     9.3929     8.7970   -16.1225   -20.1185   -17.1755     2.1080    11.2314     9.7309     2.4478    -2.6053     9.4012     2.9039    -5.4030    -1.3592     3.9811    -0.9589     7.4403    10.5909     8.4200     7.0274     9.2886     3.5931     9.9983     7.1608     5.9179     0.8045     5.8234     4.6005     8.2185     7.6479     8.7283    11.4975    11.0428
  1978.091 0.246E+19 0.393E+06   10.3852   15.4786    3.6094    7.0362    8.2553   -30.0238    18.0887    13.8692     4.4430     9.4573     8.8028   -15.4539   -19.3767   -16.4757     2.2667    11.2505     9.7022     2.5925    -2.4587     9.4178     3.1950    -4.9345    -0.9516     4.2428    -0.8104     7.6266    10.5749     8.3494     7.1044     9.2978     3.6232    10.0566     7.2794     5.9458     0.8965     5.7914     4.6014     8.2447     7.6620     8.7582    11.5034    11.1417
  2008.491 0.258E+19 0.420E+06   10.4842   15.5769    3.8651    7.2358    8.4515   -29.9306    18.1105    13.8911     4.6379     9.5145     8.8099   -14.8458   -18.7038   -15.8423     2.4148    11.2699     9.6783     2.7285    -2.3183     9.4341     3.4600    -4.5115    -0.5804     4.4818    -0.6664     7.7973    10.5645     8.2910     7.1771     9.3084     3.6559    10.1135     7.3904     5.9749     0.9824     5.7662     4.6034     8.2698     7.6753     8.7869    11.5090    11.2313
  2044.082 0.271E+19 0.449E+06   10.5941   15.6864    4.1509    7.4600    8.6737   -29.8354    18.1314    13.9121     4.8586     9.5766     8.8125   -14.1578   -17.9410   -15.1223     2.5770    11.2872     9.6466     2.8742    -2.1714     9.4462     3.7580    -4.0313    -0.1612     4.7511    -0.5167     7.9897    10.5474     8.2178     7.2562     9.3157     3.6856    10.1723     7.5097     6.0021     1.0758     5.7317     4.5995     8.2922     7.6826     8.8135    11.5073    11.3286
  2069.928 0.287E+19 0.482E+06   10.6766   15.7687    4.3628    7.6231    8.8302   -29.7675    18.1565    13.9373     5.0141     9.6206     8.8247   -13.6676   -17.4034   -14.6202     2.7070    11.3091     9.6340     2.9971    -2.0374     9.4644     3.9727    -3.6980     0.1395     4.9461    -0.3751     8.1305    10.5509     8.1870     7.3223     9.3313     3.7271    10.2290     7.6088     6.0363     1.1515     5.7224     4.6060     8.3177     7.6970     8.8419    11.5153    11.4016
  2098.092 0.305E+19 0.518E+06   10.7635   15.8555    4.5866    7.7957    8.9963   -29.7009    18.1820    13.9630     5.1791     9.6659     8.8356   -13.1472   -16.8324   -14.0863     2.8435    11.3307     9.6190     3.1248    -1.8989     9.4812     4.1997    -3.3441     0.4584     5.1530    -0.2285     8.2801    10.5532     8.1524     7.3917     9.3463     3.7691    10.2877     7.7119     6.0711     1.2307     5.7109     4.6104     8.3422     7.7089     8.8697    11.5200    11.4772
  2119.060 0.325E+19 0.559E+06   10.8316   15.9234    4.7590    7.9260    9.1171   -29.6482    18.2102    13.9912     5.2991     9.6999     8.8536   -12.7639   -16.4172   -13.7029     2.9572    11.3556     9.6173     3.2364    -1.7697     9.5030     4.3691    -3.0912     0.6951     5.3081    -0.0884     8.3935    10.5693     8.1465     7.4518     9.3673     3.8185    10.3446     7.8008     6.1105     1.2976     5.7166     4.6230     8.3697     7.7272     8.8995    11.5331    11.5370
  2123.961 0.351E+19 0.604E+06   10.8615   15.9524    4.8254    7.9694    9.1449   -29.6158    18.2433    14.0243     5.3268     9.7128     8.8868   -12.6629   -16.3222   -13.6285     3.0233    11.3878     9.6433     3.3153    -1.6602     9.5371     4.4206    -3.0444     0.7620     5.3564     0.0371     8.4317    10.6124     8.1979     7.4918     9.4008     3.8823    10.3972     7.8612     6.1588     1.3390     5.7572     4.6547     8.4054     7.7627     8.9353    11.5679    11.5669
  2128.419 0.380E+19 0.656E+06   10.8910   15.9810    4.8903    8.0110    9.1702   -29.5831    18.2781    14.0590     5.3519     9.7254     8.9221   -12.5693   -16.2363   -13.5637     3.0903    11.4217     9.6716     3.3962    -1.5469     9.5730     4.4694    -3.0041     0.8249     5.4023     0.1671     8.4685    10.6585     8.2538     7.5327     9.4363     3.9493    10.4518     7.9229     6.2096     1.3811     5.8009     4.6884     8.4429     7.8004     8.9729    11.6050    11.5968
  2132.613 0.414E+19 0.714E+06   10.9206   16.0096    4.9547    8.0519    9.1938   -29.5500    18.3143    14.0952     5.3753     9.7377     8.9590   -12.4798   -16.1559   -13.5049     3.1585    11.4571     9.7018     3.4792    -1.4298     9.6107     4.5169    -2.9680     0.8855     5.4471     0.3019     8.5046    10.7071     8.3135     7.5746     9.4734     4.0193    10.5084     7.9862     6.2625     1.4241     5.8472     4.7239     8.4820     7.8401     9.0121    11.6440    11.6270
  2136.552 0.451E+19 0.780E+06   10.9503   16.0383    5.0188    8.0920    9.2159   -29.5167    18.3519    14.1327     5.3973     9.7499     8.9977   -12.3942   -16.0808   -13.4518     3.2280    11.4940     9.7337     3.5645    -1.3089     9.6499     4.5630    -2.9359     0.9439     5.4908     0.4412     8.5401    10.7582     8.3767     7.6175     9.5121     4.0922    10.5670     8.0511     6.3176     1.4679     5.8961     4.7612     8.5227     7.8815     9.0528    11.6850    11.6576
  2140.203 0.493E+19 0.855E+06   10.9800   16.0669    5.0821    8.1311    9.2364   -29.4834    18.3909    14.1717     5.4175     9.7617     9.0379   -12.3132   -16.0115   -13.4050     3.2985    11.5322     9.7675     3.6516    -1.1846     9.6906     4.6077    -2.9081     0.9999     5.5331     0.5845     8.5748    10.8116     8.4435     7.6613     9.5523     4.1678    10.6273     8.1173     6.3746     1.5125     5.9474     4.8000     8.5650     7.9247     9.0949    11.7278    11.6883
  2143.849 0.541E+19 0.940E+06   11.0102   16.0961    5.1466    8.1707    9.2567   -29.4499    18.4311    14.2118     5.4377     9.7736     9.0794   -12.2319   -15.9426   -13.3592     3.3708    11.5717     9.8024     3.7412    -1.0567     9.7327     4.6528    -2.8812     1.0563     5.5759     0.7322     8.6101    10.8669     8.5129     7.7062     9.5938     4.2458    10.6895     8.1853     6.4334     1.5582     6.0005     4.8402     8.6085     7.9693     9.1384    11.7720    11.7196
  2147.898 0.595E+19 0.104E+07   11.0419   16.1268    5.2148    8.2130    9.2792   -29.4155    18.4724    14.2530     5.4600     9.7861     9.1218   -12.1435   -15.8663   -13.3068     3.4460    11.6121     9.8379     3.8338    -0.9248     9.7756     4.7011    -2.8500     1.1172     5.6218     0.8843     8.6476    10.9233     8.5832     7.7528     9.6362     4.3258    10.7535     8.2558     6.4937     1.6056     6.0545     4.8811     8.6531     8.0147     9.1829    11.8170    11.7524
  2152.920 0.656E+19 0.114E+07   11.0765   16.1602    5.2900    8.2608    9.3070   -29.3794    18.5145    14.2951     5.4876     9.7999     9.1644   -12.0384   -15.7718   -13.2374     3.5255    11.6532     9.8728     3.9304    -0.7886     9.8189     4.7567    -2.8076     1.1883     5.6743     1.0410     8.6899    10.9797     8.6524     7.8016     9.6790     4.4071    10.8193     8.3294     6.5551     1.6554     6.1081     4.9220     8.6984     8.0605     9.2283    11.8621    11.7875
  2159.352 0.723E+19 0.126E+07   11.1147   16.1973    5.3750    8.3162    9.3424   -29.3406    18.5572    14.3377     5.5228     9.8157     9.2069   -11.9097   -15.6510   -13.1431     3.6104    11.6945     9.9063     4.0317    -0.6478     9.8622     4.8222    -2.7487     1.2738     5.7359     1.2025     8.7388    11.0355     8.7189     7.8531     9.7219     4.4892    10.8869     8.4068     6.6172     1.7083     6.1602     4.9624     8.7442     8.1061     9.2743    11.9067    11.8257
  2167.687 0.799E+19 0.140E+07   11.1576   16.2392    5.4725    8.3815    9.3879   -29.2982    18.6003    14.3807     5.5680     9.8341     9.2488   -11.7497   -15.4953   -13.0156     3.7020    11.7359     9.9376     4.1382    -0.5023     9.9051     4.9010    -2.6676     1.3782     5.8097     1.3688     8.7963    11.0896     8.7810     7.9076     9.7645     4.5715    10.9564     8.4886     6.6796     1.7649     6.2099     5.0018     8.7902     8.1510     9.3207    11.9502    11.8678
  2178.299 0.882E+19 0.156E+07   11.2059   16.2864    5.5845    8.4585    9.4454   -29.2515    18.6435    14.4239     5.6252     9.8557     9.2897   -11.5530   -15.2984   -12.8488     3.8009    11.7768     9.9659     4.2503    -0.3521     9.9471     4.9950    -2.5603     1.5047     5.8976     1.5396     8.8637    11.1414     8.8373     7.9655     9.8065     4.6534    11.0275     8.5751     6.7419     1.8254     6.2561     5.0397     8.8361     8.1949     9.3673    11.9920    11.9143
  2190.422 0.975E+19 0.173E+07   11.2577   16.3371    5.7056    8.5427    9.5105   -29.2020    18.6869    14.4673     5.6898     9.8793     9.3300   -11.3332   -15.0758   -12.6574     3.9045    11.8176     9.9923     4.3660    -0.1989     9.9886     5.0985    -2.4365     1.6451     5.9943     1.7136     8.9375    11.1918     8.8902     8.0257     9.8482     4.7352    11.0998     8.6645     6.8043     1.8885     6.3003     5.0766     8.8820     8.2381     9.4140    12.0329    11.9637
  2204.885 0.108E+20 0.192E+07   11.3147   16.3929    5.8404    8.6381    9.5871   -29.1483    18.7302    14.5105     5.7659     9.9059     9.3690   -11.0778   -14.8132   -12.4277     4.0148    11.8575    10.0154     4.4864    -0.0420    10.0289     5.2166    -2.2871     1.8070     6.1045     1.8911     9.0209    11.2396     8.9369     8.0888     9.8890     4.8162    11.1733     8.7580     6.8663     1.9552     6.3408     5.1116     8.9275     8.2799     9.4606    12.0718    12.0171
  2220.811 0.119E+20 0.214E+07   11.3745   16.4516    5.9830    8.7398    9.6703   -29.0923    18.7734    14.5537     5.8486     9.9343     9.4072   -10.8023   -14.5278   -12.1762     4.1290    11.8969    10.0364     4.6094     0.1166    10.0682     5.3428    -2.1232     1.9809     6.2224     2.0706     9.1097    11.2859     8.9801     8.1537     9.9293     4.8966    11.2474     8.8535     6.9279     2.0239     6.3791     5.1455     8.9726     8.3207     9.5070    12.1094    12.0728
  2238.528 0.131E+20 0.238E+07   11.4378   16.5137    6.1350    8.8490    9.7615   -29.0337    18.8164    14.5966     5.9393     9.9646     9.4443   -10.5023   -14.2151   -11.8983     4.2476    11.9353    10.0548     4.7350     0.2770    10.1061     5.4788    -1.9416     2.1695     6.3496     2.2517     9.2050    11.3302     9.0188     8.2205     9.9688     4.9760    11.3220     8.9513     6.9890     2.0949     6.4146     5.1778     9.0171     8.3600     9.5530    12.1452    12.1310
  2258.269 0.145E+20 0.265E+07   11.5048   16.5795    6.2969    8.9664    9.8614   -28.9725    18.8589    14.6391     6.0386     9.9971     9.4799   -10.1757   -13.8723   -11.5914     4.3707    11.9725    10.0701     4.8632     0.4388    10.1423     5.6252    -1.7407     2.3739     6.4867     2.4343     9.3075    11.3720     9.0524     8.2893    10.0074     5.0541    11.3970     9.0514     7.0492     2.1682     6.4467     5.2080     9.0607     8.3974     9.5982    12.1786    12.1918
  2280.368 0.160E+20 0.295E+07   11.5759   16.6494    6.4702    9.0931    9.9712   -28.9086    18.9010    14.6811     6.1477    10.0320     9.5139    -9.8190   -13.4954   -11.2517     4.4991    12.0083    10.0817     4.9943     0.6021    10.1765     5.7835    -1.5179     2.5964     6.6353     2.6185     9.4180    11.4110     9.0800     8.3604    10.0447     5.1307    11.4725     9.1538     7.1084     2.2441     6.4751     5.2358     9.1031     8.4325     9.6425    12.2091    12.2555
  2307.066 0.175E+20 0.328E+07   11.6551   16.7275    6.6658    9.2383   10.1009   -28.8401    18.9414    14.7216     6.2767    10.0714     9.5438    -9.4012   -13.0494   -10.8450     4.6371    12.0407    10.0856     5.1302     0.7667    10.2059     5.9657    -1.2503     2.8553     6.8067     2.8038     9.5446    11.4436     9.0946     8.4355    10.0790     5.2031    11.5479     9.2605     7.1648     2.3250     6.4951     5.2581     9.1423     8.4620     9.6842    12.2329    12.3245
  2318.546 0.194E+20 0.364E+07   11.7026   16.7737    6.7749    9.3128   10.1558   -28.7932    18.9849    14.7650     6.3313    10.0925     9.5850    -9.2122   -12.8617   -10.6870     4.7349    12.0804    10.1133     5.2400     0.9150    10.2466     6.0548    -1.1490     2.9769     6.8915     2.9743     9.6100    11.4963     9.1529     8.4931    10.1215     5.2853    11.6188     9.3448     7.2271     2.3844     6.5419     5.2959     9.1882     8.5061     9.7308    12.2751    12.3700
  2368.157 0.210E+20 0.404E+07   11.8236   16.8940    7.0861    9.5526   10.3868   -28.7022    19.0197    14.7999     6.5610    10.1549     9.5967    -8.4852   -12.0661    -9.9430     4.9251    12.0982    10.0804     5.4048     1.0938    10.2548     6.3594    -0.6566     3.4207     7.1795     3.1736     9.8193    11.4994     9.1055     8.5907    10.1425     5.3412    11.6977     9.4763     7.2729     2.4923     6.5226     5.2922     9.2135     8.5088     9.7612    12.2664    12.4667
  2377.348 0.232E+20 0.447E+07   11.8648   16.9337    7.1783    9.6139   10.4285   -28.6588    19.0620    14.8421     6.6025    10.1729     9.6381    -8.3372   -11.9237    -9.8278     5.0134    12.1371    10.1101     5.5061     1.2336    10.2952     6.4308    -0.5836     3.5174     7.2482     3.3355     9.8731    11.5531     9.1682     8.6435    10.1848     5.4216    11.7651     9.5537     7.3336     2.5462     6.5715     5.3310     9.2589     8.5538     9.8069    12.3101    12.5072
  2425.417 0.251E+20 0.493E+07   11.9771   17.0455    7.4672    9.8360   10.6416   -28.5811    19.0958    14.8761     6.8144    10.2288     9.6494    -7.6649   -11.1895    -9.1420     5.1917    12.1522    10.0786     5.6586     1.4008    10.3001     6.7099    -0.1310     3.9279     7.5152     3.5250    10.0677    11.5588     9.1284     8.7357    10.2053     5.4766    11.8402     9.6748     7.3781     2.6470     6.5558     5.3255     9.2805     8.5523     9.8333    12.2972    12.5938
  2449.310 0.273E+20 0.543E+07   12.0426   17.1100    7.6277    9.9537   10.7443   -28.5280    19.1332    14.9135     6.9166    10.2596     9.6777    -7.3306   -10.8361    -8.8225     5.3095    12.1797    10.0835     5.7734     1.5437    10.3244     6.8534     0.0779     4.1355     7.6537     3.6902    10.1709    11.5928     9.1511     8.8009    10.2378     5.5442    11.9075     9.7639     7.4302     2.7158     6.5788     5.3455     9.3143     8.5769     9.8692    12.3167    12.6487
  2496.179 0.294E+20 0.596E+07   12.1458   17.2129    7.8938   10.1580   10.9401   -28.4669    19.1647    14.9452     7.1114    10.3082     9.6866    -6.7114   -10.1605    -8.1918     5.4743    12.1904    10.0514     5.9106     1.6947    10.3238     7.1071     0.4928     4.5134     7.8998     3.8652    10.3506    11.5987     9.1158     8.8864    10.2559     5.5952    11.9767     9.8722     7.4714     2.8085     6.5645     5.3358     9.3295     8.5677     9.8891    12.2959    12.7236
  2527.872 0.317E+20 0.652E+07   12.2200   17.2864    8.0804   10.2980   11.0684   -28.4188    19.1975    14.9782     7.2391    10.3421     9.7055    -6.2999    -9.7184    -7.7851     5.6008    12.2083    10.0413     6.0237     1.8291    10.3350     7.2775     0.7590     4.7664     8.0667     4.0226    10.4738    11.6208     9.1171     8.9545    10.2807     5.6524    12.0400     9.9602     7.5161     2.8809     6.5728     5.3418     9.3523     8.5752     9.9148    12.2957    12.7795
  2580.604 0.338E+20 0.709E+07   12.3249   17.3917    8.3546   10.5104   11.2748   -28.3760    19.2243    15.0053     7.4446    10.3877     9.7052    -5.6488    -9.0054    -7.1162     5.7656    12.2088     9.9968     6.1512     1.9648    10.3200     7.5381     1.1973     5.1622     8.3238     4.1845    10.6613    11.6180     9.0679     9.0388    10.2911     5.6935    12.1030    10.0605     7.5499     2.9723     6.5480     5.3172     9.3535     8.5453     9.9214    12.2515    12.8471
  2616.062 0.361E+20 0.768E+07   12.3989   17.4653    8.5434   10.6535   11.4089   -28.3418    19.2522    15.0334     7.5781    10.4190     9.7162    -5.2209    -8.5427    -6.6874     5.8886    12.2181     9.9769     6.2535     2.0830    10.3198     7.7104     1.4771     5.4238     8.4956     4.3264    10.7876    11.6318     9.0570     9.1040    10.3089     5.7405    12.1593    10.1399     7.5871     3.0417     6.5471     5.3114     9.3649     8.5368     9.9361    12.2335    12.8965
  2676.131 0.379E+20 0.827E+07   12.5060   17.5731    8.8271   10.8751   11.6279   -28.3280    19.2730    15.0549     7.7963    10.4593     9.7037    -4.5324    -7.7853    -5.9731     6.0528    12.2059     9.9171     6.3683     2.1991    10.2861     7.9785     1.9425     5.8403     8.7656     4.4712    10.9838    11.6178     8.9905     9.1866    10.3086     5.7686    12.2143    10.2298     7.6118     3.1312     6.5094     5.2667     9.3469     8.4785     9.9244    12.1571    12.9532
  2714.820 0.400E+20 0.885E+07   12.5780   17.6449    9.0129   11.0175   11.7637   -28.3140    19.2957    15.0779     7.9317    10.4857     9.7063    -4.1007    -7.3159    -5.5353     6.1696    12.2063     9.8880     6.4573     2.2987    10.2737     8.1472     2.2263     6.1026     8.9373     4.5950    11.1095    11.6236     8.9688     9.2474    10.3186     5.8048    12.2625    10.2985     7.6412     3.1960     6.5000     5.2484     9.3453     8.4522     9.9267    12.1194    12.9933
  2782.331 0.415E+20 0.943E+07   12.6860   17.7535    9.3016   11.2448   11.9918   -28.3412    19.3104    15.0936     8.1592    10.5170     9.6805    -3.3862    -6.5268    -4.7878     6.3310    12.1808     9.8132     6.5570     2.3929    10.2196     8.4170     2.7090     6.5322     9.2153     4.7209    11.3105    11.5988     8.8863     9.3268    10.3062     5.8194    12.3083    10.3758     7.6566     3.2825     6.4503     5.1823     9.3056     8.3621     9.8944    12.0072    13.0359
  2819.206 0.433E+20 0.999E+07   12.7491   17.8159    9.4639   11.3696   12.1117   -28.3468    19.3286    15.1122     8.2789    10.5356     9.6783    -3.0060    -6.1128    -4.4008     6.4318    12.1764     9.7829     6.6287     2.4723    10.2009     8.5616     2.9576     6.7619     9.3658     4.8237    11.4202    11.6012     8.8638     9.3788    10.3109     5.8472    12.3476    10.4307     7.6798     3.3379     6.4393     5.1589     9.2962     8.3275     9.8889    11.9612    13.0649
  2911.875 0.440E+20 0.105E+08   12.8796   17.9460    9.8150   11.6499   12.3997   -28.4601    19.3331    15.1187     8.5665    10.5550     9.6213    -2.1102    -5.1170    -3.4506     6.6164    12.1231     9.6678     6.7195     2.5427    10.0999     8.8870     3.5628     7.2951     9.7097     4.9340    11.6665    11.5494     8.7332     9.4659    10.2715     5.8368    12.3834    10.5001     7.6790     3.4340     6.3562     5.0438     9.2108     8.1664     9.8152    11.7684    13.0928
  2934.685 0.456E+20 0.110E+08   12.9188   17.9839    9.9123   11.7232   12.4678   -28.4637    19.3485    15.1344     8.6345    10.5654     9.6249    -1.8925    -4.8829    -3.2344     6.6815    12.1239     9.6541     6.7684     2.6012    10.0921     8.9689     3.7003     7.4264     9.7969     5.0098    11.7302    11.5583     8.7307     9.5005    10.2790     5.8620    12.4128    10.5370     7.6995     3.4703     6.3573     5.0350     9.2095     8.1512     9.8165    11.7465    13.1114
  2957.471 0.473E+20 0.115E+08   12.9579   18.0214   10.0084   11.7956   12.5347   -28.4673    19.3642    15.1504     8.7015    10.5755     9.6289    -1.6783    -4.6528    -3.0221     6.7463    12.1249     9.6407     6.8173     2.6598    10.0846     9.0492     3.8351     7.5556     9.8828     5.0861    11.7930    11.5678     8.7293     9.5350    10.2868     5.8877    12.4424    10.5737     7.7205     3.5065     6.3590     5.0268     9.2086     8.1367     9.8182    11.7253    13.1299
  2980.277 0.491E+20 0.121E+08   12.9966   18.0585   10.1035   11.8671   12.6007   -28.4714    19.3799    15.1664     8.7675    10.5853     9.6329    -1.4671    -4.4261    -2.8131     6.8105    12.1258     9.6276     6.8656     2.7181    10.0769     9.1280     3.9676     7.6827     9.9674     5.1621    11.8548    11.5775     8.7284     9.5692    10.2947     5.9135    12.4718    10.6100     7.7414     3.5423     6.3611     5.0188     9.2078     8.1224     9.8199    11.7044    13.1482
  3003.099 0.510E+20 0.126E+08   13.0349   18.0951   10.1971   11.9375   12.6658   -28.4763    19.3953    15.1822     8.8326    10.5948     9.6367    -1.2590    -4.2029    -2.6073     6.8740    12.1264     9.6144     6.9129     2.7753    10.0690     9.2053     4.0980     7.8077    10.0507     5.2370    11.9156    11.5870     8.7276     9.6030    10.3023     5.9388    12.5007    10.6455     7.7621     3.5777     6.3632     5.0108     9.2066     8.1080     9.8214    11.6834    13.1659
  3025.898 0.529E+20 0.132E+08   13.0729   18.1313   10.2897   12.0070   12.7298   -28.4811    19.4110    15.1981     8.8966    10.6040     9.6409    -1.0542    -3.9833    -2.4051     6.9370    12.1272     9.6016     6.9601     2.8325    10.0613     9.2812     4.2259     7.9306    10.1327     5.3121    11.9755    11.5971     8.7278     9.6366    10.3102     5.9644    12.5298    10.6808     7.7830     3.6129     6.3659     5.0033     9.2058     8.0942     9.8233    11.6632    13.1837
  3048.639 0.549E+20 0.138E+08   13.1104   18.1669   10.3809   12.0754   12.7927   -28.4862    19.4265    15.2140     8.9596    10.6130     9.6451    -0.8529    -3.7678    -2.2067     6.9993    12.1280     9.5890     7.0065     2.8890    10.0535     9.3554     4.3512     8.0511    10.2134     5.3866    12.0343    11.6072     8.7283     9.6699    10.3181     5.9899    12.5585    10.7156     7.8039     3.6477     6.3688     4.9961     9.2049     8.0808     9.8252    11.6434    13.2011
  3071.256 0.570E+20 0.145E+08   13.1475   18.2019   10.4705   12.1425   12.8543   -28.4913    19.4421    15.2298     9.0213    10.6218     9.6495    -0.6556    -3.5567    -2.0125     7.0609    12.1288     9.5768     7.0523     2.9451    10.0459     9.4280     4.4738     8.1690    10.2924     5.4605    12.0919    11.6176     8.7294     9.7028    10.3261     6.0153    12.5870    10.7498     7.8247     3.6821     6.3720     4.9893     9.2042     8.0679     9.8273    11.6242    13.2183
  3093.812 0.591E+20 0.151E+08   13.1840   18.2364   10.5586   12.2085   12.9149   -28.4969    19.4574    15.2455     9.0820    10.6302     9.6538    -0.4618    -3.3493    -1.8218     7.1215    12.1295     9.5646     7.0972     3.0001    10.0381     9.4990     4.5940     8.2846    10.3701     5.5333    12.1484    11.6279     8.7307     9.7352    10.3339     6.0404    12.6150    10.7833     7.8453     3.7159     6.3753     4.9825     9.2034     8.0551     9.8292    11.6051    13.2351
  3116.344 0.613E+20 0.158E+08   13.2203   18.2705   10.6458   12.2737   12.9745   -28.5022    19.4729    15.2612     9.1418    10.6386     9.6583    -0.2708    -3.1453    -1.6344     7.1818    12.1303     9.5529     7.1420     3.0552    10.0306     9.5688     4.7120     8.3982    10.4466     5.6063    12.2041    11.6386     8.7328     9.7674    10.3420     6.0657    12.6431    10.8166     7.8661     3.7496     6.3791     4.9763     9.2029     8.0431     9.8316    11.5869    13.2519
  3138.868 0.636E+20 0.166E+08   13.2562   18.3042   10.7318   12.3380   13.0333   -28.5075    19.4883    15.2770     9.2007    10.6468     9.6630    -0.0827    -2.9443    -1.4499     7.2415    12.1312     9.5414     7.1863     3.1100    10.0232     9.6373     4.8281     8.5100    10.5221     5.6790    12.2590    11.6495     8.7353     9.7994    10.3501     6.0910    12.6711    10.8496     7.8869     3.7829     6.3831     4.9704     9.2025     8.0314     9.8340    11.5690    13.2686
  3161.395 0.660E+20 0.173E+08   13.2918   18.3376   10.8169   12.4015   13.0912   -28.5128    19.5038    15.2927     9.2588    10.6548     9.6678     0.1029    -2.7464    -1.2682     7.3008    12.1320     9.5301     7.2301     3.1644    10.0158     9.7047     4.9423     8.6200    10.5965     5.7512    12.3131    11.6605     8.7382     9.8312    10.3582     6.1162    12.6988    10.8822     7.9077     3.8161     6.3874     4.9647     9.2021     8.0201     9.8366    11.5516    13.2851
  3183.926 0.685E+20 0.181E+08   13.3271   18.3705   10.9010   12.4642   13.1484   -28.5181    19.5192    15.3085     9.3161    10.6627     9.6727     0.2859    -2.5512    -1.0892     7.3596    12.1329     9.5190     7.2736     3.2184    10.0084     9.7710     5.0547     8.7282    10.6699     5.8231    12.3664    11.6716     8.7414     9.8627    10.3664     6.1413    12.7264    10.9144     7.9285     3.8489     6.3919     4.9594     9.2018     8.0092     9.8393    11.5347    13.3015
  3206.465 0.711E+20 0.190E+08   13.3621   18.4031   10.9841   12.5261   13.2047   -28.5232    19.5347    15.3242     9.3727    10.6705     9.6777     0.4664    -2.3589    -0.9128     7.4179    12.1339     9.5081     7.3167     3.2721    10.0012     9.8362     5.1653     8.8346    10.7423     5.8948    12.4190    11.6829     8.7451     9.8940    10.3747     6.1665    12.7538    10.9464     7.9493     3.8815     6.3967     4.9543     9.2017     7.9987     9.8421    11.5182    13.3178
  3228.973 0.737E+20 0.199E+08   13.3968   18.4354   11.0663   12.5872   13.2602   -28.5281    19.5502    15.3399     9.4284    10.6782     9.6829     0.6442    -2.1696    -0.7394     7.4757    12.1349     9.4976     7.3595     3.3257     9.9942     9.9003     5.2740     8.9392    10.8137     5.9663    12.4707    11.6944     8.7493     9.9250    10.3831     6.1917    12.7812    10.9781     7.9702     3.9139     6.4018     4.9497     9.2017     7.9887     9.8452    11.5023    13.3340
  3251.481 0.765E+20 0.208E+08   13.4312   18.4673   11.1475   12.6476   13.3150   -28.5327    19.5657    15.3557     9.4834    10.6858     9.6883     0.8197    -1.9829    -0.5686     7.5332    12.1360     9.4873     7.4019     3.3790     9.9873     9.9634     5.3811     9.0422    10.8841     6.0375    12.5218    11.7061     8.7540     9.9558    10.3916     6.2168    12.8084    11.0095     7.9911     3.9460     6.4071     4.9454     9.2019     7.9792     9.8484    11.4869    13.3502
  3274.050 0.794E+20 0.217E+08   13.4654   18.4989   11.2280   12.7074   13.3691   -28.5371    19.5812    15.3715     9.5378    10.6933     9.6938     0.9932    -1.7985    -0.3998     7.5903    12.1372     9.4773     7.4442     3.4322     9.9805    10.0257     5.4868     9.1437    10.9538     6.1086    12.5723    11.7179     8.7590     9.9865    10.4002     6.2420    12.8356    11.0408     8.0121     3.9780     6.4127     4.9413     9.2021     7.9701     9.8518    11.4719    13.3664
  3296.711 0.824E+20 0.227E+08   13.4994   18.5303   11.3079   12.7667   13.4227   -28.5415    19.5967    15.3872     9.5918    10.7008     9.6994     1.1651    -1.6159    -0.2328     7.6472    12.1384     9.4674     7.4861     3.4852     9.9738    10.0873     5.5912     9.2440    11.0229     6.1795    12.6222    11.7298     8.7643    10.0170    10.4088     6.2671    12.8626    11.0718     8.0331     4.0099     6.4185     4.9375     9.2025     7.9613     9.8552    11.4572    13.3825
  3319.494 0.856E+20 0.238E+08   13.5332   18.5616   11.3873   12.8255   13.4759   -28.5457    19.6123    15.4030     9.6453    10.7082     9.7050     1.3356    -1.4349    -0.0673     7.7038    12.1396     9.4576     7.5279     3.5381     9.9671    10.1482     5.6947     9.3431    11.0915     6.2503    12.6718    11.7418     8.7698    10.0474    10.4174     6.2922    12.8895    11.1027     8.0542     4.0416     6.4244     4.9339     9.2028     7.9527     9.8588    11.4428    13.3985
  3342.425 0.889E+20 0.249E+08   13.5671   18.5927   11.4664   12.8841   13.5287   -28.5493    19.6281    15.4190     9.6984    10.7157     9.7110     1.5049    -1.2553     0.0968     7.7606    12.1411     9.4482     7.5698     3.5913     9.9606    10.2086     5.7973     9.4413    11.1596     6.3216    12.7210    11.7542     8.7760    10.0779    10.4263     6.3176    12.9167    11.1337     8.0755     4.0735     6.4308     4.9308     9.2034     7.9448     9.8627    11.4290    13.4147
  3365.477 0.923E+20 0.261E+08   13.6006   18.6236   11.5447   12.9422   13.5811   -28.5533    19.6437    15.4348     9.7512    10.7230     9.7169     1.6727    -1.0773     0.2595     7.8168    12.1424     9.4388     7.6111     3.6438     9.9540    10.2683     5.8988     9.5382    11.2271     6.3920    12.7696    11.7665     8.7822    10.1081    10.4350     6.3426    12.9434    11.1642     8.0967     4.1050     6.4372     4.9276     9.2038     7.9368     9.8664    11.4151    13.4307
  3388.623 0.958E+20 0.273E+08   13.6340   18.6542   11.6224   12.9997   13.6331   -28.5570    19.6593    15.4506     9.8036    10.7302     9.7229     1.8389    -0.9010     0.4205     7.8727    12.1438     9.4296     7.6522     3.6961     9.9475    10.3274     5.9993     9.6339    11.2941     6.4621    12.8178    11.7789     8.7887    10.1382    10.4438     6.3676    12.9701    11.1946     8.1179     4.1365     6.4438     4.9247     9.2042     7.9292     9.8702    11.4016    13.4467
  3411.863 0.995E+20 0.286E+08   13.6672   18.6846   11.6993   13.0568   13.6846   -28.5604    19.6750    15.4665     9.8558    10.7375     9.7290     2.0033    -0.7265     0.5800     7.9283    12.1454     9.4209     7.6928     3.7478     9.9410    10.3858     6.0987     9.7282    11.3604     6.5315    12.8656    11.7916     8.7958    10.1683    10.4527     6.3925    12.9967    11.2249     8.1392     4.1680     6.4507     4.9220     9.2047     7.9219     9.8741    11.3885    13.4627
  3435.189 0.103E+21 0.299E+08   13.7003   18.7150   11.7754   13.1135   13.7359   -28.5626    19.6910    15.4826     9.9080    10.7449     9.7356     2.1658    -0.5538     0.7379     7.9838    12.1475     9.4131     7.7332     3.7991     9.9350    10.4436     6.1969     9.8212    11.4263     6.6002    12.9129    11.8049     8.8042    10.1987    10.4619     6.4179    13.0236    11.2552     8.1608     4.1999     6.4584     4.9200     9.2056     7.9154     9.8785    11.3762    13.4789


==> mixfig/out3_1500-3-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O         Fl         Li         Na         Al         Si          S         Cl          K         Ca         Cr         Mn         Fe         Ni         Ti         Mg
   640.146 0.112E+04 0.581E-10   -9.2158   -4.2422  -43.9683  -26.6931  -18.8568  -300.0000    -7.9082    -2.7796    -9.1205   -22.4869    -7.1875   -15.8495    -3.8696    -2.6750  -300.0000  -300.0000    -1.4996  -300.0000   -19.5619    -1.4196
   640.146 0.274E+08 0.142E-05   -7.3846   -2.0487  -42.9476  -24.4995  -18.4861  -300.0000    -5.0664     1.6077    -7.1999   -18.5099    -5.2194   -15.3171     0.5176     0.6474  -300.0000  -300.0000     2.8876  -300.0000   -15.9161     2.9572
   640.146 0.311E+08 0.161E-05   -7.3683   -2.0211  -42.9407  -24.4719  -18.4861  -300.0000    -5.0382     1.6628    -7.1724   -18.4561    -5.2052   -15.2921     0.5727     0.6525  -300.0000  -300.0000     2.9427  -300.0000   -15.8610     3.0116
   640.146 0.353E+08 0.183E-05   -7.3522   -1.9936  -42.9338  -24.4444  -18.4861  -300.0000    -5.0100     1.7179    -7.1449   -18.4022    -5.1916   -15.2668     0.6279     0.6571  -300.0000  -300.0000     2.9978  -300.0000   -15.8059     3.0660
   640.146 0.401E+08 0.207E-05   -7.3362   -1.9660  -42.9269  -24.4168  -18.4860  -300.0000    -4.9819     1.7730    -7.1173   -18.3484    -5.1788   -15.2413     0.6830     0.6612  -300.0000  -300.0000     3.0529  -300.0000   -15.7509     3.1204
   640.146 0.455E+08 0.235E-05   -7.3203   -1.9384  -42.9200  -24.3892  -18.4860  -300.0000    -4.9538     1.8281    -7.0898   -18.2944    -5.1665   -15.2156     0.7381     0.6649  -300.0000  -300.0000     3.1080  -300.0000   -15.6958     3.1747
   640.146 0.517E+08 0.267E-05   -7.3045   -1.9109  -42.9131  -24.3617  -18.4860  -300.0000    -4.9257     1.8833    -7.0622   -18.2405    -5.1550   -15.1897     0.7932     0.6682  -300.0000  -300.0000     3.1632  -300.0000   -15.6406     3.2289
   640.146 0.587E+08 0.303E-05   -7.2888   -1.8833  -42.9062  -24.3341  -18.4861  -300.0000    -4.8976     1.9384    -7.0346   -18.1865    -5.1440   -15.1636     0.8483     0.6712  -300.0000  -300.0000     3.2183  -300.0000   -15.5855     3.2831
   640.146 0.666E+08 0.345E-05   -7.2732   -1.8558  -42.8994  -24.3066  -18.4861  -300.0000    -4.8696     1.9935    -7.0071   -18.1324    -5.1338   -15.1374     0.9035     0.6739  -300.0000  -300.0000     3.2734  -300.0000   -15.5304     3.3373
   640.146 0.756E+08 0.391E-05   -7.2577   -1.8282  -42.8925  -24.2790  -18.4861  -300.0000    -4.8416     2.0486    -6.9795   -18.0783    -5.1242   -15.1111     0.9586     0.6764  -300.0000  -300.0000     3.3285  -300.0000   -15.4752     3.3914
   640.146 0.859E+08 0.444E-05   -7.2422   -1.8006  -42.8856  -24.2515  -18.4861  -300.0000    -4.8136     2.1038    -6.9519   -18.0242    -5.1153   -15.0846     1.0137     0.6785  -300.0000  -300.0000     3.3836  -300.0000   -15.4200     3.4454
   640.145 0.975E+08 0.504E-05   -7.2269   -1.7731  -42.8788  -24.2239  -18.4862  -300.0000    -4.7856     2.1589    -6.9243   -17.9699    -5.1070   -15.0581     1.0688     0.6805  -300.0000  -300.0000     3.4387  -300.0000   -15.3648     3.4993
   640.145 0.111E+09 0.572E-05   -7.2117   -1.7455  -42.8719  -24.1964  -18.4862  -300.0000    -4.7576     2.2140    -6.8967   -17.9156    -5.0992   -15.0314     1.1240     0.6823  -300.0000  -300.0000     3.4938  -300.0000   -15.3096     3.5532
   640.145 0.126E+09 0.650E-05   -7.1965   -1.7180  -42.8651  -24.1688  -18.4863  -300.0000    -4.7297     2.2692    -6.8691   -17.8613    -5.0921   -15.0047     1.1791     0.6840  -300.0000  -300.0000     3.5489  -300.0000   -15.2544     3.6070
   640.145 0.143E+09 0.738E-05   -7.1814   -1.6904  -42.8582  -24.1412  -18.4864  -300.0000    -4.7018     2.3243    -6.8415   -17.8069    -5.0856   -14.9779     1.2342     0.6855  -300.0000  -300.0000     3.6041  -300.0000   -15.1991     3.6608
   640.144 0.162E+09 0.838E-05   -7.1664   -1.6628  -42.8514  -24.1137  -18.4865  -300.0000    -4.6738     2.3795    -6.8139   -17.7524    -5.0796   -14.9510     1.2894     0.6869  -300.0000  -300.0000     3.6592  -300.0000   -15.1438     3.7144
   640.144 0.184E+09 0.951E-05   -7.1514   -1.6353  -42.8445  -24.0861  -18.4866  -300.0000    -4.6459     2.4346    -6.7863   -17.6978    -5.0741   -14.9241     1.3445     0.6881  -300.0000  -300.0000     3.7143  -300.0000   -15.0885     3.7680
   640.144 0.209E+09 0.108E-04   -7.1365   -1.6077  -42.8377  -24.0586  -18.4867  -300.0000    -4.6180     2.4897    -6.7586   -17.6432    -5.0691   -14.8971     1.3997     0.6893  -300.0000  -300.0000     3.7694  -300.0000   -15.0332     3.8214
   640.143 0.237E+09 0.123E-04   -7.1216   -1.5801  -42.8309  -24.0310  -18.4868  -300.0000    -4.5900     2.5449    -6.7310   -17.5886    -5.0646   -14.8701     1.4548     0.6904  -300.0000  -300.0000     3.8245  -300.0000   -14.9779     3.8748
   640.143 0.269E+09 0.139E-04   -7.1068   -1.5526  -42.8241  -24.0035  -18.4870  -300.0000    -4.5621     2.6000    -6.7033   -17.5338    -5.0605   -14.8431     1.5099     0.6914  -300.0000  -300.0000     3.8796  -300.0000   -14.9225     3.9280
   640.142 0.306E+09 0.158E-04   -7.0921   -1.5250  -42.8173  -23.9759  -18.4871  -300.0000    -4.5342     2.6552    -6.6757   -17.4790    -5.0568   -14.8160     1.5651     0.6924  -300.0000  -300.0000     3.9347  -300.0000   -14.8671     3.9812
   640.141 0.347E+09 0.180E-04   -7.0774   -1.4974  -42.8105  -23.9484  -18.4873  -300.0000    -4.5063     2.7104    -6.6480   -17.4242    -5.0535   -14.7889     1.6203     0.6933  -300.0000  -300.0000     3.9898  -300.0000   -14.8117     4.0342
   640.141 0.394E+09 0.204E-04   -7.0627   -1.4699  -42.8038  -23.9208  -18.4875  -300.0000    -4.4784     2.7656    -6.6203   -17.3693    -5.0505   -14.7618     1.6754     0.6942  -300.0000  -300.0000     4.0449  -300.0000   -14.7562     4.0872
   640.140 0.447E+09 0.231E-04   -7.0481   -1.4423  -42.7970  -23.8933  -18.4877  -300.0000    -4.4504     2.8208    -6.5926   -17.3143    -5.0479   -14.7347     1.7306     0.6950  -300.0000  -300.0000     4.1000  -300.0000   -14.7007     4.1400
   640.139 0.508E+09 0.263E-04   -7.0335   -1.4147  -42.7903  -23.8658  -18.4880  -300.0000    -4.4225     2.8759    -6.5649   -17.2593    -5.0455   -14.7076     1.7858     0.6958  -300.0000  -300.0000     4.1551  -300.0000   -14.6452     4.1926
   640.138 0.577E+09 0.298E-04   -7.0189   -1.3871  -42.7836  -23.8382  -18.4882  -300.0000    -4.3946     2.9312    -6.5372   -17.2043    -5.0434   -14.6804     1.8410     0.6966  -300.0000  -300.0000     4.2102  -300.0000   -14.5897     4.2451
   640.137 0.655E+09 0.339E-04   -7.0044   -1.3596  -42.7769  -23.8107  -18.4885  -300.0000    -4.3666     2.9864    -6.5094   -17.1491    -5.0415   -14.6532     1.8962     0.6974  -300.0000  -300.0000     4.2653  -300.0000   -14.5341     4.2975
   640.136 0.744E+09 0.385E-04   -6.9899   -1.3320  -42.7702  -23.7831  -18.4888  -300.0000    -4.3387     3.0416    -6.4817   -17.0940    -5.0399   -14.6261     1.9514     0.6981  -300.0000  -300.0000     4.3204  -300.0000   -14.4785     4.3497
   640.134 0.845E+09 0.437E-04   -6.9755   -1.3044  -42.7636  -23.7556  -18.4891  -300.0000    -4.3107     3.0968    -6.4539   -17.0388    -5.0385   -14.5989     2.0066     0.6988  -300.0000  -300.0000     4.3755  -300.0000   -14.4228     4.4018
   640.133 0.960E+09 0.496E-04   -6.9611   -1.2768  -42.7569  -23.7281  -18.4895  -300.0000    -4.2827     3.1521    -6.4261   -16.9836    -5.0372   -14.5717     2.0619     0.6996  -300.0000  -300.0000     4.4305  -300.0000   -14.3671     4.4537
   640.131 0.109E+10 0.564E-04   -6.9467   -1.2492  -42.7503  -23.7005  -18.4898  -300.0000    -4.2548     3.2074    -6.3983   -16.9283    -5.0361   -14.5446     2.1172     0.7003  -300.0000  -300.0000     4.4856  -300.0000   -14.3113     4.5054
   640.129 0.124E+10 0.640E-04   -6.9323   -1.2216  -42.7438  -23.6730  -18.4903  -300.0000    -4.2267     3.2627    -6.3705   -16.8729    -5.0352   -14.5174     2.1724     0.7010  -300.0000  -300.0000     4.5407  -300.0000   -14.2555     4.5570
   640.127 0.141E+10 0.727E-04   -6.9179   -1.1940  -42.7373  -23.6455  -18.4907  -300.0000    -4.1987     3.3180    -6.3427   -16.8175    -5.0344   -14.4902     2.2278     0.7018  -300.0000  -300.0000     4.5957  -300.0000   -14.1997     4.6083
   640.125 0.160E+10 0.826E-04   -6.9036   -1.1664  -42.7308  -23.6179  -18.4912  -300.0000    -4.1707     3.3733    -6.3148   -16.7621    -5.0337   -14.4631     2.2831     0.7025  -300.0000  -300.0000     4.6508  -300.0000   -14.1438     4.6595
   640.122 0.181E+10 0.939E-04   -6.8892   -1.1388  -42.7243  -23.5904  -18.4917  -300.0000    -4.1426     3.4287    -6.2870   -16.7066    -5.0331   -14.4359     2.3384     0.7033  -300.0000  -300.0000     4.7058  -300.0000   -14.0878     4.7105
   640.119 0.206E+10 0.107E-03   -6.8749   -1.1112  -42.7179  -23.5629  -18.4922  -300.0000    -4.1145     3.4841    -6.2591   -16.6511    -5.0327   -14.4088     2.3938     0.7041  -300.0000  -300.0000     4.7609  -300.0000   -14.0318     4.7613
   640.116 0.234E+10 0.121E-03   -6.8606   -1.0835  -42.7115  -23.5353  -18.4928  -300.0000    -4.0864     3.5396    -6.2311   -16.5955    -5.0323   -14.3816     2.4493     0.7049  -300.0000  -300.0000     4.8159  -300.0000   -13.9757     4.8118
   640.113 0.266E+10 0.138E-03   -6.8463   -1.0559  -42.7052  -23.5077  -18.4934  -300.0000    -4.0582     3.5951    -6.2032   -16.5398    -5.0320   -14.3545     2.5047     0.7057  -300.0000  -300.0000     4.8709  -300.0000   -13.9195     4.8621
   640.110 0.302E+10 0.156E-03   -6.8320   -1.0282  -42.6989  -23.4802  -18.4940  -300.0000    -4.0300     3.6506    -6.1752   -16.4841    -5.0318   -14.3273     2.5602     0.7066  -300.0000  -300.0000     4.9258  -300.0000   -13.8633     4.9122
   640.106 0.344E+10 0.178E-03   -6.8177   -1.0005  -42.6926  -23.4526  -18.4947  -300.0000    -4.0017     3.7062    -6.1471   -16.4283    -5.0316   -14.3002     2.6158     0.7074  -300.0000  -300.0000     4.9808  -300.0000   -13.8069     4.9621
   640.103 0.391E+10 0.202E-03   -6.8034   -0.9728  -42.6863  -23.4250  -18.4954  -300.0000    -3.9735     3.7618    -6.1190   -16.3724    -5.0315   -14.2730     2.6714     0.7084  -300.0000  -300.0000     5.0357  -300.0000   -13.7504     5.0117
   640.099 0.444E+10 0.230E-03   -6.7891   -0.9450  -42.6800  -23.3974  -18.4961  -300.0000    -3.9451     3.8175    -6.0909   -16.3164    -5.0315   -14.2459     2.7271     0.7093  -300.0000  -300.0000     5.0906  -300.0000   -13.6939     5.0611
   640.096 0.505E+10 0.261E-03   -6.7747   -0.9173  -42.6736  -23.3697  -18.4968  -300.0000    -3.9167     3.8732    -6.0627   -16.2604    -5.0315   -14.2187     2.7828     0.7104  -300.0000  -300.0000     5.1454  -300.0000   -13.6372     5.1102
   640.092 0.574E+10 0.297E-03   -6.7604   -0.8894  -42.6673  -23.3420  -18.4976  -300.0000    -3.8882     3.9291    -6.0345   -16.2042    -5.0315   -14.1915     2.8386     0.7115  -300.0000  -300.0000     5.2002  -300.0000   -13.5803     5.1591
   640.090 0.653E+10 0.338E-03   -6.7459   -0.8615  -42.6608  -23.3142  -18.4984  -300.0000    -3.8597     3.9850    -6.0061   -16.1479    -5.0316   -14.1643     2.8945     0.7126  -300.0000  -300.0000     5.2549  -300.0000   -13.5233     5.2078
   640.087 0.743E+10 0.384E-03   -6.7315   -0.8336  -42.6542  -23.2863  -18.4991  -300.0000    -3.8310     4.0409    -5.9777   -16.0914    -5.0317   -14.1371     2.9504     0.7139  -300.0000  -300.0000     5.3095  -300.0000   -13.4662     5.2561
   640.086 0.845E+10 0.437E-03   -6.7169   -0.8056  -42.6474  -23.2584  -18.4999  -300.0000    -3.8023     4.0970    -5.9492   -16.0348    -5.0317   -14.1098     3.0064     0.7152  -300.0000  -300.0000     5.3641  -300.0000   -13.4088     5.3042
   640.087 0.962E+10 0.498E-03   -6.7023   -0.7775  -42.6403  -23.2303  -18.5006  -300.0000    -3.7735     4.1531    -5.9205   -15.9780    -5.0318   -14.0824     3.0625     0.7167  -300.0000  -300.0000     5.4185  -300.0000   -13.3512     5.3520
   640.089 0.110E+11 0.567E-03   -6.6876   -0.7493  -42.6328  -23.2020  -18.5012  -300.0000    -3.7445     4.2094    -5.8917   -15.9210    -5.0318   -14.0550     3.1188     0.7184  -300.0000  -300.0000     5.4728  -300.0000   -13.2934     5.3995
   640.093 0.125E+11 0.645E-03   -6.6727   -0.7211  -42.6250  -23.1736  -18.5017  -300.0000    -3.7155     4.2656    -5.8628   -15.8640    -5.0317   -14.0276     3.1749     0.7202  -300.0000  -300.0000     5.5268  -300.0000   -13.2354     5.4467
   640.101 0.142E+11 0.734E-03   -6.6577   -0.6927  -42.6165  -23.1449  -18.5021  -300.0000    -3.6863     4.3220    -5.8336   -15.8065    -5.0315   -13.9999     3.2313     0.7222  -300.0000  -300.0000     5.5808  -300.0000   -13.1770     5.4937
   640.112 0.162E+11 0.836E-03   -6.6425   -0.6641  -42.6074  -23.1160  -18.5022  -300.0000    -3.6569     4.3786    -5.8043   -15.7487    -5.0313   -13.9721     3.2878     0.7244  -300.0000  -300.0000     5.6346  -300.0000   -13.1183     5.5404
   640.128 0.184E+11 0.953E-03   -6.6271   -0.6353  -42.5887  -23.0867  -18.5022  -300.0000    -3.6273     4.4353    -5.7746   -15.6905    -5.0308   -13.9442     3.3444     0.7269  -300.0000  -300.0000     5.6882  -300.0000   -13.0591     5.5868
   640.150 0.210E+11 0.109E-02   -6.6113   -0.6063  -42.5273  -23.0570  -18.5018  -300.0000    -3.5975     4.4920    -5.7447   -15.6320    -5.0302   -13.9160     3.4012     0.7298  -300.0000  -300.0000     5.7415  -300.0000   -12.9995     5.6330
   640.179 0.239E+11 0.124E-02   -6.5953   -0.5770  -42.4651  -23.0268  -18.5010  -300.0000    -3.5675     4.5489    -5.7144   -15.5730    -5.0293   -13.8875     3.4580     0.7330  -300.0000  -300.0000     5.7945  -300.0000   -12.9395     5.6790
   640.216 0.273E+11 0.141E-02   -6.5789   -0.5475  -42.4544  -22.9961  -18.4998  -300.0000    -3.5372     4.6059    -5.6837   -15.5136    -5.0282   -13.8588     3.5149     0.7366  -300.0000  -300.0000     5.8472  -300.0000   -12.8789     5.7246
   640.263 0.311E+11 0.161E-02   -6.5621   -0.5177  -42.4852  -22.9647  -18.4981  -300.0000    -3.5067     4.6630    -5.6527   -15.4536    -5.0267   -13.8296     3.5719     0.7407  -300.0000  -300.0000     5.8994  -300.0000   -12.8177     5.7701
   640.323 0.355E+11 0.184E-02   -6.5447   -0.4874  -42.3064  -22.9324  -18.4955  -300.0000    -3.4758     4.7202    -5.6210   -15.3929    -5.0246   -13.8000     3.6291     0.7455  -300.0000  -300.0000     5.9513  -300.0000   -12.7558     5.8153
   640.395 0.405E+11 0.210E-02   -6.5268   -0.4568  -42.2296  -22.8995  -18.4924  -300.0000    -3.4446     4.7775    -5.5889   -15.3316    -5.0222   -13.7700     3.6863     0.7508  -300.0000  -300.0000     6.0027  -300.0000   -12.6933     5.8603
   640.482 0.462E+11 0.240E-02   -6.5083   -0.4257  -42.1642  -22.8656  -18.4883  -300.0000    -3.4130     4.8348    -5.5561   -15.2696    -5.0192   -13.7394     3.7435     0.7568  -300.0000  -300.0000     6.0535  -300.0000   -12.6300     5.9050
   640.586 0.528E+11 0.274E-02   -6.4891   -0.3941  -42.1191  -22.8306  -18.4832  -300.0000    -3.3810     4.8923    -5.5227   -15.2068    -5.0156   -13.7082     3.8009     0.7636  -300.0000  -300.0000     6.1039  -300.0000   -12.5658     5.9496
   640.710 0.603E+11 0.313E-02   -6.4690   -0.3619  -42.0565  -22.7944  -18.4769  -300.0000    -3.3486     4.9497    -5.4886   -15.1431    -5.0112   -13.6763     3.8583     0.7712  -300.0000  -300.0000     6.1536  -300.0000   -12.5008     5.9941
   640.857 0.688E+11 0.358E-02   -6.4481   -0.3290  -41.9685  -22.7568  -18.4693  -300.0000    -3.3158     5.0073    -5.4535   -15.0784    -5.0060   -13.6435     3.9158     0.7798  -300.0000  -300.0000     6.2027  -300.0000   -12.4347     6.0384
   641.029 0.786E+11 0.408E-02   -6.4261   -0.2955  -42.0012  -22.7177  -18.4602  -300.0000    -3.2824     5.0649    -5.4176   -15.0126    -4.9998   -13.6099     3.9733     0.7894  -300.0000  -300.0000     6.2512  -300.0000   -12.3676     6.0825
   641.229 0.897E+11 0.469E-02   -6.4031   -0.2612  -41.8268  -22.6769  -18.4494  -300.0000    -3.2485     5.1224    -5.3807   -14.9457    -4.9926   -13.5752     4.0307     0.8002  -300.0000  -300.0000     6.2991  -300.0000   -12.2994     6.1267
   641.460 0.102E+12 0.535E-02   -6.3789   -0.2260  -41.7961  -22.6343  -18.4366  -300.0000    -3.2140     5.1800    -5.3427   -14.8776    -4.9841   -13.5394     4.0883     0.8122  -300.0000  -300.0000     6.3463  -300.0000   -12.2299     6.1707
   641.725 0.117E+12 0.614E-02   -6.3534   -0.1899  -41.6806  -22.5896  -18.4219  -300.0000    -3.1789     5.2376    -5.3036   -14.8081    -4.9745   -13.5024     4.1457     0.8255  -300.0000  -300.0000     6.3930  -300.0000   -12.1591     6.2148
   642.027 0.134E+12 0.702E-02   -6.3265   -0.1528  -41.6138  -22.5427  -18.4048  -300.0000    -3.1431     5.2952    -5.2632   -14.7372    -4.9634   -13.4640     4.2032     0.8402  -300.0000  -300.0000     6.4390  -300.0000   -12.0870     6.2588
   642.369 0.152E+12 0.803E-02   -6.2980   -0.1146  -41.5372  -22.4935  -18.3853  -300.0000    -3.1067     5.3527    -5.2214   -14.6647    -4.9507   -13.4242     4.2606     0.8564  -300.0000  -300.0000     6.4845  -300.0000   -12.0135     6.3029
   642.754 0.174E+12 0.913E-02   -6.2680   -0.0753  -41.4936  -22.4418  -18.3631  -300.0000    -3.0695     5.4102    -5.1782   -14.5906    -4.9364   -13.3827     4.3180     0.8742  -300.0000  -300.0000     6.5294  -300.0000   -11.9384     6.3472
   643.187 0.199E+12 0.105E-01   -6.2362   -0.0347  -41.3608  -22.3872  -18.3380  -300.0000    -3.0316     5.4676    -5.1335   -14.5148    -4.9204   -13.3395     4.3753     0.8937  -300.0000  -300.0000     6.5740  -300.0000   -11.8617     6.3915
   643.671 0.227E+12 0.120E-01   -6.2026    0.0072  -41.2520  -22.3298  -18.3097  -300.0000    -2.9929     5.5249    -5.0872   -14.4372    -4.9024   -13.2945     4.4325     0.9150  -300.0000  -300.0000     6.6182  -300.0000   -11.7833     6.4360
   644.208 0.259E+12 0.136E-01   -6.1670    0.0506  -41.2032  -22.2693  -18.2782  -300.0000    -2.9534     5.5820    -5.0392   -14.3577    -4.8824   -13.2475     4.4895     0.9381  -300.0000  -300.0000     6.6622  -300.0000   -11.7032     6.4808
   644.801 0.295E+12 0.156E-01   -6.1293    0.0953  -41.0662  -22.2055  -18.2432  -300.0000    -2.9129     5.6391    -4.9894   -14.2761    -4.8602   -13.1984     4.5465     0.9633  -300.0000  -300.0000     6.7060  -300.0000   -11.6213     6.5258
   645.454 0.336E+12 0.178E-01   -6.0896    0.1416  -40.9417  -22.1384  -18.2045  -300.0000    -2.8716     5.6961    -4.9378   -14.1926    -4.8358   -13.1472     4.6033     0.9904  -300.0000  -300.0000     6.7497  -300.0000   -11.5376     6.5711
   646.168 0.383E+12 0.202E-01   -6.0477    0.1894  -40.8226  -22.0678  -18.1621  -300.0000    -2.8294     5.7528    -4.8843   -14.1069    -4.8092   -13.0938     4.6600     1.0196  -300.0000  -300.0000     6.7935  -300.0000   -11.4519     6.6167
   646.943 0.437E+12 0.230E-01   -6.0036    0.2388  -40.7162  -21.9938  -18.1160  -300.0000    -2.7863     5.8095    -4.8290   -14.0192    -4.7802   -13.0382     4.7166     1.0508  -300.0000  -300.0000     6.8374  -300.0000   -11.3645     6.6626
   647.780 0.497E+12 0.262E-01   -5.9574    0.2897  -40.6141  -21.9163  -18.0662  -300.0000    -2.7423     5.8660    -4.7718   -13.9294    -4.7490   -12.9803     4.7730     1.0840  -300.0000  -300.0000     6.8815  -300.0000   -11.2751     6.7089
   648.674 0.566E+12 0.298E-01   -5.9092    0.3421  -40.4786  -21.8356  -18.0128  -300.0000    -2.6974     5.9223    -4.7129   -13.8377    -4.7157   -12.9204     4.8292     1.1191  -300.0000  -300.0000     6.9259  -300.0000   -11.1841     6.7556
   649.625 0.644E+12 0.339E-01   -5.8590    0.3958  -40.3921  -21.7519  -17.9562  -300.0000    -2.6518     5.9784    -4.6524   -13.7441    -4.6803   -12.8585     4.8853     1.1560  -300.0000  -300.0000     6.9705  -300.0000   -11.0915     6.8025
   650.624 0.733E+12 0.386E-01   -5.8073    0.4506  -40.2190  -21.6656  -17.8967  -300.0000    -2.6054     6.0345    -4.5905   -13.6491    -4.6432   -12.7950     4.9412     1.1944  -300.0000  -300.0000     7.0154  -300.0000   -10.9975     6.8497
   651.664 0.834E+12 0.439E-01   -5.7542    0.5064  -40.1227  -21.5772  -17.8349  -300.0000    -2.5585     6.0904    -4.5275   -13.5527    -4.6047   -12.7300     4.9971     1.2341  -300.0000  -300.0000     7.0605  -300.0000   -10.9024     6.8972
   652.738 0.949E+12 0.501E-01   -5.7000    0.5631  -40.0090  -21.4870  -17.7712  -300.0000    -2.5110     6.1463    -4.4635   -13.4553    -4.5650   -12.6640     5.0529     1.2748  -300.0000  -300.0000     7.1057  -300.0000   -10.8063     6.9449
   653.834 0.108E+13 0.570E-01   -5.6452    0.6202  -39.8229  -21.3957  -17.7063  -300.0000    -2.4632     6.2022    -4.3989   -13.3572    -4.5247   -12.5972     5.1087     1.3161  -300.0000  -300.0000     7.1509  -300.0000   -10.7096     6.9927
   654.954 0.123E+13 0.650E-01   -5.5896    0.6778  -39.6856  -21.3033  -17.6402  -300.0000    -2.4150     6.2581    -4.3337   -13.2583    -4.4836   -12.5297     5.1645     1.3580  -300.0000  -300.0000     7.1963  -300.0000   -10.6122     7.0406
   656.102 0.140E+13 0.740E-01   -5.5332    0.7362  -39.5365  -21.2095  -17.5727  -300.0000    -2.3664     6.3141    -4.2677   -13.1585    -4.4415   -12.4612     5.2204     1.4008  -300.0000  -300.0000     7.2418  -300.0000   -10.5140     7.0887
   657.298 0.159E+13 0.844E-01   -5.4752    0.7956  -39.3276  -21.1131  -17.5025  -300.0000    -2.3170     6.3701    -4.2003   -13.0572    -4.3979   -12.3911     5.2763     1.4450  -300.0000  -300.0000     7.2878  -300.0000   -10.4145     7.1373
   658.572 0.181E+13 0.962E-01   -5.4146    0.8570  -39.1069  -21.0126  -17.4278  -300.0000    -2.2664     6.4259    -4.1307   -12.9533    -4.3515   -12.3183     5.3321     1.4915  -300.0000  -300.0000     7.3347  -300.0000   -10.3126     7.1864
   659.968 0.205E+13 0.110E+00   -5.3499    0.9213  -38.8675  -20.9056  -17.3461  -300.0000    -2.2140     6.4816    -4.0575   -12.8454    -4.3009   -12.2413     5.3877     1.5419  -300.0000  -300.0000     7.3833  -300.0000   -10.2072     7.2366
   661.507 0.233E+13 0.125E+00   -5.2805    0.9890  -38.6062  -20.7911  -17.2561  -300.0000    -2.1596     6.5369    -3.9804   -12.7330    -4.2452   -12.1594     5.4429     1.5966  -300.0000  -300.0000     7.4339  -300.0000   -10.0978     7.2880
   663.218 0.265E+13 0.142E+00   -5.2055    1.0607  -38.3190  -20.6675  -17.1563  -300.0000    -2.1028     6.5917    -3.8985   -12.6154    -4.1835   -12.0717     5.4977     1.6566  -300.0000  -300.0000     7.4868  -300.0000    -9.9838     7.3406
   665.111 0.300E+13 0.161E+00   -5.1246    1.1366  -38.0049  -20.5346  -17.0462  -300.0000    -2.0434     6.6460    -3.8115   -12.4921    -4.1156   -11.9779     5.5520     1.7221  -300.0000  -300.0000     7.5422  -300.0000    -9.8648     7.3947
   667.176 0.339E+13 0.183E+00   -5.0383    1.2161  -37.6665  -20.3931  -16.9266  -300.0000    -1.9819     6.6994    -3.7201   -12.3641    -4.0418   -11.8787     5.6054     1.7927  -300.0000  -300.0000     7.5998  -300.0000    -9.7417     7.4498
   669.415 0.383E+13 0.207E+00   -4.9468    1.2993  -37.3042  -20.2433  -16.7975  -300.0000    -1.9181     6.7520    -3.6243   -12.2314    -3.9623   -11.7741     5.6581     1.8682  -300.0000  -300.0000     7.6594  -300.0000    -9.6145     7.5060
   671.802 0.432E+13 0.234E+00   -4.8509    1.3855  -36.9231  -20.0865  -16.6607  -300.0000    -1.8524     6.8039    -3.5250   -12.0949    -3.8781   -11.6650     5.7100     1.9478  -300.0000  -300.0000     7.7206  -300.0000    -9.4841     7.5631
   674.324 0.485E+13 0.265E+00   -4.7513    1.4743  -36.5260  -19.9237  -16.5171  -300.0000    -1.7852     6.8550    -3.4226   -11.9552    -3.7898   -11.5522     5.7611     2.0310  -300.0000  -300.0000     7.7830  -300.0000    -9.3509     7.6207
   676.971 0.545E+13 0.298E+00   -4.6483    1.5654  -36.1149  -19.7556  -16.3673  -300.0000    -1.7165     6.9055    -3.3173   -11.8125    -3.6978   -11.4359     5.8117     2.1174  -300.0000  -300.0000     7.8463  -300.0000    -9.2151     7.6789
   679.726 0.612E+13 0.336E+00   -4.5425    1.6583  -35.6932  -19.5831  -16.2126  -300.0000    -1.6465     6.9553    -3.2099   -11.6675    -3.6027   -11.3168     5.8617     2.2064  -300.0000  -300.0000     7.9103  -300.0000    -9.0773     7.7375
   682.581 0.685E+13 0.378E+00   -4.4343    1.7529  -35.2626  -19.4067  -16.0536  -300.0000    -1.5754     7.0047    -3.1006   -11.5205    -3.5050   -11.1953     5.9111     2.2977  -300.0000  -300.0000     7.9745  -300.0000    -8.9378     7.7964
   685.531 0.767E+13 0.425E+00   -4.3239    1.8489  -34.8243  -19.2268  -15.8905  -300.0000    -1.5032     7.0537    -2.9894   -11.3715    -3.4049   -11.0716     5.9602     2.3911  -300.0000  -300.0000     8.0389  -300.0000    -8.7967     7.8556
   688.568 0.858E+13 0.477E+00   -4.2116    1.9463  -34.3799  -19.0439  -15.7241  -300.0000    -1.4300     7.1023    -2.8766   -11.2209    -3.3027   -10.9459     6.0089     2.4863  -300.0000  -300.0000     8.1034  -300.0000    -8.6540     7.9150
   691.692 0.959E+13 0.536E+00   -4.0974    2.0450  -33.9301  -18.8581  -15.5544  -300.0000    -1.3559     7.1506    -2.7624   -11.0686    -3.1986   -10.8184     6.0573     2.5832  -300.0000  -300.0000     8.1677  -300.0000    -8.5100     7.9747
   694.899 0.107E+14 0.601E+00   -3.9815    2.1448  -33.4754  -18.6696  -15.3818  -300.0000    -1.2807     7.1987    -2.6466   -10.9147    -3.0927   -10.6893     6.1055     2.6819  -300.0000  -300.0000     8.2319  -300.0000    -8.3644     8.0346
   698.189 0.120E+14 0.675E+00   -3.8640    2.2457  -33.0167  -18.4786  -15.2064  -300.0000    -1.2046     7.2465    -2.5295   -10.7594    -2.9851   -10.5585     6.1534     2.7822  -300.0000  -300.0000     8.2958  -300.0000    -8.2175     8.0947
   701.561 0.133E+14 0.757E+00   -3.7448    2.3478  -32.5543  -18.2850  -15.0284  -300.0000    -1.1274     7.2942    -2.4110   -10.6024    -2.8759   -10.4264     6.2012     2.8841  -300.0000  -300.0000     8.3593  -300.0000    -8.0691     8.1550
   705.015 0.149E+14 0.848E+00   -3.6240    2.4509  -32.0884  -18.0891  -14.8481  -300.0000    -1.0491     7.3417    -2.2911   -10.4439    -2.7652   -10.2928     6.2489     2.9879  -300.0000  -300.0000     8.4225  -300.0000    -7.9190     8.2156
   708.553 0.166E+14 0.951E+00   -3.5015    2.5550  -31.6196  -17.8909  -14.6654  -300.0000    -0.9697     7.3891    -2.1698   -10.2837    -2.6530   -10.1581     6.2964     3.0937  -300.0000  -300.0000     8.4853  -300.0000    -7.7670     8.2765
   712.175 0.185E+14 0.107E+01   -3.3773    2.6603  -31.1480  -17.6903  -14.4808  -300.0000    -0.8889     7.4364    -2.0468   -10.1217    -2.5394   -10.0224     6.3438     3.2018  -300.0000  -300.0000     8.5478  -300.0000    -7.6128     8.3378
   715.885 0.206E+14 0.119E+01   -3.2511    2.7665  -30.6737  -17.4873  -14.2944  -300.0000    -0.8063     7.4836    -1.9219    -9.9575    -2.4244    -9.8860     6.3911     3.3128  -300.0000  -300.0000     8.6099  -300.0000    -7.4558     8.3996
   719.686 0.230E+14 0.134E+01   -3.1226    2.8739  -30.1971  -17.2820  -14.1065  -300.0000    -0.7217     7.5307    -1.7949    -9.7908    -2.3082    -9.7492     6.4383     3.4276  -300.0000  -300.0000     8.6719  -300.0000    -7.2951     8.4623
   723.580 0.256E+14 0.150E+01   -2.9915    2.9823  -29.7182  -17.0742  -13.9180  -300.0000    -0.6343     7.5776    -1.6651    -9.6209    -2.1909    -9.6127     6.4853     3.5477  -300.0000  -300.0000     8.7337  -300.0000    -7.1293     8.5261
   727.573 0.285E+14 0.168E+01   -2.8570    3.0919  -29.2376  -16.8638  -13.7295  -300.0000    -0.5430     7.6245    -1.5317    -9.4468    -2.0726    -9.4775     6.5323     3.6750  -300.0000  -300.0000     8.7957  -300.0000    -6.9563     8.5915
   731.669 0.318E+14 0.188E+01   -2.7181    3.2028  -28.7557  -16.6508  -13.5425  -300.0000    -0.4464     7.6712    -1.3937    -9.2672    -1.9537    -9.3448     6.5792     3.8124  -300.0000  -300.0000     8.8579  -300.0000    -6.7732     8.6593
   735.874 0.354E+14 0.210E+01   -2.5738    3.3148  -28.2735  -16.4350  -13.3587  -300.0000    -0.3427     7.7178    -1.2496    -9.0803    -1.8347    -9.2166     6.6260     3.9638  -300.0000  -300.0000     8.9203  -300.0000    -6.5763     8.7300
   740.191 0.394E+14 0.236E+01   -2.4225    3.4281  -27.7923  -16.2164  -13.1803  -300.0000    -0.2295     7.7643    -1.0979    -8.8841    -1.7160    -9.0950     6.6726     4.1337  -300.0000  -300.0000     8.9826  -300.0000    -6.3611     8.8045
   744.625 0.438E+14 0.264E+01   -2.2630    3.5428  -27.3142  -15.9949  -13.0092  -300.0000    -0.1049     7.8106    -0.9372    -8.6767    -1.5986    -8.9820     6.7192     4.3261  -300.0000  -300.0000     9.0440  -300.0000    -6.1233     8.8827
   749.180 0.487E+14 0.295E+01   -2.0947    3.6587  -26.8422  -15.7706  -12.8465  -300.0000     0.0322     7.8568    -0.7670    -8.4573    -1.4830    -8.8785     6.7656     4.5430  -300.0000  -300.0000     9.1037  -300.0000    -5.8611     8.9640
   753.861 0.541E+14 0.330E+01   -1.9186    3.7759  -26.3805  -15.5433  -12.6907  -300.0000     0.1803     7.9029    -0.5888    -8.2273    -1.3692    -8.7831     6.8118     4.7815  -300.0000  -300.0000     9.1606  -300.0000    -5.5773     9.0461
   758.670 0.602E+14 0.369E+01   -1.7386    3.8944  -25.9374  -15.3132  -12.5358  -300.0000     0.3334     7.9487    -0.4071    -7.9921    -1.2560    -8.6899     6.8579     5.0297  -300.0000  -300.0000     9.2141  -300.0000    -5.2839     9.1256
   763.609 0.668E+14 0.412E+01   -1.5631    4.0142  -25.5280  -15.0802  -12.3690  -300.0000     0.4787     7.9944    -0.2306    -7.7633    -1.1390    -8.5860     6.9037     5.2618  -300.0000  -300.0000     9.2645  -300.0000    -5.0065     9.1981
   768.678 0.742E+14 0.461E+01   -1.4015    4.1351  -25.1680  -14.8446  -12.1751  -300.0000     0.6007     8.0398    -0.0695    -7.5546    -1.0119    -8.4562     6.9492     5.4470  -300.0000  -300.0000     9.3124  -300.0000    -4.7763     9.2606
   773.880 0.823E+14 0.515E+01   -1.2515    4.2572  -24.8433  -14.6064  -11.9576  -300.0000     0.7027     8.0850     0.0788    -7.3629    -0.8757    -8.3041     6.9945     5.5921  -300.0000  -300.0000     9.3589  -300.0000    -4.5863     9.3162
   779.212 0.913E+14 0.575E+01   -1.1043    4.3803  -24.5274  -14.3659  -11.7309  -300.0000     0.7990     8.1301     0.2239    -7.1758    -0.7354    -8.1438     7.0395     5.7254  -300.0000  -300.0000     9.4049  -300.0000    -4.4083     9.3695
   784.676 0.101E+15 0.642E+01   -0.9569    4.5044  -24.2111  -14.1232  -11.5006  -300.0000     0.8948     8.1749     0.3694    -6.9884    -0.5933    -7.9810     7.0844     5.8574  -300.0000  -300.0000     9.4505  -300.0000    -4.2316     9.4220
   790.268 0.112E+15 0.717E+01   -0.8089    4.6293  -23.8928  -13.8785  -11.2681  -300.0000     0.9911     8.2195     0.5158    -6.8000    -0.4498    -7.8167     7.1290     5.9902  -300.0000  -300.0000     9.4958  -300.0000    -4.0541     9.4739
   795.987 0.124E+15 0.799E+01   -0.6603    4.7550  -23.5724  -13.6322  -11.0337  -300.0000     1.0880     8.2639     0.6631    -6.6106    -0.3052    -7.6512     7.1734     6.1240  -300.0000  -300.0000     9.5408  -300.0000    -3.8758     9.5254
   801.830 0.138E+15 0.892E+01   -0.5115    4.8813  -23.2502  -13.3844  -10.7978  -300.0000     1.1853     8.3081     0.8112    -6.4203    -0.1596    -7.4849     7.2177     6.2585  -300.0000  -300.0000     9.5855  -300.0000    -3.6966     9.5763
   807.795 0.152E+15 0.994E+01   -0.3625    5.0081  -22.9265  -13.1353  -10.5605  -300.0000     1.2831     8.3521     0.9600    -6.2294    -0.0132    -7.3177     7.2617     6.3936  -300.0000  -300.0000     9.6300  -300.0000    -3.5167     9.6267
   813.878 0.168E+15 0.111E+02   -0.2137    5.1353  -22.6016  -12.8853  -10.3221  -300.0000     1.3811     8.3959     1.1093    -6.0379     0.1338    -7.1498     7.3055     6.5290  -300.0000  -300.0000     9.6742  -300.0000    -3.3362     9.6765
   820.075 0.186E+15 0.123E+02   -0.0652    5.2628  -22.2759  -12.6345  -10.0830  -300.0000     1.4793     8.4395     1.2589    -5.8460     0.2814    -6.9813     7.3492     6.6646  -300.0000  -300.0000     9.7181  -300.0000    -3.1554     9.7259
   826.384 0.206E+15 0.137E+02    0.0826    5.3905  -21.9496  -12.3833   -9.8433  -300.0000     1.5775     8.4829     1.4088    -5.6539     0.4292    -6.8124     7.3926     6.8002  -300.0000  -300.0000     9.7618  -300.0000    -2.9744     9.7746
   832.801 0.227E+15 0.153E+02    0.2297    5.5183  -21.6230  -12.1318   -9.6033  -300.0000     1.6757     8.5262     1.5588    -5.4617     0.5772    -6.6431     7.4358     6.9354  -300.0000  -300.0000     9.8052  -300.0000    -2.7933     9.8229
   839.322 0.251E+15 0.170E+02    0.3757    5.6461  -21.2963  -11.8802   -9.3632  -300.0000     1.7738     8.5692     1.7089    -5.2696     0.7253    -6.4735     7.4789     7.0701  -300.0000  -300.0000     9.8484  -300.0000    -2.6122     9.8706
   845.944 0.277E+15 0.189E+02    0.5206    5.7737  -20.9699  -11.6288   -9.1231  -300.0000     1.8716     8.6120     1.8587    -5.0776     0.8733    -6.3037     7.5217     7.2040  -300.0000  -300.0000     9.8914  -300.0000    -2.4313     9.9178
   852.667 0.305E+15 0.211E+02    0.6642    5.9012  -20.6438  -11.3777   -8.8833  -300.0000     1.9692     8.6547     2.0084    -4.8859     1.0211    -6.1337     7.5644     7.3369  -300.0000  -300.0000     9.9342  -300.0000    -2.2507     9.9646
   859.481 0.337E+15 0.234E+02    0.8063    6.0284  -20.3185  -11.1272   -8.6441  -300.0000     2.0662     8.6971     2.1578    -4.6948     1.1686    -5.9636     7.6069     7.4684  -300.0000  -300.0000     9.9768  -300.0000    -2.0706    10.0108
   866.387 0.371E+15 0.260E+02    0.9469    6.1552  -19.9941  -10.8773   -8.4055  -300.0000     2.1628     8.7394     2.3067    -4.5041     1.3156    -5.7933     7.6492     7.5982  -300.0000  -300.0000    10.0192  -300.0000    -1.8910    10.0566
   873.384 0.409E+15 0.289E+02    1.0860    6.2816  -19.6707  -10.6283   -8.1677  -300.0000     2.2588     8.7816     2.4551    -4.3141     1.4622    -5.6229     7.6913     7.7262  -300.0000  -300.0000    10.0614  -300.0000    -1.7120    10.1020
   880.469 0.451E+15 0.321E+02    1.2234    6.4076  -19.3485  -10.3801   -7.9307  -300.0000     2.3541     8.8235     2.6029    -4.1247     1.6082    -5.4523     7.7333     7.8520  -300.0000  -300.0000    10.1034  -300.0000    -1.5337    10.1469
   887.643 0.496E+15 0.356E+02    1.3592    6.5331  -19.0274  -10.1328   -7.6946  -300.0000     2.4487     8.8653     2.7502    -3.9361     1.7537    -5.2813     7.7751     7.9754  -300.0000  -300.0000    10.1452  -300.0000    -1.3561    10.1915
   894.907 0.546E+15 0.395E+02    1.4935    6.6582  -18.7075   -9.8865   -7.4594  -300.0000     2.5426     8.9069     2.8970    -3.7481     1.8985    -5.1098     7.8167     8.0960  -300.0000  -300.0000    10.1869  -300.0000    -1.1792    10.2357
   902.264 0.601E+15 0.438E+02    1.6262    6.7828  -18.3888   -9.6410   -7.2251  -300.0000     2.6356     8.9484     3.0431    -3.5609     2.0429    -4.9377     7.8582     8.2136  -300.0000  -300.0000    10.2284  -300.0000    -1.0031    10.2795
   909.717 0.661E+15 0.486E+02    1.7576    6.9069  -18.0712   -9.3964   -6.9916  -300.0000     2.7279     8.9897     3.1888    -3.3743     2.1867    -4.7648     7.8995     8.3279  -300.0000  -300.0000    10.2697  -300.0000    -0.8277    10.3230
   917.274 0.726E+15 0.538E+02    1.8878    7.0308  -17.7546   -9.1525   -6.7586  -300.0000     2.8194     9.0308     3.3339    -3.1883     2.3300    -4.5909     7.9407     8.4388  -300.0000  -300.0000    10.3109  -300.0000    -0.6529    10.3662
   924.941 0.798E+15 0.597E+02    2.0168    7.1543  -17.4386   -8.9091   -6.5262  -300.0000     2.9101     9.0718     3.4787    -3.0028     2.4731    -4.4157     7.9816     8.5460  -300.0000  -300.0000    10.3519  -300.0000    -0.4787    10.4090
   932.732 0.877E+15 0.661E+02    2.1450    7.2777  -17.1230   -8.6660   -6.2939  -300.0000     3.0000     9.1126     3.6234    -2.8175     2.6161    -4.2388     8.0224     8.6493  -300.0000  -300.0000    10.3927  -300.0000    -0.3049    10.4515
   940.658 0.963E+15 0.732E+02    2.2724    7.4010  -16.8076   -8.4229   -6.0615  -300.0000     3.0891     9.1532     3.7679    -2.6324     2.7590    -4.0600     8.0630     8.7487  -300.0000  -300.0000    10.4333  -300.0000    -0.1313    10.4937
   948.730 0.106E+16 0.810E+02    2.3992    7.5244  -16.4919   -8.1796   -5.8288  -300.0000     3.1775     9.1936     3.9125    -2.4473     2.9021    -3.8789     8.1035     8.8439  -300.0000  -300.0000    10.4737  -300.0000     0.0420    10.5356
   956.958 0.116E+16 0.896E+02    2.5256    7.6479  -16.1759   -7.9360   -5.5957  -300.0000     3.2651     9.2338     4.0572    -2.2622     3.0455    -3.6955     8.1437     8.9349  -300.0000  -300.0000    10.5139  -300.0000     0.2153    10.5772
   965.370 0.127E+16 0.991E+02    2.6519    7.7718  -15.8588   -7.6914   -5.3615  -300.0000     3.3521     9.2738     4.2023    -2.0765     3.1895    -3.5091     8.1836     9.0217  -300.0000  -300.0000    10.5539  -300.0000     0.3888    10.6185
   973.970 0.139E+16 0.110E+03    2.7782    7.8960  -15.5407   -7.4459   -5.1262  -300.0000     3.4382     9.3135     4.3479    -1.8905     3.3341    -3.3198     8.2234     9.1041  -300.0000  -300.0000    10.5936  -300.0000     0.5625    10.6594
   982.774 0.152E+16 0.121E+03    2.9045    8.0207  -15.2213   -7.1993   -4.8897  -300.0000     3.5234     9.3530     4.4940    -1.7038     3.4796    -3.1274     8.2629     9.1824  -300.0000  -300.0000    10.6331  -300.0000     0.7365    10.7000
   991.748 0.167E+16 0.134E+03    3.0304    8.1454  -14.9018   -6.9525   -4.6529  -300.0000     3.6075     9.3922     4.6402    -1.5172     3.6251    -2.9327     8.3021     9.2563  -300.0000  -300.0000    10.6724  -300.0000     0.9102    10.7403
  1001.092 0.183E+16 0.148E+03    3.1582    8.2723  -14.5763   -6.7009   -4.4109  -300.0000     3.6915     9.4311     4.7890    -1.3277     3.7738    -2.7318     8.3410     9.3267  -300.0000  -300.0000    10.7112  -300.0000     1.0864    10.7802
  1010.662 0.200E+16 0.163E+03    3.2862    8.3997  -14.2495   -6.4482   -4.1678  -300.0000     3.7743     9.4699     4.9383    -1.1375     3.9232    -2.5279     8.3798     9.3933  -300.0000  -300.0000    10.7500  -300.0000     1.2628    10.8199
  1020.537 0.218E+16 0.180E+03    3.4153    8.5284  -13.9191   -6.1926   -3.9217  -300.0000     3.8563     9.5087     5.0893    -0.9454     4.0744    -2.3199     8.4186     9.4566  -300.0000  -300.0000    10.7888  -300.0000     1.4407    10.8595
  1030.744 0.239E+16 0.199E+03    3.5457    8.6586  -13.5848   -5.9339   -3.6723  -300.0000     3.9375     9.5474     5.2420    -0.7512     4.2276    -2.1073     8.4573     9.5169  -300.0000  -300.0000    10.8275  -300.0000     1.6200    10.8990
  1041.321 0.261E+16 0.219E+03    3.6775    8.7904  -13.2459   -5.6715   -3.4191  -300.0000     4.0176     9.5860     5.3967    -0.5547     4.3831    -1.8900     8.4959     9.5743  -300.0000  -300.0000    10.8662  -300.0000     1.8009    10.9384
  1052.310 0.285E+16 0.242E+03    3.8111    8.9242  -12.9019   -5.4048   -3.1614  -300.0000     4.0967     9.6245     5.5537    -0.3556     4.5413    -1.6675     8.5344     9.6291  -300.0000  -300.0000    10.9046  -300.0000     1.9837    10.9775
  1063.764 0.311E+16 0.267E+03    3.9468    9.0602  -12.5518   -5.1333   -2.8985  -300.0000     4.1745     9.6627     5.7134    -0.1534     4.7027    -1.4393     8.5726     9.6815  -300.0000  -300.0000    10.9428  -300.0000     2.1686    11.0164
  1075.746 0.339E+16 0.295E+03    4.0849    9.1987  -12.1947   -4.8560   -2.6296  -300.0000     4.2509     9.7005     5.8762     0.0524     4.8677    -1.2048     8.6105     9.7318  -300.0000  -300.0000    10.9807  -300.0000     2.3559    11.0549
  1088.331 0.370E+16 0.326E+03    4.2260    9.3403  -11.8295   -4.5720   -2.3535  -300.0000     4.3259     9.7381     6.0427     0.2623     5.0372    -0.9631     8.6480     9.7800  -300.0000  -300.0000    11.0182  -300.0000     2.5460    11.0930
  1101.610 0.403E+16 0.359E+03    4.3704    9.4854  -11.4547   -4.2802   -2.0691  -300.0000     4.3991     9.7751     6.2133     0.4769     5.2117    -0.7132     8.6850     9.8264  -300.0000  -300.0000    11.0552  -300.0000     2.7392    11.1306
  1115.687 0.438E+16 0.395E+03    4.5189    9.6345  -11.0689   -3.9793   -1.7750  -300.0000     4.4704     9.8117     6.3889     0.6972     5.3921    -0.4541     8.7216     9.8710  -300.0000  -300.0000    11.0918  -300.0000     2.9359    11.1676
  1130.690 0.476E+16 0.435E+03    4.6721    9.7884  -10.6702   -3.6679   -1.4696  -300.0000     4.5396     9.8475     6.5701     0.9238     5.5793    -0.1844     8.7574     9.9139  -300.0000  -300.0000    11.1277  -300.0000     3.1367    11.2040
  1146.767 0.516E+16 0.478E+03    4.8306    9.9477  -10.2569   -3.3444   -1.1512  -300.0000     4.6064     9.8827     6.7578     1.1579     5.7744     0.0972     8.7926     9.9551  -300.0000  -300.0000    11.1628  -300.0000     3.3419    11.2395
  1164.081 0.558E+16 0.526E+03    4.9952   10.1131   -9.8270   -3.0073   -0.8182  -300.0000     4.6703     9.9169     6.9528     1.4002     5.9784     0.3922     8.8268     9.9946  -300.0000  -300.0000    11.1970  -300.0000     3.5519    11.2742
  1182.791 0.603E+16 0.576E+03    5.1663   10.2851   -9.3792   -2.6554   -0.4693  -300.0000     4.7311     9.9501     7.1557     1.6514     6.1920     0.7018     8.8600    10.0324  -300.0000  -300.0000    11.2302  -300.0000     3.7666    11.3078
  1203.030 0.649E+16 0.631E+03    5.3443   10.4638   -8.9131   -2.2883   -0.1042  -300.0000     4.7882     9.9822     7.3666     1.9117     6.4154     1.0260     8.8920    10.0684  -300.0000  -300.0000    11.2623  -300.0000     3.9855    11.3402
  1224.927 0.697E+16 0.690E+03    5.5289   10.6491   -8.4288   -1.9062    0.2773  -300.0000     4.8414    10.0131     7.5854     2.1810     6.6486     1.3650     8.9228    10.1026  -300.0000  -300.0000    11.2932  -300.0000     4.2077    11.3714
  1248.624 0.746E+16 0.753E+03    5.7203   10.8411   -7.9265   -1.5091    0.6751  -300.0000     4.8904    10.0425     7.8120     2.4591     6.8915     1.7186     8.9523    10.1349  -300.0000  -300.0000    11.3226  -300.0000     4.4325    11.4011
  1274.307 0.796E+16 0.819E+03    5.9184   11.0398   -7.4058   -1.0968    1.0894  -300.0000     4.9350    10.0706     8.0462     2.7462     7.1442     2.0870     8.9801    10.1653  -300.0000  -300.0000    11.3507  -300.0000     4.6591    11.4294
  1301.932 0.845E+16 0.890E+03    6.1218   11.2435   -6.8711   -0.6726    1.5169  -300.0000     4.9753    10.0970     8.2860     3.0399     7.4044     2.4670     9.0064    10.1938  -300.0000  -300.0000    11.3771  -300.0000     4.8851    11.4560
  1331.339 0.895E+16 0.964E+03    6.3282   11.4500   -6.3284   -0.2415    1.9524  -300.0000     5.0114    10.1219     8.5282     3.3371     7.6689     2.8540     9.0310    10.2203  -300.0000  -300.0000    11.4020  -300.0000     5.1077    11.4810
  1361.183 0.945E+16 0.104E+04    6.5284   11.6503   -5.8021    0.1767    2.3752  -300.0000     5.0435    10.1454     8.7615     3.6251     7.9248     3.2295     9.0541    10.2452  -300.0000  -300.0000    11.4255  -300.0000     5.3180    11.5047
  1392.437 0.994E+16 0.112E+04    6.7281   11.8498   -5.2770    0.5945    2.7985  -300.0000     5.0719    10.1671     8.9918     3.9115     8.1801     3.6050     9.0751    10.2680  -300.0000  -300.0000    11.4472  -300.0000     5.5216    11.5265
  1420.824 0.104E+17 0.120E+04    6.9030   12.0244   -4.8180    0.9590    3.1668  -300.0000     5.0974    10.1879     9.1904     4.1628     8.4012     3.9313     9.0952    10.2897  -300.0000  -300.0000    11.4680  -300.0000     5.6971    11.5474
  1447.497 0.109E+17 0.128E+04    7.0615   12.1826   -4.4027    1.2887    3.4998  -300.0000     5.1201    10.2073     9.3667     4.3905     8.6000     4.2257     9.1136    10.3099  -300.0000  -300.0000    11.4874  -300.0000     5.8535    11.5669
  1472.560 0.114E+17 0.135E+04    7.2053   12.3261   -4.0257    1.5879    3.8017  -300.0000     5.1407    10.2253     9.5229     4.5974     8.7791     4.4921     9.1303    10.3286  -300.0000  -300.0000    11.5055  -300.0000     5.9935    11.5849
  1495.977 0.118E+17 0.143E+04    7.3356   12.4562   -3.6843    1.8586    4.0746  -300.0000     5.1594    10.2421     9.6600     4.7850     8.9400     4.7323     9.1456    10.3460  -300.0000  -300.0000    11.5223  -300.0000     6.1191    11.6018
  1520.355 0.122E+17 0.150E+04    7.4660   12.5864   -3.3421    2.1306    4.3499  -300.0000     5.1761    10.2572     9.7916     4.9723     9.1009     4.9738     9.1587    10.3618  -300.0000  -300.0000    11.5373  -300.0000     6.2423    11.6168
  1538.303 0.126E+17 0.157E+04    7.5610   12.6813   -3.0937    2.3271    4.5470  -300.0000     5.1913    10.2713     9.8837     5.1098     9.2153     5.1462     9.1711    10.3764  -300.0000  -300.0000    11.5514  -300.0000     6.3332    11.6310
  1557.176 0.130E+17 0.164E+04    7.6573   12.7776   -2.8408    2.5277    4.7493  -300.0000     5.2046    10.2837     9.9725     5.2489     9.3317     5.3226     9.1813    10.3895  -300.0000  -300.0000    11.5639  -300.0000     6.4236    11.6434
  1583.514 0.136E+17 0.175E+04    7.7899   12.9104   -2.4937    2.8018    5.0236  -300.0000     5.2268    10.3048    10.0875     5.4418     9.4882     5.5607     9.1988    10.4115  -300.0000  -300.0000    11.5849  -300.0000     6.5496    11.6645
  1615.258 0.143E+17 0.187E+04    7.9412   13.0624   -2.0948    3.1180    5.3424  -300.0000     5.2480    10.3248    10.2044     5.6616     9.6667     5.8352     9.2132    10.4328  -300.0000  -300.0000    11.6050  -300.0000     6.6902    11.6846
  1639.726 0.150E+17 0.200E+04    8.0574   13.1793   -1.7903    3.3572    5.5797  -300.0000     5.2711    10.3473    10.2865     5.8328     9.7979     6.0380     9.2304    10.4564  -300.0000  -300.0000    11.6275  -300.0000     6.8016    11.7071
  1658.955 0.159E+17 0.214E+04    8.1497   13.2724   -1.5500    3.5439    5.7612  -300.0000     5.2961    10.3718    10.3491     5.9711     9.8977     6.1924     9.2503    10.4819  -300.0000  -300.0000    11.6521  -300.0000     6.8938    11.7317
  1674.597 0.169E+17 0.229E+04    8.2267   13.3501   -1.3515    3.6960    5.9058  -300.0000     5.3229    10.3983    10.4012     6.0883     9.9772     6.3149     9.2729    10.5092  -300.0000  -300.0000    11.6786  -300.0000     6.9739    11.7582
  1690.423 0.180E+17 0.247E+04    8.3035   13.4276   -1.1536    3.8476    6.0493  -300.0000     5.3503    10.4255    10.4511     6.2055    10.0556     6.4360     9.2958    10.5372  -300.0000  -300.0000    11.7058  -300.0000     7.0541    11.7854
  1706.816 0.192E+17 0.266E+04    8.3814   13.5065   -0.9523    4.0017    6.1952  -300.0000     5.3784    10.4534    10.4996     6.3248    10.1346     6.5582     9.3187    10.5659  -300.0000  -300.0000    11.7337  -300.0000     7.1357    11.8133
  1723.660 0.205E+17 0.286E+04    8.4599   13.5862   -0.7489    4.1572    6.3421  -300.0000     5.4072    10.4818    10.5465     6.4455    10.2135     6.6806     9.3416    10.5954  -300.0000  -300.0000    11.7622  -300.0000     7.2181    11.8418
  1740.939 0.220E+17 0.310E+04    8.5390   13.6667   -0.5439    4.3138    6.4899  -300.0000     5.4366    10.5110    10.5920     6.5675    10.2921     6.8028     9.3645    10.6256  -300.0000  -300.0000    11.7915  -300.0000     7.3013    11.8710
  1757.864 0.235E+17 0.335E+04    8.6156   13.7448   -0.3452    4.4651    6.6319  -300.0000     5.4666    10.5408    10.6354     6.6864    10.3671     6.9193     9.3877    10.6564  -300.0000  -300.0000    11.8213  -300.0000     7.3827    11.9008
  1774.190 0.252E+17 0.363E+04    8.6892   13.8200   -0.1546    4.6096    6.7662  -300.0000     5.4974    10.5714    10.6772     6.8015    10.4378     7.0289     9.4116    10.6882  -300.0000  -300.0000    11.8520  -300.0000     7.4622    11.9316
  1790.076 0.271E+17 0.393E+04    8.7603   13.8928    0.0295    4.7486    6.8945  -300.0000     5.5288    10.6027    10.7178     6.9133    10.5052     7.1330     9.4359    10.7204  -300.0000  -300.0000    11.8833  -300.0000     7.5398    11.9628
  1806.183 0.292E+17 0.427E+04    8.8313   13.9656    0.2134    4.8874    7.0224  -300.0000     5.5607    10.6344    10.7577     7.0253    10.5719     7.2359     9.4601    10.7532  -300.0000  -300.0000    11.9151  -300.0000     7.6176    11.9946
  1824.022 0.314E+17 0.464E+04    8.9067   14.0433    0.4107    5.0368    7.1613  -300.0000     5.5927    10.6661    10.7977     7.1444    10.6430     7.3463     9.4826    10.7862  -300.0000  -300.0000    11.9470  -300.0000     7.6993    12.0264
  1834.522 0.340E+17 0.505E+04    8.9588   14.0962    0.5406    5.1313    7.2418  -300.0000     5.6268    10.7001    10.8349     7.2288    10.6877     7.4120     9.5126    10.8207  -300.0000  -300.0000    11.9810  -300.0000     7.7621    12.0605
  1845.768 0.368E+17 0.551E+04    9.0133   14.1516    0.6769    5.2306    7.3270  -300.0000     5.6617    10.7350    10.8730     7.3171    10.7346     7.4811     9.5428    10.8562  -300.0000  -300.0000    12.0160  -300.0000     7.8274    12.0954
  1857.071 0.400E+17 0.602E+04    9.0680   14.2072    0.8135    5.3298    7.4115  -300.0000     5.6974    10.7707    10.9117     7.4058    10.7813     7.5496     9.5739    10.8925  -300.0000  -300.0000    12.0517  -300.0000     7.8932    12.1312
  1868.135 0.435E+17 0.659E+04    9.1218   14.2618    0.9472    5.4266    7.4933  -300.0000     5.7338    10.8070    10.9506     7.4933    10.8269     7.6159     9.6058    10.9293  -300.0000  -300.0000    12.0881  -300.0000     7.9586    12.1675
  1879.162 0.473E+17 0.722E+04    9.1755   14.3162    1.0802    5.5226    7.5739  -300.0000     5.7708    10.8439    10.9899     7.5808    10.8720     7.6812     9.6383    10.9668  -300.0000  -300.0000    12.1252  -300.0000     8.0241    12.2045
  1890.102 0.516E+17 0.792E+04    9.2288   14.3702    1.2120    5.6174    7.6529  -300.0000     5.8084    10.8815    11.0296     7.6678    10.9166     7.7452     9.6717    11.0049  -300.0000  -300.0000    12.1628  -300.0000     8.0896    12.2422
  1900.564 0.564E+17 0.870E+04    9.2809   14.4227    1.3395    5.7085    7.7276  -300.0000     5.8469    10.9200    11.0698     7.7531    10.9594     7.8061     9.7064    11.0439  -300.0000  -300.0000    12.2014  -300.0000     8.1544    12.2807
  1910.536 0.617E+17 0.957E+04    9.3315   14.4736    1.4625    5.7957    7.7980  -300.0000     5.8860    10.9590    11.1102     7.8361    11.0005     7.8639     9.7421    11.0833  -300.0000  -300.0000    12.2405  -300.0000     8.2182    12.3198
  1920.302 0.676E+17 0.105E+05    9.3816   14.5239    1.5835    5.8812    7.8662  -300.0000     5.9256    10.9986    11.1510     7.9184    11.0409     7.9202     9.7787    11.1232  -300.0000  -300.0000    12.2802  -300.0000     8.2818    12.3594
  1930.184 0.742E+17 0.116E+05    9.4320   14.5744    1.7052    5.9670    7.9346  -300.0000     5.9657    11.0387    11.1922     8.0013    11.0813     7.9765     9.8159    11.1637  -300.0000  -300.0000    12.3204  -300.0000     8.3458    12.3996
  1940.429 0.815E+17 0.128E+05    9.4833   14.6259    1.8293    6.0547    8.0047  -300.0000     6.0061    11.0792    11.2337     8.0856    11.1227     8.0341     9.8531    11.2045  -300.0000  -300.0000    12.3609  -300.0000     8.4107    12.4401
  1951.183 0.895E+17 0.142E+05    9.5360   14.6788    1.9571    6.1453    8.0776  -300.0000     6.0471    11.1201    11.2758     8.1721    11.1653     8.0936     9.8905    11.2458  -300.0000  -300.0000    12.4019  -300.0000     8.4770    12.4811
  1962.595 0.984E+17 0.157E+05    9.5901   14.7333    2.0891    6.2392    8.1539  -300.0000     6.0880    11.1610    11.3179     8.2608    11.2094     8.1554     9.9272    11.2872  -300.0000  -300.0000    12.4429  -300.0000     8.5444    12.5220
  1974.799 0.108E+18 0.173E+05    9.6460   14.7898    2.2263    6.3374    8.2347  -300.0000     6.1289    11.2019    11.3602     8.3523    11.2554     8.2201     9.9632    11.3286  -300.0000  -300.0000    12.4840  -300.0000     8.6133    12.5630
  1987.910 0.119E+18 0.192E+05    9.7038   14.8484    2.3693    6.4402    8.3203  -300.0000     6.1698    11.2427    11.4025     8.4468    11.3035     8.2879     9.9982    11.3701  -300.0000  -300.0000    12.5249  -300.0000     8.6836    12.6039
  2002.014 0.131E+18 0.212E+05    9.7636   14.9093    2.5186    6.5480    8.4111  -300.0000     6.2107    11.2835    11.4449     8.5446    11.3537     8.3591    10.0322    11.4116  -300.0000  -300.0000    12.5659  -300.0000     8.7557    12.6449
  2017.208 0.144E+18 0.235E+05    9.8257   14.9727    2.6746    6.6612    8.5075  -300.0000     6.2517    11.3243    11.4874     8.6460    11.4063     8.4337    10.0650    11.4532  -300.0000  -300.0000    12.6069  -300.0000     8.8295    12.6858
  2033.557 0.158E+18 0.261E+05    9.8903   15.0389    2.8379    6.7803    8.6097  -300.0000     6.2932    11.3657    11.5306     8.7515    11.4613     8.5118    10.0971    11.4954  -300.0000  -300.0000    12.6485  -300.0000     8.9056    12.7273
  2051.091 0.174E+18 0.290E+05    9.9571   15.1078    3.0082    6.9048    8.7174  -300.0000     6.3350    11.4072    11.5740     8.8608    11.5185     8.5930    10.1282    11.5380  -300.0000  -300.0000    12.6904  -300.0000     8.9837    12.7692
  2069.751 0.192E+18 0.323E+05   10.0259   15.1788    3.1844    7.0341    8.8301  -300.0000     6.3768    11.4488    11.6174     8.9732    11.5776     8.6768    10.1577    11.5806  -300.0000  -300.0000    12.7323  -300.0000     9.0633    12.8110
  2089.376 0.211E+18 0.359E+05   10.0962   15.2516    3.3653    7.1670    8.9464  -300.0000     6.4190    11.4907    11.6612     9.0883    11.6380     8.7622    10.1863    11.6237  -300.0000  -300.0000    12.7746  -300.0000     9.1441    12.8532
  2109.566 0.233E+18 0.400E+05   10.1670   15.3250    3.5477    7.3011    9.0637  -300.0000     6.4614    11.5327    11.7050     9.2043    11.6986     8.8476    10.2142    11.6669  -300.0000  -300.0000    12.8171  -300.0000     9.2251    12.8956
  2129.448 0.257E+18 0.446E+05   10.2363   15.3968    3.7257    7.4316    9.1771  -300.0000     6.5042    11.5750    11.7490     9.3181    11.7575     8.9297    10.2427    11.7104  -300.0000  -300.0000    12.8600  -300.0000     9.3049    12.9384
  2146.862 0.284E+18 0.498E+05   10.3001   15.4620    3.8857    7.5472    9.2747  -300.0000     6.5477    11.6182    11.7933     9.4228    11.8102     9.0020    10.2752    11.7545  -300.0000  -300.0000    12.9036  -300.0000     9.3800    12.9819
  2152.210 0.316E+18 0.555E+05   10.3396   15.4986    3.9678    7.5991    9.3043  -300.0000     6.5941    11.6649    11.8390     9.4877    11.8374     9.0345    10.3274    11.8009  -300.0000  -300.0000    12.9503  -300.0000     9.4361    13.0285
  2219.773 0.342E+18 0.621E+05   10.4981   15.6759    4.4332    7.9642    9.6668  -300.0000     6.6281    11.6954    11.8783     9.7488    11.9858     9.2535    10.2769    11.8374  -300.0000  -300.0000    12.9840  -300.0000     9.5837    13.0621
  2304.767 0.366E+18 0.693E+05   10.6767   15.8783    4.9689    8.3878   10.0929  -300.0000     6.6576    11.7176    11.9124    10.0443    12.1402     9.4855    10.1806    11.8688  -300.0000  -300.0000    13.0131  -300.0000     9.7399    13.0910
  2336.854 0.399E+18 0.770E+05   10.7590   15.9648    5.1891    8.5537   10.2456  -300.0000     6.6959    11.7530    11.9516    10.1779    12.2049     9.5767    10.1808    11.9075  -300.0000  -300.0000    13.0515  -300.0000     9.8219    13.1293
  2375.647 0.435E+18 0.854E+05   10.8514   16.0622    5.4392    8.7442   10.4248  -300.0000     6.7329    11.7856    11.9896    10.3265    12.2755     9.6785    10.1679    11.9448  -300.0000  -300.0000    13.0885  -300.0000     9.9086    13.1662
  2418.227 0.473E+18 0.949E+05   10.9485   16.1636    5.7011    8.9446   10.6149  -300.0000     6.7689    11.8157    12.0266    10.4806    12.3467     9.7831    10.1478    11.9810  -300.0000  -300.0000    13.1246  -300.0000     9.9953    13.2022
  2464.006 0.512E+18 0.105E+06   11.0491   16.2672    5.9699    9.1509   10.8120  -300.0000     6.8037    11.8427    12.0622    10.6376    12.4169     9.8886    10.1215    12.0157  -300.0000  -300.0000    13.1594  -300.0000    10.0804    13.2368
  2510.800 0.554E+18 0.116E+06   11.1493   16.3688    6.2340    9.3539   11.0060  -300.0000     6.8375    11.8670    12.0967    10.7915    12.4836     9.9908    10.0937    12.0491  -300.0000  -300.0000    13.1932  -300.0000    10.1613    13.2704
  2578.646 0.591E+18 0.129E+06   11.2791   16.4996    6.5813    9.6258   11.2750  -300.0000     6.8661    11.8770    12.1263    10.9858    12.5610    10.1211    10.0258    12.0766  -300.0000  -300.0000    13.2217  -300.0000    10.2509    13.2988
  2659.483 0.624E+18 0.142E+06   11.4221   16.6413    6.9632    9.9272   11.5777  -300.0000     6.8897    11.8709    12.1508    11.1949    12.6361    10.2603     9.9333    12.0978  -300.0000  -300.0000    13.2452  -300.0000    10.3371    13.3221
  2683.835 0.671E+18 0.155E+06   11.4788   16.6950    7.0990   10.0269   11.6649  -300.0000     6.9213    11.8952    12.1824    11.2805    12.6737    10.3132     9.9443    12.1287  -300.0000  -300.0000    13.2769  -300.0000    10.3859    13.3537
  2708.209 0.723E+18 0.169E+06   11.5350   16.7482    7.2332   10.1252   11.7505  -300.0000     6.9531    11.9194    12.2141    11.3652    12.7110    10.3654     9.9561    12.1597  -300.0000  -300.0000    13.3088  -300.0000    10.4341    13.3854
  2732.530 0.777E+18 0.184E+06   11.5904   16.8003    7.3651   10.2217   11.8344  -300.0000     6.9845    11.9429    12.2455    11.4485    12.7477    10.4167     9.9681    12.1903  -300.0000  -300.0000    13.3404  -300.0000    10.4811    13.4168
  2756.744 0.836E+18 0.200E+06   11.6449   16.8517    7.4949   10.3164   11.9164  -300.0000     7.0159    11.9663    12.2768    11.5307    12.7840    10.4671     9.9808    12.2208  -300.0000  -300.0000    13.3719  -300.0000    10.5273    13.4482
  2780.805 0.898E+18 0.217E+06   11.6985   16.9019    7.6220   10.4090   11.9964  -300.0000     7.0470    11.9890    12.3078    11.6112    12.8196    10.5164     9.9937    12.2509  -300.0000  -300.0000    13.4031  -300.0000    10.5723    13.4792
  2804.697 0.965E+18 0.236E+06   11.7511   16.9513    7.7468   10.4998   12.0744  -300.0000     7.0780    12.0115    12.3387    11.6904    12.8548    10.5649    10.0073    12.2807  -300.0000  -300.0000    13.4342  -300.0000    10.6165    13.5102
  2828.427 0.104E+19 0.256E+06   11.8027   16.9996    7.8689   10.5885   12.1505  -300.0000     7.1085    12.0333    12.3690    11.7680    12.8894    10.6123    10.0209    12.3101  -300.0000  -300.0000    13.4649  -300.0000    10.6594    13.5406
  2851.986 0.111E+19 0.278E+06   11.8534   17.0470    7.9888   10.6754   12.2247  -300.0000     7.1388    12.0550    12.3993    11.8443    12.9234    10.6588    10.0350    12.3391  -300.0000  -300.0000    13.4954  -300.0000    10.7016    13.5710
  2875.357 0.119E+19 0.301E+06   11.9030   17.0934    8.1062   10.7603   12.2971  -300.0000     7.1687    12.0759    12.4290    11.9190    12.9568    10.7043    10.0491    12.3676  -300.0000  -300.0000    13.5254  -300.0000    10.7425    13.6008
  2898.535 0.127E+19 0.326E+06   11.9518   17.1389    8.2213   10.8435   12.3676  -300.0000     7.1984    12.0966    12.4585    11.9923    12.9898    10.7489    10.0638    12.3959  -300.0000  -300.0000    13.5553  -300.0000    10.7827    13.6305
  2921.508 0.136E+19 0.353E+06   11.9997   17.1834    8.3340   10.9248   12.4364  -300.0000     7.2278    12.1170    12.4877    12.0642    13.0222    10.7926    10.0786    12.4237  -300.0000  -300.0000    13.5849  -300.0000    10.8220    13.6598
  2944.277 0.146E+19 0.382E+06   12.0464   17.2270    8.4443   11.0042   12.5034  -300.0000     7.2567    12.1367    12.5164    12.1345    13.0539    10.8353    10.0933    12.4509  -300.0000  -300.0000    13.6139  -300.0000    10.8602    13.6886
  2966.868 0.156E+19 0.412E+06   12.0923   17.2696    8.5524   11.0820   12.5688  -300.0000     7.2852    12.1560    12.5447    12.2034    13.0852    10.8771    10.1082    12.4776  -300.0000  -300.0000    13.6426  -300.0000    10.8975    13.7171
  2989.307 0.166E+19 0.445E+06   12.1375   17.3116    8.6587   11.1582   12.6327  -300.0000     7.3137    12.1752    12.5728    12.2713    13.1161    10.9183    10.1235    12.5041  -300.0000  -300.0000    13.6712  -300.0000    10.9342    13.7455
  3011.587 0.178E+19 0.479E+06   12.1818   17.3527    8.7629   11.2329   12.6952  -300.0000     7.3415    12.1937    12.6005    12.3377    13.1464    10.9586    10.1386    12.5299  -300.0000  -300.0000    13.6992  -300.0000    10.9700    13.7733
  3033.642 0.189E+19 0.516E+06   12.2252   17.3928    8.8648   11.3058   12.7560  -300.0000     7.3690    12.2118    12.6276    12.4026    13.1761    10.9979    10.1537    12.5552  -300.0000  -300.0000    13.7268  -300.0000    11.0048    13.8006
  3055.488 0.202E+19 0.555E+06   12.2678   17.4322    8.9648   11.3772   12.8153  -300.0000     7.3962    12.2298    12.6546    12.4663    13.2054    11.0366    10.1691    12.5803  -300.0000  -300.0000    13.7542  -300.0000    11.0390    13.8278
  3077.137 0.214E+19 0.596E+06   12.3095   17.4708    9.0626   11.4471   12.8732  -300.0000     7.4229    12.2472    12.6809    12.5285    13.2341    11.0744    10.1843    12.6046  -300.0000  -300.0000    13.7811  -300.0000    11.0723    13.8544
  3098.645 0.228E+19 0.640E+06   12.3504   17.5086    9.1588   11.5155   12.9299  -300.0000     7.4493    12.2643    12.7070    12.5896    13.2624    11.1115    10.1996    12.6285  -300.0000  -300.0000    13.8076  -300.0000    11.1049    13.8807
  3120.043 0.242E+19 0.686E+06   12.3908   17.5458    9.2534   11.5828   12.9854  -300.0000     7.4754    12.2810    12.7327    12.6497    13.2903    11.1480    10.2149    12.6520  -300.0000  -300.0000    13.8339  -300.0000    11.1369    13.9067
  3141.358 0.257E+19 0.736E+06   12.4306   17.5824    9.3466   11.6490   13.0399  -300.0000     7.5012    12.2976    12.7582    12.7087    13.3179    11.1839    10.2302    12.6751  -300.0000  -300.0000    13.8599  -300.0000    11.1683    13.9324
  3162.611 0.273E+19 0.788E+06   12.4698   17.6185    9.4385   11.7142   13.0934  -300.0000     7.5268    12.3138    12.7834    12.7669    13.3452    11.2193    10.2456    12.6979  -300.0000  -300.0000    13.8856  -300.0000    11.1992    13.9579
  3183.820 0.290E+19 0.844E+06   12.5088   17.6543    9.5295   11.7786   13.1461  -300.0000     7.5524    12.3302    12.8086    12.8245    13.3723    11.2544    10.2614    12.7205  -300.0000  -300.0000    13.9114  -300.0000    11.2299    13.9834
  3205.003 0.307E+19 0.904E+06   12.5471   17.6894    9.6191   11.8420   13.1979  -300.0000     7.5776    12.3461    12.8334    12.8810    13.3990    11.2889    10.2769    12.7426  -300.0000  -300.0000    13.9367  -300.0000    11.2598    14.0085
  3226.162 0.325E+19 0.966E+06   12.5851   17.7242    9.7078   11.9046   13.2489  -300.0000     7.6026    12.3618    12.8580    12.9367    13.4255    11.3230    10.2924    12.7643  -300.0000  -300.0000    13.9619  -300.0000    11.2894    14.0333


==> mixfig/out3_1500-3-3.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-07 eps( N) = 6.03E-08 eps( O) = 4.57E-07

        Tg     nHges      pges       nel         H         C         N         O         Fl         Li         Na         Al         Si          S         Cl          K         Ca         Cr         Mn         Fe         Ni         Ti         Mg
   741.687 0.969E+03 0.581E-10   -8.3775   -1.8452  -37.5008  -22.9537  -16.3756  -300.0000   -11.1186    -5.8437    -6.2559   -19.1318    -5.9062   -11.1889    -6.9496    -5.7132  -300.0000  -300.0000    -4.5637  -300.0000   -13.5497    -4.4837
   741.687 0.104E+10 0.626E-04   -5.3532    1.1712  -31.4797  -19.9373  -16.3639  -300.0000    -5.0914     0.1891    -3.1644   -13.1890    -4.7542   -10.9002    -0.9009     0.2941  -300.0000  -300.0000     1.4691  -300.0000    -7.5374     1.5491
   740.710 0.119E+10 0.711E-04   -5.3452    1.1789  -31.4782  -19.9533  -16.4095  -300.0000    -5.0358     0.2448    -3.1612   -13.1618    -4.7824   -10.9413    -0.8452     0.3498  -300.0000  -300.0000     1.5248  -300.0000    -7.5054     1.6048
   740.710 0.135E+10 0.807E-04   -5.3176    1.2064  -31.4231  -19.9257  -16.4095  -300.0000    -4.9808     0.2999    -3.1337   -13.1067    -4.7824   -10.9413    -0.7901     0.4049  -300.0000  -300.0000     1.5799  -300.0000    -7.4503     1.6599
   740.710 0.153E+10 0.916E-04   -5.2900    1.2340  -31.3679  -19.8981  -16.4095  -300.0000    -4.9257     0.3551    -3.1061   -13.0516    -4.7824   -10.9413    -0.7350     0.4601  -300.0000  -300.0000     1.6351  -300.0000    -7.3951     1.7151
   740.710 0.174E+10 0.104E-03   -5.2624    1.2616  -31.3128  -19.8706  -16.4095  -300.0000    -4.8706     0.4102    -3.0785   -12.9964    -4.7823   -10.9412    -0.6798     0.5152  -300.0000  -300.0000     1.6902  -300.0000    -7.3400     1.7702
   740.710 0.197E+10 0.118E-03   -5.2349    1.2891  -31.2577  -19.8430  -16.4095  -300.0000    -4.8156     0.4653    -3.0509   -12.9413    -4.7823   -10.9412    -0.6247     0.5703  -300.0000  -300.0000     1.7453  -300.0000    -7.2848     1.8253
   740.710 0.224E+10 0.134E-03   -5.2073    1.3167  -31.2025  -19.8154  -16.4095  -300.0000    -4.7605     0.5205    -3.0234   -12.8862    -4.7823   -10.9412    -0.5696     0.6255  -300.0000  -300.0000     1.8005  -300.0000    -7.2297     1.8805
   740.710 0.254E+10 0.152E-03   -5.1797    1.3443  -31.1474  -19.7879  -16.4095  -300.0000    -4.7055     0.5756    -2.9958   -12.8310    -4.7823   -10.9412    -0.5144     0.6806  -300.0000  -300.0000     1.8556  -300.0000    -7.1746     1.9356
   740.710 0.289E+10 0.173E-03   -5.1522    1.3718  -31.0923  -19.7603  -16.4095  -300.0000    -4.6505     0.6307    -2.9682   -12.7759    -4.7823   -10.9412    -0.4593     0.7357  -300.0000  -300.0000     1.9107  -300.0000    -7.1195     1.9907
   740.710 0.328E+10 0.196E-03   -5.1246    1.3994  -31.0372  -19.7327  -16.4095  -300.0000    -4.5955     0.6859    -2.9407   -12.7208    -4.7823   -10.9412    -0.4042     0.7908  -300.0000  -300.0000     1.9659  -300.0000    -7.0643     2.0459
   740.710 0.372E+10 0.223E-03   -5.0971    1.4270  -30.9820  -19.7052  -16.4095  -300.0000    -4.5405     0.7410    -2.9131   -12.6657    -4.7823   -10.9412    -0.3490     0.8460  -300.0000  -300.0000     2.0210  -300.0000    -7.0092     2.1010
   740.710 0.423E+10 0.253E-03   -5.0695    1.4545  -30.9269  -19.6776  -16.4095  -300.0000    -4.4854     0.7961    -2.8855   -12.6105    -4.7823   -10.9411    -0.2939     0.9011  -300.0000  -300.0000     2.0761  -300.0000    -6.9541     2.1561
   740.710 0.480E+10 0.287E-03   -5.0419    1.4821  -30.8718  -19.6500  -16.4095  -300.0000    -4.4305     0.8512    -2.8580   -12.5554    -4.7823   -10.9411    -0.2388     0.9562  -300.0000  -300.0000     2.1312  -300.0000    -6.8990     2.2112
   740.710 0.545E+10 0.326E-03   -5.0144    1.5096  -30.8166  -19.6225  -16.4095  -300.0000    -4.3755     0.9064    -2.8304   -12.5003    -4.7823   -10.9411    -0.1837     1.0113  -300.0000  -300.0000     2.1864  -300.0000    -6.8438     2.2664
   740.710 0.619E+10 0.370E-03   -4.9868    1.5372  -30.7615  -19.5949  -16.4095  -300.0000    -4.3205     0.9615    -2.8028   -12.4452    -4.7823   -10.9411    -0.1285     1.0665  -300.0000  -300.0000     2.2415  -300.0000    -6.7887     2.3215
   740.710 0.702E+10 0.420E-03   -4.9592    1.5648  -30.7064  -19.5674  -16.4095  -300.0000    -4.2655     1.0166    -2.7753   -12.3900    -4.7823   -10.9411    -0.0734     1.1216  -300.0000  -300.0000     2.2966  -300.0000    -6.7336     2.3766
   740.710 0.797E+10 0.477E-03   -4.9317    1.5923  -30.6513  -19.5398  -16.4095  -300.0000    -4.2106     1.0717    -2.7477   -12.3349    -4.7823   -10.9411    -0.0183     1.1767  -300.0000  -300.0000     2.3517  -300.0000    -6.6785     2.4317
   740.710 0.905E+10 0.542E-03   -4.9041    1.6199  -30.5961  -19.5122  -16.4095  -300.0000    -4.1557     1.1268    -2.7201   -12.2798    -4.7822   -10.9411     0.0368     1.2318  -300.0000  -300.0000     2.4068  -300.0000    -6.6233     2.4868
   740.710 0.103E+11 0.615E-03   -4.8766    1.6475  -30.5410  -19.4847  -16.4095  -300.0000    -4.1007     1.1820    -2.6926   -12.2247    -4.7822   -10.9411     0.0919     1.2869  -300.0000  -300.0000     2.4620  -300.0000    -6.5682     2.5420
   740.710 0.117E+11 0.698E-03   -4.8490    1.6750  -30.4859  -19.4571  -16.4095  -300.0000    -4.0458     1.2371    -2.6650   -12.1696    -4.7822   -10.9411     0.1471     1.3420  -300.0000  -300.0000     2.5171  -300.0000    -6.5131     2.5971
   740.710 0.132E+11 0.793E-03   -4.8214    1.7026  -30.4308  -19.4295  -16.4095  -300.0000    -3.9909     1.2922    -2.6374   -12.1144    -4.7822   -10.9411     0.2022     1.3972  -300.0000  -300.0000     2.5722  -300.0000    -6.4580     2.6522
   740.710 0.150E+11 0.900E-03   -4.7939    1.7301  -30.3756  -19.4020  -16.4095  -300.0000    -3.9360     1.3473    -2.6099   -12.0593    -4.7822   -10.9410     0.2573     1.4523  -300.0000  -300.0000     2.6273  -300.0000    -6.4028     2.7073
   740.711 0.171E+11 0.102E-02   -4.7663    1.7577  -30.3205  -19.3744  -16.4095  -300.0000    -3.8811     1.4024    -2.5823   -12.0042    -4.7822   -10.9410     0.3124     1.5074  -300.0000  -300.0000     2.6825  -300.0000    -6.3477     2.7624
   740.711 0.194E+11 0.116E-02   -4.7387    1.7853  -30.2654  -19.3468  -16.4095  -300.0000    -3.8263     1.4576    -2.5547   -11.9491    -4.7822   -10.9410     0.3675     1.5625  -300.0000  -300.0000     2.7376  -300.0000    -6.2926     2.8176
   740.711 0.220E+11 0.132E-02   -4.7112    1.8128  -30.2103  -19.3193  -16.4095  -300.0000    -3.7715     1.5127    -2.5272   -11.8939    -4.7822   -10.9410     0.4227     1.6176  -300.0000  -300.0000     2.7927  -300.0000    -6.2375     2.8727
   740.711 0.250E+11 0.150E-02   -4.6836    1.8404  -30.1551  -19.2917  -16.4095  -300.0000    -3.7166     1.5678    -2.4996   -11.8388    -4.7822   -10.9410     0.4778     1.6727  -300.0000  -300.0000     2.8478  -300.0000    -6.1824     2.9278
   740.711 0.284E+11 0.170E-02   -4.6560    1.8680  -30.1000  -19.2641  -16.4095  -300.0000    -3.6618     1.6229    -2.4720   -11.7837    -4.7822   -10.9410     0.5329     1.7279  -300.0000  -300.0000     2.9029  -300.0000    -6.1272     2.9829
   740.711 0.322E+11 0.193E-02   -4.6285    1.8955  -30.0449  -19.2366  -16.4094  -300.0000    -3.6071     1.6780    -2.4445   -11.7286    -4.7822   -10.9410     0.5880     1.7830  -300.0000  -300.0000     2.9580  -300.0000    -6.0721     3.0380
   740.712 0.366E+11 0.219E-02   -4.6009    1.9231  -29.9898  -19.2090  -16.4094  -300.0000    -3.5523     1.7332    -2.4169   -11.6735    -4.7822   -10.9409     0.6431     1.8381  -300.0000  -300.0000     3.0132  -300.0000    -6.0170     3.0932
   740.712 0.415E+11 0.248E-02   -4.5734    1.9507  -29.9346  -19.1814  -16.4094  -300.0000    -3.4976     1.7883    -2.3894   -11.6183    -4.7822   -10.9409     0.6983     1.8932  -300.0000  -300.0000     3.0683  -300.0000    -5.9619     3.1483
   740.712 0.471E+11 0.282E-02   -4.5458    1.9782  -29.8795  -19.1539  -16.4094  -300.0000    -3.4429     1.8434    -2.3618   -11.5632    -4.7821   -10.9409     0.7534     1.9483  -300.0000  -300.0000     3.1234  -300.0000    -5.9068     3.2034
   740.712 0.535E+11 0.320E-02   -4.5182    2.0058  -29.8244  -19.1263  -16.4093  -300.0000    -3.3882     1.8985    -2.3342   -11.5081    -4.7821   -10.9409     0.8085     2.0034  -300.0000  -300.0000     3.1785  -300.0000    -5.8517     3.2585
   740.713 0.608E+11 0.364E-02   -4.4907    2.0334  -29.7693  -19.0987  -16.4093  -300.0000    -3.3335     1.9536    -2.3067   -11.4530    -4.7821   -10.9409     0.8636     2.0585  -300.0000  -300.0000     3.2336  -300.0000    -5.7966     3.3136
   740.713 0.690E+11 0.413E-02   -4.4631    2.0609  -29.7142  -19.0711  -16.4092  -300.0000    -3.2789     2.0088    -2.2791   -11.3979    -4.7821   -10.9408     0.9187     2.1136  -300.0000  -300.0000     3.2888  -300.0000    -5.7415     3.3687
   740.714 0.783E+11 0.469E-02   -4.4355    2.0885  -29.6592  -19.0435  -16.4091  -300.0000    -3.2243     2.0639    -2.2516   -11.3428    -4.7820   -10.9408     0.9739     2.1688  -300.0000  -300.0000     3.3439  -300.0000    -5.6865     3.4239
   740.715 0.889E+11 0.532E-02   -4.4079    2.1161  -29.6042  -19.0160  -16.4090  -300.0000    -3.1697     2.1190    -2.2241   -11.2878    -4.7820   -10.9408     1.0290     2.2239  -300.0000  -300.0000     3.3990  -300.0000    -5.6316     3.4790
   740.715 0.101E+12 0.604E-02   -4.3804    2.1436  -29.5494  -18.9884  -16.4088  -300.0000    -3.1152     2.1741    -2.1966   -11.2328    -4.7819   -10.9407     1.0841     2.2790  -300.0000  -300.0000     3.4541  -300.0000    -5.5767     3.5341
   740.716 0.115E+12 0.686E-02   -4.3528    2.1712  -29.4946  -18.9608  -16.4085  -300.0000    -3.0607     2.2292    -2.1692   -11.1779    -4.7818   -10.9407     1.1392     2.3341  -300.0000  -300.0000     3.5092  -300.0000    -5.5220     3.5892
   740.717 0.130E+12 0.779E-02   -4.3252    2.1988  -29.4401  -18.9332  -16.4081  -300.0000    -3.0063     2.2843    -2.1419   -11.1230    -4.7816   -10.9407     1.1943     2.3892  -300.0000  -300.0000     3.5643  -300.0000    -5.4675     3.6443
   740.718 0.148E+12 0.884E-02   -4.2976    2.2264  -29.3860  -18.9056  -16.4075  -300.0000    -2.9519     2.3395    -2.1147   -11.0684    -4.7814   -10.9406     1.2494     2.4443  -300.0000  -300.0000     3.6195  -300.0000    -5.4133     3.6994
   740.719 0.168E+12 0.100E-01   -4.2701    2.2539  -29.3324  -18.8780  -16.4066  -300.0000    -2.8976     2.3946    -2.0877   -11.0140    -4.7810   -10.9406     1.3046     2.4994  -300.0000  -300.0000     3.6746  -300.0000    -5.3597     3.7546
   740.720 0.190E+12 0.114E-01   -4.2425    2.2815  -29.2795  -18.8503  -16.4052  -300.0000    -2.8433     2.4497    -2.0610   -10.9601    -4.7805   -10.9405     1.3597     2.5545  -300.0000  -300.0000     3.7297  -300.0000    -5.3068     3.8097
   740.722 0.216E+12 0.129E-01   -4.2149    2.3091  -29.2277  -18.8227  -16.4032  -300.0000    -2.7892     2.5048    -2.0347   -10.9066    -4.7797   -10.9404     1.4148     2.6096  -300.0000  -300.0000     3.7848  -300.0000    -5.2550     3.8648
   740.723 0.245E+12 0.147E-01   -4.1873    2.3367  -29.1775  -18.7951  -16.4003  -300.0000    -2.7351     2.5599    -2.0089   -10.8539    -4.7787   -10.9403     1.4699     2.6647  -300.0000  -300.0000     3.8399  -300.0000    -5.2046     3.9199
   740.725 0.279E+12 0.167E-01   -4.1597    2.3643  -29.1293  -18.7674  -16.3963  -300.0000    -2.6811     2.6151    -1.9839   -10.8022    -4.7772   -10.9403     1.5250     2.7198  -300.0000  -300.0000     3.8951  -300.0000    -5.1562     3.9750
   740.727 0.316E+12 0.189E-01   -4.1321    2.3919  -29.0835  -18.7398  -16.3910  -300.0000    -2.6273     2.6702    -1.9598   -10.7517    -4.7752   -10.9402     1.5801     2.7749  -300.0000  -300.0000     3.9502  -300.0000    -5.1100     4.0301
   740.730 0.359E+12 0.215E-01   -4.1045    2.4195  -29.0405  -18.7121  -16.3841  -300.0000    -2.5735     2.7253    -1.9366   -10.7025    -4.7727   -10.9400     1.6353     2.8300  -300.0000  -300.0000     4.0053  -300.0000    -5.0664     4.0853
   740.733 0.408E+12 0.244E-01   -4.0769    2.4471  -29.0006  -18.6844  -16.3757  -300.0000    -2.5201     2.7804    -1.9145   -10.6547    -4.7697   -10.9399     1.6904     2.8851  -300.0000  -300.0000     4.0604  -300.0000    -5.0256     4.1404
   740.736 0.463E+12 0.277E-01   -4.0493    2.4748  -28.9638  -18.6567  -16.3658  -300.0000    -2.4668     2.8355    -1.8934   -10.6082    -4.7661   -10.9398     1.7455     2.9402  -300.0000  -300.0000     4.1155  -300.0000    -4.9873     4.1955
   740.739 0.526E+12 0.315E-01   -4.0216    2.5024  -28.9299  -18.6290  -16.3545  -300.0000    -2.4137     2.8906    -1.8732   -10.5628    -4.7621   -10.9396     1.8006     2.9953  -300.0000  -300.0000     4.1706  -300.0000    -4.9514     4.2506
   740.743 0.597E+12 0.357E-01   -3.9940    2.5300  -28.8987  -18.6013  -16.3421  -300.0000    -2.3609     2.9458    -1.8538   -10.5185    -4.7578   -10.9394     1.8557     3.0504  -300.0000  -300.0000     4.2258  -300.0000    -4.9175     4.3057
   740.748 0.677E+12 0.405E-01   -3.9663    2.5577  -28.8700  -18.5735  -16.3288  -300.0000    -2.3083     3.0009    -1.8350   -10.4749    -4.7532   -10.9392     1.9108     3.1054  -300.0000  -300.0000     4.2809  -300.0000    -4.8851     4.3608
   740.753 0.769E+12 0.460E-01   -3.9387    2.5854  -28.8434  -18.5457  -16.3149  -300.0000    -2.2561     3.0560    -1.8165   -10.4319    -4.7484   -10.9390     1.9660     3.1605  -300.0000  -300.0000     4.3360  -300.0000    -4.8539     4.4159
   740.759 0.873E+12 0.523E-01   -3.9110    2.6130  -28.8187  -18.5179  -16.3005  -300.0000    -2.2041     3.1111    -1.7984   -10.3892    -4.7436   -10.9387     2.0211     3.2156  -300.0000  -300.0000     4.3911  -300.0000    -4.8234     4.4710
   740.766 0.991E+12 0.593E-01   -3.8833    2.6407  -28.7956  -18.4900  -16.2860  -300.0000    -2.1524     3.1662    -1.7804   -10.3467    -4.7388   -10.9384     2.0762     3.2706  -300.0000  -300.0000     4.4462  -300.0000    -4.7933     4.5262
   740.773 0.113E+13 0.673E-01   -3.8556    2.6684  -28.7739  -18.4621  -16.2713  -300.0000    -2.1010     3.2213    -1.7625   -10.3041    -4.7340   -10.9380     2.1313     3.3257  -300.0000  -300.0000     4.5013  -300.0000    -4.7633     4.5813
   740.782 0.128E+13 0.765E-01   -3.8279    2.6962  -28.7534  -18.4342  -16.2568  -300.0000    -2.0500     3.2764    -1.7444   -10.2615    -4.7294   -10.9376     2.1864     3.3807  -300.0000  -300.0000     4.5564  -300.0000    -4.7331     4.6364
   740.792 0.145E+13 0.868E-01   -3.8001    2.7239  -28.7340  -18.4062  -16.2425  -300.0000    -1.9993     3.3315    -1.7262   -10.2185    -4.7248   -10.9372     2.2415     3.4357  -300.0000  -300.0000     4.6115  -300.0000    -4.7024     4.6915
   740.803 0.165E+13 0.986E-01   -3.7723    2.7517  -28.7154  -18.3781  -16.2284  -300.0000    -1.9489     3.3867    -1.7077   -10.1753    -4.7204   -10.9367     2.2966     3.4908  -300.0000  -300.0000     4.6667  -300.0000    -4.6712     4.7466
   740.816 0.187E+13 0.112E+00   -3.7445    2.7795  -28.6977  -18.3500  -16.2148  -300.0000    -1.8989     3.4418    -1.6890   -10.1316    -4.7162   -10.9361     2.3517     3.5458  -300.0000  -300.0000     4.7218  -300.0000    -4.6392     4.8017
   740.830 0.212E+13 0.127E+00   -3.7167    2.8074  -28.6806  -18.3218  -16.2015  -300.0000    -1.8493     3.4969    -1.6698   -10.0874    -4.7121   -10.9354     2.4069     3.6008  -300.0000  -300.0000     4.7769  -300.0000    -4.6064     4.8568
   740.846 0.241E+13 0.144E+00   -3.6888    2.8353  -28.6640  -18.2935  -16.1887  -300.0000    -1.8000     3.5520    -1.6503   -10.0427    -4.7082   -10.9347     2.4620     3.6558  -300.0000  -300.0000     4.8320  -300.0000    -4.5725     4.9119
   740.865 0.274E+13 0.164E+00   -3.6609    2.8632  -28.6479  -18.2652  -16.1764  -300.0000    -1.7510     3.6071    -1.6303    -9.9974    -4.7044   -10.9338     2.5171     3.7108  -300.0000  -300.0000     4.8871  -300.0000    -4.5376     4.9670
   740.885 0.311E+13 0.186E+00   -3.6329    2.8912  -28.6321  -18.2367  -16.1646  -300.0000    -1.7025     3.6622    -1.6099    -9.9515    -4.7008   -10.9329     2.5722     3.7658  -300.0000  -300.0000     4.9422  -300.0000    -4.5016     5.0221
   740.909 0.353E+13 0.211E+00   -3.6049    2.9192  -28.6166  -18.2081  -16.1533  -300.0000    -1.6543     3.7173    -1.5889    -9.9050    -4.6973   -10.9318     2.6273     3.8207  -300.0000  -300.0000     4.9973  -300.0000    -4.4644     5.0772
   740.936 0.400E+13 0.240E+00   -3.5768    2.9473  -28.6013  -18.1793  -16.1424  -300.0000    -1.6064     3.7724    -1.5675    -9.8578    -4.6939   -10.9306     2.6824     3.8757  -300.0000  -300.0000     5.0524  -300.0000    -4.4261     5.1322
   740.966 0.454E+13 0.272E+00   -3.5486    2.9755  -28.5861  -18.1504  -16.1321  -300.0000    -1.5590     3.8275    -1.5456    -9.8099    -4.6906   -10.9293     2.7375     3.9306  -300.0000  -300.0000     5.1075  -300.0000    -4.3865     5.1873
   741.001 0.516E+13 0.309E+00   -3.5203    3.0038  -28.5708  -18.1213  -16.1221  -300.0000    -1.5118     3.8826    -1.5231    -9.7614    -4.6874   -10.9277     2.7926     3.9855  -300.0000  -300.0000     5.1626  -300.0000    -4.3458     5.2424
   741.040 0.586E+13 0.351E+00   -3.4920    3.0322  -28.5555  -18.0920  -16.1125  -300.0000    -1.4651     3.9377    -1.5001    -9.7122    -4.6843   -10.9259     2.8477     4.0404  -300.0000  -300.0000     5.2177  -300.0000    -4.3038     5.2975
   741.085 0.665E+13 0.398E+00   -3.4635    3.0606  -28.5399  -18.0624  -16.1032  -300.0000    -1.4186     3.9928    -1.4765    -9.6623    -4.6811   -10.9239     2.9028     4.0953  -300.0000  -300.0000     5.2728  -300.0000    -4.2607     5.3526
   741.136 0.755E+13 0.452E+00   -3.4350    3.0892  -28.5239  -18.0326  -16.0942  -300.0000    -1.3725     4.0479    -1.4525    -9.6118    -4.6780   -10.9217     2.9578     4.1501  -300.0000  -300.0000     5.3279  -300.0000    -4.2164     5.4076
   741.194 0.857E+13 0.513E+00   -3.4063    3.1180  -28.5075  -18.0024  -16.0854  -300.0000    -1.3268     4.1029    -1.4278    -9.5605    -4.6748   -10.9191     3.0129     4.2049  -300.0000  -300.0000     5.3829  -300.0000    -4.1710     5.4627
   741.261 0.973E+13 0.583E+00   -3.3774    3.1469  -28.4904  -17.9719  -16.0767  -300.0000    -1.2813     4.1580    -1.4026    -9.5086    -4.6714   -10.9162     3.0680     4.2597  -300.0000  -300.0000     5.4380  -300.0000    -4.1244     5.5178
   741.337 0.110E+14 0.661E+00   -3.3483    3.1760  -28.4725  -17.9409  -16.0681  -300.0000    -1.2362     4.2131    -1.3768    -9.4560    -4.6680   -10.9128     3.1231     4.3145  -300.0000  -300.0000     5.4931  -300.0000    -4.0768     5.5728
   741.426 0.125E+14 0.751E+00   -3.3190    3.2054  -28.4536  -17.9095  -16.0593  -300.0000    -1.1913     4.2682    -1.3504    -9.4025    -4.6643   -10.9089     3.1781     4.3692  -300.0000  -300.0000     5.5482  -300.0000    -4.0280     5.6279
   741.527 0.142E+14 0.852E+00   -3.2894    3.2350  -28.4334  -17.8774  -16.0504  -300.0000    -1.1468     4.3232    -1.3234    -9.3484    -4.6604   -10.9045     3.2332     4.4239  -300.0000  -300.0000     5.6032  -300.0000    -3.9781     5.6829
   741.645 0.162E+14 0.968E+00   -3.2595    3.2650  -28.4115  -17.8445  -16.0411  -300.0000    -1.1024     4.3783    -1.2956    -9.2933    -4.6560   -10.8993     3.2883     4.4786  -300.0000  -300.0000     5.6583  -300.0000    -3.9270     5.7379
   741.784 0.183E+14 0.110E+01   -3.2291    3.2954  -28.3876  -17.8108  -16.0312  -300.0000    -1.0583     4.4333    -1.2671    -9.2374    -4.6512   -10.8932     3.3433     4.5332  -300.0000  -300.0000     5.7133  -300.0000    -3.8747     5.7930
   741.948 0.208E+14 0.125E+01   -3.1983    3.3263  -28.3611  -17.7759  -16.0205  -300.0000    -1.0144     4.4884    -1.2377    -9.1804    -4.6458   -10.8862     3.3983     4.5878  -300.0000  -300.0000     5.7684  -300.0000    -3.8211     5.8480
   742.142 0.236E+14 0.142E+01   -3.1669    3.3578  -28.3314  -17.7397  -16.0087  -300.0000    -0.9705     4.5434    -1.2073    -9.1221    -4.6395   -10.8778     3.4534     4.6424  -300.0000  -300.0000     5.8234  -300.0000    -3.7661     5.9030
   742.369 0.268E+14 0.161E+01   -3.1348    3.3900  -28.2982  -17.7021  -15.9957  -300.0000    -0.9267     4.5984    -1.1758    -9.0627    -4.6325   -10.8680     3.5084     4.6969  -300.0000  -300.0000     5.8784  -300.0000    -3.7096     5.9580
   742.636 0.304E+14 0.183E+01   -3.1019    3.4230  -28.2608  -17.6626  -15.9812  -300.0000    -0.8830     4.6534    -1.1431    -9.0018    -4.6243   -10.8565     3.5634     4.7514  -300.0000  -300.0000     5.9334  -300.0000    -3.6517     6.0130
   742.950 0.346E+14 0.207E+01   -3.0680    3.4570  -28.2183  -17.6211  -15.9648  -300.0000    -0.8391     4.7084    -1.1090    -8.9393    -4.6149   -10.8431     3.6184     4.8059  -300.0000  -300.0000     5.9885  -300.0000    -3.5920     6.0680
   743.307 0.392E+14 0.235E+01   -3.0333    3.4918  -28.1712  -17.5776  -15.9467  -300.0000    -0.7952     4.7635    -1.0737    -8.8754    -4.6043   -10.8278     3.6734     4.8603  -300.0000  -300.0000     6.0435  -300.0000    -3.5307     6.1229
   743.679 0.445E+14 0.267E+01   -2.9983    3.5270  -28.1227  -17.5335  -15.9280  -300.0000    -0.7514     4.8185    -1.0380    -8.8109    -4.5933   -10.8119     3.7285     4.9147  -300.0000  -300.0000     6.0985  -300.0000    -3.4689     6.1779
   744.107 0.505E+14 0.304E+01   -2.9622    3.5633  -28.0682  -17.4870  -15.9069  -300.0000    -0.7074     4.8735    -1.0007    -8.7446    -4.5809   -10.7937     3.7835     4.9690  -300.0000  -300.0000     6.1535  -300.0000    -3.4053     6.2329
   744.542 0.574E+14 0.345E+01   -2.9260    3.5997  -28.0130  -17.4401  -15.8857  -300.0000    -0.6636     4.9285    -0.9631    -8.6780    -4.5682   -10.7752     3.8385     5.0233  -300.0000  -300.0000     6.2085  -300.0000    -3.3413     6.2879
   744.962 0.651E+14 0.392E+01   -2.8900    3.6359  -27.9595  -17.3939  -15.8651  -300.0000    -0.6202     4.9836    -0.9259    -8.6118    -4.5560   -10.7573     3.8936     5.0776  -300.0000  -300.0000     6.2636  -300.0000    -3.2776     6.3430
   745.344 0.739E+14 0.445E+01   -2.8548    3.6713  -27.9103  -17.3494  -15.8463  -300.0000    -0.5774     5.0387    -0.8897    -8.5467    -4.5449   -10.7410     3.9487     5.1319  -300.0000  -300.0000     6.3187  -300.0000    -3.2150     6.3980
   745.637 0.839E+14 0.506E+01   -2.8214    3.7048  -27.8707  -17.3088  -15.8315  -300.0000    -0.5356     5.0939    -0.8557    -8.4842    -4.5362   -10.7283     4.0039     5.1860  -300.0000  -300.0000     6.3739  -300.0000    -3.1547     6.4531
   745.856 0.953E+14 0.574E+01   -2.7894    3.7369  -27.8393  -17.2715  -15.8201  -300.0000    -0.4948     5.1490    -0.8237    -8.4240    -4.5297   -10.7186     4.0590     5.2400  -300.0000  -300.0000     6.4290  -300.0000    -3.0965     6.5083
   745.979 0.108E+15 0.652E+01   -2.7593    3.7670  -27.8184  -17.2385  -15.8130  -300.0000    -0.4552     5.2043    -0.7940    -8.3665    -4.5259   -10.7128     4.1142     5.2940  -300.0000  -300.0000     6.4843  -300.0000    -3.0407     6.5634
   746.081 0.123E+15 0.741E+01   -2.7297    3.7967  -27.7997  -17.2063  -15.8070  -300.0000    -0.4162     5.2594    -0.7649    -8.3096    -4.5227   -10.7079     4.1694     5.3477  -300.0000  -300.0000     6.5394  -300.0000    -2.9854     6.6186
   745.939 0.140E+15 0.841E+01   -2.7049    3.8214  -27.8077  -17.1850  -15.8120  -300.0000    -0.3800     5.3147    -0.7419    -8.2598    -4.5264   -10.7129     4.2247     5.4011  -300.0000  -300.0000     6.5947  -300.0000    -2.9366     6.6738
   745.695 0.158E+15 0.955E+01   -2.6821    3.8441  -27.8268  -17.1682  -15.8218  -300.0000    -0.3452     5.3700    -0.7214    -8.2129    -4.5329   -10.7219     4.2800     5.4543  -300.0000  -300.0000     6.6500  -300.0000    -2.8902     6.7290
   745.418 0.180E+15 0.108E+02   -2.6601    3.8660  -27.8495  -17.1529  -15.8332  -300.0000    -0.3112     5.4252    -0.7017    -8.1670    -4.5405   -10.7322     4.3352     5.5070  -300.0000  -300.0000     6.7052  -300.0000    -2.8444     6.7841
   745.137 0.204E+15 0.123E+02   -2.6381    3.8878  -27.8729  -17.1378  -15.8450  -300.0000    -0.2778     5.4804    -0.6820    -8.1210    -4.5482   -10.7426     4.3903     5.5595  -300.0000  -300.0000     6.7604  -300.0000    -2.7985     6.8392
   744.908 0.232E+15 0.140E+02   -2.6152    3.9107  -27.8907  -17.1204  -15.8546  -300.0000    -0.2443     5.5354    -0.6608    -8.0735    -4.5545   -10.7506     4.4454     5.6115  -300.0000  -300.0000     6.8154  -300.0000    -2.7510     6.8941
   744.712 0.263E+15 0.158E+02   -2.5917    3.9341  -27.9049  -17.1017  -15.8629  -300.0000    -0.2109     5.5903    -0.6389    -8.0249    -4.5599   -10.7571     4.5003     5.6631  -300.0000  -300.0000     6.8703  -300.0000    -2.7026     6.9489
   744.568 0.299E+15 0.180E+02   -2.5672    3.9585  -27.9137  -17.0807  -15.8689  -300.0000    -0.1775     5.6451    -0.6156    -7.9750    -4.5638   -10.7614     4.5551     5.7143  -300.0000  -300.0000     6.9251  -300.0000    -2.6527     7.0036
   744.494 0.339E+15 0.204E+02   -2.5414    3.9843  -27.9147  -17.0567  -15.8718  -300.0000    -0.1438     5.6997    -0.5905    -7.9230    -4.5658   -10.7625     4.6097     5.7651  -300.0000  -300.0000     6.9797  -300.0000    -2.6009     7.0581
   744.510 0.384E+15 0.231E+02   -2.5138    4.0119  -27.9060  -17.0287  -15.8706  -300.0000    -0.1094     5.7542    -0.5631    -7.8684    -4.5653   -10.7598     4.6642     5.8155  -300.0000  -300.0000     7.0342  -300.0000    -2.5468     7.1125
   744.634 0.435E+15 0.262E+02   -2.4842    4.0416  -27.8854  -16.9960  -15.8645  -300.0000    -0.0742     5.8085    -0.5331    -7.8108    -4.5616   -10.7525     4.7185     5.8656  -300.0000  -300.0000     7.0885  -300.0000    -2.4899     7.1668
   744.884 0.493E+15 0.297E+02   -2.4521    4.0738  -27.8512  -16.9579  -15.8527  -300.0000    -0.0378     5.8627    -0.5000    -7.7496    -4.5545   -10.7399     4.7727     5.9155  -300.0000  -300.0000     7.1427  -300.0000    -2.4299     7.2208
   745.275 0.558E+15 0.336E+02   -2.4172    4.1089  -27.8016  -16.9135  -15.8345  -300.0000    -0.0001     5.9167    -0.4633    -7.6844    -4.5433   -10.7215     4.8267     5.9652  -300.0000  -300.0000     7.1967  -300.0000    -2.3662     7.2747
   745.820 0.632E+15 0.381E+02   -2.3794    4.1469  -27.7353  -16.8624  -15.8093  -300.0000     0.0391     5.9706    -0.4229    -7.6149    -4.5278   -10.6967     4.8805     6.0149  -300.0000  -300.0000     7.2506  -300.0000    -2.2987     7.3285
   746.531 0.715E+15 0.431E+02   -2.3383    4.1883  -27.6512  -16.8041  -15.7765  -300.0000     0.0800     6.0243    -0.3784    -7.5407    -4.5077   -10.6653     4.9343     6.0647  -300.0000  -300.0000     7.3043  -300.0000    -2.2271     7.3821
   747.415 0.809E+15 0.488E+02   -2.2939    4.2331  -27.5487  -16.7383  -15.7360  -300.0000     0.1229     6.0779    -0.3297    -7.4617    -4.4827   -10.6268     4.9878     6.1146  -300.0000  -300.0000     7.3579  -300.0000    -2.1512     7.4356
   748.477 0.915E+15 0.553E+02   -2.2461    4.2814  -27.4274  -16.6647  -15.6874  -300.0000     0.1677     6.1313    -0.2766    -7.3777    -4.4528   -10.5814     5.0413     6.1649  -300.0000  -300.0000     7.4113  -300.0000    -2.0710     7.4890
   749.719 0.103E+16 0.626E+02   -2.1948    4.3332  -27.2874  -16.5835  -15.6308  -300.0000     0.2145     6.1846    -0.2192    -7.2887    -4.4179   -10.5288     5.0946     6.2156  -300.0000  -300.0000     7.4646  -300.0000    -1.9864     7.5422
   751.141 0.117E+16 0.709E+02   -2.1401    4.3886  -27.1292  -16.4947  -15.5663  -300.0000     0.2634     6.2378    -0.1575    -7.1947    -4.3781   -10.4694     5.1478     6.2667  -300.0000  -300.0000     7.5178  -300.0000    -1.8975     7.5954
   752.740 0.132E+16 0.803E+02   -2.0820    4.4473  -26.9534  -16.3984  -15.4941  -300.0000     0.3143     6.2910    -0.0916    -7.0959    -4.3336   -10.4033     5.2009     6.3184  -300.0000  -300.0000     7.5710  -300.0000    -1.8044     7.6485
   754.511 0.149E+16 0.910E+02   -2.0208    4.5093  -26.7607  -16.2950  -15.4145  -300.0000     0.3672     6.3440    -0.0216    -6.9924    -4.2845   -10.3307     5.2540     6.3705  -300.0000  -300.0000     7.6240  -300.0000    -1.7072     7.7015
   756.453 0.169E+16 0.103E+03   -1.9565    4.5744  -26.5523  -16.1847  -15.3278  -300.0000     0.4220     6.3969     0.0523    -6.8843    -4.2309   -10.2520     5.3069     6.4233  -300.0000  -300.0000     7.6769  -300.0000    -1.6062     7.7544
   758.561 0.190E+16 0.117E+03   -1.8891    4.6427  -26.3288  -16.0677  -15.2343  -300.0000     0.4787     6.4498     0.1300    -6.7719    -4.1731   -10.1672     5.3598     6.4765  -300.0000  -300.0000     7.7298  -300.0000    -1.5014     7.8072
   760.833 0.215E+16 0.132E+03   -1.8189    4.7138  -26.0911  -15.9443  -15.1342  -300.0000     0.5372     6.5026     0.2115    -6.6551    -4.1112   -10.0767     5.4126     6.5303  -300.0000  -300.0000     7.7826  -300.0000    -1.3929     7.8600
   763.269 0.243E+16 0.150E+03   -1.7458    4.7879  -25.8400  -15.8145  -15.0278  -300.0000     0.5976     6.5553     0.2967    -6.5340    -4.0453    -9.9805     5.4653     6.5846  -300.0000  -300.0000     7.8354  -300.0000    -1.2808     7.9128
   765.870 0.274E+16 0.170E+03   -1.6699    4.8649  -25.5763  -15.6785  -14.9151  -300.0000     0.6598     6.6080     0.3855    -6.4086    -3.9755    -9.8787     5.5180     6.6393  -300.0000  -300.0000     7.8880  -300.0000    -1.1651     7.9655
   768.639 0.309E+16 0.192E+03   -1.5913    4.9447  -25.3007  -15.5363  -14.7962  -300.0000     0.7239     6.6606     0.4781    -6.2790    -3.9017    -9.7712     5.5706     6.6945  -300.0000  -300.0000     7.9406  -300.0000    -1.0458     8.0181
   771.581 0.349E+16 0.218E+03   -1.5098    5.0273  -25.0142  -15.3878  -14.6712  -300.0000     0.7898     6.7131     0.5745    -6.1449    -3.8239    -9.6581     5.6231     6.7500  -300.0000  -300.0000     7.9931  -300.0000    -0.9228     8.0706
   774.699 0.394E+16 0.247E+03   -1.4255    5.1129  -24.7183  -15.2330  -14.5400  -300.0000     0.8577     6.7655     0.6748    -6.0063    -3.7422    -9.5393     5.6755     6.8059  -300.0000  -300.0000     8.0456  -300.0000    -0.7960     8.1231
   778.002 0.445E+16 0.279E+03   -1.3383    5.2014  -24.4153  -15.0717  -14.4027  -300.0000     0.9274     6.8179     0.7791    -5.8630    -3.6565    -9.4145     5.7279     6.8621  -300.0000  -300.0000     8.0979  -300.0000    -0.6655     8.1755
   781.494 0.501E+16 0.317E+03   -1.2482    5.2929  -24.1092  -14.9040  -14.2590  -300.0000     0.9988     6.8701     0.8872    -5.7153    -3.5668    -9.2838     5.7801     6.9183  -300.0000  -300.0000     8.1501  -300.0000    -0.5316     8.2278
   785.183 0.565E+16 0.359E+03   -1.1551    5.3874  -23.8069  -14.7298  -14.1084  -300.0000     1.0715     6.9223     0.9990    -5.5634    -3.4727    -9.1469     5.8323     6.9746  -300.0000  -300.0000     8.2023  -300.0000    -0.3951     8.2801
   789.075 0.637E+16 0.406E+03   -1.0591    5.4849  -23.5185  -14.5489  -13.9500  -300.0000     1.1448     6.9743     1.1138    -5.4081    -3.3743    -9.0037     5.8843     7.0306  -300.0000  -300.0000     8.2544  -300.0000    -0.2574     8.3322
   793.174 0.718E+16 0.460E+03   -0.9601    5.5854  -23.2522  -14.3615  -13.7830  -300.0000     1.2180     7.0263     1.2310    -5.2501    -3.2712    -8.8542     5.9363     7.0861  -300.0000  -300.0000     8.3063  -300.0000    -0.1201     8.3842
   797.486 0.809E+16 0.521E+03   -0.8582    5.6889  -23.0015  -14.1676  -13.6076  -300.0000     1.2912     7.0781     1.3506    -5.0895    -3.1636    -8.6984     5.9881     7.1414  -300.0000  -300.0000     8.3581  -300.0000     0.0170     8.4361
   802.014 0.912E+16 0.591E+03   -0.7534    5.7953  -22.7523  -13.9672  -13.4249  -300.0000     1.3650     7.1298     1.4734    -4.9252    -3.0518    -8.5364     6.0398     7.1964  -300.0000  -300.0000     8.4099  -300.0000     0.1556     8.4879
   806.761 0.103E+17 0.669E+03   -0.6458    5.9046  -22.4964  -13.7606  -13.2355  -300.0000     1.4396     7.1814     1.5997    -4.7570    -2.9359    -8.3686     6.0914     7.2511  -300.0000  -300.0000     8.4614  -300.0000     0.2962     8.5396
   811.729 0.116E+17 0.758E+03   -0.5355    6.0167  -22.2313  -13.5479  -13.0399  -300.0000     1.5150     7.2329     1.7294    -4.5848    -2.8161    -8.1949     6.1429     7.3057  -300.0000  -300.0000     8.5129  -300.0000     0.4389     8.5911
   816.920 0.130E+17 0.859E+03   -0.4225    6.1315  -21.9567  -13.3292  -12.8383  -300.0000     1.5908     7.2842     1.8625    -4.4086    -2.6925    -8.0155     6.1942     7.3600  -300.0000  -300.0000     8.5642  -300.0000     0.5835     8.6425
   822.338 0.146E+17 0.972E+03   -0.3069    6.2489  -21.6725  -13.1048  -12.6308  -300.0000     1.6671     7.3354     1.9989    -4.2287    -2.5653    -7.8307     6.2454     7.4140  -300.0000  -300.0000     8.6154  -300.0000     0.7298     8.6938
   827.983 0.165E+17 0.110E+04   -0.1888    6.3688  -21.3791  -12.8749  -12.4175  -300.0000     1.7434     7.3865     2.1385    -4.0452    -2.4346    -7.6405     6.2965     7.4677  -300.0000  -300.0000     8.6665  -300.0000     0.8775     8.7450
   833.860 0.185E+17 0.125E+04   -0.0684    6.4912  -21.0767  -12.6397  -12.1988  -300.0000     1.8196     7.4374     2.2812    -3.8581    -2.3004    -7.4452     6.3474     7.5210  -300.0000  -300.0000     8.7174  -300.0000     1.0264     8.7960
   839.971 0.208E+17 0.141E+04    0.0544    6.6160  -20.7655  -12.3992  -11.9747  -300.0000     1.8955     7.4881     2.4267    -3.6676    -2.1629    -7.2448     6.3981     7.5740  -300.0000  -300.0000     8.7682  -300.0000     1.1764     8.8468
   846.323 0.234E+17 0.160E+04    0.1796    6.7431  -20.4457  -12.1536  -11.7454  -300.0000     1.9709     7.5387     2.5752    -3.4738    -2.0221    -7.0396     6.4487     7.6266  -300.0000  -300.0000     8.8188  -300.0000     1.3273     8.8975
   852.922 0.263E+17 0.181E+04    0.3069    6.8724  -20.1175  -11.9030  -11.5109  -300.0000     2.0456     7.5892     2.7265    -3.2768    -1.8782    -6.8295     6.4992     7.6789  -300.0000  -300.0000     8.8692  -300.0000     1.4790     8.9480
   859.777 0.295E+17 0.205E+04    0.4365    7.0041  -19.7808  -11.6475  -11.2712  -300.0000     2.1194     7.6395     2.8807    -3.0765    -1.7310    -6.6145     6.5495     7.7309  -300.0000  -300.0000     8.9195  -300.0000     1.6314     8.9984
   866.898 0.331E+17 0.232E+04    0.5684    7.1380  -19.4357  -11.3869  -11.0263  -300.0000     2.1921     7.6895     3.0376    -2.8730    -1.5806    -6.3948     6.5996     7.7825  -300.0000  -300.0000     8.9696  -300.0000     1.7844     9.0486
   874.293 0.371E+17 0.262E+04    0.7024    7.2741  -19.0822  -11.1214  -10.7764  -300.0000     2.2637     7.7395     3.1973    -2.6662    -1.4271    -6.1703     6.6495     7.8338  -300.0000  -300.0000     9.0195  -300.0000     1.9380     9.0985
   882.018 0.416E+17 0.296E+04    0.8393    7.4131  -18.7181  -10.8496  -10.5199  -300.0000     2.3341     7.7892     3.3606    -2.4554    -1.2696    -5.9398     6.6992     7.8847  -300.0000  -300.0000     9.0692  -300.0000     2.0929     9.1483
   890.056 0.466E+17 0.335E+04    0.9787    7.5546  -18.3449  -10.5724  -10.2579  -300.0000     2.4030     7.8387     3.5270    -2.2412    -1.1086    -5.7042     6.7487     7.9353  -300.0000  -300.0000     9.1187  -300.0000     2.2486     9.1979
   898.453 0.522E+17 0.379E+04    1.1209    7.6989  -17.9609  -10.2889   -9.9893  -300.0000     2.4706     7.8879     3.6969    -2.0227    -0.9435    -5.4625     6.7979     7.9855  -300.0000  -300.0000     9.1680  -300.0000     2.4055     9.2472
   907.252 0.585E+17 0.429E+04    1.2663    7.8465  -17.5651   -9.9983   -9.7134  -300.0000     2.5367     7.9369     3.8709    -1.7997    -0.7738    -5.2140     6.8469     8.0354  -300.0000  -300.0000     9.2170  -300.0000     2.5640     9.2963
   916.506 0.654E+17 0.484E+04    1.4153    7.9977  -17.1556   -9.6995   -9.4291  -300.0000     2.6013     7.9856     4.0495    -1.5713    -0.5990    -4.9577     6.8956     8.0849  -300.0000  -300.0000     9.2657  -300.0000     2.7244     9.3450
   926.285 0.731E+17 0.547E+04    1.5686    8.1533  -16.7303   -9.3913   -9.1353  -300.0000     2.6643     8.0339     4.2335    -1.3367    -0.4182    -4.6926     6.9440     8.1340  -300.0000  -300.0000     9.3140  -300.0000     2.8875     9.3934
   936.674 0.817E+17 0.618E+04    1.7269    8.3138  -16.2867   -9.0721   -8.8301  -300.0000     2.7257     8.0819     4.4238    -1.0948    -0.2302    -4.4169     6.9919     8.1826  -300.0000  -300.0000     9.3620  -300.0000     3.0539     9.4414
   947.773 0.911E+17 0.698E+04    1.8910    8.4802  -15.8219   -8.7401   -8.5119  -300.0000     2.7856     8.1294     4.6216    -0.8444    -0.0341    -4.1291     7.0395     8.2308  -300.0000  -300.0000     9.4095  -300.0000     3.2243     9.4890
   959.658 0.102E+18 0.787E+04    2.0612    8.6528  -15.3346   -8.3943   -8.1799  -300.0000     2.8437     8.1765     4.8273    -0.5848     0.1707    -3.8283     7.0865     8.2784  -300.0000  -300.0000     9.4566  -300.0000     3.3992     9.5361
   972.276 0.113E+18 0.888E+04    2.2364    8.8304  -14.8294   -8.0375   -7.8369  -300.0000     2.8999     8.2230     5.0395    -0.3178     0.3826    -3.5171     7.1331     8.3254  -300.0000  -300.0000     9.5031  -300.0000     3.5776     9.5827
   985.590 0.126E+18 0.100E+05    2.4154    9.0118  -14.3097   -7.6720   -7.4851  -300.0000     2.9539     8.2687     5.2568    -0.0449     0.6001    -3.1974     7.1788     8.3716  -300.0000  -300.0000     9.5488  -300.0000     3.7585     9.6284
   999.499 0.139E+18 0.112E+05    2.5956    9.1943  -13.7801   -7.3024   -7.1287  -300.0000     3.0037     8.3114     5.4765     0.2297     0.8209    -2.8726     7.2214     8.4146  -300.0000  -300.0000     9.5915  -300.0000     3.9388     9.6711
  1014.524 0.151E+18 0.124E+05    2.7814    9.3825  -13.2218   -6.9179   -6.7567  -300.0000     3.0479     8.3493     5.7049     0.5129     1.0522    -2.5318     7.2594     8.4530  -300.0000  -300.0000     9.6295  -300.0000     4.1224     9.7091
  1031.384 0.165E+18 0.137E+05    2.9816    9.5851  -12.6149   -6.5017   -6.3540  -300.0000     3.0907     8.3867     5.9524     0.8187     1.3035    -2.1614     7.2967     8.4906  -300.0000  -300.0000     9.6668  -300.0000     4.3193     9.7464
  1050.160 0.179E+18 0.152E+05    3.1954    9.8015  -11.9640   -6.0557   -5.9230  -300.0000     3.1319     8.4233     6.2182     1.1463     1.5733    -1.7631     7.3334     8.5276  -300.0000  -300.0000     9.7035  -300.0000     4.5290     9.7831
  1070.632 0.195E+18 0.168E+05    3.4190   10.0275  -11.2842   -5.5884   -5.4726  -300.0000     3.1716     8.4594     6.4970     1.4901     1.8563    -1.3452     7.3694     8.5640  -300.0000  -300.0000     9.7396  -300.0000     4.7483     9.8192
  1092.355 0.211E+18 0.187E+05    3.6467   10.2576  -10.5961   -5.1122   -5.0151  -300.0000     3.2100     8.4950     6.7809     1.8415     2.1446    -0.9193     7.4051     8.6001  -300.0000  -300.0000     9.7752  -300.0000     4.9721     9.8548
  1114.879 0.229E+18 0.207E+05    3.8736   10.4866   -9.9171   -4.6381   -4.5610  -300.0000     3.2473     8.5305     7.0622     2.1927     2.4313    -0.4960     7.4405     8.6359  -300.0000  -300.0000     9.8107  -300.0000     5.1953     9.8903
  1137.334 0.249E+18 0.229E+05    4.0919   10.7068   -9.2730   -4.1834   -4.1264  -300.0000     3.2841     8.5659     7.3290     2.5308     2.7057    -0.0917     7.4759     8.6718  -300.0000  -300.0000     9.8462  -300.0000     5.4099     9.9257
  1158.177 0.270E+18 0.253E+05    4.2893   10.9057   -8.7021   -3.7750   -3.7370  -300.0000     3.3209     8.6019     7.5640     2.8360     2.9510     0.2684     7.5118     8.7083  -300.0000  -300.0000     9.8821  -300.0000     5.6038     9.9617
  1174.444 0.295E+18 0.280E+05    4.4437   11.0611   -8.2730   -3.4612   -3.4391  -300.0000     3.3587     8.6392     7.7405     3.0737     3.1370     0.5397     7.5491     8.7462  -300.0000  -300.0000     9.9195  -300.0000     5.7564     9.9990
  1183.986 0.323E+18 0.309E+05    4.5413   11.1593   -8.0270   -3.2722   -3.2619  -300.0000     3.3981     8.6788     7.8452     3.2223     3.2449     0.6952     7.5885     8.7860  -300.0000  -300.0000     9.9590  -300.0000     5.8555    10.0385
  1188.735 0.355E+18 0.341E+05    4.6001   11.2184   -7.9064   -3.1687   -3.1673  -300.0000     3.4388     8.7197     7.9029     3.3099     3.2992     0.7720     7.6295     8.8270  -300.0000  -300.0000    10.0000  -300.0000     5.9185    10.0794
  1192.030 0.390E+18 0.376E+05    4.6471   11.2655   -7.8246   -3.0910   -3.0977  -300.0000     3.4795     8.7608     7.9466     3.3789     3.3374     0.8251     7.6706     8.8682  -300.0000  -300.0000    10.0411  -300.0000     5.9704    10.1205
  1195.363 0.428E+18 0.414E+05    4.6940   11.3126   -7.7435   -3.0131   -3.0280  -300.0000     3.5198     8.8014     7.9903     3.4481     3.3757     0.8785     7.7112     8.9089  -300.0000  -300.0000    10.0818  -300.0000     6.0223    10.1612
  1198.913 0.470E+18 0.455E+05    4.7423   11.3611   -7.6584   -2.9321   -2.9552  -300.0000     3.5597     8.8416     8.0357     3.5194     3.4161     0.9350     7.7514     8.9491  -300.0000  -300.0000    10.1220  -300.0000     6.0754    10.2013
  1202.945 0.515E+18 0.500E+05    4.7939   11.4128   -7.5626   -2.8436   -2.8752  -300.0000     3.5989     8.8812     8.0850     3.5960     3.4613     0.9986     7.7910     8.9888  -300.0000  -300.0000    10.1616  -300.0000     6.1316    10.2409
  1207.946 0.563E+18 0.549E+05    4.8524   11.4716   -7.4435   -2.7395   -2.7801  -300.0000     3.6374     8.9200     8.1425     3.6837     3.5163     1.0767     7.8298     9.0277  -300.0000  -300.0000    10.2004  -300.0000     6.1940    10.2797
  1214.431 0.614E+18 0.602E+05    4.9215   11.5410   -7.2885   -2.6118   -2.6620  -300.0000     3.6749     8.9578     8.2119     3.7879     3.5863     1.1767     7.8675     9.0657  -300.0000  -300.0000    10.2382  -300.0000     6.2660    10.3174
  1222.613 0.668E+18 0.660E+05    5.0026   11.6224   -7.0929   -2.4577   -2.5181  -300.0000     3.7114     8.9944     8.2939     3.9106     3.6730     1.3009     7.9041     9.1027  -300.0000  -300.0000    10.2748  -300.0000     6.3483    10.3540
  1232.629 0.725E+18 0.722E+05    5.0959   11.7162   -6.8548   -2.2761   -2.3474  -300.0000     3.7467     9.0299     8.3881     4.0526     3.7771     1.4502     7.9395     9.1386  -300.0000  -300.0000    10.3103  -300.0000     6.4413    10.3895
  1240.445 0.788E+18 0.789E+05    5.1721   11.7926   -6.6740   -2.1323   -2.2133  -300.0000     3.7825     9.0658     8.4624     4.1677     3.8576     1.5649     7.9754     9.1749  -300.0000  -300.0000    10.3463  -300.0000     6.5186    10.4254
  1242.851 0.859E+18 0.862E+05    5.2087   11.8293   -6.6266   -2.0753   -2.1641  -300.0000     3.8196     9.1034     8.4949     4.2217     3.8834     1.6007     8.0130     9.2125  -300.0000  -300.0000    10.3839  -300.0000     6.5609    10.4629
  1246.578 0.935E+18 0.941E+05    5.2544   11.8751   -6.5483   -1.9980   -2.0951  -300.0000     3.8558     9.1401     8.5372     4.2902     3.9222     1.6552     8.0497     9.2493  -300.0000  -300.0000    10.4206  -300.0000     6.6115    10.4996
  1251.709 0.101E+19 0.103E+06    5.3098   11.9307   -6.4371   -1.8993   -2.0053  -300.0000     3.8913     9.1759     8.5891     4.3735     3.9744     1.7293     8.0855     9.2853  -300.0000  -300.0000    10.4564  -300.0000     6.6703    10.5354
  1257.149 0.110E+19 0.112E+06    5.3669   11.9879   -6.3198   -1.7967   -1.9116  -300.0000     3.9262     9.2112     8.6425     4.4596     4.0292     1.8070     8.1208     9.3208  -300.0000  -300.0000    10.4918  -300.0000     6.7306    10.5707
  1262.896 0.119E+19 0.122E+06    5.4256   12.0467   -6.1965   -1.6903   -1.8143  -300.0000     3.9607     9.2460     8.6971     4.5483     4.0865     1.8881     8.1556     9.3559  -300.0000  -300.0000    10.5266  -300.0000     6.7921    10.6055
  1269.026 0.129E+19 0.132E+06    5.4863   12.1076   -6.0656   -1.5791   -1.7122  -300.0000     3.9947     9.2803     8.7531     4.6403     4.1469     1.9737     8.1899     9.3905  -300.0000  -300.0000    10.5610  -300.0000     6.8552    10.6397
  1275.559 0.140E+19 0.144E+06    5.5493   12.1707   -5.9266   -1.4630   -1.6053  -300.0000     4.0281     9.3141     8.8105     4.7356     4.2105     2.0637     8.2237     9.4247  -300.0000  -300.0000    10.5948  -300.0000     6.9199    10.6735
  1282.494 0.151E+19 0.156E+06    5.6143   12.2359   -5.7798   -1.3421   -1.4935  -300.0000     4.0611     9.3475     8.8690     4.8341     4.2772     2.1580     8.2569     9.4584  -300.0000  -300.0000    10.6282  -300.0000     6.9860    10.7068
  1289.807 0.163E+19 0.169E+06    5.6812   12.3029   -5.6260   -1.2170   -1.3775  -300.0000     4.0937     9.3803     8.9280     4.9354     4.3467     2.2560     8.2897     9.4917  -300.0000  -300.0000    10.6611  -300.0000     7.0533    10.7397
  1297.484 0.175E+19 0.184E+06    5.7498   12.3717   -5.4658   -1.0880   -1.2577  -300.0000     4.1258     9.4127     8.9872     5.0393     4.4187     2.3572     8.3221     9.5246  -300.0000  -300.0000    10.6935  -300.0000     7.1217    10.7720
  1305.501 0.189E+19 0.199E+06    5.8198   12.4418   -5.2998   -0.9556   -1.1344  -300.0000     4.1574     9.4447     9.0462     5.1454     4.4929     2.4613     8.3540     9.5572  -300.0000  -300.0000    10.7255  -300.0000     7.1907    10.8040
  1313.861 0.203E+19 0.215E+06    5.8913   12.5134   -5.1283   -0.8200   -1.0077  -300.0000     4.1887     9.4763     9.1047     5.2537     4.5693     2.5679     8.3855     9.5894  -300.0000  -300.0000    10.7571  -300.0000     7.2604    10.8355
  1322.589 0.218E+19 0.233E+06    5.9642   12.5865   -4.9510   -0.6808   -0.8776  -300.0000     4.2195     9.5075     9.1626     5.3642     4.6479     2.6773     8.4165     9.6213  -300.0000  -300.0000    10.7884  -300.0000     7.3307    10.8666
  1331.752 0.234E+19 0.252E+06    6.0391   12.6614   -4.7665   -0.5375   -0.7431  -300.0000     4.2500     9.5382     9.2198     5.4774     4.7293     2.7897     8.4471     9.6528  -300.0000  -300.0000    10.8191  -300.0000     7.4018    10.8973
  1341.429 0.251E+19 0.272E+06    6.1162   12.7386   -4.5736   -0.3891   -0.6035  -300.0000     4.2800     9.5685     9.2763     5.5940     4.8140     2.9060     8.4773     9.6841  -300.0000  -300.0000    10.8495  -300.0000     7.4738    10.9276
  1351.715 0.269E+19 0.294E+06    6.1960   12.8184   -4.3706   -0.2346   -0.4578  -300.0000     4.3095     9.5984     9.3322     5.7146     4.9026     3.0266     8.5069     9.7150  -300.0000  -300.0000    10.8794  -300.0000     7.5470    10.9574
  1362.697 0.288E+19 0.317E+06    6.2789   12.9014   -4.1563   -0.0731   -0.3051  -300.0000     4.3386     9.6278     9.3872     5.8399     4.9956     3.1521     8.5361     9.7456  -300.0000  -300.0000    10.9089  -300.0000     7.6214    10.9868
  1374.448 0.308E+19 0.341E+06    6.3652   12.9877   -3.9298    0.0958   -0.1449  -300.0000     4.3673     9.6567     9.4411     5.9702     5.0934     3.2823     8.5648     9.7759  -300.0000  -300.0000    10.9379  -300.0000     7.6970    11.0157
  1387.020 0.328E+19 0.368E+06    6.4549   13.0774   -3.6909    0.2724    0.0230  -300.0000     4.3956     9.6852     9.4937     6.1056     5.1962     3.4171     8.5929     9.8059  -300.0000  -300.0000    10.9665  -300.0000     7.7736    11.0441
  1400.457 0.350E+19 0.396E+06    6.5481   13.1706   -3.4393    0.4568    0.1987  -300.0000     4.4233     9.7133     9.5446     6.2463     5.3038     3.5559     8.6205     9.8357  -300.0000  -300.0000    10.9945  -300.0000     7.8507    11.0721
  1414.798 0.373E+19 0.427E+06    6.6448   13.2673   -3.1755    0.6489    0.3821  -300.0000     4.4507     9.7409     9.5938     6.3922     5.4164     3.6977     8.6475     9.8652  -300.0000  -300.0000    11.0222  -300.0000     7.9280    11.0996
  1430.080 0.398E+19 0.459E+06    6.7449   13.3674   -2.8997    0.8486    0.5729  -300.0000     4.4776     9.7680     9.6411     6.5432     5.5338     3.8417     8.6739     9.8944  -300.0000  -300.0000    11.0494  -300.0000     8.0051    11.1267
  1446.343 0.423E+19 0.494E+06    6.8482   13.4708   -2.6121    1.0557    0.7711  -300.0000     4.5041     9.7947     9.6864     6.6993     5.6558     3.9868     8.6997     9.9233  -300.0000  -300.0000    11.0762  -300.0000     8.0814    11.1533
  1463.661 0.449E+19 0.531E+06    6.9550   13.5776   -2.3126    1.2705    0.9768  -300.0000     4.5302     9.8210     9.7299     6.8608     5.7828     4.1321     8.7248     9.9517  -300.0000  -300.0000    11.1026  -300.0000     8.1563    11.1795
  1482.168 0.477E+19 0.571E+06    7.0656   13.6881   -2.0002    1.4937    1.1907  -300.0000     4.5558     9.8468     9.7716     7.0280     5.9150     4.2770     8.7491     9.9797  -300.0000  -300.0000    11.1285  -300.0000     8.2296    11.2052
  1503.284 0.505E+19 0.614E+06    7.1864   13.8091   -1.6524    1.7400    1.4272  -300.0000     4.5807     9.8718     9.8129     7.2113     6.0616     4.4293     8.7720    10.0068  -300.0000  -300.0000    11.1535  -300.0000     8.3033    11.2301
  1523.066 0.536E+19 0.659E+06    7.2977   13.9207   -1.3370    1.9656    1.6433  -300.0000     4.6058     9.8971     9.8506     7.3804     6.1953     4.5623     8.7950    10.0337  -300.0000  -300.0000    11.1789  -300.0000     8.3686    11.2553
  1544.370 0.567E+19 0.708E+06    7.4134   14.0369   -1.0065    2.2014    1.8691  -300.0000     4.6304     9.9219     9.8874     7.5566     6.3353     4.6952     8.8168    10.0600  -300.0000  -300.0000    11.2039  -300.0000     8.4312    11.2801
  1566.507 0.601E+19 0.760E+06    7.5299   14.1539   -0.6734    2.4393    2.0970  -300.0000     4.6548     9.9465     9.9228     7.7344     6.4766     4.8240     8.8376    10.0856  -300.0000  -300.0000    11.2286  -300.0000     8.4897    11.3045
  1589.355 0.635E+19 0.816E+06    7.6462   14.2712   -0.3400    2.6778    2.3253  -300.0000     4.6790     9.9709     9.9571     7.9125     6.6182     4.9488     8.8572    10.1108  -300.0000  -300.0000    11.2531  -300.0000     8.5438    11.3288
  1612.942 0.672E+19 0.876E+06    7.7622   14.3886   -0.0066    2.9168    2.5540  -300.0000     4.7030     9.9950     9.9905     8.0911     6.7600     5.0707     8.8755    10.1355  -300.0000  -300.0000    11.2774  -300.0000     8.5939    11.3529
  1637.220 0.710E+19 0.940E+06    7.8776   14.5059    0.3256    3.1555    2.7823  -300.0000     4.7267    10.0190    10.0229     8.2693     6.9016     5.1902     8.8922    10.1599  -300.0000  -300.0000    11.3015  -300.0000     8.6401    11.3767
  1662.109 0.751E+19 0.101E+07    7.9917   14.6225    0.6552    3.3929    3.0093  -300.0000     4.7503    10.0427    10.0546     8.4466     7.0423     5.3075     8.9069    10.1840  -300.0000  -300.0000    11.3254  -300.0000     8.6828    11.4003
  1687.514 0.793E+19 0.108E+07    8.1039   14.7381    0.9807    3.6281    3.2342  -300.0000     4.7737    10.0663    10.0856     8.6221     7.1815     5.4226     8.9196    10.2079  -300.0000  -300.0000    11.3492  -300.0000     8.7222    11.4239
  1713.335 0.837E+19 0.116E+07    8.2137   14.8521    1.3007    3.8600    3.4559  -300.0000     4.7970    10.0898    10.1159     8.7951     7.3186     5.5356     8.9298    10.2316  -300.0000  -300.0000    11.3729  -300.0000     8.7589    11.4473
  1739.480 0.884E+19 0.124E+07    8.3206   14.9642    1.6143    4.0879    3.6738  -300.0000     4.8203    10.1132    10.1456     8.9651     7.4532     5.6463     8.9372    10.2552  -300.0000  -300.0000    11.3965  -300.0000     8.7932    11.4705
  1765.875 0.934E+19 0.133E+07    8.4242   15.0743    1.9206    4.3114    3.8875  -300.0000     4.8434    10.1364    10.1748     9.1314     7.5848     5.7546     8.9415    10.2787  -300.0000  -300.0000    11.4201  -300.0000     8.8254    11.4938
  1792.457 0.985E+19 0.143E+07    8.5243   15.1821    2.2192    4.5300    4.0965  -300.0000     4.8665    10.1595    10.2035     9.2937     7.7134     5.8605     8.9425    10.3021  -300.0000  -300.0000    11.4436  -300.0000     8.8561    11.5169
  1819.173 0.104E+20 0.153E+07    8.6207   15.2875    2.5099    4.7434    4.3007  -300.0000     4.8895    10.1825    10.2317     9.4518     7.8387     5.9639     8.9397    10.3254  -300.0000  -300.0000    11.4670  -300.0000     8.8853    11.5400
  1845.966 0.110E+20 0.164E+07    8.7131   15.3904    2.7924    4.9515    4.4999  -300.0000     4.9124    10.2053    10.2596     9.6054     7.9606     6.0648     8.9330    10.3487  -300.0000  -300.0000    11.4904  -300.0000     8.9135    11.5630
  1872.863 0.116E+20 0.175E+07    8.8019   15.4910    3.0673    5.1547    4.6944  -300.0000     4.9354    10.2281    10.2870     9.7545     8.0793     6.1635     8.9220    10.3719  -300.0000  -300.0000    11.5138  -300.0000     8.9407    11.5860
  1899.882 0.122E+20 0.188E+07    8.8872   15.5896    3.3352    5.3533    4.8846  -300.0000     4.9584    10.2507    10.3143     9.8992     8.1951     6.2600     8.9070    10.3953  -300.0000  -300.0000    11.5373  -300.0000     8.9674    11.6091
  1927.137 0.129E+20 0.201E+07    8.9695   15.6863    3.5973    5.5480    5.0714  -300.0000     4.9812    10.2729    10.3412    10.0398     8.3085     6.3547     8.8872    10.4184  -300.0000  -300.0000    11.5606  -300.0000     8.9933    11.6319
  1954.756 0.136E+20 0.215E+07    9.0494   15.7816    3.8549    5.7398    5.2557  -300.0000     5.0039    10.2948    10.3677    10.1767     8.4201     6.4481     8.8625    10.4413  -300.0000  -300.0000    11.5837  -300.0000     9.0186    11.6546
  1982.895 0.143E+20 0.230E+07    9.1276   15.8760    4.1095    5.9298    5.4384  -300.0000     5.0264    10.3161    10.3940    10.3101     8.5305     6.5406     8.8331    10.4641  -300.0000  -300.0000    11.6067  -300.0000     9.0435    11.6772
  2012.712 0.151E+20 0.246E+07    9.2068   15.9727    4.3707    6.1248    5.6264  -300.0000     5.0486    10.3365    10.4200    10.4439     8.6440     6.6352     8.7961    10.4865  -300.0000  -300.0000    11.6294  -300.0000     9.0677    11.6993
  2038.177 0.160E+20 0.263E+07    9.2758   16.0553    4.5882    6.2889    5.7843  -300.0000     5.0715    10.3577    10.4457    10.5558     8.7384     6.7162     8.7686    10.5098  -300.0000  -300.0000    11.6529  -300.0000     9.0923    11.7223
  2074.987 0.167E+20 0.281E+07    9.3654   16.1651    4.8898    6.5135    6.0025  -300.0000     5.0922    10.3744    10.4712    10.6997     8.8698     6.8237     8.7082    10.5305  -300.0000  -300.0000    11.6739  -300.0000     9.1146    11.7427
  2098.284 0.177E+20 0.300E+07    9.4287   16.2382    5.0774    6.6566    6.1403  -300.0000     5.1155    10.3952    10.4965    10.7928     8.9512     6.8953     8.6855    10.5542  -300.0000  -300.0000    11.6978  -300.0000     9.1392    11.7662
  2137.229 0.186E+20 0.321E+07    9.5213   16.3475    5.3763    6.8803    6.3588  -300.0000     5.1357    10.4087    10.5212    10.9249     9.0818     7.0023     8.6188    10.5742  -300.0000  -300.0000    11.7183  -300.0000     9.1606    11.7860
  2163.827 0.196E+20 0.342E+07    9.5903   16.4245    5.5763    7.0327    6.5067  -300.0000     5.1580    10.4262    10.5458    11.0147     9.1686     7.0778     8.5880    10.5967  -300.0000  -300.0000    11.7412  -300.0000     9.1839    11.8084
  2203.573 0.205E+20 0.365E+07    9.6843   16.5297    5.8616    7.2477    6.7176  -300.0000     5.1780    10.4362    10.5700    11.1285     9.2930     7.1808     8.5228    10.6164  -300.0000  -300.0000    11.7615  -300.0000     9.2049    11.8280
  2232.755 0.216E+20 0.390E+07    9.7576   16.6084    6.0664    7.4041    6.8703  -300.0000     5.1997    10.4497    10.5939    11.2097     9.3816     7.2579     8.4880    10.6381  -300.0000  -300.0000    11.7837  -300.0000     9.2274    11.8496
  2276.482 0.226E+20 0.416E+07    9.8578   16.7160    6.3584    7.6250    7.0884  -300.0000     5.2188    10.4526    10.6172    11.3098     9.5082     7.3633     8.4173    10.6564  -300.0000  -300.0000    11.8030  -300.0000     9.2471    11.8682
  2307.492 0.237E+20 0.443E+07    9.9326   16.7940    6.5612    7.7803    7.2405  -300.0000     5.2398    10.4609    10.6404    11.3790     9.5949     7.4397     8.3814    10.6771  -300.0000  -300.0000    11.8246  -300.0000     9.2688    11.8890
  2360.688 0.247E+20 0.472E+07   10.0461   16.9137    6.8885    8.0288    7.4875  -300.0000     5.2570    10.4489    10.6622    11.4692     9.7348     7.5569     8.2923    10.6925  -300.0000  -300.0000    11.8418  -300.0000     9.2863    11.9054
  2398.446 0.258E+20 0.502E+07   10.1286   16.9995    7.1147    8.2020    7.6585  -300.0000     5.2766    10.4449    10.6843    11.5302     9.8298     7.6410     8.2432    10.7108  -300.0000  -300.0000    11.8618  -300.0000     9.3063    11.9247
  2439.827 0.270E+20 0.534E+07   10.2142   17.0894    7.3533    8.3846    7.8392  -300.0000     5.2954    10.4331    10.7058    11.5876     9.9287     7.7291     8.1865    10.7275  -300.0000  -300.0000    11.8809  -300.0000     9.3254    11.9429
  2471.809 0.283E+20 0.568E+07   10.2818   17.1600    7.5348    8.5243    7.9762  -300.0000     5.3156    10.4280    10.7275    11.6321    10.0028     7.7983     8.1530    10.7458  -300.0000  -300.0000    11.9015  -300.0000     9.3459    11.9628
  2503.529 0.297E+20 0.603E+07   10.3467   17.2284    7.7105    8.6595    8.1088  -300.0000     5.3357    10.4204    10.7488    11.6731    10.0736     7.8654     8.1206    10.7636  -300.0000  -300.0000    11.9220  -300.0000     9.3663    11.9826
  2534.921 0.311E+20 0.640E+07   10.4090   17.2947    7.8801    8.7900    8.2367  -300.0000     5.3555    10.4105    10.7699    11.7108    10.1413     7.9305     8.0891    10.7807  -300.0000  -300.0000    11.9423  -300.0000     9.3864    12.0021
  2566.070 0.326E+20 0.680E+07   10.4689   17.3591    8.0444    8.9166    8.3607  -300.0000     5.3754    10.3985    10.7907    11.7461    10.2063     7.9938     8.0588    10.7972  -300.0000  -300.0000    11.9627  -300.0000     9.4065    12.0217
  2597.015 0.342E+20 0.722E+07   10.5268   17.4220    8.2040    9.0395    8.4811  -300.0000     5.3954    10.3847    10.8116    11.7794    10.2687     8.0555     8.0298    10.8132  -300.0000  -300.0000    11.9832  -300.0000     9.4267    12.0413
  2627.775 0.358E+20 0.766E+07   10.5825   17.4831    8.3589    9.1588    8.5979  -300.0000     5.4152    10.3687    10.8319    11.8107    10.3288     8.1156     8.0012    10.8280  -300.0000  -300.0000    12.0034  -300.0000     9.4465    12.0607
  2658.363 0.375E+20 0.812E+07   10.6363   17.5428    8.5095    9.2748    8.7116  -300.0000     5.4348    10.3510    10.8520    11.8404    10.3867     8.1741     7.9736    10.8419  -300.0000  -300.0000    12.0236  -300.0000     9.4662    12.0800
  2688.782 0.393E+20 0.861E+07   10.6885   17.6009    8.6559    9.3876    8.8222  -300.0000     5.4544    10.3318    10.8718    11.8687    10.4425     8.2313     7.9469    10.8547  -300.0000  -300.0000    12.0437  -300.0000     9.4857    12.0991
  2719.026 0.411E+20 0.912E+07   10.7391   17.6577    8.7982    9.4973    8.9298  -300.0000     5.4739    10.3114    10.8912    11.8959    10.4963     8.2871     7.9213    10.8662  -300.0000  -300.0000    12.0637  -300.0000     9.5050    12.1182
  2749.061 0.431E+20 0.967E+07   10.7885   17.7131    8.9365    9.6040    9.0345  -300.0000     5.4936    10.2904    10.9106    11.9223    10.5483     8.3416     7.8973    10.8767  -300.0000  -300.0000    12.0838  -300.0000     9.5243    12.1374
  2778.844 0.451E+20 0.102E+08   10.8364   17.7671    9.0707    9.7075    9.1362  -300.0000     5.5130    10.2687    10.9295    11.9476    10.5983     8.3946     7.8743    10.8856  -300.0000  -300.0000    12.1037  -300.0000     9.5433    12.1563
  2808.406 0.473E+20 0.109E+08   10.8834   17.8199    9.2011    9.8082    9.2352  -300.0000     5.5325    10.2472    10.9482    11.9724    10.6467     8.4465     7.8531    10.8934  -300.0000  -300.0000    12.1238  -300.0000     9.5622    12.1754
  2837.876 0.495E+20 0.115E+08   10.9295   17.8715    9.3282    9.9064    9.3320  -300.0000     5.5519    10.2250    10.9665    11.9964    10.6937     8.4973     7.8327    10.8994  -300.0000  -300.0000    12.1437  -300.0000     9.5808    12.1942
  2867.255 0.518E+20 0.122E+08   10.9749   17.9221    9.4524   10.0023    9.4267  -300.0000     5.5713    10.2032    10.9845    12.0200    10.7393     8.5472     7.8138    10.9041  -300.0000  -300.0000    12.1636  -300.0000     9.5992    12.2132
  2896.518 0.543E+20 0.129E+08   11.0196   17.9718    9.5735   10.0958    9.5192  -300.0000     5.5907    10.1815    11.0022    12.0431    10.7836     8.5960     7.7961    10.9071  -300.0000  -300.0000    12.1836  -300.0000     9.6174    12.2320
  2925.610 0.568E+20 0.136E+08   11.0634   18.0203    9.6912   10.1868    9.6095  -300.0000     5.6100    10.1600    11.0194    12.0657    10.8265     8.6438     7.7795    10.9085  -300.0000  -300.0000    12.2034  -300.0000     9.6351    12.2506
  2954.520 0.595E+20 0.144E+08   11.1066   18.0679    9.8059   10.2755    9.6977  -300.0000     5.6293    10.1393    11.0363    12.0881    10.8683     8.6906     7.7644    10.9085  -300.0000  -300.0000    12.2233  -300.0000     9.6527    12.2694
  2983.371 0.623E+20 0.153E+08   11.1492   18.1146    9.9180   10.3622    9.7842  -300.0000     5.6487    10.1191    11.0529    12.1102    10.9090     8.7366     7.7505    10.9070  -300.0000  -300.0000    12.2432  -300.0000     9.6699    12.2881
  3012.211 0.652E+20 0.162E+08   11.1913   18.1606   10.0277   10.4470    9.8692  -300.0000     5.6680    10.0992    11.0689    12.1319    10.9487     8.7819     7.7374    10.9039  -300.0000  -300.0000    12.2631  -300.0000     9.6867    12.3067
  3041.056 0.683E+20 0.171E+08   11.2330   18.2058   10.1351   10.5301    9.9527  -300.0000     5.6873    10.0798    11.0845    12.1535    10.9875     8.8265     7.7252    10.8992  -300.0000  -300.0000    12.2829  -300.0000     9.7030    12.3252
  3069.822 0.715E+20 0.181E+08   11.2740   18.2503   10.2400   10.6112   10.0346  -300.0000     5.7066    10.0611    11.0997    12.1748    11.0255     8.8703     7.7140    10.8931  -300.0000  -300.0000    12.3027  -300.0000     9.7189    12.3436
  3098.512 0.748E+20 0.192E+08   11.3146   18.2940   10.3424   10.6903   10.1149  -300.0000     5.7258    10.0430    11.1143    12.1959    11.0625     8.9133     7.7037    10.8858  -300.0000  -300.0000    12.3225  -300.0000     9.7342    12.3620
  3127.197 0.783E+20 0.203E+08   11.3547   18.3370   10.4426   10.7678   10.1938  -300.0000     5.7451    10.0255    11.1285    12.2169    11.0988     8.9557     7.6943    10.8773  -300.0000  -300.0000    12.3422  -300.0000     9.7490    12.3803
  3155.887 0.820E+20 0.214E+08   11.3944   18.3794   10.5407   10.8436   10.2715  -300.0000     5.7643    10.0087    11.1420    12.2377    11.1343     8.9976     7.6858    10.8675  -300.0000  -300.0000    12.3619  -300.0000     9.7632    12.3985
  3184.572 0.859E+20 0.227E+08   11.4338   18.4213   10.6368   10.9178   10.3480  -300.0000     5.7836     9.9929    11.1553    12.2584    11.1692     9.0389     7.6784    10.8571  -300.0000  -300.0000    12.3818  -300.0000     9.7770    12.4168


==> mixfig/out3_1500-5-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O         Fl         Li         Na         Al         Si          S         Cl          K         Ca         Cr         Mn         Fe         Ni         Ti         Mg
   706.107 0.102E+04 0.581E-10   -7.6144   -2.6067  -39.5482  -23.1176  -15.1214  -300.0000    -7.9071    -2.8222    -7.1073   -20.1872    -5.2443   -12.4715    -3.9123    -2.7173  -300.0000  -300.0000    -1.5422  -300.0000   -17.3920    -1.4622
   706.107 0.192E+10 0.109E-03   -4.5743    0.5308  -33.2831  -19.9802  -15.1118  -300.0000    -2.6951     3.4527    -3.9763   -14.0093    -2.8508   -12.3314     2.3626     3.2775  -300.0000  -300.0000     4.7326  -300.0000   -11.1363     4.8081
   706.106 0.218E+10 0.124E-03   -4.5518    0.5583  -33.2279  -19.9526  -15.1119  -300.0000    -2.6651     3.5078    -3.9486   -13.9544    -2.8491   -12.3189     2.4178     3.3076  -300.0000  -300.0000     4.7878  -300.0000   -11.0809     4.8629
   706.106 0.247E+10 0.141E-03   -4.5295    0.5859  -33.1729  -19.9251  -15.1120  -300.0000    -2.6353     3.5629    -3.9210   -13.8995    -2.8475   -12.3055     2.4729     3.3359  -300.0000  -300.0000     4.8429  -300.0000   -11.0256     4.9177
   706.106 0.281E+10 0.160E-03   -4.5074    0.6135  -33.1180  -19.8975  -15.1120  -300.0000    -2.6058     3.6180    -3.8934   -13.8447    -2.8461   -12.2912     2.5280     3.3626  -300.0000  -300.0000     4.8980  -300.0000   -10.9705     4.9725
   706.106 0.319E+10 0.182E-03   -4.4856    0.6410  -33.0634  -19.8700  -15.1118  -300.0000    -2.5764     3.6732    -3.8660   -13.7899    -2.8448   -12.2761     2.5831     3.3874  -300.0000  -300.0000     4.9531  -300.0000   -10.9158     5.0273
   706.106 0.362E+10 0.206E-03   -4.4641    0.6686  -33.0093  -19.8424  -15.1114  -300.0000    -2.5475     3.7283    -3.8387   -13.7354    -2.8435   -12.2599     2.6382     3.4102  -300.0000  -300.0000     5.0082  -300.0000   -10.8615     5.0820
   706.106 0.411E+10 0.234E-03   -4.4429    0.6961  -32.9557  -19.8149  -15.1106  -300.0000    -2.5190     3.7834    -3.8117   -13.6811    -2.8422   -12.2428     2.6934     3.4310  -300.0000  -300.0000     5.0634  -300.0000   -10.8079     5.1367
   706.106 0.466E+10 0.266E-03   -4.4221    0.7237  -32.9032  -19.7873  -15.1093  -300.0000    -2.4910     3.8385    -3.7850   -13.6274    -2.8409   -12.2244     2.7485     3.4495  -300.0000  -300.0000     5.1185  -300.0000   -10.7555     5.1914
   706.106 0.529E+10 0.302E-03   -4.4018    0.7513  -32.8520  -19.7597  -15.1072  -300.0000    -2.4640     3.8936    -3.7589   -13.5742    -2.8393   -12.2048     2.8036     3.4653  -300.0000  -300.0000     5.1736  -300.0000   -10.7045     5.2460
   706.106 0.601E+10 0.343E-03   -4.3821    0.7788  -32.8025  -19.7322  -15.1042  -300.0000    -2.4379     3.9488    -3.7334   -13.5219    -2.8374   -12.1836     2.8587     3.4780  -300.0000  -300.0000     5.2287  -300.0000   -10.6555     5.3006
   706.106 0.682E+10 0.389E-03   -4.3631    0.8064  -32.7554  -19.7046  -15.0999  -300.0000    -2.4132     4.0039    -3.7088   -13.4708    -2.8351   -12.1606     2.9139     3.4872  -300.0000  -300.0000     5.2839  -300.0000   -10.6090     5.3551
   706.106 0.775E+10 0.442E-03   -4.3450    0.8339  -32.7111  -19.6771  -15.0941  -300.0000    -2.3900     4.0590    -3.6851   -13.4209    -2.8324   -12.1357     2.9690     3.4924  -300.0000  -300.0000     5.3390  -300.0000   -10.5655     5.4095
   706.105 0.879E+10 0.502E-03   -4.3278    0.8615  -32.6697  -19.6495  -15.0867  -300.0000    -2.3684     4.1141    -3.6626   -13.3724    -2.8291   -12.1086     3.0241     3.4934  -300.0000  -300.0000     5.3941  -300.0000   -10.5252     5.4638
   706.105 0.998E+10 0.570E-03   -4.3117    0.8891  -32.6316  -19.6220  -15.0777  -300.0000    -2.3484     4.1693    -3.6412   -13.3253    -2.8253   -12.0794     3.0792     3.4901  -300.0000  -300.0000     5.4492  -300.0000   -10.4881     5.5181
   706.105 0.113E+11 0.647E-03   -4.2965    0.9166  -32.5966  -19.5944  -15.0672  -300.0000    -2.3300     4.2244    -3.6208   -13.2796    -2.8210   -12.0481     3.1344     3.4826  -300.0000  -300.0000     5.5043  -300.0000   -10.4538     5.5722
   706.105 0.129E+11 0.735E-03   -4.2824    0.9442  -32.5645  -19.5668  -15.0555  -300.0000    -2.3129     4.2795    -3.6013   -13.2349    -2.8164   -12.0149     3.1895     3.4712  -300.0000  -300.0000     5.5595  -300.0000   -10.4222     5.6262
   706.105 0.146E+11 0.834E-03   -4.2691    0.9717  -32.5351  -19.5393  -15.0428  -300.0000    -2.2969     4.3347    -3.5825   -13.1912    -2.8115   -11.9799     3.2446     3.4564  -300.0000  -300.0000     5.6146  -300.0000   -10.3925     5.6801
   706.104 0.166E+11 0.947E-03   -4.2567    0.9993  -32.5080  -19.5117  -15.0293  -300.0000    -2.2817     4.3898    -3.5643   -13.1481    -2.8064   -11.9436     3.2998     3.4388  -300.0000  -300.0000     5.6697  -300.0000   -10.3644     5.7338
   706.104 0.188E+11 0.108E-02   -4.2450    1.0269  -32.4830  -19.4842  -15.0153  -300.0000    -2.2672     4.4450    -3.5465   -13.1055    -2.8012   -11.9061     3.3549     3.4190  -300.0000  -300.0000     5.7248  -300.0000   -10.3373     5.7873
   706.103 0.214E+11 0.122E-02   -4.2340    1.0544  -32.4599  -19.4566  -15.0010  -300.0000    -2.2530     4.5001    -3.5290   -13.0632    -2.7960   -11.8677     3.4100     3.3974  -300.0000  -300.0000     5.7800  -300.0000   -10.3108     5.8407
   706.103 0.243E+11 0.139E-02   -4.2234    1.0820  -32.4384  -19.4291  -14.9866  -300.0000    -2.2390     4.5552    -3.5116   -13.0209    -2.7909   -11.8288     3.4652     3.3745  -300.0000  -300.0000     5.8351  -300.0000   -10.2844     5.8940
   706.102 0.276E+11 0.157E-02   -4.2133    1.1095  -32.4182  -19.4015  -14.9723  -300.0000    -2.2250     4.6104    -3.4942   -12.9786    -2.7860   -11.7894     3.5203     3.3509  -300.0000  -300.0000     5.8902  -300.0000   -10.2580     5.9470
   706.102 0.313E+11 0.179E-02   -4.2035    1.1371  -32.3994  -19.3740  -14.9582  -300.0000    -2.2109     4.6655    -3.4767   -12.9362    -2.7811   -11.7499     3.5754     3.3269  -300.0000  -300.0000     5.9453  -300.0000   -10.2312     5.9999
   706.101 0.355E+11 0.203E-02   -4.1939    1.1647  -32.3816  -19.3464  -14.9444  -300.0000    -2.1966     4.7207    -3.4590   -12.8935    -2.7765   -11.7103     3.6306     3.3029  -300.0000  -300.0000     6.0005  -300.0000   -10.2037     6.0526
   706.101 0.404E+11 0.230E-02   -4.1845    1.1922  -32.3648  -19.3189  -14.9310  -300.0000    -2.1819     4.7759    -3.4412   -12.8504    -2.7721   -11.6709     3.6858     3.2791  -300.0000  -300.0000     6.0555  -300.0000   -10.1754     6.1050
   706.100 0.458E+11 0.262E-02   -4.1751    1.2198  -32.3490  -19.2913  -14.9181  -300.0000    -2.1667     4.8310    -3.4230   -12.8069    -2.7680   -11.6316     3.7409     3.2558  -300.0000  -300.0000     6.1107  -300.0000   -10.1462     6.1573
   706.099 0.520E+11 0.297E-02   -4.1658    1.2474  -32.3339  -19.2638  -14.9057  -300.0000    -2.1511     4.8862    -3.4044   -12.7629    -2.7641   -11.5928     3.7961     3.2331  -300.0000  -300.0000     6.1658  -300.0000   -10.1159     6.2093
   706.098 0.591E+11 0.337E-02   -4.1564    1.2749  -32.3195  -19.2362  -14.8939  -300.0000    -2.1350     4.9414    -3.3855   -12.7184    -2.7604   -11.5543     3.8513     3.2113  -300.0000  -300.0000     6.2209  -300.0000   -10.0844     6.2612
   706.096 0.671E+11 0.383E-02   -4.1469    1.3025  -32.3059  -19.2087  -14.8827  -300.0000    -2.1183     4.9966    -3.3662   -12.6734    -2.7570   -11.5163     3.9065     3.1905  -300.0000  -300.0000     6.2759  -300.0000   -10.0517     6.3128
   706.095 0.762E+11 0.435E-02   -4.1372    1.3301  -32.2929  -19.1812  -14.8722  -300.0000    -2.1009     5.0518    -3.3464   -12.6278    -2.7538   -11.4789     3.9617     3.1706  -300.0000  -300.0000     6.3310  -300.0000   -10.0177     6.3642
   706.094 0.865E+11 0.494E-02   -4.1274    1.3576  -32.2804  -19.1536  -14.8623  -300.0000    -2.0830     5.1070    -3.3262   -12.5816    -2.7509   -11.4419     4.0169     3.1518  -300.0000  -300.0000     6.3861  -300.0000    -9.9825     6.4153
   706.092 0.983E+11 0.561E-02   -4.1174    1.3852  -32.2684  -19.1261  -14.8531  -300.0000    -2.0644     5.1623    -3.3056   -12.5348    -2.7482   -11.4056     4.0721     3.1342  -300.0000  -300.0000     6.4411  -300.0000    -9.9459     6.4662
   706.090 0.112E+12 0.637E-02   -4.1072    1.4128  -32.2570  -19.0985  -14.8445  -300.0000    -2.0453     5.2175    -3.2845   -12.4875    -2.7457   -11.3698     4.1273     3.1177  -300.0000  -300.0000     6.4962  -300.0000    -9.9080     6.5169
   706.088 0.127E+12 0.723E-02   -4.0968    1.4404  -32.2460  -19.0710  -14.8366  -300.0000    -2.0255     5.2728    -3.2629   -12.4395    -2.7434   -11.3346     4.1825     3.1023  -300.0000  -300.0000     6.5512  -300.0000    -9.8689     6.5673
   706.086 0.144E+12 0.821E-02   -4.0861    1.4680  -32.2354  -19.0435  -14.8293  -300.0000    -2.0051     5.3281    -3.2409   -12.3910    -2.7414   -11.2999     4.2378     3.0880  -300.0000  -300.0000     6.6062  -300.0000    -9.8285     6.6175
   706.084 0.163E+12 0.933E-02   -4.0752    1.4956  -32.2252  -19.0159  -14.8226  -300.0000    -1.9841     5.3834    -3.2185   -12.3420    -2.7396   -11.2658     4.2931     3.0749  -300.0000  -300.0000     6.6612  -300.0000    -9.7869     6.6675
   706.081 0.186E+12 0.106E-01   -4.0641    1.5232  -32.2153  -18.9884  -14.8165  -300.0000    -1.9625     5.4387    -3.1956   -12.2924    -2.7379   -11.2322     4.3484     3.0628  -300.0000  -300.0000     6.7161  -300.0000    -9.7441     6.7172
   706.078 0.211E+12 0.120E-01   -4.0527    1.5508  -32.2058  -18.9608  -14.8109  -300.0000    -1.9405     5.4941    -3.1723   -12.2423    -2.7364   -11.1991     4.4038     3.0517  -300.0000  -300.0000     6.7711  -300.0000    -9.7003     6.7666
   706.075 0.240E+12 0.137E-01   -4.0411    1.5784  -32.1966  -18.9333  -14.8059  -300.0000    -1.9178     5.5495    -3.1487   -12.1917    -2.7351   -11.1665     4.4591     3.0417  -300.0000  -300.0000     6.8260  -300.0000    -9.6553     6.8158
   706.072 0.272E+12 0.155E-01   -4.0293    1.6061  -32.1876  -18.9057  -14.8014  -300.0000    -1.8947     5.6049    -3.1246   -12.1406    -2.7339   -11.1344     4.5145     3.0326  -300.0000  -300.0000     6.8808  -300.0000    -9.6093     6.8647
   706.069 0.309E+12 0.177E-01   -4.0173    1.6337  -32.1789  -18.8782  -14.7973  -300.0000    -1.8712     5.6604    -3.1002   -12.0891    -2.7328   -11.1027     4.5700     3.0243  -300.0000  -300.0000     6.9356  -300.0000    -9.5624     6.9133
   706.065 0.352E+12 0.201E-01   -4.0051    1.6614  -32.1704  -18.8506  -14.7937  -300.0000    -1.8471     5.7159    -3.0754   -12.0371    -2.7319   -11.0714     4.6254     3.0169  -300.0000  -300.0000     6.9904  -300.0000    -9.5146     6.9617
   706.062 0.400E+12 0.228E-01   -3.9927    1.6891  -32.1622  -18.8230  -14.7905  -300.0000    -1.8227     5.7714    -3.0503   -11.9847    -2.7311   -11.0405     4.6810     3.0103  -300.0000  -300.0000     7.0451  -300.0000    -9.4658     7.0098
   706.058 0.454E+12 0.259E-01   -3.9800    1.7168  -32.1540  -18.7953  -14.7877  -300.0000    -1.7978     5.8270    -3.0249   -11.9319    -2.7305   -11.0100     4.7365     3.0045  -300.0000  -300.0000     7.0997  -300.0000    -9.4163     7.0577
   706.055 0.516E+12 0.295E-01   -3.9672    1.7446  -32.1460  -18.7677  -14.7853  -300.0000    -1.7726     5.8827    -2.9992   -11.8788    -2.7299   -10.9797     4.7921     2.9994  -300.0000  -300.0000     7.1543  -300.0000    -9.3659     7.1052
   706.052 0.587E+12 0.335E-01   -3.9542    1.7724  -32.1381  -18.7399  -14.7832  -300.0000    -1.7469     5.9384    -2.9731   -11.8252    -2.7293   -10.9497     4.8478     2.9949  -300.0000  -300.0000     7.2088  -300.0000    -9.3148     7.1525
   706.050 0.668E+12 0.381E-01   -3.9411    1.8003  -32.1303  -18.7121  -14.7813  -300.0000    -1.7210     5.9942    -2.9468   -11.7712    -2.7289   -10.9200     4.9036     2.9910  -300.0000  -300.0000     7.2632  -300.0000    -9.2630     7.1995
   706.048 0.759E+12 0.433E-01   -3.9277    1.8282  -32.1224  -18.6843  -14.7797  -300.0000    -1.6946     6.0501    -2.9202   -11.7169    -2.7285   -10.8905     4.9594     2.9878  -300.0000  -300.0000     7.3174  -300.0000    -9.2105     7.2462
   706.048 0.864E+12 0.493E-01   -3.9141    1.8562  -32.1145  -18.6563  -14.7783  -300.0000    -1.6680     6.1060    -2.8933   -11.6622    -2.7281   -10.8612     5.0153     2.9852  -300.0000  -300.0000     7.3716  -300.0000    -9.1573     7.2927
   706.050 0.983E+12 0.561E-01   -3.9004    1.8842  -32.1064  -18.6282  -14.7771  -300.0000    -1.6410     6.1621    -2.8661   -11.6071    -2.7278   -10.8321     5.0713     2.9831  -300.0000  -300.0000     7.4255  -300.0000    -9.1035     7.3388
   706.054 0.112E+13 0.638E-01   -3.8864    1.9124  -32.0980  -18.5999  -14.7760  -300.0000    -1.6137     6.2182    -2.8386   -11.5517    -2.7274   -10.8031     5.1274     2.9815  -300.0000  -300.0000     7.4793  -300.0000    -9.0490     7.3847
   706.061 0.127E+13 0.726E-01   -3.8722    1.9407  -32.0894  -18.5714  -14.7750  -300.0000    -1.5861     6.2744    -2.8108   -11.4958    -2.7270   -10.7741     5.1835     2.9805  -300.0000  -300.0000     7.5330  -300.0000    -8.9939     7.4303
   706.072 0.145E+13 0.826E-01   -3.8578    1.9690  -32.0803  -18.5428  -14.7739  -300.0000    -1.5583     6.3305    -2.7827   -11.4397    -2.7265   -10.7453     5.2396     2.9800  -300.0000  -300.0000     7.5862  -300.0000    -8.9383     7.4755
   706.088 0.165E+13 0.941E-01   -3.8431    1.9976  -32.0706  -18.5138  -14.7729  -300.0000    -1.5300     6.3870    -2.7543   -11.3830    -2.7259   -10.7164     5.2960     2.9801  -300.0000  -300.0000     7.6393  -300.0000    -8.8819     7.5205
   706.110 0.188E+13 0.107E+00   -3.8280    2.0264  -32.0601  -18.4844  -14.7716  -300.0000    -1.5014     6.4435    -2.7254   -11.3258    -2.7252   -10.6874     5.3525     2.9807  -300.0000  -300.0000     7.6921  -300.0000    -8.8248     7.5653
   706.140 0.214E+13 0.122E+00   -3.8126    2.0554  -32.0487  -18.4546  -14.7702  -300.0000    -1.4724     6.5001    -2.6962   -11.2680    -2.7243   -10.6583     5.4090     2.9819  -300.0000  -300.0000     7.7446  -300.0000    -8.7670     7.6099
   706.179 0.244E+13 0.139E+00   -3.7968    2.0847  -32.0362  -18.4243  -14.7685  -300.0000    -1.4431     6.5569    -2.6665   -11.2097    -2.7231   -10.6290     5.4657     2.9837  -300.0000  -300.0000     7.7968  -300.0000    -8.7085     7.6542
   706.228 0.278E+13 0.159E+00   -3.7806    2.1142  -32.0222  -18.3934  -14.7664  -300.0000    -1.4134     6.6138    -2.6363   -11.1508    -2.7217   -10.5996     5.5225     2.9862  -300.0000  -300.0000     7.8485  -300.0000    -8.6492     7.6982
   706.291 0.317E+13 0.181E+00   -3.7638    2.1442  -32.0066  -18.3618  -14.7638  -300.0000    -1.3832     6.6708    -2.6056   -11.0912    -2.7199   -10.5697     5.5794     2.9894  -300.0000  -300.0000     7.8998  -300.0000    -8.5890     7.7421
   706.369 0.362E+13 0.206E+00   -3.7465    2.1745  -31.9889  -18.3294  -14.7606  -300.0000    -1.3526     6.7278    -2.5743   -11.0310    -2.7176   -10.5396     5.6364     2.9933  -300.0000  -300.0000     7.9505  -300.0000    -8.5281     7.7858
   706.464 0.413E+13 0.236E+00   -3.7285    2.2053  -31.9690  -18.2961  -14.7566  -300.0000    -1.3216     6.7850    -2.5423   -10.9699    -2.7148   -10.5089     5.6935     2.9981  -300.0000  -300.0000     8.0008  -300.0000    -8.4662     7.8293
   706.580 0.471E+13 0.269E+00   -3.7098    2.2366  -31.9464  -18.2617  -14.7516  -300.0000    -1.2900     6.8423    -2.5096   -10.9079    -2.7114   -10.4777     5.7507     3.0037  -300.0000  -300.0000     8.0505  -300.0000    -8.4033     7.8726
   706.720 0.537E+13 0.307E+00   -3.6902    2.2685  -31.9207  -18.2261  -14.7456  -300.0000    -1.2579     6.8996    -2.4761   -10.8449    -2.7072   -10.4459     5.8079     3.0103  -300.0000  -300.0000     8.0996  -300.0000    -8.3394     7.9159
   706.887 0.613E+13 0.350E+00   -3.6698    2.3010  -31.8916  -18.1891  -14.7383  -300.0000    -1.2252     6.9571    -2.4418   -10.7810    -2.7023   -10.4133     5.8653     3.0179  -300.0000  -300.0000     8.1480  -300.0000    -8.2744     7.9590
   707.084 0.700E+13 0.400E+00   -3.6483    2.3343  -31.8584  -18.1506  -14.7295  -300.0000    -1.1919     7.0145    -2.4065   -10.7158    -2.6964   -10.3798     5.9226     3.0267  -300.0000  -300.0000     8.1959  -300.0000    -8.2082     8.0020
   707.316 0.800E+13 0.457E+00   -3.6257    2.3683  -31.8209  -18.1104  -14.7191  -300.0000    -1.1579     7.0721    -2.3701   -10.6495    -2.6895   -10.3453     5.9801     3.0367  -300.0000  -300.0000     8.2430  -300.0000    -8.1408     8.0451
   707.586 0.913E+13 0.522E+00   -3.6018    2.4032  -31.7783  -18.0683  -14.7068  -300.0000    -1.1232     7.1296    -2.3327   -10.5818    -2.6813   -10.3097     6.0375     3.0480  -300.0000  -300.0000     8.2896  -300.0000    -8.0720     8.0881
   707.898 0.104E+14 0.596E+00   -3.5766    2.4391  -31.7303  -18.0241  -14.6924  -300.0000    -1.0878     7.1872    -2.2940   -10.5127    -2.6719   -10.2728     6.0950     3.0607  -300.0000  -300.0000     8.3355  -300.0000    -8.0018     8.1312
   708.258 0.119E+14 0.681E+00   -3.5499    2.4761  -31.6762  -17.9776  -14.6757  -300.0000    -1.0516     7.2448    -2.2539   -10.4421    -2.6610   -10.2345     6.1524     3.0750  -300.0000  -300.0000     8.3808  -300.0000    -7.9301     8.1743
   708.669 0.136E+14 0.778E+00   -3.5216    2.5142  -31.6155  -17.9286  -14.6563  -300.0000    -1.0145     7.3023    -2.2124   -10.3698    -2.6485   -10.1947     6.2098     3.0908  -300.0000  -300.0000     8.4256  -300.0000    -7.8568     8.2176
   709.138 0.155E+14 0.889E+00   -3.4915    2.5536  -31.5476  -17.8769  -14.6341  -300.0000    -0.9765     7.3598    -2.1694   -10.2958    -2.6342   -10.1532     6.2672     3.1084  -300.0000  -300.0000     8.4699  -300.0000    -7.7818     8.2610
   709.668 0.177E+14 0.102E+01   -3.4595    2.5943  -31.4718  -17.8222  -14.6088  -300.0000    -0.9376     7.4172    -2.1247   -10.2198    -2.6180   -10.1099     6.3245     3.1279  -300.0000  -300.0000     8.5139  -300.0000    -7.7051     8.3046
   710.264 0.202E+14 0.116E+01   -3.4256    2.6364  -31.3877  -17.7643  -14.5802  -300.0000    -0.8977     7.4745    -2.0782   -10.1419    -2.5997   -10.0646     6.3817     3.1493  -300.0000  -300.0000     8.5575  -300.0000    -7.6265     8.3485
   710.932 0.231E+14 0.133E+01   -3.3894    2.6801  -31.2946  -17.7031  -14.5479  -300.0000    -0.8567     7.5317    -2.0299   -10.0618    -2.5792   -10.0171     6.4387     3.1728  -300.0000  -300.0000     8.6010  -300.0000    -7.5459     8.3927
   711.677 0.263E+14 0.151E+01   -3.3510    2.7254  -31.1921  -17.6382  -14.5118  -300.0000    -0.8146     7.5888    -1.9797    -9.9796    -2.5564    -9.9674     6.4957     3.1985  -300.0000  -300.0000     8.6444  -300.0000    -7.4633     8.4372
   712.501 0.300E+14 0.173E+01   -3.3103    2.7723  -31.0798  -17.5696  -14.4717  -300.0000    -0.7714     7.6457    -1.9274    -9.8951    -2.5311    -9.9153     6.5525     3.2265  -300.0000  -300.0000     8.6879  -300.0000    -7.3787     8.4821
   713.410 0.342E+14 0.197E+01   -3.2671    2.8211  -30.9572  -17.4972  -14.4274  -300.0000    -0.7270     7.7025    -1.8729    -9.8081    -2.5033    -9.8607     6.6091     3.2568  -300.0000  -300.0000     8.7316  -300.0000    -7.2919     8.5275
   714.406 0.390E+14 0.225E+01   -3.2214    2.8716  -30.8241  -17.4207  -14.3788  -300.0000    -0.6815     7.7590    -1.8163    -9.7188    -2.4728    -9.8036     6.6655     3.2895  -300.0000  -300.0000     8.7755  -300.0000    -7.2030     8.5733
   715.490 0.444E+14 0.256E+01   -3.1731    2.9239  -30.6806  -17.3402  -14.3258  -300.0000    -0.6347     7.8153    -1.7576    -9.6271    -2.4396    -9.7439     6.7217     3.3246  -300.0000  -300.0000     8.8199  -300.0000    -7.1118     8.6196
   716.664 0.505E+14 0.292E+01   -3.1223    2.9780  -30.5266  -17.2557  -14.2685  -300.0000    -0.5867     7.8714    -1.6967    -9.5329    -2.4038    -9.6816     6.7777     3.3622  -300.0000  -300.0000     8.8648  -300.0000    -7.0185     8.6664
   717.925 0.574E+14 0.333E+01   -3.0690    3.0338  -30.3626  -17.1673  -14.2069  -300.0000    -0.5376     7.9273    -1.6336    -9.4364    -2.3654    -9.6169     6.8335     3.4021  -300.0000  -300.0000     8.9103  -300.0000    -6.9230     8.7137
   719.271 0.653E+14 0.379E+01   -3.0133    3.0913  -30.1893  -17.0752  -14.1414  -300.0000    -0.4873     7.9830    -1.5686    -9.3376    -2.3246    -9.5499     6.8891     3.4443  -300.0000  -300.0000     8.9563  -300.0000    -6.8255     8.7615
   720.698 0.742E+14 0.432E+01   -2.9554    3.1504  -30.0070  -16.9796  -14.0720  -300.0000    -0.4359     8.0385    -1.5016    -9.2367    -2.2814    -9.4806     6.9445     3.4886  -300.0000  -300.0000     9.0031  -300.0000    -6.7260     8.8099
   722.198 0.843E+14 0.492E+01   -2.8956    3.2108  -29.8170  -16.8808  -13.9993  -300.0000    -0.3836     8.0938    -1.4329    -9.1339    -2.2362    -9.4094     6.9997     3.5349  -300.0000  -300.0000     9.0504  -300.0000    -6.6248     8.8587
   723.773 0.957E+14 0.560E+01   -2.8337    3.2727  -29.6195  -16.7789  -13.9233  -300.0000    -0.3302     8.1490    -1.3625    -9.0292    -2.1889    -9.3362     7.0548     3.5832  -300.0000  -300.0000     9.0985  -300.0000    -6.5218     8.9080
   725.417 0.109E+15 0.637E+01   -2.7699    3.3359  -29.4150  -16.6741  -13.8443  -300.0000    -0.2758     8.2041    -1.2905    -8.9226    -2.1397    -9.2612     7.1098     3.6333  -300.0000  -300.0000     9.1472  -300.0000    -6.4170     8.9578
   727.142 0.123E+15 0.725E+01   -2.7040    3.4006  -29.2024  -16.5660  -13.7617  -300.0000    -0.2203     8.2591    -1.2166    -8.8139    -2.0884    -9.1842     7.1647     3.6856  -300.0000  -300.0000     9.1969  -300.0000    -6.3102     9.0082
   728.965 0.140E+15 0.825E+01   -2.6354    3.4671  -28.9801  -16.4538  -13.6749  -300.0000    -0.1634     8.3140    -1.1403    -8.7025    -2.0344    -9.1047     7.2196     3.7405  -300.0000  -300.0000     9.2478  -300.0000    -6.2008     9.0595
   730.911 0.159E+15 0.938E+01   -2.5633    3.5360  -28.7453  -16.3363  -13.5827  -300.0000    -0.1046     8.3687    -1.0611    -8.5877    -1.9771    -9.0221     7.2742     3.7990  -300.0000  -300.0000     9.3002  -300.0000    -6.0882     9.1118
   733.011 0.180E+15 0.107E+02   -2.4871    3.6079  -28.4949  -16.2124  -13.4838  -300.0000    -0.0436     8.4232    -0.9782    -8.4688    -1.9156    -8.9355     7.3286     3.8618  -300.0000  -300.0000     9.3546  -300.0000    -5.9714     9.1653
   735.294 0.204E+15 0.121E+02   -2.4057    3.6830  -28.2262  -16.0810  -13.3771  -300.0000     0.0201     8.4772    -0.8909    -8.3449    -1.8492    -8.8446     7.3827     3.9300  -300.0000  -300.0000     9.4114  -300.0000    -5.8497     9.2205
   737.765 0.231E+15 0.138E+02   -2.3192    3.7616  -27.9392  -15.9419  -13.2627  -300.0000     0.0868     8.5308    -0.7990    -8.2160    -1.7778    -8.7495     7.4363     4.0040  -300.0000  -300.0000     9.4708  -300.0000    -5.7228     9.2772
   740.440 0.261E+15 0.156E+02   -2.2269    3.8439  -27.6330  -15.7946  -13.1403  -300.0000     0.1569     8.5839    -0.7021    -8.0813    -1.7013    -8.6500     7.4895     4.0847  -300.0000  -300.0000     9.5330  -300.0000    -5.5897     9.3360
   743.301 0.294E+15 0.177E+02   -2.1294    3.9291  -27.3107  -15.6403  -13.0113  -300.0000     0.2301     8.6362    -0.6007    -7.9417    -1.6203    -8.5473     7.5418     4.1721  -300.0000  -300.0000     9.5979  -300.0000    -5.4508     9.3966
   746.344 0.331E+15 0.200E+02   -2.0266    4.0173  -26.9733  -15.4793  -12.8764  -300.0000     0.3070     8.6877    -0.4944    -7.7968    -1.5351    -8.4421     7.5934     4.2670  -300.0000  -300.0000     9.6656  -300.0000    -5.3051     9.4593
   749.547 0.372E+15 0.226E+02   -1.9188    4.1078  -26.6246  -15.3128  -12.7376  -300.0000     0.3877     8.7386    -0.3836    -7.6468    -1.4468    -8.3357     7.6444     4.3698  -300.0000  -300.0000     9.7359  -300.0000    -5.1522     9.5242
   752.899 0.418E+15 0.254E+02   -1.8059    4.2004  -26.2665  -15.1413  -12.5961  -300.0000     0.4729     8.7887    -0.2681    -7.4914    -1.3558    -8.2291     7.6948     4.4816  -300.0000  -300.0000     9.8088  -300.0000    -4.9911     9.5917
   756.382 0.468E+15 0.286E+02   -1.6882    4.2947  -25.9020  -14.9657  -12.4538  -300.0000     0.5628     8.8383    -0.1478    -7.3306    -1.2630    -8.1237     7.7445     4.6032  -300.0000  -300.0000     9.8840  -300.0000    -4.8207     9.6620
   759.989 0.524E+15 0.322E+02   -1.5654    4.3905  -25.5332  -14.7866  -12.3118  -300.0000     0.6583     8.8873    -0.0225    -7.1637    -1.1690    -8.0206     7.7938     4.7361  -300.0000  -300.0000     9.9611  -300.0000    -4.6397     9.7354
   763.705 0.586E+15 0.362E+02   -1.4373    4.4876  -25.1624  -14.6046  -12.1717  -300.0000     0.7598     8.9359     0.1080    -6.9907    -1.0745    -7.9208     7.8426     4.8811  -300.0000  -300.0000    10.0392  -300.0000    -4.4469     9.8120
   767.528 0.655E+15 0.406E+02   -1.3040    4.5857  -24.7914  -14.4198  -12.0341  -300.0000     0.8677     8.9840     0.2437    -6.8112    -0.9799    -7.8250     7.8911     5.0390  -300.0000  -300.0000    10.1172  -300.0000    -4.2418     9.8916
   771.448 0.730E+15 0.455E+02   -1.1659    4.6849  -24.4228  -14.2327  -11.8993  -300.0000     0.9817     9.0318     0.3843    -6.6257    -0.8856    -7.7331     7.9391     5.2091  -300.0000  -300.0000    10.1935  -300.0000    -4.0247     9.9736
   775.465 0.815E+15 0.511E+02   -1.0235    4.7850  -24.0586  -14.0435  -11.7666  -300.0000     1.1009     9.0793     0.5287    -6.4351    -0.7915    -7.6444     7.9869     5.3896  -300.0000  -300.0000    10.2666  -300.0000    -3.7976    10.0567
   779.573 0.908E+15 0.572E+02   -0.8785    4.8858  -23.7026  -13.8525  -11.6341  -300.0000     1.2230     9.1265     0.6754    -6.2414    -0.6975    -7.5568     8.0344     5.5758  -300.0000  -300.0000    10.3353  -300.0000    -3.5649    10.1392
   783.772 0.101E+16 0.641E+02   -0.7336    4.9874  -23.3593  -13.6596  -11.4982  -300.0000     1.3441     9.1735     0.8217    -6.0482    -0.6023    -7.4667     8.0816     5.7601  -300.0000  -300.0000    10.3990  -300.0000    -3.3343    10.2186
   788.058 0.113E+16 0.717E+02   -0.5924    5.0897  -23.0354  -13.4653  -11.3535  -300.0000     1.4587     9.2202     0.9636    -5.8605    -0.5040    -7.3685     8.1286     5.9311  -300.0000  -300.0000    10.4574  -300.0000    -3.1171    10.2925
   792.430 0.125E+16 0.802E+02   -0.4584    5.1926  -22.7362  -13.2694  -11.1947  -300.0000     1.5612     9.2667     1.0978    -5.6831    -0.4005    -7.2570     8.1752     6.0781  -300.0000  -300.0000    10.5114  -300.0000    -2.9242    10.3588
   796.888 0.139E+16 0.898E+02   -0.3315    5.2961  -22.4583  -13.0722  -11.0221  -300.0000     1.6520     9.3131     1.2244    -5.5158    -0.2916    -7.1324     8.2216     6.2015  -300.0000  -300.0000    10.5624  -300.0000    -2.7550    10.4186
   801.433 0.155E+16 0.100E+03   -0.2081    5.4002  -22.1908  -12.8737  -10.8413  -300.0000     1.7364     9.3592     1.3471    -5.3538    -0.1793    -7.0002     8.2678     6.3121  -300.0000  -300.0000    10.6118  -300.0000    -2.5987    10.4750
   806.063 0.172E+16 0.112E+03   -0.0856    5.5048  -21.9262  -12.6739  -10.6567  -300.0000     1.8187     9.4053     1.4689    -5.1933    -0.0653    -6.8648     8.3139     6.4185  -300.0000  -300.0000    10.6606  -300.0000    -2.4467    10.5300
   810.781 0.192E+16 0.126E+03    0.0371    5.6099  -21.6615  -12.4730  -10.4701  -300.0000     1.9007     9.4512     1.5908    -5.0327     0.0497    -6.7279     8.3599     6.5243  -300.0000  -300.0000    10.7089  -300.0000    -2.2955    10.5845
   815.589 0.213E+16 0.140E+03    0.1603    5.7156  -21.3956  -12.2708  -10.2819  -300.0000     1.9830     9.4969     1.7133    -4.8716     0.1656    -6.5901     8.4057     6.6303  -300.0000  -300.0000    10.7569  -300.0000    -2.1440    10.6388
   820.490 0.236E+16 0.157E+03    0.2841    5.8217  -21.1283  -12.0675  -10.0925  -300.0000     2.0655     9.5426     1.8364    -4.7098     0.2823    -6.4515     8.4513     6.7371  -300.0000  -300.0000    10.8045  -300.0000    -1.9919    10.6928
   825.486 0.263E+16 0.175E+03    0.4086    5.9285  -20.8595  -11.8628   -9.9016  -300.0000     2.1485     9.5881     1.9601    -4.5472     0.3998    -6.3122     8.4969     6.8446  -300.0000  -300.0000    10.8519  -300.0000    -1.8391    10.7465
   830.583 0.291E+16 0.196E+03    0.5336    6.0358  -20.5891  -11.6569   -9.7094  -300.0000     2.2319     9.6334     2.0846    -4.3839     0.5182    -6.1720     8.5423     6.9530  -300.0000  -300.0000    10.8990  -300.0000    -1.6856    10.8000
   835.784 0.323E+16 0.218E+03    0.6593    6.1437  -20.3170  -11.4495   -9.5157  -300.0000     2.3158     9.6786     2.2098    -4.2197     0.6375    -6.0310     8.5875     7.0622  -300.0000  -300.0000    10.9458  -300.0000    -1.5312    10.8533
   841.094 0.359E+16 0.244E+03    0.7857    6.2523  -20.0431  -11.2407   -9.3205  -300.0000     2.4001     9.7237     2.3359    -4.0546     0.7577    -5.8891     8.6326     7.1723  -300.0000  -300.0000    10.9923  -300.0000    -1.3760    10.9064
   846.518 0.398E+16 0.272E+03    0.9127    6.3615  -19.7674  -11.0304   -9.1236  -300.0000     2.4848     9.7686     2.4627    -3.8886     0.8789    -5.7463     8.6776     7.2833  -300.0000  -300.0000    11.0386  -300.0000    -1.2200    10.9591
   852.059 0.441E+16 0.304E+03    1.0403    6.4714  -19.4898  -10.8186   -8.9252  -300.0000     2.5700     9.8134     2.5904    -3.7217     1.0011    -5.6026     8.7224     7.3952  -300.0000  -300.0000    11.0845  -300.0000    -1.0631    11.0116
   857.722 0.489E+16 0.339E+03    1.1685    6.5819  -19.2104  -10.6053   -8.7251  -300.0000     2.6556     9.8579     2.7189    -3.5539     1.1243    -5.4579     8.7670     7.5081  -300.0000  -300.0000    11.1302  -300.0000    -0.9054    11.0637
   863.507 0.541E+16 0.378E+03    1.2973    6.6931  -18.9291  -10.3904   -8.5234  -300.0000     2.7416     9.9023     2.8482    -3.3853     1.2484    -5.3122     8.8114     7.6218  -300.0000  -300.0000    11.1755  -300.0000    -0.7469    11.1155
   869.418 0.599E+16 0.421E+03    1.4264    6.8050  -18.6461  -10.1742   -8.3201  -300.0000     2.8281     9.9466     2.9782    -3.2157     1.3735    -5.1657     8.8557     7.7363  -300.0000  -300.0000    11.2207  -300.0000    -0.5875    11.1670
   875.455 0.663E+16 0.469E+03    1.5559    6.9173  -18.3615   -9.9566   -8.1154  -300.0000     2.9148     9.9906     3.1090    -3.0455     1.4995    -5.0183     8.8997     7.8515  -300.0000  -300.0000    11.2655  -300.0000    -0.4275    11.2181
   881.616 0.733E+16 0.523E+03    1.6856    7.0302  -18.0755   -9.7378   -7.9094  -300.0000     3.0018    10.0344     3.2404    -2.8745     1.6263    -4.8701     8.9436     7.9674  -300.0000  -300.0000    11.3100  -300.0000    -0.2669    11.2688
   887.902 0.811E+16 0.582E+03    1.8153    7.1436  -17.7881   -9.5180   -7.7023  -300.0000     3.0890    10.0781     3.3724    -2.7029     1.7538    -4.7212     8.9873     8.0838  -300.0000  -300.0000    11.3543  -300.0000    -0.1057    11.3191
   894.309 0.896E+16 0.648E+03    1.9449    7.2573  -17.4998   -9.2973   -7.4942  -300.0000     3.1764    10.1216     3.5049    -2.5309     1.8818    -4.5717     9.0308     8.2005  -300.0000  -300.0000    11.3983  -300.0000     0.0559    11.3690
   900.834 0.990E+16 0.721E+03    2.0742    7.3712  -17.2106   -9.0759   -7.2853  -300.0000     3.2638    10.1648     3.6376    -2.3585     2.0103    -4.4218     9.0741     8.3175  -300.0000  -300.0000    11.4421  -300.0000     0.2178    11.4185
   907.475 0.109E+17 0.802E+03    2.2031    7.4854  -16.9209   -8.8540   -7.0759  -300.0000     3.3512    10.2079     3.7706    -2.1859     2.1392    -4.2714     9.1172     8.4345  -300.0000  -300.0000    11.4856  -300.0000     0.3799    11.4675
   914.225 0.121E+17 0.892E+03    2.3314    7.5996  -16.6308   -8.6319   -6.8662  -300.0000     3.4385    10.2508     3.9038    -2.0133     2.2682    -4.1208     9.1601     8.5514  -300.0000  -300.0000    11.5289  -300.0000     0.5420    11.5161
   921.082 0.133E+17 0.991E+03    2.4590    7.7138  -16.3408   -8.4097   -6.6563  -300.0000     3.5256    10.2935     4.0369    -1.8407     2.3973    -3.9700     9.2028     8.6680  -300.0000  -300.0000    11.5719  -300.0000     0.7039    11.5642
   928.040 0.147E+17 0.110E+04    2.5858    7.8279  -16.0510   -8.1877   -6.4466  -300.0000     3.6125    10.3360     4.1699    -1.6683     2.5263    -3.8191     9.2453     8.7841  -300.0000  -300.0000    11.6147  -300.0000     0.8657    11.6118
   935.095 0.162E+17 0.122E+04    2.7115    7.9418  -15.7616   -7.9660   -6.2372  -300.0000     3.6989    10.3783     4.3026    -1.4962     2.6551    -3.6683     9.2877     8.8995  -300.0000  -300.0000    11.6573  -300.0000     1.0270    11.6591
   942.241 0.178E+17 0.136E+04    2.8361    8.0553  -15.4729   -7.7449   -6.0282  -300.0000     3.7850    10.4205     4.4351    -1.3246     2.7836    -3.5176     9.3299     9.0142  -300.0000  -300.0000    11.6997  -300.0000     1.1879    11.7058
   949.475 0.196E+17 0.151E+04    2.9596    8.1686  -15.1852   -7.5245   -5.8200  -300.0000     3.8706    10.4624     4.5670    -1.1535     2.9116    -3.3671     9.3719     9.1278  -300.0000  -300.0000    11.7418  -300.0000     1.3482    11.7522
   956.790 0.216E+17 0.167E+04    3.0818    8.2813  -14.8985   -7.3050   -5.6126  -300.0000     3.9556    10.5043     4.6985    -0.9831     3.0391    -3.2169     9.4137     9.2402  -300.0000  -300.0000    11.7838  -300.0000     1.5077    11.7981
   964.184 0.238E+17 0.186E+04    3.2027    8.3936  -14.6132   -7.0865   -5.4063  -300.0000     4.0399    10.5459     4.8294    -0.8134     3.1660    -3.0669     9.4554     9.3512  -300.0000  -300.0000    11.8256  -300.0000     1.6665    11.8437
   971.652 0.262E+17 0.206E+04    3.3223    8.5053  -14.3293   -6.8691   -5.2010  -300.0000     4.1236    10.5874     4.9596    -0.6445     3.2921    -2.9173     9.4969     9.4607  -300.0000  -300.0000    11.8672  -300.0000     1.8244    11.8888
   979.191 0.288E+17 0.228E+04    3.4405    8.6164  -14.0469   -6.6530   -4.9971  -300.0000     4.2066    10.6288     5.0890    -0.4766     3.4175    -2.7680     9.5383     9.5686  -300.0000  -300.0000    11.9087  -300.0000     1.9812    11.9336
   986.798 0.317E+17 0.253E+04    3.5574    8.7269  -13.7663   -6.4382   -4.7944  -300.0000     4.2888    10.6700     5.2177    -0.3095     3.5420    -2.6191     9.5795     9.6746  -300.0000  -300.0000    11.9500  -300.0000     2.1371    11.9780
   994.469 0.348E+17 0.280E+04    3.6729    8.8366  -13.4874   -6.2248   -4.5932  -300.0000     4.3703    10.7111     5.3455    -0.1435     3.6656    -2.4706     9.6206     9.7786  -300.0000  -300.0000    11.9912  -300.0000     2.2918    12.0220
  1002.215 0.383E+17 0.310E+04    3.7873    8.9458  -13.2101   -6.0126   -4.3932  -300.0000     4.4509    10.7520     5.4726     0.0216     3.7885    -2.3223     9.6616     9.8807  -300.0000  -300.0000    12.0321  -300.0000     2.4456    12.0658
  1010.066 0.420E+17 0.343E+04    3.9010    9.0549  -12.9331   -5.8008   -4.1935  -300.0000     4.5312    10.7930     5.5996     0.1866     3.9111    -2.1735     9.7026     9.9812  -300.0000  -300.0000    12.0732  -300.0000     2.5990    12.1094
  1018.025 0.462E+17 0.380E+04    4.0140    9.1638  -12.6565   -5.5893   -3.9943  -300.0000     4.6111    10.8341     5.7263     0.3514     4.0335    -2.0241     9.7437    10.0799  -300.0000  -300.0000    12.1144  -300.0000     2.7520    12.1530
  1026.088 0.508E+17 0.422E+04    4.1264    9.2726  -12.3804   -5.3782   -3.7957  -300.0000     4.6904    10.8754     5.8528     0.5160     4.1554    -1.8743     9.7850    10.1766  -300.0000  -300.0000    12.1557  -300.0000     2.9046    12.1966
  1034.251 0.559E+17 0.467E+04    4.2382    9.3810  -12.1051   -5.1678   -3.5977  -300.0000     4.7693    10.9167     5.9790     0.6803     4.2770    -1.7239     9.8263    10.2713  -300.0000  -300.0000    12.1970  -300.0000     3.0565    12.2401
  1042.514 0.615E+17 0.518E+04    4.3492    9.4892  -11.8305   -4.9581   -3.4005  -300.0000     4.8475    10.9580     6.1048     0.8442     4.3980    -1.5732     9.8677    10.3637  -300.0000  -300.0000    12.2384  -300.0000     3.2079    12.2835
  1050.876 0.676E+17 0.575E+04    4.4595    9.5971  -11.5568   -4.7491   -3.2040  -300.0000     4.9251    10.9995     6.2302     1.0076     4.5186    -1.4220     9.9091    10.4538  -300.0000  -300.0000    12.2799  -300.0000     3.3585    12.3268
  1059.338 0.744E+17 0.637E+04    4.5692    9.7047  -11.2840   -4.5408   -3.0084  -300.0000     5.0021    11.0409     6.3551     1.1706     4.6386    -1.2703     9.9506    10.5416  -300.0000  -300.0000    12.3213  -300.0000     3.5083    12.3700
  1067.901 0.818E+17 0.707E+04    4.6783    9.8119  -11.0122   -4.3333   -2.8136  -300.0000     5.0784    11.0823     6.4796     1.3330     4.7581    -1.1182     9.9920    10.6269  -300.0000  -300.0000    12.3628  -300.0000     3.6572    12.4132
  1076.569 0.900E+17 0.784E+04    4.7867    9.9187  -10.7413   -4.1266   -2.6196  -300.0000     5.1540    11.1238     6.6037     1.4950     4.8771    -0.9656    10.0335    10.7097  -300.0000  -300.0000    12.4042  -300.0000     3.8054    12.4562
  1085.344 0.990E+17 0.869E+04    4.8946   10.0252  -10.4713   -3.9206   -2.4263  -300.0000     5.2289    11.1652     6.7273     1.6565     4.9956    -0.8124    10.0749    10.7901  -300.0000  -300.0000    12.4457  -300.0000     3.9526    12.4991
  1094.233 0.109E+18 0.964E+04    5.0020   10.1314  -10.2021   -3.7153   -2.2337  -300.0000     5.3030    11.2066     6.8505     1.8175     5.1137    -0.6587    10.1163    10.8681  -300.0000  -300.0000    12.4871  -300.0000     4.0990    12.5419
  1103.240 0.120E+18 0.107E+05    5.1089   10.2373   -9.9336   -3.5105   -2.0418  -300.0000     5.3765    11.2479     6.9734     1.9782     5.2314    -0.5044    10.1576    10.9437  -300.0000  -300.0000    12.5284  -300.0000     4.2445    12.5845
  1112.377 0.132E+18 0.118E+05    5.2155   10.3431   -9.6657   -3.3062   -1.8502  -300.0000     5.4493    11.2891     7.0961     2.1385     5.3488    -0.3493    10.1989    11.0170  -300.0000  -300.0000    12.5697  -300.0000     4.3892    12.6270
  1121.628 0.145E+18 0.131E+05    5.3216   10.4484   -9.3987   -3.1026   -1.6594  -300.0000     5.5213    11.3303     7.2182     2.2983     5.4657    -0.1939    10.2401    11.0880  -300.0000  -300.0000    12.6109  -300.0000     4.5328    12.6694
  1131.088 0.159E+18 0.146E+05    5.4279   10.5542   -9.1306   -2.8981   -1.4676  -300.0000     5.5929    11.3714     7.3409     2.4587     5.5833    -0.0366    10.2812    11.1570  -300.0000  -300.0000    12.6520  -300.0000     4.6763    12.7116
  1140.694 0.175E+18 0.161E+05    5.5340   10.6598   -8.8629   -2.6939   -1.2761  -300.0000     5.6638    11.4124     7.4633     2.6188     5.7006     0.1214    10.3222    11.2239  -300.0000  -300.0000    12.6930  -300.0000     4.8189    12.7536
  1150.493 0.192E+18 0.179E+05    5.6402   10.7656   -8.5946   -2.4892   -1.0840  -300.0000     5.7341    11.4532     7.5860     2.7791     5.8183     0.2808    10.3631    11.2889  -300.0000  -300.0000    12.7339  -300.0000     4.9609    12.7955
  1160.509 0.211E+18 0.198E+05    5.7467   10.8717   -8.3254   -2.2838   -0.8910  -300.0000     5.8038    11.4939     7.7091     2.9398     5.9364     0.4417    10.4038    11.3520  -300.0000  -300.0000    12.7746  -300.0000     5.1025    12.8372
  1170.772 0.232E+18 0.219E+05    5.8536   10.9783   -8.0548   -2.0771   -0.6968  -300.0000     5.8730    11.5344     7.8327     3.1012     6.0554     0.6047    10.4443    11.4134  -300.0000  -300.0000    12.8151  -300.0000     5.2439    12.8786
  1181.313 0.254E+18 0.243E+05    5.9611   11.0856   -7.7823   -1.8689   -0.5008  -300.0000     5.9417    11.5747     7.9572     3.2635     6.1754     0.7698    10.4846    11.4731  -300.0000  -300.0000    12.8554  -300.0000     5.3851    12.9198
  1192.161 0.279E+18 0.269E+05    6.0694   11.1937   -7.5075   -1.6588   -0.3027  -300.0000     6.0100    11.6148     8.0827     3.4268     6.2967     0.9375    10.5247    11.5312  -300.0000  -300.0000    12.8955  -300.0000     5.5263    12.9607
  1203.349 0.306E+18 0.297E+05    6.1786   11.3028   -7.2300   -1.4464   -0.1022  -300.0000     6.0777    11.6546     8.2093     3.5915     6.4194     1.1080    10.5645    11.5878  -300.0000  -300.0000    12.9353  -300.0000     5.6674    13.0013
  1214.907 0.335E+18 0.329E+05    6.2889   11.4130   -6.9495   -1.2316    0.1011  -300.0000     6.1449    11.6941     8.3372     3.7576     6.5438     1.2815    10.6040    11.6429  -300.0000  -300.0000    12.9748  -300.0000     5.8087    13.0416
  1226.862 0.366E+18 0.363E+05    6.4003   11.5243   -6.6659   -1.0141    0.3073  -300.0000     6.2115    11.7332     8.4665     3.9251     6.6699     1.4582    10.6432    11.6965  -300.0000  -300.0000    13.0139  -300.0000     5.9500    13.0815
  1239.236 0.401E+18 0.401E+05    6.5129   11.6368   -6.3789   -0.7938    0.5165  -300.0000     6.2774    11.7721     8.5972     4.0943     6.7979     1.6380    10.6820    11.7486  -300.0000  -300.0000    13.0528  -300.0000     6.0913    13.1211
  1252.042 0.438E+18 0.443E+05    6.6266   11.7504   -6.0888   -0.5709    0.7286  -300.0000     6.3424    11.8105     8.7293     4.2650     6.9276     1.8211    10.7204    11.7993  -300.0000  -300.0000    13.0912  -300.0000     6.2324    13.1602
  1265.286 0.478E+18 0.489E+05    6.7414   11.8651   -5.7959   -0.3456    0.9434  -300.0000     6.4065    11.8485     8.8626     4.4369     7.0589     2.0070    10.7585    11.8485  -300.0000  -300.0000    13.1293  -300.0000     6.3732    13.1989
  1278.959 0.521E+18 0.539E+05    6.8570   11.9806   -5.5005   -0.1183    1.1606  -300.0000     6.4694    11.8862     8.9969     4.6100     7.1917     2.1954    10.7961    11.8963  -300.0000  -300.0000    13.1669  -300.0000     6.5133    13.2372
  1293.048 0.568E+18 0.593E+05    6.9732   12.0967   -5.2034    0.1106    1.3795  -300.0000     6.5311    11.9234     9.1319     4.7837     7.3254     2.3859    10.8334    11.9427  -300.0000  -300.0000    13.2042  -300.0000     6.6524    13.2750
  1307.544 0.618E+18 0.653E+05    7.0898   12.2132   -4.9051    0.3406    1.5997  -300.0000     6.5913    11.9602     9.2674     4.9579     7.4600     2.5780    10.8702    11.9878  -300.0000  -300.0000    13.2410  -300.0000     6.7904    13.3124
  1322.467 0.672E+18 0.718E+05    7.2069   12.3301   -4.6054    0.5717    1.8214  -300.0000     6.6500    11.9965     9.4034     5.1326     7.5954     2.7717    10.9065    12.0316  -300.0000  -300.0000    13.2773  -300.0000     6.9272    13.3492
  1337.908 0.730E+18 0.789E+05    7.3250   12.4479   -4.3032    0.8050    2.0456  -300.0000     6.7074    12.0324     9.5404     5.3084     7.7323     2.9679    10.9424    12.0743  -300.0000  -300.0000    13.3132  -300.0000     7.0633    13.3856
  1354.089 0.792E+18 0.867E+05    7.4451   12.5678   -3.9953    1.0431    2.2750  -300.0000     6.7635    12.0677     9.6798     5.4869     7.8723     3.1691    10.9777    12.1159  -300.0000  -300.0000    13.3486  -300.0000     7.1996    13.4214
  1371.441 0.857E+18 0.950E+05    7.5697   12.6920   -3.6756    1.2910    2.5150  -300.0000     6.8188    12.1022     9.8243     5.6712     8.0187     3.3797    11.0123    12.1564  -300.0000  -300.0000    13.3831  -300.0000     7.3384    13.4564
  1390.640 0.926E+18 0.104E+06    7.7021   12.8239   -3.3349    1.5562    2.7736  -300.0000     6.8734    12.1357     9.9780     5.8661     8.1764     3.6068    11.0457    12.1958  -300.0000  -300.0000    13.4166  -300.0000     7.4823    13.4903
  1412.572 0.997E+18 0.114E+06    7.8464   12.9677   -2.9621    1.8477    3.0603  -300.0000     6.9275    12.1677    10.1457     6.0771     8.3511     3.8588    11.0777    12.2336  -300.0000  -300.0000    13.4486  -300.0000     7.6349    13.5228
  1438.154 0.107E+19 0.124E+06    8.0063   13.1268   -2.5477    2.1735    3.3836  -300.0000     6.9805    12.1976    10.3313     6.3090     8.5480     4.1434    11.1076    12.2694  -300.0000  -300.0000    13.4786  -300.0000     7.7986    13.5532
  1467.998 0.114E+19 0.135E+06    8.1830   13.3024   -2.0886    2.5361    3.7466  -300.0000     7.0312    12.2252    10.5359     6.5632     8.7688     4.4630    11.1350    12.3026  -300.0000  -300.0000    13.5062  -300.0000     7.9734    13.5813
  1502.042 0.121E+19 0.146E+06    8.3735   13.4915   -1.5923    2.9295    4.1430  -300.0000     7.0777    12.2500    10.7555     6.8356     9.0097     4.8123    11.1596    12.3326  -300.0000  -300.0000    13.5310  -300.0000     8.1561    13.6065
  1535.697 0.127E+19 0.158E+06    8.5539   13.6705   -1.1229    3.3015    4.5176  -300.0000     7.1185    12.2738    10.9617     7.0935     9.2369     5.1425    11.1832    12.3605  -300.0000  -300.0000    13.5549  -300.0000     8.3265    13.6308
  1568.832 0.134E+19 0.170E+06    8.7246   13.8395   -0.6797    3.6524    4.8706  -300.0000     7.1549    12.2970    11.1541     7.3372     9.4507     5.4537    11.2061    12.3868  -300.0000  -300.0000    13.5782  -300.0000     8.4858    13.6542
  1601.077 0.141E+19 0.183E+06    8.8844   13.9975   -0.2653    3.9804    5.2001  -300.0000     7.1875    12.3193    11.3314     7.5654     9.6499     5.7440    11.2279    12.4116  -300.0000  -300.0000    13.6005  -300.0000     8.6334    13.6767
  1632.102 0.149E+19 0.196E+06    9.0327   14.1440    0.1186    4.2839    5.5049  -300.0000     7.2168    12.3405    11.4925     7.7770     9.8337     6.0123    11.2485    12.4348  -300.0000  -300.0000    13.6218  -300.0000     8.7694    13.6980
  1661.898 0.156E+19 0.209E+06    9.1702   14.2799    0.4743    4.5651    5.7869  -300.0000     7.2433    12.3608    11.6382     7.9734    10.0033     6.2603    11.2680    12.4567  -300.0000  -300.0000    13.6421  -300.0000     8.8948    13.7184
  1690.629 0.163E+19 0.222E+06    9.2987   14.4066    0.8060    4.8271    6.0494  -300.0000     7.2677    12.3802    11.7699     8.1568    10.1609     6.4908    11.2865    12.4775  -300.0000  -300.0000    13.6615  -300.0000     9.0112    13.7378
  1718.129 0.170E+19 0.236E+06    9.4179   14.5241    1.1136    5.0699    6.2924  -300.0000     7.2902    12.3986    11.8877     8.3270    10.3063     6.7038    11.3039    12.4971  -300.0000  -300.0000    13.6800  -300.0000     9.1188    13.7563
  1751.542 0.176E+19 0.249E+06    9.5541   14.6583    1.4670    5.3509    6.5774  -300.0000     7.3088    12.4129    12.0145     8.5193    10.4762     6.9529    11.3165    12.5129  -300.0000  -300.0000    13.6944  -300.0000     9.2369    13.7707
  1774.104 0.183E+19 0.262E+06    9.6474   14.7503    1.7066    5.5390    6.7638  -300.0000     7.3289    12.4308    12.0977     8.6537    10.5870     7.1155    11.3332    12.5316  -300.0000  -300.0000    13.7124  -300.0000     9.3223    13.7886
  1794.290 0.193E+19 0.281E+06    9.7333   14.8350    1.9244    5.7075    6.9266  -300.0000     7.3546    12.4550    12.1725     8.7795    10.6837     7.2574    11.3561    12.5564  -300.0000  -300.0000    13.7366  -300.0000     9.4050    13.8127
  1825.517 0.204E+19 0.301E+06    9.8551   14.9550    2.2376    5.9537    7.1713  -300.0000     7.3790    12.4770    12.2693     8.9543    10.8284     7.4698    11.3758    12.5796  -300.0000  -300.0000    13.7587  -300.0000     9.5146    13.8347
  1858.948 0.214E+19 0.322E+06    9.9804   15.0785    2.5601    6.2075    7.4241  -300.0000     7.4029    12.4986    12.3596     9.1340    10.9770     7.6883    11.3943    12.6025  -300.0000  -300.0000    13.7804  -300.0000     9.6261    13.8564
  1892.220 0.225E+19 0.345E+06   10.1012   15.1976    2.8710    6.4517    7.6669  -300.0000     7.4267    12.5206    12.4380     9.3076    11.1189     7.8969    11.4126    12.6257  -300.0000  -300.0000    13.8025  -300.0000     9.7337    13.8783
  1945.612 0.234E+19 0.368E+06   10.2772   15.3717    3.3305    6.8176    8.0389  -300.0000     7.4460    12.5371    12.5279     9.5569    11.3337     8.2132    11.4210    12.6446  -300.0000  -300.0000    13.8192  -300.0000     9.8801    13.8949
  1978.091 0.246E+19 0.393E+06   10.3852   15.4786    3.6094    7.0362    8.2553  -300.0000     7.4682    12.5581    12.5802     9.7135    11.4579     8.3956    11.4362    12.6671  -300.0000  -300.0000    13.8404  -300.0000     9.9759    13.9159
  2008.491 0.258E+19 0.420E+06   10.4842   15.5769    3.8651    7.2358    8.4515  -300.0000     7.4909    12.5798    12.6254     9.8582    11.5698     8.5597    11.4518    12.6903  -300.0000  -300.0000    13.8623  -300.0000    10.0649    13.9376
  2044.082 0.271E+19 0.449E+06   10.5941   15.6864    4.1509    7.4600    8.6737  -300.0000     7.5128    12.6006    12.6688    10.0184    11.6951     8.7432    11.4640    12.7129  -300.0000  -300.0000    13.8833  -300.0000    10.1610    13.9585
  2069.928 0.287E+19 0.482E+06   10.6766   15.7687    4.3628    7.6231    8.8302  -300.0000     7.5382    12.6256    12.7059    10.1416    11.7834     8.8718    11.4824    12.7392  -300.0000  -300.0000    13.9085  -300.0000    10.2385    13.9834
  2098.092 0.305E+19 0.518E+06   10.7635   15.8555    4.5866    7.7957    8.9963  -300.0000     7.5642    12.6510    12.7427    10.2714    11.8764     9.0069    11.4999    12.7662  -300.0000  -300.0000    13.9342  -300.0000    10.3192    14.0089
  2119.060 0.325E+19 0.559E+06   10.8316   15.9234    4.7590    7.9260    9.1171  -300.0000     7.5924    12.6791    12.7770    10.3754    11.9445     9.1052    11.5223    12.7953  -300.0000  -300.0000    13.9625  -300.0000    10.3871    14.0370
  2123.961 0.351E+19 0.604E+06   10.8615   15.9524    4.8254    7.9694    9.1449  -300.0000     7.6250    12.7121    12.8085    10.4258    11.9628     9.1307    11.5560    12.8282  -300.0000  -300.0000    13.9956  -300.0000    10.4292    14.0699
  2128.419 0.380E+19 0.656E+06   10.8910   15.9810    4.8903    8.0110    9.1702  -300.0000     7.6590    12.7467    12.8412    10.4762    11.9797     9.1542    11.5916    12.8626  -300.0000  -300.0000    14.0303  -300.0000    10.4721    14.1043
  2132.613 0.414E+19 0.714E+06   10.9206   16.0096    4.9547    8.0519    9.1938  -300.0000     7.6944    12.7828    12.8751    10.5271    11.9959     9.1767    11.6288    12.8985  -300.0000  -300.0000    14.0665  -300.0000    10.5159    14.1402
  2136.552 0.451E+19 0.780E+06   10.9503   16.0383    5.0188    8.0920    9.2159  -300.0000     7.7312    12.8202    12.9100    10.5784    12.0114     9.1980    11.6677    12.9357  -300.0000  -300.0000    14.1041  -300.0000    10.5607    14.1775
  2140.203 0.493E+19 0.855E+06   10.9800   16.0669    5.0821    8.1311    9.2364  -300.0000     7.7693    12.8591    12.9459    10.6301    12.0259     9.2181    11.7081    12.9743  -300.0000  -300.0000    14.1430  -300.0000    10.6062    14.2162
  2143.849 0.541E+19 0.940E+06   11.0102   16.0961    5.1466    8.1707    9.2567  -300.0000     7.8085    12.8991    12.9828    10.6829    12.0405     9.2382    11.7497    13.0140  -300.0000  -300.0000    14.1832  -300.0000    10.6530    14.2560
  2147.898 0.595E+19 0.104E+07   11.0419   16.1268    5.2148    8.2130    9.2792  -300.0000     7.8487    12.9402    13.0208    10.7381    12.0562     9.2601    11.7924    13.0548  -300.0000  -300.0000    14.2245  -300.0000    10.7014    14.2969
  2152.920 0.656E+19 0.114E+07   11.0765   16.1602    5.2900    8.2608    9.3070  -300.0000     7.8897    12.9821    13.0597    10.7974    12.0749     9.2863    11.8355    13.0965  -300.0000  -300.0000    14.2665  -300.0000    10.7524    14.3386
  2159.352 0.723E+19 0.126E+07   11.1147   16.1973    5.3750    8.3162    9.3424  -300.0000     7.9313    13.0246    13.0998    10.8622    12.0978     9.3186    11.8788    13.1388  -300.0000  -300.0000    14.3092  -300.0000    10.8064    14.3809
  2167.687 0.799E+19 0.140E+07   11.1576   16.2392    5.4725    8.3815    9.3879  -300.0000     7.9734    13.0675    13.1409    10.9337    12.1262     9.3590    11.9220    13.1817  -300.0000  -300.0000    14.3523  -300.0000    10.8640    14.4235
  2178.299 0.882E+19 0.156E+07   11.2059   16.2864    5.5845    8.4585    9.4454  -300.0000     8.0156    13.1105    13.1831    11.0128    12.1613     9.4090    11.9646    13.2248  -300.0000  -300.0000    14.3955  -300.0000    10.9254    14.4662
  2190.422 0.975E+19 0.173E+07   11.2577   16.3371    5.7056    8.5427    9.5105  -300.0000     8.0580    13.1536    13.2260    11.0969    12.2006     9.4649    12.0069    13.2681  -300.0000  -300.0000    14.4390  -300.0000    10.9893    14.5091
  2204.885 0.108E+20 0.192E+07   11.3147   16.3929    5.8404    8.6381    9.5871  -300.0000     8.1003    13.1966    13.2696    11.1881    12.2463     9.5301    12.0484    13.3114  -300.0000  -300.0000    14.4823  -300.0000    11.0566    14.5519
  2220.811 0.119E+20 0.214E+07   11.3745   16.4516    5.9830    8.7398    9.6703  -300.0000     8.1425    13.2395    13.3134    11.2834    12.2955     9.6004    12.0893    13.3547  -300.0000  -300.0000    14.5255  -300.0000    11.1256    14.5945
  2238.528 0.131E+20 0.238E+07   11.4378   16.5137    6.1350    8.8490    9.7615  -300.0000     8.1845    13.2821    13.3574    11.3834    12.3492     9.6769    12.1293    13.3979  -300.0000  -300.0000    14.5685  -300.0000    11.1965    14.6368
  2258.269 0.145E+20 0.265E+07   11.5048   16.5795    6.2969    8.9664    9.8614  -300.0000     8.2262    13.3243    13.4015    11.4885    12.4075     9.7600    12.1682    13.4407  -300.0000  -300.0000    14.6111  -300.0000    11.2694    14.6787
  2280.368 0.160E+20 0.295E+07   11.5759   16.6494    6.4702    9.0931    9.9712  -300.0000     8.2674    13.3659    13.4456    11.5993    12.4712     9.8504    12.2057    13.4831  -300.0000  -300.0000    14.6532  -300.0000    11.3443    14.7201
  2307.066 0.175E+20 0.328E+07   11.6551   16.7275    6.6658    9.2383   10.1009  -300.0000     8.3072    13.4059    13.4892    11.7211    12.5456     9.9557    12.2397    13.5243  -300.0000  -300.0000    14.6937  -300.0000    11.4229    14.7598
  2318.546 0.194E+20 0.364E+07   11.7026   16.7737    6.7749    9.3128   10.1558  -300.0000     8.3492    13.4490    13.5306    11.7988    12.5793    10.0034    12.2825    13.5675  -300.0000  -300.0000    14.7372  -300.0000    11.4822    14.8025
  2368.157 0.210E+20 0.404E+07   11.8236   16.8940    7.0861    9.5526   10.3868  -300.0000     8.3843    13.4830    13.5745    11.9786    12.7076    10.1834    12.3005    13.6044  -300.0000  -300.0000    14.7722  -300.0000    11.5824    14.8365
  2377.348 0.232E+20 0.447E+07   11.8648   16.9337    7.1783    9.6139   10.4285  -300.0000     8.4251    13.5249    13.6140    12.0469    12.7342    10.2210    12.3432    13.6462  -300.0000  -300.0000    14.8145  -300.0000    11.6362    14.8780
  2425.417 0.251E+20 0.493E+07   11.9771   17.0455    7.4672    9.8360   10.6416  -300.0000     8.4590    13.5579    13.6548    12.2144    12.8516    10.3835    12.3592    13.6820  -300.0000  -300.0000    14.8486  -300.0000    11.7274    14.9110
  2449.310 0.273E+20 0.543E+07   12.0426   17.1100    7.6277    9.9537   10.7443  -300.0000     8.4956    13.5947    13.6929    12.3161    12.9101    10.4645    12.3897    13.7199  -300.0000  -300.0000    14.8862  -300.0000    11.7915    14.9476
  2496.179 0.294E+20 0.596E+07   12.1458   17.2129    7.8938   10.1580   10.9401  -300.0000     8.5271    13.6251    13.7297    12.4704    13.0166    10.6091    12.4013    13.7532  -300.0000  -300.0000    14.9179  -300.0000    11.8721    14.9782
  2527.872 0.317E+20 0.652E+07   12.2200   17.2864    8.0804   10.2980   11.0684  -300.0000     8.5594    13.6570    13.7644    12.5835    13.0872    10.7045    12.4217    13.7869  -300.0000  -300.0000    14.9510  -300.0000    11.9358    15.0102
  2580.604 0.338E+20 0.709E+07   12.3249   17.3917    8.3546   10.5104   11.2748  -300.0000     8.5866    13.6823    13.7967    12.7396    13.1965    10.8487    12.4217    13.8158  -300.0000  -300.0000    14.9782  -300.0000    12.0101    15.0362
  2616.062 0.361E+20 0.768E+07   12.3989   17.4653    8.5434   10.6535   11.4089  -300.0000     8.6144    13.7091    13.8268    12.8514    13.2682    10.9426    12.4325    13.8447  -300.0000  -300.0000    15.0065  -300.0000    12.0672    15.0634
  2676.131 0.379E+20 0.827E+07   12.5060   17.5731    8.8271   10.8751   11.6279  -300.0000     8.6362    13.7277    13.8535    13.0091    13.3799    11.0845    12.4170    13.8677  -300.0000  -300.0000    15.0280  -300.0000    12.1331    15.0837
  2714.820 0.400E+20 0.885E+07   12.5780   17.6449    9.0129   11.0175   11.7637  -300.0000     8.6591    13.7486    13.8787    13.1165    13.4498    11.1727    12.4172    13.8914  -300.0000  -300.0000    15.0512  -300.0000    12.1820    15.1058
  2782.331 0.415E+20 0.943E+07   12.6860   17.7535    9.3016   11.2448   11.9918  -300.0000     8.6753    13.7597    13.8996    13.2731    13.5606    11.3074    12.3844    13.9082  -300.0000  -300.0000    15.0669  -300.0000    12.2378    15.1204
  2819.206 0.433E+20 0.999E+07   12.7491   17.8159    9.4639   11.3696   12.1117  -300.0000     8.6939    13.7756    13.9200    13.3655    13.6198    11.3797    12.3786    13.9271  -300.0000  -300.0000    15.0857  -300.0000    12.2761    15.1382
  2911.875 0.440E+20 0.105E+08   12.8796   17.9460    9.8150   11.6499   12.3997  -300.0000     8.7019    13.7729    13.9334    13.5478    13.7493    11.5311    12.3085    13.9341  -300.0000  -300.0000    15.0924  -300.0000    12.3253    15.1436
  2934.685 0.456E+20 0.110E+08   12.9188   17.9839    9.9123   11.7232   12.4678  -300.0000     8.7174    13.7863    13.9496    13.6047    13.7828    11.5717    12.3100    13.9496  -300.0000  -300.0000    15.1082  -300.0000    12.3502    15.1587
  2957.471 0.473E+20 0.115E+08   12.9579   18.0214   10.0084   11.7956   12.5347  -300.0000     8.7331    13.7998    13.9660    13.6610    13.8156    11.6117    12.3118    13.9653  -300.0000  -300.0000    15.1243  -300.0000    12.3750    15.1740
  2980.277 0.491E+20 0.121E+08   12.9966   18.0585   10.1035   11.8671   12.6007  -300.0000     8.7489    13.8133    13.9823    13.7165    13.8479    11.6509    12.3138    13.9809  -300.0000  -300.0000    15.1404  -300.0000    12.3993    15.1893
  3003.099 0.510E+20 0.126E+08   13.0349   18.0951   10.1971   11.9375   12.6658  -300.0000     8.7644    13.8265    13.9985    13.7711    13.8796    11.6893    12.3156    13.9963  -300.0000  -300.0000    15.1564  -300.0000    12.4230    15.2045
  3025.898 0.529E+20 0.132E+08   13.0729   18.1313   10.2897   12.0070   12.7298  -300.0000     8.7802    13.8397    14.0147    13.8250    13.9108    11.7272    12.3179    14.0119  -300.0000  -300.0000    15.1725  -300.0000    12.4465    15.2197
  3048.639 0.549E+20 0.138E+08   13.1104   18.1669   10.3809   12.0754   12.7927  -300.0000     8.7958    13.8528    14.0309    13.8780    13.9414    11.7643    12.3202    14.0273  -300.0000  -300.0000    15.1885  -300.0000    12.4695    15.2349
  3071.256 0.570E+20 0.145E+08   13.1475   18.2019   10.4705   12.1425   12.8543  -300.0000     8.8115    13.8657    14.0470    13.9300    13.9713    11.8006    12.3228    14.0427  -300.0000  -300.0000    15.2046  -300.0000    12.4921    15.2501
  3093.812 0.591E+20 0.151E+08   13.1840   18.2364   10.5586   12.2085   12.9149  -300.0000     8.8269    13.8783    14.0629    13.9810    14.0006    11.8362    12.3253    14.0578  -300.0000  -300.0000    15.2204  -300.0000    12.5142    15.2650
  3116.344 0.613E+20 0.158E+08   13.2203   18.2705   10.6458   12.2737   12.9745  -300.0000     8.8425    13.8910    14.0789    14.0314    14.0294    11.8713    12.3282    14.0730  -300.0000  -300.0000    15.2364  -300.0000    12.5361    15.2801
  3138.868 0.636E+20 0.166E+08   13.2562   18.3042   10.7318   12.3380   13.0333  -300.0000     8.8581    13.9036    14.0949    14.0809    14.0578    11.9059    12.3313    14.0882  -300.0000  -300.0000    15.2524  -300.0000    12.5576    15.2952
  3161.395 0.660E+20 0.173E+08   13.2918   18.3376   10.8169   12.4015   13.0912  -300.0000     8.8736    13.9161    14.1109    14.1298    14.0858    11.9400    12.3345    14.1033  -300.0000  -300.0000    15.2684  -300.0000    12.5789    15.3103
  3183.926 0.685E+20 0.181E+08   13.3271   18.3705   10.9010   12.4642   13.1484  -300.0000     8.8892    13.9284    14.1268    14.1779    14.1133    11.9736    12.3380    14.1183  -300.0000  -300.0000    15.2844  -300.0000    12.5999    15.3253
  3206.465 0.711E+20 0.190E+08   13.3621   18.4031   10.9841   12.5261   13.2047  -300.0000     8.9047    13.9407    14.1427    14.2254    14.1405    12.0068    12.3416    14.1333  -300.0000  -300.0000    15.3004  -300.0000    12.6207    15.3403
  3228.973 0.737E+20 0.199E+08   13.3968   18.4354   11.0663   12.5872   13.2602  -300.0000     8.9203    13.9529    14.1586    14.2721    14.1672    12.0395    12.3455    14.1483  -300.0000  -300.0000    15.3164  -300.0000    12.6412    15.3553
  3251.481 0.765E+20 0.208E+08   13.4312   18.4673   11.1475   12.6476   13.3150  -300.0000     8.9359    13.9650    14.1746    14.3181    14.1936    12.0718    12.3496    14.1633  -300.0000  -300.0000    15.3325  -300.0000    12.6615    15.3704
  3274.050 0.794E+20 0.217E+08   13.4654   18.4989   11.2280   12.7074   13.3691  -300.0000     8.9516    13.9770    14.1905    14.3635    14.2196    12.1038    12.3539    14.1782  -300.0000  -300.0000    15.3486  -300.0000    12.6817    15.3854
  3296.711 0.824E+20 0.227E+08   13.4994   18.5303   11.3079   12.7667   13.4227  -300.0000     8.9672    13.9889    14.2065    14.4083    14.2455    12.1355    12.3583    14.1931  -300.0000  -300.0000    15.3647  -300.0000    12.7017    15.4005
  3319.494 0.856E+20 0.238E+08   13.5332   18.5616   11.3873   12.8255   13.4759  -300.0000     8.9829    14.0007    14.2224    14.4526    14.2710    12.1670    12.3629    14.2079  -300.0000  -300.0000    15.3808  -300.0000    12.7215    15.4155
  3342.425 0.889E+20 0.249E+08   13.5671   18.5927   11.4664   12.8841   13.5287  -300.0000     8.9988    14.0126    14.2385    14.4966    14.2965    12.1983    12.3679    14.2229  -300.0000  -300.0000    15.3972  -300.0000    12.7413    15.4308
  3365.477 0.923E+20 0.261E+08   13.6006   18.6236   11.5447   12.9422   13.5811  -300.0000     9.0145    14.0242    14.2545    14.5398    14.3217    12.2293    12.3728    14.2377  -300.0000  -300.0000    15.4135  -300.0000    12.7609    15.4459
  3388.623 0.958E+20 0.273E+08   13.6340   18.6542   11.6224   12.9997   13.6331  -300.0000     9.0303    14.0357    14.2706    14.5824    14.3466    12.2601    12.3778    14.2525  -300.0000  -300.0000    15.4297  -300.0000    12.7803    15.4610
  3411.863 0.995E+20 0.286E+08   13.6672   18.6846   11.6993   13.0568   13.6846  -300.0000     9.0461    14.0471    14.2866    14.6244    14.3713    12.2906    12.3830    14.2672  -300.0000  -300.0000    15.4461  -300.0000    12.7996    15.4761
  3435.189 0.103E+21 0.299E+08   13.7003   18.7150   11.7754   13.1135   13.7359  -300.0000     9.0622    14.0586    14.3029    14.6657    14.3959    12.3210    12.3888    14.2821  -300.0000  -300.0000    15.4627  -300.0000    12.8189    15.4915


==> mixfig/out4_1500-3-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        SIO        SIO2       AL+        ALH        HALO       ALOH       ALOH+      ALOH-      ALO2H      ALN        ALO        ALO+       ALO2       ALO2-      AL2O       AL2O+      AL2O2      AL202+     CAL        MGH        MGOH       MGOH+      MG(OH)2    MG+        MGN        MGO        ALS        CKN        NACN       COS        CS         CS2        C2K2N2     C2N2NA2    FE(OH)2    FEO        FEH        HK         KOH        NAH        NAOH       HS         K2O2H2     NA2O2H2    H2SO4      H2S        K+         KO         KO-        K2         MGS        SN         NA+        NAO        NAO-       NA2        SO         S2O        SO2        SIS       
   640.146 0.112E+04 0.581E-10   -9.2158   -4.2422  -43.9683  -26.6931  -18.8568    -1.4407    -9.8534   -27.8148   -14.0992   -20.3572    -2.9306   -31.6865   -27.2097    -4.0798   -30.8406   -12.6118   -57.9696   -15.3568   -11.2387    -3.1626   -33.9004    -6.5050   -54.4958   -48.7340   -12.4774    -5.5962   -42.7278   -11.7091   -31.6613   -24.2351   -12.0249    -7.8060   -26.4913   -69.5300    -8.9738   -14.0731   -15.7216   -65.2196  -149.2025   -10.6161   -10.9755   -16.9084   -16.2762   -11.0331   -13.9375   -10.2222    -6.4365   -33.6904   -29.6364   -45.2796    -4.1337    -9.2117   -24.4026   -37.5864   -26.3595    -8.2829   -18.4304   -14.4068   -22.9442   -36.4652   -22.3287    -8.3122   -13.1218    -8.2660    -4.0468
   640.146 0.274E+08 0.142E-05   -7.3846   -2.0487  -42.9476  -24.4995  -18.4861     2.9071    -5.1349   -27.7254    -9.9851   -15.8724     1.5542   -29.0329   -20.8936     0.7757   -26.7264   -10.3205   -57.5096   -12.6948    -6.7455     1.0492   -31.5198    -1.9224   -51.7445   -45.7927    -5.9071     1.3448   -37.6180    -2.2037   -29.1157   -17.6647    -7.2773    -3.9174   -18.8897   -61.9283    -5.6142   -11.0843   -10.7647   -50.0163  -133.9992    -1.1004    -6.2175   -10.3277    -9.6954    -4.0816    -7.3567    -3.2707    -2.2749   -19.7874   -15.7334   -37.4415     2.2214    -6.6557   -19.6447   -30.9971   -17.5850    -1.9380   -14.2687   -11.8508   -18.1862   -29.8759   -13.5541    -5.9733    -8.8149    -5.5564     1.8983
   640.146 0.311E+08 0.161E-05   -7.3683   -2.0211  -42.9407  -24.4719  -18.4861     2.9609    -5.0810   -27.7142    -9.9300   -15.8173     1.6093   -28.9941   -20.8223     0.8309   -26.6713   -10.2930   -57.4983   -12.6672    -6.7016     1.1043   -31.4809    -1.8673   -51.7057   -45.7583    -5.8251     1.4268   -37.5522    -2.0941   -29.0776   -17.5827    -7.2229    -3.8757   -18.8001   -61.8387    -5.5931   -11.0632   -10.7294   -49.8372  -133.8201    -0.9901    -6.1624   -10.2450    -9.6127    -3.9989    -7.2740    -3.1880    -2.2331   -19.6220   -15.5680   -37.3721     2.2907    -6.6169   -19.5895   -30.9257   -17.4748    -1.8694   -14.2269   -11.8119   -18.1311   -29.8045   -13.4439    -5.9591    -8.7865    -5.5422     1.9663
   640.146 0.353E+08 0.183E-05   -7.3522   -1.9936  -42.9338  -24.4444  -18.4861     3.0147    -5.0272   -27.7028    -9.8749   -15.7622     1.6644   -28.9551   -20.7510     0.8860   -26.6162   -10.2654   -57.4869   -12.6396    -6.6579     1.1595   -31.4420    -1.8121   -51.6667   -45.7239    -5.7431     1.5088   -37.4864    -1.9846   -29.0393   -17.5007    -7.1685    -3.8346   -18.7106   -61.7492    -5.5726   -11.0428   -10.6954   -49.6580  -133.6409    -0.8798    -6.1073   -10.1623    -9.5300    -3.9162    -7.1913    -3.1053    -2.1920   -19.4566   -15.4026   -37.3033     2.3594    -6.5779   -19.5344   -30.8544   -17.3645    -1.8014   -14.1858   -11.7729   -18.0759   -29.7332   -13.3337    -5.9456    -8.7594    -5.5286     2.0337
   640.146 0.401E+08 0.207E-05   -7.3362   -1.9660  -42.9269  -24.4168  -18.4860     3.0686    -4.9733   -27.6913    -9.8198   -15.7071     1.7196   -28.9160   -20.6798     0.9411   -26.5611   -10.2378   -57.4753   -12.6120    -6.6143     1.2146   -31.4029    -1.7570   -51.6276   -45.6894    -5.6612     1.5907   -37.4205    -1.8751   -29.0010   -17.4188    -7.1141    -3.7942   -18.6210   -61.6596    -5.5528   -11.0230   -10.6627   -49.4789  -133.4618    -0.7696    -6.0521   -10.0797    -9.4474    -3.8336    -7.1087    -3.0226    -2.1516   -19.2913   -15.2372   -37.2353     2.4274    -6.5388   -19.4793   -30.7833   -17.2543    -1.7342   -14.1454   -11.7339   -18.0208   -29.6621   -13.2234    -5.9327    -8.7336    -5.5157     2.1005
   640.146 0.455E+08 0.235E-05   -7.3203   -1.9384  -42.9200  -24.3892  -18.4860     3.1225    -4.9193   -27.6796    -9.7647   -15.6519     1.7747   -28.8768   -20.6088     0.9963   -26.5060   -10.2103   -57.4637   -12.5845    -6.5708     1.2697   -31.3637    -1.7019   -51.5884   -45.6550    -5.5794     1.6726   -37.3546    -1.7656   -28.9626   -17.3369    -7.0598    -3.7544   -18.5314   -61.5700    -5.5337   -11.0039   -10.6314   -49.2998  -133.2827    -0.6593    -5.9970    -9.9970    -9.3647    -3.7509    -7.0260    -2.9399    -2.1118   -19.1259   -15.0718   -37.1679     2.4947    -6.4996   -19.4241   -30.7123   -17.1441    -1.6676   -14.1056   -11.6947   -17.9657   -29.5910   -13.1132    -5.9204    -8.7091    -5.5034     2.1666
   640.146 0.517E+08 0.267E-05   -7.3045   -1.9109  -42.9131  -24.3617  -18.4860     3.1765    -4.8654   -27.6679    -9.7096   -15.5968     1.8298   -28.8375   -20.5379     1.0514   -26.4509   -10.1827   -57.4519   -12.5569    -6.5274     1.3248   -31.3244    -1.6467   -51.5491   -45.6205    -5.4975     1.7545   -37.2885    -1.6562   -28.9242   -17.2551    -7.0055    -3.7152   -18.4418   -61.4804    -5.5152   -10.9854   -10.6013   -49.1206  -133.1035    -0.5491    -5.9419    -9.9143    -9.2820    -3.6681    -6.9433    -2.8572    -2.0727   -18.9604   -14.9064   -37.1012     2.5614    -6.4603   -19.3690   -30.6413   -17.0338    -1.6018   -14.0664   -11.6553   -17.9105   -29.5201   -13.0029    -5.9089    -8.6860    -5.4919     2.2322
   640.146 0.587E+08 0.303E-05   -7.2888   -1.8833  -42.9062  -24.3341  -18.4861     3.2305    -4.8114   -27.6560    -9.6545   -15.5417     1.8849   -28.7981   -20.4671     1.1065   -26.3958   -10.1552   -57.4401   -12.5294    -6.4842     1.3799   -31.2850    -1.5916   -51.5097   -45.5861    -5.4158     1.8362   -37.2225    -1.5469   -28.8857   -17.1733    -6.9513    -3.6768   -18.3523   -61.3909    -5.4974   -10.9676   -10.5726   -48.9415  -132.9244    -0.4389    -5.8868    -9.8317    -9.1993    -3.5855    -6.8606    -2.7746    -2.0342   -18.7951   -14.7410   -37.0352     2.6275    -6.4209   -19.3139   -30.5705   -16.9236    -1.5367   -14.0280   -11.6159   -17.8554   -29.4493   -12.8927    -5.8980    -8.6642    -5.4810     2.2970
   640.146 0.666E+08 0.345E-05   -7.2732   -1.8558  -42.8994  -24.3066  -18.4861     3.2846    -4.7573   -27.6441    -9.5993   -15.4866     1.9401   -28.7586   -20.3963     1.1617   -26.3406   -10.1276   -57.4282   -12.5018    -6.4410     1.4351   -31.2455    -1.5365   -51.4701   -45.5516    -5.3341     1.9179   -37.1564    -1.4377   -28.8472   -17.0916    -6.8972    -3.6389   -18.2627   -61.3013    -5.4803   -10.9505   -10.5453   -48.7623  -132.7453    -0.3286    -5.8317    -9.7490    -9.1166    -3.5028    -6.7779    -2.6919    -1.9964   -18.6297   -14.5757   -36.9698     2.6928    -6.3814   -19.2588   -30.4998   -16.8133    -1.4723   -13.9902   -11.5764   -17.8003   -29.3786   -12.7824    -5.8877    -8.6437    -5.4707     2.3614
   640.146 0.756E+08 0.391E-05   -7.2577   -1.8282  -42.8925  -24.2790  -18.4861     3.3387    -4.7033   -27.6320    -9.5442   -15.4314     1.9952   -28.7189   -20.3257     1.2168   -26.2855   -10.1000   -57.4161   -12.4743    -6.3979     1.4902   -31.2058    -1.4814   -51.4305   -45.5172    -5.2524     1.9996   -37.0903    -1.3285   -28.8086   -17.0100    -6.8431    -3.6018   -18.1731   -61.2117    -5.4639   -10.9340   -10.5192   -48.5831  -132.5661    -0.2184    -5.7766    -9.6663    -9.0339    -3.4201    -6.6952    -2.6092    -1.9592   -18.4644   -14.4103   -36.9052     2.7576    -6.3418   -19.2037   -30.4292   -16.7031    -1.4086   -13.9530   -11.5368   -17.7452   -29.3079   -12.6721    -5.8781    -8.6245    -5.4612     2.4251
   640.146 0.859E+08 0.444E-05   -7.2422   -1.8006  -42.8856  -24.2515  -18.4861     3.3928    -4.6491   -27.6198    -9.4890   -15.3763     2.0503   -28.6793   -20.2551     1.2719   -26.2304   -10.0725   -57.4040   -12.4467    -6.3550     1.5454   -31.1661    -1.4263   -51.3908   -45.4827    -5.1708     2.0811   -37.0241    -1.2193   -28.7700   -16.9284    -6.7891    -3.5652   -18.0835   -61.1222    -5.4481   -10.9182   -10.4944   -48.4040  -132.3870    -0.1082    -5.7215    -9.5836    -8.9512    -3.3374    -6.6125    -2.5265    -1.9227   -18.2990   -14.2449   -36.8412     2.8217    -6.3021   -19.1486   -30.3587   -16.5928    -1.3456   -13.9165   -11.4971   -17.6901   -29.2374   -12.5619    -5.8692    -8.6066    -5.4523     2.4882
   640.145 0.975E+08 0.504E-05   -7.2269   -1.7731  -42.8788  -24.2239  -18.4862     3.4470    -4.5950   -27.6076    -9.4339   -15.3212     2.1054   -28.6395   -20.1847     1.3270   -26.1752   -10.0449   -57.3918   -12.4192    -6.3121     1.6005   -31.1263    -1.3711   -51.3511   -45.4483    -5.0893     2.1626   -36.9580    -1.1103   -28.7314   -16.8469    -6.7352    -3.5293   -17.9940   -61.0326    -5.4329   -10.9030   -10.4709   -48.2249  -132.2079     0.0020    -5.6664    -9.5009    -8.8686    -3.2548    -6.5298    -2.4439    -1.8868   -18.1337   -14.0796   -36.7779     2.8851    -6.2623   -19.0935   -30.2883   -16.4826    -1.2834   -13.8806   -11.4573   -17.6350   -29.1670   -12.4516    -5.8609    -8.5900    -5.4440     2.5507
   640.145 0.111E+09 0.572E-05   -7.2117   -1.7455  -42.8719  -24.1964  -18.4862     3.5012    -4.5408   -27.5953    -9.3787   -15.2661     2.1606   -28.5996   -20.1143     1.3820   -26.1200   -10.0174   -57.3795   -12.3917    -6.2694     1.6557   -31.0864    -1.3160   -51.3112   -45.4138    -5.0079     2.2440   -36.8919    -1.0014   -28.6928   -16.7654    -6.6814    -3.4940   -17.9044   -60.9431    -5.4184   -10.8884   -10.4486   -48.0457  -132.0288     0.1122    -5.6114    -9.4183    -8.7859    -3.1721    -6.4471    -2.3612    -1.8515   -17.9684   -13.9143   -36.7152     2.9480    -6.2224   -19.0384   -30.2179   -16.3723    -1.2218   -13.8454   -11.4174   -17.5799   -29.0967   -12.3414    -5.8533    -8.5747    -5.4364     2.6128
   640.145 0.126E+09 0.650E-05   -7.1965   -1.7180  -42.8651  -24.1688  -18.4863     3.5556    -4.4865   -27.5829    -9.3235   -15.2109     2.2157   -28.5597   -20.0440     1.4371   -26.0649    -9.9898   -57.3672   -12.3642    -6.2267     1.7109   -31.0464    -1.2609   -51.2713   -45.3793    -4.9265     2.3254   -36.8257    -0.8925   -28.6542   -16.6841    -6.6276    -3.4593   -17.8148   -60.8535    -5.4044   -10.8744   -10.4275   -47.8666  -131.8496     0.2223    -5.5563    -9.3356    -8.7032    -3.0895    -6.3644    -2.2785    -1.8169   -17.8031   -13.7490   -36.6532     3.0102    -6.1825   -18.9833   -30.1477   -16.2620    -1.1608   -13.8107   -11.3775   -17.5249   -29.0264   -12.2311    -5.8462    -8.5605    -5.4294     2.6742
   640.145 0.143E+09 0.738E-05   -7.1814   -1.6904  -42.8582  -24.1412  -18.4864     3.6099    -4.4322   -27.5704    -9.2684   -15.1558     2.2708   -28.5197   -19.9738     1.4922   -26.0097    -9.9623   -57.3548   -12.3367    -6.1841     1.7660   -31.0064    -1.2058   -51.2313   -45.3449    -4.8452     2.4066   -36.7596    -0.7838   -28.6156   -16.6028    -6.5740    -3.4251   -17.7253   -60.7640    -5.3911   -10.8610   -10.4075   -47.6874  -131.6705     0.3324    -5.5013    -9.2529    -8.6205    -3.0068    -6.2817    -2.1959    -1.7827   -17.6378   -13.5837   -36.5917     3.0719    -6.1424   -18.9283   -30.0775   -16.1518    -1.1005   -13.7766   -11.3374   -17.4698   -28.9562   -12.1208    -5.8397    -8.5474    -5.4230     2.7352
   640.144 0.162E+09 0.838E-05   -7.1664   -1.6628  -42.8514  -24.1137  -18.4865     3.6643    -4.3779   -27.5578    -9.2132   -15.1007     2.3260   -28.4796   -19.9036     1.5472   -25.9545    -9.9347   -57.3423   -12.3093    -6.1415     1.8212   -30.9663    -1.1507   -51.1913   -45.3104    -4.7640     2.4878   -36.6935    -0.6751   -28.5770   -16.5215    -6.5204    -3.3915   -17.6357   -60.6744    -5.3783   -10.8481   -10.3886   -47.5083  -131.4914     0.4426    -5.4462    -9.1702    -8.5378    -2.9242    -6.1990    -2.1132    -1.7492   -17.4725   -13.4184   -36.5309     3.1331    -6.1024   -18.8732   -30.0074   -16.0415    -1.0409   -13.7430   -11.2974   -17.4147   -28.8861   -12.0105    -5.8338    -8.5355    -5.4171     2.7957
   640.144 0.184E+09 0.951E-05   -7.1514   -1.6353  -42.8445  -24.0861  -18.4866     3.7188    -4.3235   -27.5452    -9.1580   -15.0456     2.3811   -28.4395   -19.8335     1.6023   -25.8993    -9.9072   -57.3298   -12.2818    -6.0991     1.8764   -30.9261    -1.0956   -51.1512   -45.2759    -4.6828     2.5688   -36.6275    -0.5666   -28.5384   -16.4404    -6.4669    -3.3584   -17.5461   -60.5849    -5.3660   -10.8358   -10.3708   -47.3291  -131.3123     0.5527    -5.3912    -9.0875    -8.4550    -2.8416    -6.1163    -2.0306    -1.7161   -17.3072   -13.2531   -36.4706     3.1937    -6.0622   -18.8182   -29.9374   -15.9312    -0.9818   -13.7099   -11.2572   -17.3597   -28.8161   -11.9002    -5.8284    -8.5246    -5.4118     2.8558
   640.144 0.209E+09 0.108E-04   -7.1365   -1.6077  -42.8377  -24.0586  -18.4867     3.7734    -4.2690   -27.5325    -9.1027   -14.9905     2.4362   -28.3993   -19.7635     1.6573   -25.8441    -9.8796   -57.3172   -12.2543    -6.0567     1.9316   -30.8858    -1.0404   -51.1110   -45.2415    -4.6018     2.6498   -36.5615    -0.4582   -28.4999   -16.3594    -6.4136    -3.3257   -17.4565   -60.4953    -5.3542   -10.8239   -10.3539   -47.1499  -131.1332     0.6627    -5.3362    -9.0049    -8.3723    -2.7589    -6.0336    -1.9480    -1.6835   -17.1420   -13.0878   -36.4108     3.2539    -6.0220   -18.7631   -29.8674   -15.8209    -0.9234   -13.6774   -11.2170   -17.3046   -28.7461   -11.7899    -5.8235    -8.5147    -5.4070     2.9154
   640.143 0.237E+09 0.123E-04   -7.1216   -1.5801  -42.8309  -24.0310  -18.4868     3.8279    -4.2146   -27.5197    -9.0475   -14.9353     2.4914   -28.3591   -19.6935     1.7124   -25.7889    -9.8521   -57.3045   -12.2269    -6.0144     1.9868   -30.8455    -0.9853   -51.0708   -45.2070    -4.5209     2.7306   -36.4956    -0.3498   -28.4614   -16.2785    -6.3603    -3.2935   -17.3669   -60.4058    -5.3429   -10.8126   -10.3380   -46.9708  -130.9541     0.7728    -5.2812    -8.9222    -8.2896    -2.6763    -5.9508    -1.8653    -1.6514   -16.9767   -12.9225   -36.3516     3.3135    -5.9817   -18.7081   -29.7975   -15.7106    -0.8655   -13.6453   -11.1767   -17.2496   -28.6762   -11.6796    -5.8191    -8.5058    -5.4027     2.9746
   640.143 0.269E+09 0.139E-04   -7.1068   -1.5526  -42.8241  -24.0035  -18.4870     3.8826    -4.1601   -27.5069    -8.9923   -14.8802     2.5465   -28.3188   -19.6235     1.7674   -25.7337    -9.8246   -57.2919   -12.1995    -5.9722     2.0421   -30.8051    -0.9302   -51.0306   -45.1725    -4.4400     2.8113   -36.4297    -0.2417   -28.4230   -16.1977    -6.3072    -3.2617   -17.2774   -60.3163    -5.3321   -10.8016   -10.3229   -46.7916  -130.7751     0.8828    -5.2262    -8.8395    -8.2069    -2.5937    -5.8681    -1.7827    -1.6198   -16.8115   -12.7573   -36.2928     3.3728    -5.9414   -18.6531   -29.7277   -15.6004    -0.8081   -13.6136   -11.1364   -17.1946   -28.6064   -11.5693    -5.8151    -8.4977    -5.3988     3.0335
   640.142 0.306E+09 0.158E-04   -7.0921   -1.5250  -42.8173  -23.9759  -18.4871     3.9373    -4.1055   -27.4940    -8.9370   -14.8251     2.6016   -28.2785   -19.5536     1.8224   -25.6784    -9.7970   -57.2791   -12.1721    -5.9300     2.0973   -30.7647    -0.8751   -50.9903   -45.1380    -4.3593     2.8919   -36.3639    -0.1336   -28.3847   -16.1169    -6.2542    -3.2303   -17.1878   -60.2267    -5.3217   -10.7911   -10.3087   -46.6124  -130.5959     0.9929    -5.1712    -8.7568    -8.1242    -2.5111    -5.7854    -1.7001    -1.5885   -16.6462   -12.5920   -36.2344     3.4317    -5.9010   -18.5981   -29.6579   -15.4900    -0.7512   -13.5823   -11.0960   -17.1396   -28.5366   -11.4590    -5.8116    -8.4904    -5.3954     3.0920
   640.141 0.347E+09 0.180E-04   -7.0774   -1.4974  -42.8105  -23.9484  -18.4873     3.9920    -4.0509   -27.4811    -8.8818   -14.7700     2.6568   -28.2381   -19.4838     1.8774   -25.6232    -9.7695   -57.2664   -12.1447    -5.8878     2.1526   -30.7242    -0.8200   -50.9499   -45.1035    -4.2787     2.9724   -36.2981    -0.0256   -28.3464   -16.0363    -6.2013    -3.1993   -17.0982   -60.1372    -5.3117   -10.7809   -10.2951   -46.4332  -130.4168     1.1029    -5.1163    -8.6741    -8.0414    -2.4285    -5.7026    -1.6175    -1.5576   -16.4810   -12.4267   -36.1765     3.4902    -5.8606   -18.5431   -29.5882   -15.3797    -0.6948   -13.5514   -11.0556   -17.0845   -28.4668   -11.3486    -5.8084    -8.4838    -5.3923     3.1503
   640.141 0.394E+09 0.204E-04   -7.0627   -1.4699  -42.8038  -23.9208  -18.4875     4.0468    -3.9963   -27.4681    -8.8265   -14.7148     2.7119   -28.1977   -19.4140     1.9324   -25.5679    -9.7420   -57.2536   -12.1173    -5.8457     2.2078   -30.6836    -0.7648   -50.9096   -45.0690    -4.1982     3.0528   -36.2325     0.0822   -28.3082   -15.9558    -6.1485    -3.1686   -17.0086   -60.0476    -5.3020   -10.7711   -10.2823   -46.2540  -130.2377     1.2129    -5.0613    -8.5914    -7.9586    -2.3459    -5.6198    -1.5349    -1.5270   -16.3157   -12.2615   -36.1190     3.5484    -5.8201   -18.4881   -29.5185   -15.2693    -0.6389   -13.5208   -11.0151   -17.0295   -28.3972   -11.2383    -5.8055    -8.4780    -5.3896     3.2082
   640.140 0.447E+09 0.231E-04   -7.0481   -1.4423  -42.7970  -23.8933  -18.4877     4.1016    -3.9416   -27.4551    -8.7712   -14.6597     2.7671   -28.1572   -19.3442     1.9874   -25.5126    -9.7144   -57.2408   -12.0899    -5.8037     2.2631   -30.6430    -0.7097   -50.8692   -45.0346    -4.1178     3.1330   -36.1670     0.1899   -28.2701   -15.8754    -6.0959    -3.1382   -16.9190   -59.9581    -5.2926   -10.7616   -10.2701   -46.0748  -130.0586     1.3229    -5.0064    -8.5087    -7.8759    -2.2632    -5.5371    -1.4522    -1.4967   -16.1505   -12.0962   -36.0618     3.6063    -5.7796   -18.4331   -29.4488   -15.1590    -0.5834   -13.4906   -10.9746   -16.9745   -28.3275   -11.1279    -5.8030    -8.4728    -5.3873     3.2659
   640.139 0.508E+09 0.263E-04   -7.0335   -1.4147  -42.7903  -23.8658  -18.4880     4.1565    -3.8869   -27.4421    -8.7159   -14.6046     2.8222   -28.1167   -19.2744     2.0424   -25.4573    -9.6869   -57.2279   -12.0625    -5.7617     2.3184   -30.6024    -0.6546   -50.8287   -45.0001    -4.0375     3.2131   -36.1016     0.2974   -28.2321   -15.7952    -6.0434    -3.1081   -16.8294   -59.8686    -5.2836   -10.7524   -10.2585   -45.8956  -129.8796     1.4329    -4.9515    -8.4261    -7.7931    -2.1806    -5.4543    -1.3696    -1.4667   -15.9852   -11.9310   -36.0049     3.6639    -5.7391   -18.3781   -29.3793   -15.0486    -0.5284   -13.4606   -10.9341   -16.9196   -28.2579   -11.0175    -5.8009    -8.4682    -5.3853     3.3233
   640.138 0.577E+09 0.298E-04   -7.0189   -1.3871  -42.7836  -23.8382  -18.4882     4.2114    -3.8322   -27.4290    -8.6605   -14.5494     2.8774   -28.0762   -19.2047     2.0974   -25.4020    -9.6594   -57.2151   -12.0352    -5.7198     2.3738   -30.5617    -0.5994   -50.7883   -44.9656    -3.9574     3.2931   -36.0363     0.4048   -28.1942   -15.7151    -5.9911    -3.0782   -16.7398   -59.7790    -5.2749   -10.7435   -10.2475   -45.7164  -129.7005     1.5428    -4.8966    -8.3434    -7.7103    -2.0980    -5.3715    -1.2870    -1.4370   -15.8200   -11.7657   -35.9484     3.7212    -5.6985   -18.3231   -29.3097   -14.9382    -0.4737   -13.4309   -10.8935   -16.8646   -28.1884   -10.9071    -5.7989    -8.4642    -5.3836     3.3806
   640.137 0.655E+09 0.339E-04   -7.0044   -1.3596  -42.7769  -23.8107  -18.4885     4.2663    -3.7775   -27.4158    -8.6052   -14.4943     2.9326   -28.0356   -19.1350     2.1524   -25.3467    -9.6318   -57.2022   -12.0079    -5.6778     2.4291   -30.5210    -0.5443   -50.7478   -44.9311    -3.8774     3.3729   -35.9711     0.5120   -28.1565   -15.6351    -5.9389    -3.0486   -16.6502   -59.6895    -5.2664   -10.7348   -10.2369   -45.5371  -129.5214     1.6527    -4.8417    -8.2607    -7.6275    -2.0154    -5.2886    -1.2044    -1.4075   -15.6547   -11.6004   -35.8921     3.7783    -5.6578   -18.2682   -29.2402   -14.8278    -0.4194   -13.4014   -10.8528   -16.8096   -28.1188   -10.7966    -5.7973    -8.4606    -5.3821     3.4376
   640.136 0.744E+09 0.385E-04   -6.9899   -1.3320  -42.7702  -23.7831  -18.4888     4.3213    -3.7227   -27.4026    -8.5498   -14.4391     2.9878   -27.9950   -19.0653     2.2073   -25.2913    -9.6043   -57.1893   -11.9806    -5.6360     2.4845   -30.4802    -0.4891   -50.7072   -44.8966    -3.7976     3.4525   -35.9061     0.6190   -28.1189   -15.5553    -5.8869    -3.0191   -16.5606   -59.6000    -5.2582   -10.7264   -10.2268   -45.3579  -129.3424     1.7627    -4.7869    -8.1780    -7.5447    -1.9328    -5.2058    -1.1217    -1.3782   -15.4894   -11.4351   -35.8361     3.8353    -5.6172   -18.2132   -29.1707   -14.7173    -0.3655   -13.3722   -10.8122   -16.7546   -28.0494   -10.6862    -5.7959    -8.4575    -5.3809     3.4945
   640.134 0.845E+09 0.437E-04   -6.9755   -1.3044  -42.7636  -23.7556  -18.4891     4.3763    -3.6680   -27.3894    -8.4944   -14.3840     3.0430   -27.9544   -18.9957     2.2623   -25.2360    -9.5768   -57.1764   -11.9533    -5.5942     2.5399   -30.4394    -0.4340   -50.6667   -44.8622    -3.7179     3.5320   -35.8412     0.7259   -28.0814   -15.4756    -5.8351    -2.9898   -16.4710   -59.5105    -5.2502   -10.7182   -10.2170   -45.1786  -129.1633     1.8725    -4.7320    -8.0953    -7.4618    -1.8501    -5.1230    -1.0391    -1.3492   -15.3241   -11.2698   -35.7804     3.8920    -5.5765   -18.1582   -29.1013   -14.6069    -0.3120   -13.3431   -10.7715   -16.6997   -27.9799   -10.5757    -5.7946    -8.4548    -5.3799     3.5513
   640.133 0.960E+09 0.496E-04   -6.9611   -1.2768  -42.7569  -23.7281  -18.4895     4.4314    -3.6132   -27.3762    -8.4390   -14.3288     3.0982   -27.9138   -18.9260     2.3173   -25.1806    -9.5492   -57.1634   -11.9260    -5.5524     2.5953   -30.3986    -0.3788   -50.6262   -44.8277    -3.6384     3.6113   -35.7765     0.8326   -28.0441   -15.3961    -5.7835    -2.9607   -16.3813   -59.4210    -5.2424   -10.7102   -10.2077   -44.9993  -128.9843     1.9824    -4.6772    -8.0126    -7.3790    -1.7675    -5.0401    -0.9564    -1.3202   -15.1588   -11.1044   -35.7248     3.9486    -5.5357   -18.1033   -29.0319   -14.4964    -0.2588   -13.3142   -10.7308   -16.6447   -27.9105   -10.4651    -5.7936    -8.4524    -5.3791     3.6079
   640.131 0.109E+10 0.564E-04   -6.9467   -1.2492  -42.7503  -23.7005  -18.4898     4.4865    -3.5583   -27.3629    -8.3835   -14.2736     3.1534   -27.8731   -18.8564     2.3722   -25.1252    -9.5217   -57.1505   -11.8987    -5.5106     2.6507   -30.3577    -0.3236   -50.5856   -44.7932    -3.5590     3.6904   -35.7120     0.9391   -28.0069   -15.3168    -5.7321    -2.9317   -16.2917   -59.3315    -5.2348   -10.7023   -10.1986   -44.8199  -128.8052     2.0923    -4.6224    -7.9299    -7.2961    -1.6848    -4.9571    -0.8738    -1.2915   -14.9935   -10.9390   -35.6695     4.0050    -5.4950   -18.0483   -28.9625   -14.3858    -0.2059   -13.2855   -10.6900   -16.5897   -27.8411   -10.3546    -5.7928    -8.4504    -5.3786     3.6644
   640.129 0.124E+10 0.640E-04   -6.9323   -1.2216  -42.7438  -23.6730  -18.4903     4.5416    -3.5035   -27.3496    -8.3280   -14.2184     3.2087   -27.8324   -18.7867     2.4272   -25.0697    -9.4942   -57.1376   -11.8715    -5.4689     2.7062   -30.3168    -0.2684   -50.5450   -44.7588    -3.4798     3.7694   -35.6476     1.0455   -27.9699   -15.2376    -5.6808    -2.9029   -16.2020   -59.2420    -5.2273   -10.6946   -10.1899   -44.6406  -128.6262     2.2022    -4.5677    -7.8472    -7.2131    -1.6022    -4.8742    -0.7911    -1.2629   -14.8281   -10.7736   -35.6144     4.0613    -5.4542   -17.9934   -28.8931   -14.2753    -0.1533   -13.2569   -10.6492   -16.5348   -27.7717   -10.2439    -5.7921    -8.4488    -5.3782     3.7208
   640.127 0.141E+10 0.727E-04   -6.9179   -1.1940  -42.7373  -23.6455  -18.4907     4.5968    -3.4486   -27.3363    -8.2725   -14.1632     3.2639   -27.7917   -18.7171     2.4822   -25.0143    -9.4666   -57.1247   -11.8442    -5.4272     2.7617   -30.2759    -0.2132   -50.5044   -44.7243    -3.4008     3.8481   -35.5834     1.1516   -27.9331   -15.1586    -5.6298    -2.8741   -16.1123   -59.1525    -5.2201   -10.6871   -10.1815   -44.4611  -128.4471     2.3120    -4.5129    -7.7645    -7.1302    -1.5195    -4.7912    -0.7084    -1.2344   -14.6626   -10.6081   -35.5595     4.1175    -5.4133   -17.9385   -28.8237   -14.1646    -0.1011   -13.2284   -10.6084   -16.4798   -27.7023   -10.1333    -5.7916    -8.4474    -5.3779     3.7772
   640.125 0.160E+10 0.826E-04   -6.9036   -1.1664  -42.7308  -23.6179  -18.4912     4.6520    -3.3938   -27.3230    -8.2170   -14.1080     3.3192   -27.7510   -18.6475     2.5371   -24.9588    -9.4391   -57.1118   -11.8170    -5.3855     2.8173   -30.2349    -0.1580   -50.4638   -44.6899    -3.3219     3.9267   -35.5194     1.2576   -27.8965   -15.0798    -5.5790    -2.8455   -16.0226   -59.0630    -5.2130   -10.6797   -10.1733   -44.2817  -128.2680     2.4219    -4.4582    -7.6818    -7.0472    -1.4368    -4.7082    -0.6257    -1.2060   -14.4972   -10.4426   -35.5047     4.1736    -5.3725   -17.8835   -28.7544   -14.0539    -0.0492   -13.2001   -10.5675   -16.4249   -27.6329   -10.0226    -5.7913    -8.4462    -5.3779     3.8335
   640.122 0.181E+10 0.939E-04   -6.8892   -1.1388  -42.7243  -23.5904  -18.4917     4.7072    -3.3389   -27.3096    -8.1614   -14.0528     3.3745   -27.7102   -18.5778     2.5921   -24.9032    -9.4116   -57.0989   -11.7898    -5.3438     2.8729   -30.1939    -0.1027   -50.4232   -44.6554    -3.2433     4.0051   -35.4557     1.3633   -27.8601   -15.0012    -5.5284    -2.8169   -15.9329   -58.9734    -5.2060   -10.6724   -10.1653   -44.1021  -128.0889     2.5317    -4.4036    -7.5991    -6.9641    -1.3540    -4.6251    -0.5429    -1.1777   -14.3316   -10.2770   -35.4501     4.2297    -5.3316   -17.8286   -28.6850   -13.9432     0.0025   -13.1718   -10.5266   -16.3699   -27.5636    -9.9118    -5.7910    -8.4453    -5.3780     3.8898
   640.119 0.206E+10 0.107E-03   -6.8749   -1.1112  -42.7179  -23.5629  -18.4922     4.7625    -3.2840   -27.2963    -8.1058   -13.9975     3.4299   -27.6695   -18.5081     2.6471   -24.8477    -9.3840   -57.0860   -11.7626    -5.3021     2.9285   -30.1528    -0.0474   -50.3826   -44.6210    -3.1648     4.0832   -35.3921     1.4689   -27.8239   -14.9228    -5.4780    -2.7884   -15.8431   -58.8839    -5.1992   -10.6653   -10.1576   -43.9226  -127.9098     2.6415    -4.3489    -7.5164    -6.8810    -1.2713    -4.5420    -0.4601    -1.1494   -14.1660   -10.1114   -35.3957     4.2857    -5.2907   -17.7736   -28.6157   -13.8324     0.0538   -13.1437   -10.4857   -16.3149   -27.4942    -9.8009    -5.7909    -8.4446    -5.3782     3.9460
   640.116 0.234E+10 0.121E-03   -6.8606   -1.0835  -42.7115  -23.5353  -18.4928     4.8178    -3.2290   -27.2829    -8.0501   -13.9422     3.4852   -27.6287   -18.4384     2.7021   -24.7921    -9.3565   -57.0731   -11.7354    -5.2605     2.9842   -30.1117     0.0079   -50.3419   -44.5866    -3.0866     4.1611   -35.3288     1.5742   -27.7880   -14.8446    -5.4279    -2.7599   -15.7533   -58.7944    -5.1924   -10.6582   -10.1500   -43.7429  -127.7306     2.7513    -4.2943    -7.4337    -6.7979    -1.1885    -4.4589    -0.3773    -1.1213   -14.0004    -9.9457   -35.3413     4.3416    -5.2497   -17.7187   -28.5463   -13.7215     0.1048   -13.1155   -10.4448   -16.2599   -27.4248    -9.6900    -5.7909    -8.4441    -5.3785     4.0022
   640.113 0.266E+10 0.138E-03   -6.8463   -1.0559  -42.7052  -23.5077  -18.4934     4.8732    -3.1741   -27.2694    -7.9943   -13.8869     3.5407   -27.5879   -18.3687     2.7572   -24.7364    -9.3289   -57.0602   -11.7083    -5.2188     3.0399   -30.0706     0.0632   -50.3013   -44.5521    -3.0085     4.2389   -35.2657     1.6793   -27.7522   -14.7666    -5.3780    -2.7315   -15.6634   -58.7048    -5.1859   -10.6513   -10.1426   -43.5631  -127.5514     2.8611    -4.2398    -7.3509    -6.7147    -1.1056    -4.3756    -0.2944    -1.0932   -13.8346    -9.7799   -35.2872     4.3975    -5.2087   -17.6637   -28.4770   -13.6106     0.1556   -13.0875   -10.4038   -16.2049   -27.3555    -9.5790    -5.7910    -8.4438    -5.3790     4.0584
   640.110 0.302E+10 0.156E-03   -6.8320   -1.0282  -42.6989  -23.4802  -18.4940     4.9286    -3.1191   -27.2560    -7.9386   -13.8315     3.5961   -27.5470   -18.2989     2.8122   -24.6807    -9.3014   -57.0473   -11.6811    -5.1772     3.0957   -30.0294     0.1186   -50.2606   -44.5176    -2.9307     4.3163   -35.2029     1.7841   -27.7168   -14.6888    -5.3284    -2.7032   -15.5736   -58.6152    -5.1794   -10.6444   -10.1354   -43.3833  -127.3721     2.9708    -4.1853    -7.2683    -6.6315    -1.0228    -4.2924    -0.2116    -1.0652   -13.6688    -9.6140   -35.2331     4.4534    -5.1677   -17.6087   -28.4076   -13.4996     0.2060   -13.0595   -10.3628   -16.1499   -27.2861    -9.4680    -5.7912    -8.4436    -5.3796     4.1146
   640.106 0.344E+10 0.178E-03   -6.8177   -1.0005  -42.6926  -23.4526  -18.4947     4.9842    -3.0640   -27.2425    -7.8827   -13.7761     3.6516   -27.5061   -18.2291     2.8673   -24.6249    -9.2738   -57.0344   -11.6540    -5.1356     3.1516   -29.9882     0.1740   -50.2199   -44.4831    -2.8530     4.3936   -35.1403     1.8888   -27.6815   -14.6112    -5.2790    -2.6748   -15.4836   -58.5255    -5.1730   -10.6376   -10.1283   -43.2032  -127.1926     3.0806    -4.1308    -7.1855    -6.5481    -0.9398    -4.2090    -0.1286    -1.0372   -13.5028    -9.4480   -35.1791     4.5093    -5.1266   -17.5537   -28.3382   -13.3884     0.2562   -13.0316   -10.3217   -16.0949   -27.2166    -9.3567    -5.7915    -8.4436    -5.3803     4.1708
   640.103 0.391E+10 0.202E-03   -6.8034   -0.9728  -42.6863  -23.4250  -18.4954     5.0397    -3.0090   -27.2290    -7.8268   -13.7207     3.7071   -27.4653   -18.1592     2.9223   -24.5691    -9.2462   -57.0216   -11.6268    -5.0939     3.2075   -29.9469     0.2295   -50.1792   -44.4486    -2.7756     4.4706   -35.0780     1.9932   -27.6465   -14.5338    -5.2299    -2.6464   -15.3935   -58.4358    -5.1667   -10.6309   -10.1213   -43.0231  -127.0131     3.1903    -4.0764    -7.1028    -6.4647    -0.8568    -4.1256    -0.0456    -1.0092   -13.3368    -9.2819   -35.1253     4.5651    -5.0855   -17.4987   -28.2688   -13.2772     0.3060   -13.0037   -10.2807   -16.0399   -27.1472    -9.2455    -5.7919    -8.4437    -5.3811     4.2271
   640.099 0.444E+10 0.230E-03   -6.7891   -0.9450  -42.6800  -23.3974  -18.4961     5.0953    -2.9539   -27.2155    -7.7707   -13.6652     3.7627   -27.4243   -18.0893     2.9774   -24.5131    -9.2185   -57.0087   -11.5997    -5.0523     3.2635   -29.9056     0.2850   -50.1384   -44.4140    -2.6983     4.5474   -35.0159     2.0974   -27.6118   -14.4566    -5.1810    -2.6181   -15.3034   -58.3459    -5.1604   -10.6242   -10.1144   -42.8427  -126.8333     3.3000    -4.0221    -7.0201    -6.3812    -0.7738    -4.0420     0.0375    -0.9813   -13.1706    -9.1156   -35.0716     4.6210    -5.0444   -17.4436   -28.1993   -13.1658     0.3556   -12.9758   -10.2395   -15.9848   -27.0777    -9.1340    -5.7923    -8.4440    -5.3821     4.2834
   640.096 0.505E+10 0.261E-03   -6.7747   -0.9173  -42.6736  -23.3697  -18.4968     5.1510    -2.8988   -27.2019    -7.7147   -13.6096     3.8184   -27.3833   -18.0193     3.0326   -24.4571    -9.1909   -56.9958   -11.5726    -5.0106     3.3196   -29.8641     0.3406   -50.0976   -44.3793    -2.6213     4.6240   -34.9540     2.2013   -27.5774   -14.3797    -5.1325    -2.5897   -15.2131   -58.2559    -5.1542   -10.6176   -10.1075   -42.6622  -126.6533     3.4096    -3.9678    -6.9375    -6.2976    -0.6907    -3.9584     0.1206    -0.9533   -13.0043    -8.9493   -35.0179     4.6769    -5.0032   -17.3885   -28.1298   -13.0544     0.4048   -12.9479   -10.1983   -15.9296   -27.0081    -9.0225    -5.7929    -8.4443    -5.3831     4.3397
   640.092 0.574E+10 0.297E-03   -6.7604   -0.8894  -42.6673  -23.3420  -18.4976     5.2067    -2.8437   -27.1883    -7.6585   -13.5540     3.8741   -27.3423   -17.9491     3.0877   -24.4010    -9.1632   -56.9828   -11.5454    -4.9689     3.3758   -29.8227     0.3962   -50.0568   -44.3446    -2.5446     4.7002   -34.8925     2.3050   -27.5432   -14.3029    -5.0842    -2.5613   -15.1227   -58.1658    -5.1481   -10.6109   -10.1008   -42.4813  -126.4730     3.5191    -3.9136    -6.8548    -6.2139    -0.6075    -3.8747     0.2038    -0.9254   -12.8379    -8.7828   -34.9644     4.7328    -4.9620   -17.3334   -28.0602   -12.9428     0.4538   -12.9200   -10.1571   -15.8745   -26.9385    -8.9108    -5.7934    -8.4448    -5.3842     4.3961
   640.090 0.653E+10 0.338E-03   -6.7459   -0.8615  -42.6608  -23.3142  -18.4984     5.2625    -2.7884   -27.1745    -7.6021   -13.4983     3.9299   -27.3012   -17.8789     3.1429   -24.3447    -9.1354   -56.9698   -11.5183    -4.9272     3.4320   -29.7811     0.4519   -50.0158   -44.3096    -2.4680     4.7763   -34.8312     2.4084   -27.5092   -14.2264    -5.0362    -2.5329   -15.0322   -58.0755    -5.1419   -10.6042   -10.0940   -42.3001  -126.2922     3.6287    -3.8595    -6.7721    -6.1301    -0.5243    -3.7908     0.2871    -0.8974   -12.6713    -8.6161   -34.9109     4.7888    -4.9207   -17.2782   -27.9905   -12.8310     0.5024   -12.8921   -10.1158   -15.8192   -26.8688    -8.7990    -5.7941    -8.4454    -5.3855     4.4526
   640.087 0.743E+10 0.384E-03   -6.7315   -0.8336  -42.6542  -23.2863  -18.4991     5.3184    -2.7332   -27.1607    -7.5457   -13.4425     3.9858   -27.2600   -17.8086     3.1982   -24.2883    -9.1076   -56.9568   -11.4911    -4.8854     3.4884   -29.7394     0.5076   -49.9748   -44.2745    -2.3916     4.8520   -34.7701     2.5115   -27.4755   -14.1501    -4.9885    -2.5044   -14.9415   -57.9849    -5.1358   -10.5975   -10.0872   -42.1186  -126.1110     3.7381    -3.8055    -6.6895    -6.0462    -0.4409    -3.7069     0.3704    -0.8695   -12.5046    -8.4494   -34.8575     4.8447    -4.8793   -17.2229   -27.9207   -12.7191     0.5508   -12.8642   -10.0744   -15.7640   -26.7990    -8.6870    -5.7948    -8.4461    -5.3868     4.5091
   640.086 0.845E+10 0.437E-03   -6.7169   -0.8056  -42.6474  -23.2584  -18.4999     5.3744    -2.6779   -27.1468    -7.4891   -13.3866     4.0417   -27.2187   -17.7381     3.2535   -24.2318    -9.0798   -56.9436   -11.4639    -4.8436     3.5449   -29.6975     0.5634   -49.9337   -44.2391    -2.3155     4.9275   -34.7093     2.6144   -27.4421   -14.0740    -4.9411    -2.4759   -14.8505   -57.8940    -5.1296   -10.5906   -10.0804   -41.9367  -125.9292     3.8474    -3.7517    -6.6070    -5.9621    -0.3575    -3.6228     0.4539    -0.8415   -12.3378    -8.2825   -34.8042     4.9008    -4.8379   -17.1676   -27.8508   -12.6070     0.5989   -12.8362   -10.0330   -15.7086   -26.7290    -8.5749    -5.7955    -8.4468    -5.3881     4.5657
   640.087 0.962E+10 0.498E-03   -6.7023   -0.7775  -42.6403  -23.2303  -18.5006     5.4305    -2.6225   -27.1328    -7.4324   -13.3305     4.0977   -27.1773   -17.6674     3.3088   -24.1750    -9.0518   -56.9302   -11.4367    -4.8018     3.6015   -29.6555     0.6193   -49.8924   -44.2034    -2.2396     5.0027   -34.6487     2.7170   -27.4089   -13.9981    -4.8940    -2.4473   -14.7592   -57.8027    -5.1233   -10.5836   -10.0734   -41.7542  -125.7466     3.9566    -3.6979    -6.5244    -5.8779    -0.2740    -3.5385     0.5374    -0.8135   -12.1708    -8.1154   -34.7509     4.9569    -4.7964   -17.1122   -27.7808   -12.4948     0.6466   -12.8082    -9.9914   -15.6531   -26.6590    -8.4626    -5.7963    -8.4476    -5.3896     4.6225
   640.089 0.110E+11 0.567E-03   -6.6876   -0.7493  -42.6328  -23.2020  -18.5012     5.4866    -2.5671   -27.1185    -7.3755   -13.2744     4.1538   -27.1357   -17.5966     3.3641   -24.1181    -9.0238   -56.9166   -11.4094    -4.7599     3.6582   -29.6133     0.6753   -49.8509   -44.1672    -2.1639     5.0776   -34.5883     2.8192   -27.3759   -13.9224    -4.8472    -2.4186   -14.6676   -57.7109    -5.1169   -10.5764   -10.0663   -41.5711  -125.5630     4.0656    -3.6443    -6.4420    -5.7936    -0.1905    -3.4541     0.6210    -0.7854   -12.0037    -7.9483   -34.6976     5.0131    -4.7548   -17.0567   -27.7106   -12.3824     0.6941   -12.7800    -9.9498   -15.5976   -26.5887    -8.3501    -5.7970    -8.4485    -5.3911     4.6793
   640.093 0.125E+11 0.645E-03   -6.6727   -0.7211  -42.6250  -23.1736  -18.5017     5.5427    -2.5118   -27.1041    -7.3185   -13.2182     4.2099   -27.0940   -17.5258     3.4194   -24.0610    -8.9957   -56.9028   -11.3821    -4.7180     3.7148   -29.5711     0.7311   -49.8093   -44.1307    -2.0887     5.1519   -34.5283     2.9208   -27.3431   -13.8471    -4.8008    -2.3899   -14.5760   -57.6188    -5.1102   -10.5689   -10.0590   -41.3878  -125.3789     4.1741    -3.5911    -6.3598    -5.7093    -0.1071    -3.3699     0.7045    -0.7573   -11.8370    -7.7815   -34.6446     5.0692    -4.7132   -17.0012   -27.6404   -12.2702     0.7411   -12.7519    -9.9081   -15.5421   -26.5185    -8.2378    -5.7977    -8.4493    -5.3927     4.7361
   640.101 0.142E+11 0.734E-03   -6.6577   -0.6927  -42.6165  -23.1449  -18.5021     5.5991    -2.4562   -27.0894    -7.2612   -13.1617     4.2662   -27.0521   -17.4545     3.4748   -24.0035    -8.9673   -56.8886   -11.3546    -4.6759     3.7718   -29.5284     0.7872   -49.7673   -44.0934    -2.0135     5.2262   -34.4683     3.0224   -27.3104   -13.7717    -4.7546    -2.3609   -14.4836   -57.5256    -5.1033   -10.5610   -10.0513   -41.2032  -125.1928     4.2826    -3.5379    -6.2775    -5.6247    -0.0234    -3.2852     0.7882    -0.7290   -11.6698    -7.6142   -34.5913     5.1255    -4.6714   -16.9454   -27.5698   -12.1574     0.7880   -12.7235    -9.8662   -15.4862   -26.4478    -8.1250    -5.7985    -8.4502    -5.3943     4.7931
   640.112 0.162E+11 0.836E-03   -6.6425   -0.6641  -42.6074  -23.1160  -18.5022     5.6556    -2.4005   -27.0744    -7.2036   -13.1050     4.3226   -27.0098   -17.3829     3.5303   -23.9457    -8.9389   -56.8740   -11.3270    -4.6337     3.8289   -29.4854     0.8434   -49.7250   -44.0553    -1.9384     5.3001   -34.4084     3.1236   -27.2779   -13.6965    -4.7086    -2.3319   -14.3907   -57.4316    -5.0960   -10.5527   -10.0433   -41.0175  -125.0050     4.3908    -3.4848    -6.1954    -5.5398     0.0604    -3.2003     0.8721    -0.7007   -11.5024    -7.4468   -34.5381     5.1819    -4.6295   -16.8894   -27.4989   -12.0444     0.8346   -12.6950    -9.8241   -15.4303   -26.3769    -8.0119    -5.7991    -8.4511    -5.3959     4.8503
   640.128 0.184E+11 0.953E-03   -6.6271   -0.6353  -42.5887  -23.0867  -18.5022     5.7122    -2.3448   -27.0590    -7.1458   -13.0480     4.3791   -26.9673   -17.3111     3.5857   -23.8875    -8.9101   -56.8589   -11.2993    -4.5914     3.8862   -29.4421     0.8997   -49.6822   -44.0077    -1.8636     5.3737   -34.3485     3.2243   -27.2453   -13.6214    -4.6628    -2.3026   -14.2885   -57.3279    -5.0797   -10.5351   -10.0260   -40.8135  -124.7980     4.4987    -3.4320    -6.1133    -5.4548     0.1443    -3.1153     0.9560    -0.6722   -11.3351    -7.2794   -34.4848     5.2384    -4.5875   -16.8333   -27.4277   -11.9313     0.8809   -12.6662    -9.7819   -15.3741   -26.3057    -7.8988    -5.7997    -8.4519    -5.3976     4.9076
   640.150 0.210E+11 0.109E-02   -6.6113   -0.6063  -42.5273  -23.0570  -18.5018     5.7688    -2.2890   -27.0432    -7.0876   -12.9908     4.4357   -26.9244   -17.2389     3.6413   -23.8288    -8.8812   -56.8431   -11.2714    -4.5490     3.9436   -29.3984     0.9560   -49.6389   -43.9173    -1.7889     5.4470   -34.2887     3.3247   -27.2128   -13.5464    -4.6174    -2.2732   -14.1439   -57.1813    -5.0211   -10.4752    -9.9666   -40.5249  -124.5054     4.6061    -3.3795    -6.0315    -5.3696     0.2282    -3.0300     1.0400    -0.6435   -11.1678    -7.1121   -34.4315     5.2950    -4.5453   -16.7769   -27.3563   -11.8180     0.9269   -12.6372    -9.7394   -15.3177   -26.2342    -7.7854    -5.8001    -8.4527    -5.3992     4.9651
   640.179 0.239E+11 0.124E-02   -6.5953   -0.5770  -42.4651  -23.0268  -18.5010     5.8256    -2.2331   -27.0268    -7.0291   -12.9333     4.4924   -26.8810   -17.1664     3.6968   -23.7697    -8.8520   -56.8265   -11.2433    -4.5064     4.0011   -29.3542     1.0124   -49.5951   -43.8262    -1.7145     5.5199   -34.2289     3.4246   -27.1802   -13.4715    -4.5721    -2.2435   -13.9991   -57.0339    -4.9624   -10.4150    -9.9069   -40.2359  -124.2112     4.7130    -3.3273    -5.9498    -5.2842     0.3122    -2.9446     1.1240    -0.6147   -11.0006    -6.9449   -34.3781     5.3517    -4.5029   -16.7203   -27.2844   -11.7045     0.9727   -12.6080    -9.6967   -15.2610   -26.1623    -7.6719    -5.8004    -8.4534    -5.4007     5.0226
   640.216 0.273E+11 0.141E-02   -6.5789   -0.5475  -42.4544  -22.9961  -18.4998     5.8825    -2.1772   -27.0098    -6.9703   -12.8755     4.5492   -26.8372   -17.0934     3.7523   -23.7100    -8.8224   -56.8090   -11.2150    -4.4637     4.0588   -29.3094     1.0688   -49.5506   -43.7865    -1.6402     5.5924   -34.1689     3.5240   -27.1475   -13.3967    -4.5271    -2.2136   -13.9064   -56.9377    -4.9558   -10.4067    -9.8993   -40.0512  -124.0198     4.8192    -3.2754    -5.8683    -5.1986     0.3961    -2.8591     1.2080    -0.5856   -10.8336    -6.7778   -34.3246     5.4084    -4.4604   -16.6634   -27.2121   -11.5908     1.0182   -12.5784    -9.6538   -15.2041   -26.0899    -7.5583    -5.8005    -8.4539    -5.4022     5.0803
   640.263 0.311E+11 0.161E-02   -6.5621   -0.5177  -42.4852  -22.9647  -18.4981     5.9395    -2.1211   -26.9921    -6.9110   -12.8173     4.6061   -26.7928   -17.0200     3.8078   -23.6497    -8.7925   -56.7905   -11.1864    -4.4208     4.1166   -29.2640     1.1252   -49.5053   -43.7882    -1.5661     5.6644   -34.1088     3.6228   -27.1145   -13.3219    -4.4822    -2.1834   -13.8559   -56.8828    -4.9915   -10.4405    -9.9339   -39.9510  -123.9111     4.9247    -3.2238    -5.7872    -5.1128     0.4801    -2.7733     1.2921    -0.5564   -10.6668    -6.6111   -34.2709     5.4652    -4.4176   -16.6062   -27.1393   -11.4771     1.0634   -12.5484    -9.6105   -15.1469   -26.0171    -7.4445    -5.8003    -8.4542    -5.4036     5.1381
   640.323 0.355E+11 0.184E-02   -6.5447   -0.4874  -42.3064  -22.9324  -18.4955     5.9966    -2.0649   -26.9733    -6.8513   -12.7587     4.6631   -26.7477   -16.9459     3.8633   -23.5886    -8.7621   -56.7703   -11.1573    -4.3776     4.1745   -29.2177     1.1817   -49.4588   -43.5804    -1.4921     5.7361   -34.0482     3.7210   -27.0810   -13.2469    -4.4375    -2.1528   -13.5969   -56.6183    -4.8188   -10.2655    -9.7599   -39.4343  -123.3835     5.0294    -3.1726    -5.7062    -5.0268     0.5640    -2.6874     1.3760    -0.5268   -10.5004    -6.4448   -34.2169     5.5222    -4.3746   -16.5486   -27.0658   -11.3632     1.1085   -12.5179    -9.5668   -15.0892   -25.9436    -7.3307    -5.7998    -8.4542    -5.4047     5.1961
   640.395 0.405E+11 0.210E-02   -6.5268   -0.4568  -42.2296  -22.8995  -18.4924     6.0538    -2.0087   -26.9537    -6.7911   -12.6996     4.7202   -26.7019   -16.8714     3.9188   -23.5268    -8.7313   -56.7490   -11.1280    -4.3342     4.2326   -29.1708     1.2382   -49.4115   -43.4748    -1.4183     5.8073   -33.9875     3.8187   -27.0471   -13.1720    -4.3929    -2.1219   -13.4408   -56.4557    -4.7490   -10.1933    -9.6888   -39.1236  -123.0599     5.1332    -3.1218    -5.6256    -4.9406     0.6479    -2.6013     1.4600    -0.4969   -10.3344    -6.2789   -34.1627     5.5791    -4.3314   -16.4906   -26.9919   -11.2492     1.1533   -12.4869    -9.5229   -15.0312   -25.8696    -7.2168    -5.7989    -8.4540    -5.4057     5.2541
   640.482 0.462E+11 0.240E-02   -6.5083   -0.4257  -42.1642  -22.8656  -18.4883     6.1110    -1.9524   -26.9331    -6.7304   -12.6401     4.7773   -26.6552   -16.7963     3.9742   -23.4642    -8.6999   -56.7260   -11.0982    -4.2906     4.2908   -29.1229     1.2947   -49.3630   -43.3804    -1.3446     5.8781   -33.9262     3.9156   -27.0127   -13.0970    -4.3484    -2.0906   -13.2974   -56.3042    -4.6917   -10.1333    -9.6301   -38.8385  -122.7592     5.2359    -3.0714    -5.5454    -4.8542     0.7316    -2.5150     1.5439    -0.4667   -10.1690    -6.1136   -34.1083     5.6362    -4.2880   -16.4322   -26.9173   -11.1352     1.1979   -12.4554    -9.4785   -14.9728   -25.7949    -7.1030    -5.7976    -8.4535    -5.4064     5.3123
   640.586 0.528E+11 0.274E-02   -6.4891   -0.3941  -42.1191  -22.8306  -18.4832     6.1683    -1.8959   -26.9112    -6.6691   -12.5800     4.8345   -26.6076   -16.7205     4.0296   -23.4006    -8.6679   -56.7011   -11.0679    -4.2467     4.3491   -29.0740     1.3512   -49.3131   -43.3066    -1.2709     5.9484   -33.8643     4.0118   -26.9776   -13.0217    -4.3038    -2.0589   -13.1758   -56.1731    -4.6562   -10.0948    -9.5931   -38.5974  -122.4994     5.3375    -3.0215    -5.4656    -4.7677     0.8153    -2.4286     1.6276    -0.4361   -10.0042    -5.9490   -34.0534     5.6933    -4.2442   -16.3732   -26.8419   -11.0211     1.2423   -12.4233    -9.4336   -14.9138   -25.7194    -6.9891    -5.7958    -8.4525    -5.4068     5.3705
   640.710 0.603E+11 0.313E-02   -6.4690   -0.3619  -42.0565  -22.7944  -18.4769     6.2257    -1.8394   -26.8878    -6.6073   -12.5194     4.8918   -26.5589   -16.6440     4.0848   -23.3359    -8.6352   -56.6739   -11.0370    -4.2025     4.4075   -29.0239     1.4076   -49.2617   -43.2153    -1.1974     6.0182   -33.8016     4.1072   -26.9415   -12.9463    -4.2593    -2.0267   -13.0383   -56.0242    -4.6047   -10.0398    -9.5398   -38.3250  -122.2047     5.4377    -2.9720    -5.3861    -4.6809     0.8987    -2.3421     1.7112    -0.4051    -9.8403    -5.7853   -33.9981     5.7505    -4.2001   -16.3137   -26.7656   -10.9070     1.2866   -12.3903    -9.3882   -14.8544   -25.6432    -6.8753    -5.7933    -8.4511    -5.4068     5.4288
   640.857 0.688E+11 0.358E-02   -6.4481   -0.3290  -41.9685  -22.7568  -18.4693     6.2831    -1.7828   -26.8628    -6.5447   -12.4580     4.9491   -26.5090   -16.5666     4.1400   -23.2700    -8.6017   -56.6442   -11.0055    -4.1579     4.4660   -28.9725     1.4639   -49.2084   -43.0987    -1.1239     6.0874   -33.7380     4.2017   -26.9044   -12.8705    -4.2147    -1.9939   -12.8774   -55.8500    -4.5295    -9.9608    -9.4628   -38.0063  -121.8597     5.5366    -2.9230    -5.3071    -4.5940     0.9820    -2.2555     1.7946    -0.3736    -9.6773    -5.6227   -33.9423     5.8077    -4.1557   -16.2536   -26.6884   -10.7930     1.3309   -12.3566    -9.3423   -14.7942   -25.5659    -6.7616    -5.7902    -8.4490    -5.4063     5.4872
   641.029 0.786E+11 0.408E-02   -6.4261   -0.2955  -42.0012  -22.7177  -18.4602     6.3406    -1.7260   -26.8361    -6.4814   -12.3959     5.0065   -26.4577   -16.4884     4.1950   -23.2029    -8.5674   -56.6117   -10.9732    -4.1129     4.5245   -28.9197     1.5202   -49.1532   -43.1032    -1.0504     6.1562   -33.6734     4.2954   -26.8660   -12.7944    -4.1699    -1.9606   -12.8396   -55.7964    -4.5770   -10.0040    -9.5084   -37.9340  -121.7568     5.6340    -2.8744    -5.2284    -4.5070     1.0650    -2.1687     1.8778    -0.3415    -9.5153    -5.4611   -33.8857     5.8649    -4.1108   -16.1927   -26.6102   -10.6790     1.3750   -12.3219    -9.2956   -14.7334   -25.4877    -6.6480    -5.7862    -8.4463    -5.4053     5.5457
   641.229 0.897E+11 0.469E-02   -6.4031   -0.2612  -41.8268  -22.6769  -18.4494     6.3981    -1.6692   -26.8074    -6.4174   -12.3331     5.0639   -26.4049   -16.4092     4.2499   -23.1344    -8.5321   -56.5761   -10.9401    -4.0675     4.5831   -28.8653     1.5764   -49.0958   -42.9007    -0.9769     6.2244   -33.6074     4.3880   -26.8262   -12.7178    -4.1248    -1.9266   -12.5972   -55.5358    -4.4196    -9.8417    -9.3488   -37.4533  -121.2403     5.7298    -2.8262    -5.1502    -4.4197     1.1478    -2.0818     1.9606    -0.3089    -9.3547    -5.3010   -33.8285     5.9221    -4.0655   -16.1311   -26.5309   -10.5652     1.4191   -12.2862    -9.2483   -14.6718   -25.4083    -6.5347    -5.7814    -8.4428    -5.4036     5.6041
   641.460 0.102E+12 0.535E-02   -6.3789   -0.2260  -41.7961  -22.6343  -18.4366     6.4556    -1.6122   -26.7765    -6.3525   -12.2694     5.1213   -26.3505   -16.3290     4.3046   -23.0643    -8.4958   -56.5370   -10.9060    -4.0217     4.6418   -28.8091     1.6324   -49.0361   -42.8422    -0.9034     6.2920   -33.5401     4.4797   -26.7847   -12.6407    -4.0795    -1.8920   -12.5012   -55.4187    -4.4081    -9.8250    -9.3350   -37.2660  -121.0119     5.8239    -2.7783    -5.0724    -4.3324     1.2302    -1.9949     2.0432    -0.2756    -9.1954    -5.1423   -33.7704     5.9794    -4.0198   -16.0686   -26.4503   -10.4516     1.4632   -12.2494    -9.2002   -14.6094   -25.3277    -6.4217    -5.7755    -8.4385    -5.4011     5.6625
   641.725 0.117E+12 0.614E-02   -6.3534   -0.1899  -41.6806  -22.5896  -18.4219     6.5131    -1.5550   -26.7433    -6.2867   -12.2047     5.1787   -26.2943   -16.2478     4.3592   -22.9926    -8.4583   -56.4942   -10.8710    -3.9753     4.7004   -28.7511     1.6883   -48.9736   -42.6993    -0.8298     6.3591   -33.4710     4.5704   -26.7414   -12.5631    -4.0338    -1.8566   -12.3235   -55.2170    -4.3144    -9.7253    -9.2387   -36.9159  -120.6147     5.9163    -2.7308    -4.9949    -4.2449     1.3122    -1.9079     2.1254    -0.2416    -9.0377    -4.9853   -33.7112     6.0366    -3.9735   -16.0052   -26.3684   -10.3382     1.5074   -12.2114    -9.1513   -14.5461   -25.2458    -6.3090    -5.7685    -8.4332    -5.3978     5.7209
   642.027 0.134E+12 0.702E-02   -6.3265   -0.1528  -41.6138  -22.5427  -18.4048     6.5705    -1.4978   -26.7075    -6.2200   -12.1391     5.2360   -26.2361   -16.1653     4.4136   -22.9192    -8.4196   -56.4473   -10.8348    -3.9284     4.7590   -28.6911     1.7440   -48.9084   -42.6054    -0.7560     6.4256   -33.4002     4.6599   -26.6960   -12.4847    -3.9876    -1.8205   -12.1979   -55.0640    -4.2721    -9.6766    -9.1937   -36.6709  -120.3159     6.0068    -2.6835    -4.9177    -4.1572     1.3938    -1.8208     2.2072    -0.2068    -8.8817    -4.8301   -33.6510     6.0938    -3.9267   -15.9407   -26.2851   -10.2251     1.5517   -12.1721    -9.1014   -14.4819   -25.1624    -6.1967    -5.7602    -8.4268    -5.3936     5.7793
   642.369 0.152E+12 0.803E-02   -6.2980   -0.1146  -41.5372  -22.4935  -18.3853     6.6279    -1.4403   -26.6689    -6.1523   -12.0724     5.2934   -26.1757   -16.0816     4.4677   -22.8439    -8.3796   -56.3958   -10.7974    -3.8810     4.8176   -28.6288     1.7995   -48.8400   -42.5021    -0.6822     6.4915   -33.3273     4.7483   -26.6484   -12.4056    -3.9408    -1.7835   -12.0662   -54.9012    -4.2230    -9.6204    -9.1417   -36.4144  -119.9987     6.0954    -2.6364    -4.8409    -4.0695     1.4750    -1.7338     2.2886    -0.1712    -8.7276    -4.6769   -33.5896     6.1510    -3.8793   -15.8752   -26.2002   -10.1123     1.5961   -12.1313    -9.0506   -14.4165   -25.0775    -6.0849    -5.7506    -8.4192    -5.3883     5.8376
   642.754 0.174E+12 0.913E-02   -6.2680   -0.0753  -41.4936  -22.4418  -18.3631     6.6853    -1.3827   -26.6273    -6.0836   -12.0046     5.3507   -26.1131   -15.9966     4.5217   -22.7666    -8.3381   -56.3396   -10.7587    -3.8328     4.8761   -28.5642     1.8548   -48.7682   -42.4323    -0.6081     6.5569   -33.2522     4.8355   -26.5982   -12.3256    -3.8934    -1.7456   -11.9716   -54.7716    -4.2101    -9.5997    -9.1257   -36.2329  -119.7488     6.1821    -2.5894    -4.7642    -3.9816     1.5556    -1.6467     2.3695    -0.1346    -8.5755    -4.5259   -33.5267     6.2082    -3.8312   -15.8085   -26.1136    -9.9998     1.6407   -12.0889    -8.9986   -14.3500   -24.9909    -5.9736    -5.7395    -8.4103    -5.3818     5.8958
   643.187 0.199E+12 0.105E-01   -6.2362   -0.0347  -41.3608  -22.3872  -18.3380     6.7426    -1.3249   -26.5825    -6.0138   -11.9355     5.4080   -26.0480   -15.9102     4.5754   -22.6871    -8.2951   -56.2781   -10.7185    -3.7840     4.9345   -28.4970     1.9098   -48.6928   -42.2739    -0.5338     6.6216   -33.1746     4.9215   -26.5453   -12.2447    -3.8453    -1.7068   -11.7921   -54.5530    -4.1115    -9.4926    -9.0237   -35.8827  -119.3219     6.2668    -2.5423    -4.6876    -3.8937     1.6358    -1.5596     2.4498    -0.0972    -8.4256    -4.3773   -33.4623     6.2653    -3.7825   -15.7405   -26.0253    -9.8878     1.6856   -12.0449    -8.9456   -14.2822   -24.9026    -5.8628    -5.7267    -8.4000    -5.3740     5.9538
   643.671 0.227E+12 0.120E-01   -6.2026    0.0072  -41.2520  -22.3298  -18.3097     6.7998    -1.2670   -26.5342    -5.9428   -11.8651     5.4652   -25.9802   -15.8223     4.6289   -22.6054    -8.2505   -56.2111   -10.6768    -3.7345     4.9928   -28.4271     1.9645   -48.6136   -42.1400    -0.4592     6.6857   -33.0943     5.0062   -26.4894   -12.1628    -3.7963    -1.6670   -11.6412   -54.3585    -4.0405    -9.4123    -8.9491   -35.5906  -118.9445     6.3496    -2.4950    -4.6110    -3.8056     1.7153    -1.4725     2.5296    -0.0587    -8.2781    -4.2311   -33.3962     6.3224    -3.7330   -15.6711   -25.9351    -9.7763     1.7308   -11.9991    -8.8913   -14.2131   -24.8124    -5.7527    -5.7122    -8.3882    -5.3648     6.0117
   644.208 0.259E+12 0.136E-01   -6.1670    0.0506  -41.2032  -22.2693  -18.2782     6.8570    -1.2088   -26.4823    -5.8706   -11.7934     5.5224   -25.9096   -15.7329     4.6821   -22.5212    -8.2041   -56.1381   -10.6335    -3.6842     5.0510   -28.3544     2.0189   -48.5302   -42.0668    -0.3843     6.7492   -33.0111     5.0895   -26.4304   -12.0797    -3.7464    -1.6261   -11.5553   -54.2242    -4.0333    -9.3950    -8.9381   -35.4296  -118.6887     6.4304    -2.4475    -4.5343    -3.7175     1.7942    -1.3855     2.6088    -0.0191    -8.1331    -4.0877   -33.3283     6.3793    -3.6828   -15.6003   -25.8428    -9.6653     1.7763   -11.9515    -8.8357   -14.1427   -24.7202    -5.6434    -5.6958    -8.3747    -5.3541     6.0694
   644.801 0.295E+12 0.156E-01   -6.1293    0.0953  -41.0662  -22.2055  -18.2432     6.9140    -1.1503   -26.4267    -5.7972   -11.7202     5.5795   -25.8361   -15.6418     4.7351   -22.4346    -8.1559   -56.0589   -10.5884    -3.6331     5.1090   -28.2786     2.0731   -48.4425   -41.9059    -0.3091     6.8122   -32.9249     5.1716   -26.3679   -11.9954    -3.6955    -1.5841   -11.3863   -54.0017    -3.9418    -9.2927    -8.8426   -35.1035  -118.2580     6.5093    -2.3995    -4.4573    -3.6293     1.8725    -1.2985     2.6873     0.0217    -7.9907    -3.9471   -33.2585     6.4363    -3.6317   -15.5280   -25.7485    -9.5549     1.8222   -11.9018    -8.7788   -14.0707   -24.6259    -5.5347    -5.6774    -8.3594    -5.3418     6.1270
   645.454 0.336E+12 0.178E-01   -6.0896    0.1416  -40.9417  -22.1384  -18.2045     6.9709    -1.0916   -26.3670    -5.7224   -11.6456     5.6364   -25.7595   -15.5491     4.7878   -22.3455    -8.1058   -55.9733   -10.5415    -3.5811     5.1669   -28.1998     2.1269   -48.3503   -41.7584    -0.2334     6.8745   -32.8354     5.2522   -26.3019   -11.9099    -3.6435    -1.5410   -11.2354   -53.7923    -3.8672    -9.2064    -8.7637   -34.8148  -117.8546     6.5862    -2.3509    -4.3801    -3.5411     1.9500    -1.2116     2.7651     0.0636    -7.8511    -3.8095   -33.1866     6.4930    -3.5798   -15.4541   -25.6520    -9.4451     1.8686   -11.8501    -8.7205   -13.9972   -24.5294    -5.4269    -5.6569    -8.3424    -5.3278     6.1843
   646.168 0.383E+12 0.202E-01   -6.0477    0.1894  -40.8226  -22.0678  -18.1621     7.0277    -1.0327   -26.3033    -5.6464   -11.5695     5.6933   -25.6798   -15.4547     4.8401   -22.2537    -8.0538   -55.8810   -10.4928    -3.5283     5.2245   -28.1178     2.1803   -48.2536   -41.6170    -0.1574     6.9362   -32.7426     5.3315   -26.2323   -11.8230    -3.5903    -1.4967   -11.0953   -53.5883    -3.8021    -9.1287    -8.6941   -34.5489  -117.4637     6.6613    -2.3016    -4.3025    -3.4528     2.0268    -1.1248     2.8423     0.1067    -7.7143    -3.6749   -33.1126     6.5498    -3.5270   -15.3786   -25.5532    -9.3359     1.9154   -11.7963    -8.6607   -13.9221   -24.4308    -5.3199    -5.6344    -8.3234    -5.3120     6.2413
   646.943 0.437E+12 0.230E-01   -6.0036    0.2388  -40.7162  -21.9938  -18.1160     7.0843    -0.9736   -26.2356    -5.5691   -11.4919     5.7501   -25.5969   -15.3586     4.8923   -22.1593    -7.9998   -55.7821   -10.4422    -3.4747     5.2820   -28.0326     2.2334   -48.1522   -41.4889    -0.0809     6.9974   -32.6464     5.4094   -26.1590   -11.7348    -3.5360    -1.4513   -10.9736   -53.3973    -3.7539    -9.0672    -8.6412   -34.3209  -117.1001     6.7347    -2.2516    -4.2243    -3.3644     2.1029    -1.0381     2.9187     0.1511    -7.5804    -3.5433   -33.0365     6.6064    -3.4734   -15.3014   -25.4523    -9.2274     1.9627   -11.7404    -8.5996   -13.8455   -24.3300    -5.2138    -5.6096    -8.3026    -5.2945     6.2981
   647.780 0.497E+12 0.262E-01   -5.9574    0.2897  -40.6141  -21.9163  -18.0662     7.1408    -0.9142   -26.1638    -5.4905   -11.4128     5.8067   -25.5109   -15.2608     4.9441   -22.0623    -7.9439   -55.6766   -10.3897    -3.4201     5.3392   -27.9443     2.2861   -48.0462   -41.3660    -0.0040     7.0580   -32.5468     5.4860   -26.0820   -11.6453    -3.4805    -1.4048   -10.8617   -53.2109    -3.7144    -9.0134    -8.5966   -34.1138  -116.7470     6.8064    -2.2007    -4.1456    -3.2760     2.1783    -0.9514     2.9945     0.1967    -7.4493    -3.4148   -32.9582     6.6629    -3.4189   -15.2227   -25.3491    -9.1195     2.0106   -11.6824    -8.5369   -13.7673   -24.2269    -5.1085    -5.5827    -8.2798    -5.2752     6.3547
   648.674 0.566E+12 0.298E-01   -5.9092    0.3421  -40.4786  -21.8356  -18.0128     7.1972    -0.8546   -26.0882    -5.4107   -11.3323     5.8632   -25.4220   -15.1615     4.9956   -21.9629    -7.8862   -55.5649   -10.3356    -3.3648     5.3963   -27.8530     2.3385   -47.9360   -41.2103     0.0733     7.1181   -32.4440     5.5614   -26.0016   -11.5545    -3.4239    -1.3572   -10.7216   -52.9913    -3.6453    -8.9292    -8.5224   -33.8513  -116.3289     6.8766    -2.1489    -4.0663    -3.1876     2.2530    -0.8649     3.0695     0.2433    -7.3209    -3.2891   -32.8779     6.7193    -3.3636   -15.1424   -25.2439    -9.0123     2.0589   -11.6225    -8.4730   -13.6876   -24.1218    -5.0041    -5.5539    -8.2553    -5.2542     6.4109
   649.625 0.644E+12 0.339E-01   -5.8590    0.3958  -40.3921  -21.7519  -17.9562     7.2534    -0.7947   -26.0091    -5.3298   -11.2505     5.9197   -25.3303   -15.0607     5.0469   -21.8612    -7.8268   -55.4473   -10.2797    -3.3088     5.4531   -27.7590     2.3905   -47.8217   -41.1043     0.1510     7.1778   -32.3383     5.6356   -25.9178   -11.4625    -3.3663    -1.3086   -10.6355   -52.8210    -3.6290    -8.8972    -8.5007   -33.6980  -116.0107     6.9454    -2.0963    -3.9863    -3.0992     2.3271    -0.7785     3.1440     0.2911    -7.1951    -3.1662   -32.7958     6.7755    -3.3075   -15.0607   -25.1368    -8.9057     2.1077   -11.5607    -8.4078   -13.6066   -24.0148    -4.9005    -5.5231    -8.2291    -5.2316     6.4670
   650.624 0.733E+12 0.386E-01   -5.8073    0.4506  -40.2190  -21.6656  -17.8967     7.3095    -0.7347   -25.9269    -5.2479   -11.1675     5.9760   -25.2362   -14.9587     5.0980   -21.7576    -7.7659   -55.3247   -10.2225    -3.2520     5.5098   -27.6625     2.4423   -47.7039   -40.9122     0.2291     7.2370   -32.2299     5.7088   -25.8312   -11.3695    -3.3077    -1.2591   -10.4671   -52.5642    -3.5293    -8.7811    -8.3954   -33.3807  -115.5207     7.0131    -2.0429    -3.9059    -3.0108     2.4006    -0.6921     3.2179     0.3397    -7.0714    -3.0456   -32.7119     6.8317    -3.2508   -14.9778   -25.0279    -8.7996     2.1569   -11.4973    -8.3415   -13.5243   -23.9062    -4.7975    -5.4907    -8.2014    -5.2077     6.5228
   651.664 0.834E+12 0.439E-01   -5.7542    0.5064  -40.1227  -21.5772  -17.8349     7.3656    -0.6746   -25.8422    -5.1653   -11.0837     6.0322   -25.1402   -14.8556     5.1489   -21.6524    -7.7039   -55.1980   -10.1641    -3.1948     5.5664   -27.5641     2.4939   -47.5832   -40.7975     0.3075     7.2960   -32.1195     5.7812   -25.7424   -11.2757    -3.2484    -1.2089   -10.3789   -52.3845    -3.5091    -8.7440    -8.3695   -33.2248  -115.1856     7.0797    -1.9889    -3.8250    -2.9223     2.4737    -0.6059     3.2913     0.3891    -6.9494    -2.9269   -32.6268     6.8879    -3.1936   -14.8939   -24.9177    -8.6939     2.2064   -11.4326    -8.2743   -13.4411   -23.7961    -4.6951    -5.4569    -8.1726    -5.1827     6.5785
   652.738 0.949E+12 0.501E-01   -5.7000    0.5631  -40.0090  -21.4870  -17.7712     7.4216    -0.6143   -25.7555    -5.0819   -10.9990     6.0885   -25.0426   -14.7516     5.1998   -21.5458    -7.6408   -55.0679   -10.1047    -3.1371     5.6228   -27.4640     2.5453   -47.4602   -40.6657     0.3861     7.3547   -32.0072     5.8531   -25.6516   -11.1811    -3.1884    -1.1582   -10.2761   -52.1875    -3.4737    -8.6911    -8.3282   -33.0403  -114.8165     7.1457    -1.9344    -3.7437    -2.8338     2.5465    -0.5196     3.3645     0.4392    -6.8288    -2.8096   -32.5405     6.9440    -3.1359   -14.8091   -24.8063    -8.5884     2.2562   -11.3668    -8.2063   -13.3570   -23.6849    -4.5930    -5.4221    -8.1428    -5.1567     6.6340
   653.834 0.108E+13 0.570E-01   -5.6452    0.6202  -39.8229  -21.3957  -17.7063     7.4776    -0.5538   -25.6675    -4.9981   -10.9139     6.1447   -24.9440   -14.6471     5.2505   -21.4384    -7.5772   -54.9358   -10.0448    -3.0791     5.6793   -27.3630     2.5966   -47.3358   -40.4618     0.4649     7.4132   -31.8940     5.9245   -25.5597   -11.0861    -3.1281    -1.1071   -10.1026   -51.9181    -3.3671    -8.5669    -8.2157   -32.7145  -114.3031     7.2111    -1.8797    -3.6623    -2.7452     2.6191    -0.4333     3.4375     0.4896    -6.7089    -2.6931   -32.4535     7.0001    -3.0779   -14.7238   -24.6943    -8.4831     2.3062   -11.3004    -8.1379   -13.2725   -23.5731    -4.4911    -5.3866    -8.1124    -5.1302     6.6895
   654.954 0.123E+13 0.650E-01   -5.5896    0.6778  -39.6856  -21.3033  -17.6402     7.5336    -0.4933   -25.5781    -4.9139   -10.8282     6.2010   -24.8443   -14.5419     5.3012   -21.3301    -7.5129   -54.8015    -9.9842    -3.0207     5.7357   -27.2609     2.6479   -47.2098   -40.3067     0.5439     7.4717   -31.7795     5.9956   -25.4666   -10.9906    -3.0673    -1.0555    -9.9795   -51.6974    -3.3106    -8.4926    -8.1533   -32.4901  -113.8876     7.2761    -1.8247    -3.5807    -2.6565     2.6916    -0.3469     3.5104     0.5404    -6.5897    -2.5774   -32.3657     7.0563    -3.0196   -14.6378   -24.5814    -8.3779     2.3564   -11.2332    -8.0690   -13.1873   -23.4603    -4.3894    -5.3504    -8.0813    -5.1031     6.7450
   656.102 0.140E+13 0.740E-01   -5.5332    0.7362  -39.5365  -21.2095  -17.5727     7.5896    -0.4325   -25.4872    -4.8290   -10.7418     6.2573   -24.7433   -14.4360     5.3520   -21.2206    -7.4477   -54.6644    -9.9228    -2.9620     5.7922   -27.1574     2.6991   -47.0819   -40.1402     0.6232     7.5300   -31.6636     6.0664   -25.3719   -10.8944    -3.0060    -1.0035    -9.8467   -51.4649    -3.2441    -8.4079    -8.0807   -32.2469  -113.4491     7.3406    -1.7693    -3.4986    -2.5676     2.7639    -0.2604     3.5832     0.5918    -6.4714    -2.4626   -32.2769     7.1125    -2.9608   -14.5511   -24.4674    -8.2727     2.4068   -11.1652    -7.9994   -13.1014   -23.3466    -4.2878    -5.3133    -8.0496    -5.0753     6.8006
   657.298 0.159E+13 0.844E-01   -5.4752    0.7956  -39.3276  -21.1131  -17.5025     7.6457    -0.3714   -25.3933    -4.7431   -10.6542     6.3137   -24.6400   -14.3287     5.4026   -21.1092    -7.3812   -54.5228    -9.8601    -2.9025     5.8486   -27.0517     2.7502   -46.9507   -39.9144     0.7031     7.5882   -31.5452     6.1365   -25.2746   -10.7970    -2.9437    -0.9506    -9.6579   -51.1726    -3.1208    -8.2657    -7.9512   -31.8923  -112.8921     7.4044    -1.7129    -3.4158    -2.4786     2.8359    -0.1738     3.6556     0.6441    -6.3546    -2.3496   -32.1865     7.1688    -2.9014   -14.4632   -24.3518    -8.1677     2.4578   -11.0956    -7.9287   -13.0143   -23.2312    -4.1865    -5.2748    -8.0164    -5.0463     6.8560
   658.572 0.181E+13 0.962E-01   -5.4146    0.8570  -39.1069  -21.0126  -17.4278     7.7018    -0.3099   -25.2946    -4.6556   -10.5647     6.3700   -24.5328   -14.2192     5.4531   -20.9946    -7.3122   -54.3731    -9.7950    -2.8420     5.9049   -26.9421     2.8010   -46.8139   -39.6776     0.7837     7.6460   -31.4224     6.2054   -25.1726   -10.6978    -2.8798    -0.8963    -9.4638   -50.8686    -2.9907    -8.1158    -7.8145   -31.5285  -112.3132     7.4670    -1.6547    -3.3314    -2.3892     2.9073    -0.0872     3.7274     0.6980    -6.2409    -2.2399   -32.0933     7.2250    -2.8408   -14.3732   -24.2334    -8.0633     2.5096   -11.0234    -7.8563   -12.9252   -23.1130    -4.0861    -5.2336    -7.9810    -5.0151     6.9112
   659.968 0.205E+13 0.110E+00   -5.3499    0.9213  -38.8675  -20.9056  -17.3461     7.7576    -0.2478   -25.1883    -4.5656   -10.4723     6.4262   -24.4197   -14.1065     5.5031   -20.8750    -7.2396   -54.2110    -9.7264    -2.7797     5.9609   -26.8264     2.8513   -46.6684   -39.4234     0.8656     7.7032   -31.2928     6.2723   -25.0633   -10.5956    -2.8133    -0.8398    -9.2613   -50.5462    -2.8499    -7.9536    -7.6668   -31.1503  -111.7004     7.5279    -1.5937    -3.2447    -2.2997     2.9774    -0.0006     3.7980     0.7541    -6.1323    -2.1356   -31.9960     7.2812    -2.7785   -14.2800   -24.1106    -7.9600     2.5628   -10.9473    -7.7810   -12.8330   -22.9906    -3.9871    -5.1884    -7.9420    -4.9805     6.9661
   661.507 0.233E+13 0.125E+00   -5.2805    0.9890  -38.6062  -20.7911  -17.2561     7.8131    -0.1853   -25.0731    -4.4728   -10.3767     6.4822   -24.2997   -13.9902     5.5525   -20.7497    -7.1628   -54.0342    -9.6537    -2.7156     6.0164   -26.7039     2.9007   -46.5127   -39.1491     0.9488     7.7596   -31.1555     6.3366   -24.9456   -10.4902    -2.7438    -0.7808    -9.0492   -50.2027    -2.6965    -7.7770    -7.5060   -30.7555  -111.0482     7.5867    -1.5292    -3.1552    -2.2102     3.0460     0.0858     3.8671     0.8129    -6.0298    -2.0380   -31.8939     7.3371    -2.7144   -14.1833   -23.9831    -7.8581     2.6174   -10.8666    -7.7026   -12.7374   -22.8633    -3.8901    -5.1385    -7.8988    -4.9419     7.0203
   663.218 0.265E+13 0.142E+00   -5.2055    1.0607  -38.3190  -20.6675  -17.1563     7.8682    -0.1221   -24.9473    -4.3767   -10.2772     6.5377   -24.1715   -13.8696     5.6010   -20.6178    -7.0810   -53.8401    -9.5762    -2.6492     6.0712   -26.5731     2.9491   -46.3451   -38.8508     1.0334     7.8149   -31.0088     6.3978   -24.8177   -10.3808    -2.6708    -0.7190    -8.8261   -49.8340    -2.5283    -7.5834    -7.3297   -30.3417  -110.3496     7.6428    -1.4606    -3.0624    -2.1207     3.1126     0.1717     3.9341     0.8748    -5.9352    -1.9487   -31.7862     7.3926    -2.6480   -14.0824   -23.8498    -7.7581     2.6738   -10.7804    -7.6206   -12.6377   -22.7304    -3.7956    -5.0829    -7.8505    -4.8987     7.0736
   665.111 0.300E+13 0.161E+00   -5.1246    1.1366  -38.0049  -20.5346  -17.0462     7.9228    -0.0584   -24.8105    -4.2772   -10.1737     6.5929   -24.0348   -13.7444     5.6488   -20.4788    -6.9938   -53.6277    -9.4935    -2.5805     6.1254   -26.4336     2.9965   -46.1648   -38.5278     1.1198     7.8692   -30.8523     6.4558   -24.6791   -10.2674    -2.5940    -0.6540    -8.5914   -49.4393    -2.3448    -7.3722    -7.1376   -29.9080  -109.6026     7.6964    -1.3876    -2.9661    -2.0311     3.1771     0.2573     3.9992     0.9400    -5.8483    -1.8678   -31.6724     7.4477    -2.5793   -13.9770   -23.7104    -7.6600     2.7320   -10.6884    -7.5346   -12.5337   -22.5915    -3.7035    -5.0213    -7.7970    -4.8504     7.1263
   667.176 0.339E+13 0.183E+00   -5.0383    1.2161  -37.6665  -20.3931  -16.9266     7.9765     0.0056   -24.6635    -4.1750   -10.0668     6.6473   -23.8904   -13.6157     5.6955   -20.3338    -6.9020   -53.3986    -9.4063    -2.5100     6.1785   -26.2866     3.0424   -45.9732   -38.1825     1.2072     7.9220   -30.6872     6.5102   -24.5309   -10.1506    -2.5140    -0.5863    -8.3473   -49.0216    -2.1477    -7.1453    -6.9313   -29.4585  -108.8133     7.7469    -1.3108    -2.8669    -1.9422     3.2392     0.3419     4.0618     1.0080    -5.7700    -1.7962   -31.5536     7.5021    -2.5087   -13.8680   -23.5661    -7.5645     2.7918   -10.5914    -7.4453   -12.4262   -22.4477    -3.6146    -4.9543    -7.7386    -4.7976     7.1777
   669.415 0.383E+13 0.207E+00   -4.9468    1.2993  -37.3042  -20.2433  -16.7975     8.0295     0.0697   -24.5065    -4.0700    -9.9567     6.7010   -23.7384   -13.4832     5.7410   -20.1826    -6.8056   -53.1529    -9.3145    -2.4376     6.2307   -26.1319     3.0871   -45.7703   -37.8157     1.2957     7.9735   -30.5133     6.5611   -24.3730   -10.0304    -2.4308    -0.5161    -8.0940   -48.5814    -1.9375    -6.9032    -6.7113   -28.9937  -107.9826     7.7944    -1.2302    -2.7649    -1.8538     3.2989     0.4256     4.1221     1.0789    -5.7000    -1.7333   -31.4296     7.5558    -2.4363   -13.7552   -23.4166    -7.4715     2.8530   -10.4893    -7.3527   -12.3152   -22.2988    -3.5287    -4.8818    -7.6753    -4.7402     7.2280
   671.802 0.432E+13 0.234E+00   -4.8509    1.3855  -36.9231  -20.0865  -16.6607     8.0818     0.1340   -24.3412    -3.9628    -9.8438     6.7540   -23.5803   -13.3479     5.7856   -20.0266    -6.7054   -52.8936    -9.2191    -2.3638     6.2820   -25.9710     3.1307   -45.5583   -37.4317     1.3850     8.0237   -30.3325     6.6090   -24.2073    -9.9076    -2.3450    -0.4438    -7.8341   -48.1235    -1.7171    -6.6492    -6.4807   -28.5179  -107.1194     7.8393    -1.1467    -2.6607    -1.7660     3.3564     0.5084     4.1802     1.1520    -5.6370    -1.6779   -31.3014     7.6089    -2.3623   -13.6395   -23.2631    -7.3807     2.9153   -10.3830    -7.2575   -12.2012   -22.1459    -3.4454    -4.8049    -7.6081    -4.6791     7.2772
   674.324 0.485E+13 0.265E+00   -4.7513    1.4743  -36.5260  -19.9237  -16.5171     8.1333     0.1983   -24.1687    -3.8538    -9.7287     6.8064   -23.4168   -13.2101     5.8292   -19.8664    -6.6019   -52.6223    -9.1205    -2.2886     6.3324   -25.8047     3.1731   -45.3382   -37.0333     1.4748     8.0728   -30.1455     6.6541   -24.0348    -9.7826    -2.2571    -0.3696    -7.5688   -47.6507    -1.4882    -6.3853    -6.2413   -28.0337  -106.2289     7.8817    -1.0607    -2.5549    -1.6787     3.4121     0.5904     4.2365     1.2271    -5.5804    -1.6293   -31.1696     7.6613    -2.2872   -13.5213   -23.1060    -7.2920     2.9786   -10.2732    -7.1600   -12.0849   -21.9896    -3.3647    -4.7240    -7.5374    -4.6146     7.3256
   676.971 0.545E+13 0.298E+00   -4.6483    1.5654  -36.1149  -19.7556  -16.3673     8.1843     0.2627   -23.9898    -3.7431    -9.6115     6.8582   -23.2484   -13.0700     5.8720   -19.7024    -6.4955   -52.3403    -9.0191    -2.2124     6.3821   -25.6336     3.2146   -45.1108   -36.6223     1.5652     8.1208   -29.9531     6.6967   -23.8562    -9.6556    -2.1672    -0.2938    -7.2993   -47.1649    -1.2524    -6.1130    -5.9945   -27.5429  -105.3148     7.9216    -0.9726    -2.4477    -1.5920     3.4661     0.6717     4.2911     1.3040    -5.5295    -1.5868   -31.0345     7.7132    -2.2108   -13.4007   -22.9459    -7.2051     3.0427   -10.1602    -7.0604   -11.9663   -21.8301    -3.2861    -4.6396    -7.4636    -4.5472     7.3730
   679.726 0.612E+13 0.336E+00   -4.5425    1.6583  -35.6932  -19.5831  -16.2126     8.2347     0.3270   -23.8057    -3.6311    -9.4928     6.9095   -23.0762   -12.9283     5.9142   -19.5353    -6.3867   -52.0497    -8.9153    -2.1353     6.4311   -25.4586     3.2553   -44.8777   -36.2020     1.6559     8.1678   -29.7564     6.7372   -23.6726    -9.5271    -2.0758    -0.2168    -7.0271   -46.6695    -1.0114    -5.8346    -5.7424   -27.0481  -104.3831     7.9594    -0.8831    -2.3396    -1.5058     3.5186     0.7523     4.3442     1.3823    -5.4833    -1.5492   -30.8969     7.7645    -2.1336   -13.2784   -22.7832    -7.1198     3.1074   -10.0446    -6.9592   -11.8460   -21.6682    -3.2093    -4.5524    -7.3872    -4.4773     7.4198
   682.581 0.685E+13 0.378E+00   -4.4343    1.7529  -35.2626  -19.4067  -16.0536     8.2845     0.3913   -23.6169    -3.5180    -9.3726     6.9603   -22.9006   -12.7850     5.9557   -19.3656    -6.2759   -51.7514    -8.8095    -2.0574     6.4795   -25.2802     3.2952   -44.6395   -35.7738     1.7468     8.2140   -29.5558     6.7758   -23.4848    -9.3973    -1.9831    -0.1386    -6.7529   -46.1660    -0.7666    -5.5513    -5.4861   -26.5510  -103.4369     7.9950    -0.7925    -2.2309    -1.4200     3.5697     0.8323     4.3961     1.4618    -5.4413    -1.5162   -30.7569     7.8154    -2.0556   -13.1544   -22.6184    -7.0358     3.1726    -9.9267    -6.8566   -11.7241   -21.5042    -3.1343    -4.4627    -7.3087    -4.4054     7.4658
   685.531 0.767E+13 0.425E+00   -4.3239    1.8489  -34.8243  -19.2268  -15.8905     8.3340     0.4556   -23.4239    -3.4038    -9.2511     7.0107   -22.7219   -12.6403     5.9966   -19.1934    -6.1631   -51.4461    -8.7019    -1.9789     6.5275   -25.0986     3.3345   -44.3966   -35.3389     1.8380     8.2594   -29.3518     6.8127   -23.2930    -9.2663    -1.8892    -0.0593    -6.4774   -45.6553    -0.5185    -5.2639    -5.2263   -26.0522  -102.4780     8.0287    -0.7010    -2.1217    -1.3345     3.6198     0.9118     4.4468     1.5425    -5.4030    -1.4871   -30.6149     7.8659    -1.9769   -13.0290   -22.4516    -6.9531     3.2383    -9.8068    -6.7527   -11.6009   -21.3381    -3.0606    -4.3706    -7.2281    -4.3316     7.5113
   688.568 0.858E+13 0.477E+00   -4.2116    1.9463  -34.3799  -19.0439  -15.7241     8.3832     0.5200   -23.2273    -3.2886    -9.1284     7.0608   -22.5404   -12.4943     6.0371   -19.0191    -6.0487   -51.1347    -8.5926    -1.8997     6.5750   -24.9143     3.3733   -44.1496   -34.8986     1.9295     8.3042   -29.1448     6.8481   -23.0979    -9.1342    -1.7943     0.0208    -6.2011   -45.1391    -0.2682    -4.9735    -4.9641   -25.5531  -101.5092     8.0604    -0.6088    -2.0122    -1.2493     3.6689     0.9909     4.4966     1.6241    -5.3679    -1.4614   -30.4712     7.9160    -1.8976   -12.9023   -22.2830    -6.8714     3.3043    -9.6850    -6.6475   -11.4764   -21.1703    -2.9881    -4.2767    -7.1458    -4.2561     7.5564
   691.692 0.959E+13 0.536E+00   -4.0974    2.0450  -33.9301  -18.8581  -15.5544     8.4320     0.5844   -23.0272    -3.1724    -9.0046     7.1106   -22.3564   -12.3471     6.0771   -18.8426    -5.9327   -50.8177    -8.4819    -1.8199     6.6222   -24.7275     3.4115   -43.8989   -34.4537     2.0211     8.3482   -28.9350     6.8821   -22.8997    -9.0011    -1.6985     0.1019    -5.9244   -44.6180    -0.0161    -4.6806    -4.7000   -25.0542  -100.5318     8.0903    -0.5162    -1.9026    -1.1643     3.7172     1.0697     4.5455     1.7067    -5.3357    -1.4388   -30.3258     7.9659    -1.8176   -12.7744   -22.1126    -6.7906     3.3707    -9.5616    -6.5413   -11.3507   -21.0008    -2.9167    -4.1809    -7.0619    -4.1792     7.6010
   694.899 0.107E+14 0.601E+00   -3.9815    2.1448  -33.4754  -18.6696  -15.3818     8.4806     0.6488   -22.8239    -3.0554    -8.8798     7.1602   -22.1700   -12.1987     6.1168   -18.6642    -5.8153   -50.4954    -8.3698    -1.7395     6.6691   -24.5382     3.4494   -43.6446   -34.0045     2.1130     8.3917   -28.7226     6.9148   -22.6985    -8.8670    -1.6018     0.1838    -5.6476   -44.0923     0.2372    -4.3857    -4.4344   -24.5559   -99.5465     8.1183    -0.4233    -1.7929    -1.0795     3.7646     1.1482     4.5937     1.7902    -5.3062    -1.4191   -30.1789     8.0156    -1.7370   -12.6453   -21.9407    -6.7105     3.4374    -9.4365    -6.4340   -11.2239   -20.8297    -2.8462    -4.0835    -6.9766    -4.1010     7.6453
   698.189 0.120E+14 0.675E+00   -3.8640    2.2457  -33.0167  -18.4786  -15.2064     8.5290     0.7132   -22.6176    -2.9374    -8.7539     7.2096   -21.9814   -12.0491     6.1560   -18.4839    -5.6965   -50.1682    -8.2564    -1.6586     6.7158   -24.3466     3.4868   -43.3869   -33.5518     2.2052     8.4346   -28.5079     6.9463   -22.4946    -8.7321    -1.5044     0.2665    -5.3711   -43.5630     0.4914    -4.0893    -4.1677   -24.0590   -98.5547     8.1444    -0.3303    -1.6832    -0.9948     3.8113     1.2266     4.6411     1.8745    -5.2792    -1.4020   -30.0309     8.0651    -1.6559   -12.5151   -21.7672    -6.6311     3.5044    -9.3099    -6.3258   -11.0961   -20.6571    -2.7766    -3.9845    -6.8899    -4.0216     7.6894
   701.561 0.133E+14 0.757E+00   -3.7448    2.3478  -32.5543  -18.2850  -15.0284     8.5773     0.7776   -22.4084    -2.8184    -8.6270     7.2588   -21.7907   -11.8984     6.1949   -18.3016    -5.5764   -49.8363    -8.1419    -1.5772     6.7623   -24.1528     3.5239   -43.1262   -33.0959     2.2976     8.4770   -28.2909     6.9764   -22.2881    -8.5961    -1.4062     0.3501    -5.0949   -43.0301     0.7460    -3.7917    -3.9004   -23.5638   -97.5571     8.1686    -0.2372    -1.5736    -0.9101     3.8573     1.3048     4.6878     1.9596    -5.2546    -1.3876   -29.8818     8.1143    -1.5743   -12.3840   -21.5923    -6.5523     3.5717    -9.1819    -6.2166   -10.9673   -20.4830    -2.7077    -3.8842    -6.8022    -3.9412     7.7333
   705.015 0.149E+14 0.848E+00   -3.6240    2.4509  -32.0884  -18.0891  -14.8481     8.6253     0.8420   -22.1963    -2.6984    -8.4992     7.3078   -21.5979   -11.7465     6.2332   -18.1175    -5.4550   -49.4999    -8.0263    -1.4954     6.8087   -23.9568     3.5605   -42.8624   -32.6371     2.3904     8.5187   -28.0719     7.0052   -22.0791    -8.4593    -1.3075     0.4345    -4.8193   -42.4942     1.0007    -3.4932    -3.6326   -23.0706   -96.5542     8.1907    -0.1443    -1.4641    -0.8254     3.9025     1.3828     4.7337     2.0454    -5.2324    -1.3758   -29.7322     8.1634    -1.4922   -12.2520   -21.4159    -6.4740     3.6393    -9.0526    -6.1065   -10.8377   -20.3075    -2.6394    -3.7827    -6.7134    -3.8600     7.7770
   708.553 0.166E+14 0.951E+00   -3.5015    2.5550  -31.6196  -17.8909  -14.6654     8.6732     0.9061   -21.9813    -2.5774    -8.3704     7.3566   -21.4033   -11.5934     6.2709   -17.9313    -5.3324   -49.1592    -7.9099    -1.4133     6.8551   -23.7587     3.5967   -42.5959   -32.1754     2.4835     8.5599   -27.8509     7.0325   -21.8677    -8.3215    -1.2081     0.5198    -4.5446   -41.9554     1.2552    -3.1941    -3.3648   -22.5798   -95.5465     8.2104    -0.0516    -1.3547    -0.7407     3.9468     1.4608     4.7788     2.1320    -5.2130    -1.3668   -29.5824     8.2123    -1.4098   -12.1192   -21.2382    -6.3962     3.7072    -8.9218    -5.9957   -10.7073   -20.1307    -2.5718    -3.6801    -6.6239    -3.7784     7.8208
   712.175 0.185E+14 0.107E+01   -3.3773    2.6603  -31.1480  -17.6903  -14.4808     8.7210     0.9698   -21.7636    -2.4551    -8.2408     7.4052   -21.2070   -11.4390     6.3078   -17.7430    -5.2086   -48.8144    -7.7928    -1.3309     6.9017   -23.5585     3.6325   -42.3268   -31.7112     2.5770     8.6003   -27.6283     7.0581   -21.6538    -8.1826    -1.1083     0.6061    -4.2709   -41.4140     1.5089    -2.8947    -3.0971   -22.0918   -94.5346     8.2276     0.0407    -1.2454    -0.6560     3.9902     1.5387     4.8229     2.2192    -5.1963    -1.3608   -29.4333     8.2610    -1.3270   -11.9858   -21.0592    -6.3189     3.7755    -8.7899    -5.8842   -10.5764   -19.9526    -2.5048    -3.5767    -6.5339    -3.6967     7.8646
   715.885 0.206E+14 0.119E+01   -3.2511    2.7665  -30.6737  -17.4873  -14.2944     8.7686     1.0329   -21.5429    -2.3313    -8.1103     7.4535   -21.0092   -11.2832     6.3435   -17.5524    -5.0837   -48.4657    -7.6755    -1.2484     6.9484   -23.3562     3.6676   -42.0554   -31.2442     2.6712     8.6399   -27.4043     7.0816   -21.4376    -8.0424    -1.0081     0.6936    -3.9984   -40.8701     1.7613    -2.5952    -2.8301   -21.6070   -93.5186     8.2416     0.1324    -1.1361    -0.5713     4.0322     1.6165     4.8658     2.3071    -5.1832    -1.3585   -29.2861     8.3093    -1.2442   -11.8521   -20.8790    -6.2421     3.8443    -8.6567    -5.7722   -10.4452   -19.7733    -2.4384    -3.4728    -6.4437    -3.6156     7.9088
   719.686 0.230E+14 0.134E+01   -3.1226    2.8739  -30.1971  -17.2820  -14.1065     8.8159     1.0947   -21.3193    -2.2057    -7.9791     7.5014   -20.8103   -11.1258     6.3775   -17.3590    -4.9578   -48.1134    -7.5583    -1.1662     6.9957   -23.1519     3.7018   -41.7821   -30.7744     2.7663     8.6784   -27.1793     7.1022   -21.2190    -7.9007    -0.9078     0.7824    -3.7273   -40.3240     2.0116    -2.2960    -2.5640   -21.1260   -92.4992     8.2518     0.2231    -1.0267    -0.4866     4.0726     1.6943     4.9069     2.3954    -5.1745    -1.3607   -29.1426     8.3572    -1.1614   -11.7184   -20.6977    -6.1656     3.9136    -8.5223    -5.6600   -10.3141   -19.5929    -2.3726    -3.3690    -6.3542    -3.5360     7.9535
   723.580 0.256E+14 0.150E+01   -2.9915    2.9823  -29.7182  -17.0742  -13.9180     8.8630     1.1547   -21.0924    -2.0778    -7.8473     7.5488   -20.6107   -10.9665     6.4089   -17.1624    -4.8310   -47.7579    -7.4422    -1.0845     7.0438   -22.9455     3.7349   -41.5076   -30.3016     2.8626     8.7155   -26.9540     7.1190   -20.9980    -7.7572    -0.8076     0.8730    -3.4581   -39.7759     2.2586    -1.9975    -2.2997   -20.6494   -91.4767     8.2567     0.3123    -0.9171    -0.4018     4.1105     1.7720     4.9456     2.4842    -5.1715    -1.3689   -29.0056     8.4046    -1.0792   -11.5855   -20.5157    -6.0897     3.9837    -8.3870    -5.5478   -10.1838   -19.4118    -2.3075    -3.2661    -6.2662    -3.4594     7.9993
   727.573 0.285E+14 0.168E+01   -2.8570    3.0919  -29.2376  -16.8638  -13.7295     8.9097     1.2117   -20.8621    -1.9467    -7.7150     7.5953   -20.4113   -10.8049     6.4365   -16.9616    -4.7035   -47.3999    -7.3284    -1.0041     7.0932   -22.7370     3.7663   -41.2329   -29.8252     2.9606     8.7507   -26.7295     7.1305   -20.7746    -7.6113    -0.7081     0.9659    -3.1911   -39.2261     2.5006    -1.7006    -2.0380   -20.1781   -90.4519     8.2546     0.3992    -0.8071    -0.3170     4.1451     1.8497     4.9809     2.5730    -5.1763    -1.3851   -28.8793     8.4512    -0.9981   -11.4543   -20.3330    -6.0141     4.0548    -8.2509    -5.4363   -10.0552   -19.2302    -2.2428    -3.1653    -6.1811    -3.3881     8.0468
   731.669 0.318E+14 0.188E+01   -2.7181    3.2028  -28.7557  -16.6508  -13.5425     8.9559     1.2642   -20.6281    -1.8114    -7.5827     7.6407   -20.2132   -10.6406     6.4585   -16.7556    -4.5756   -47.0405    -7.2185    -0.9258     7.1446   -22.5265     3.7952   -40.9594   -29.3450     3.0609     8.7832   -26.5072     7.1343   -20.5490    -7.4624    -0.6100     1.0618    -2.9271   -38.6752     2.7352    -1.4061    -1.7805   -19.7139   -89.4260     8.2427     0.4824    -0.6965    -0.2321     4.1747     1.9273     5.0114     2.6617    -5.1918    -1.4122   -28.7698     8.4965    -0.9189   -11.3261   -20.1504    -5.9391     4.1272    -8.1142    -5.3263    -9.9297   -19.0485    -2.1789    -3.0682    -6.1012    -3.3252     8.0969
   735.874 0.354E+14 0.210E+01   -2.5738    3.3148  -28.2735  -16.4350  -13.3587     9.0015     1.3102   -20.3901    -1.6704    -7.4508     7.6844   -20.0179   -10.4727     6.4724   -16.5430    -4.4477   -46.6812    -7.1149    -0.8508     7.1988   -22.3143     3.8207   -40.6892   -28.8605     3.1644     8.8118   -26.2895     7.1274   -20.3214    -7.3096    -0.5144     1.1615    -2.6673   -38.1242     2.9589    -1.1157    -1.5291   -19.2587   -88.4010     8.2171     0.5602    -0.5854    -0.1471     4.1976     2.0048     5.0351     2.7497    -5.2219    -1.4541   -28.6850     8.5401    -0.8427   -11.2029   -19.9684    -5.8645     4.2011    -7.9776    -5.2190    -9.8091   -18.8676    -2.1156    -2.9773    -6.0293    -3.2749     8.1508
   740.191 0.394E+14 0.236E+01   -2.4225    3.4281  -27.7923  -16.2164  -13.1803     9.0461     1.3471   -20.1476    -1.5223    -7.3199     7.7257   -19.8275   -10.3007     6.4754   -16.3220    -4.3206   -46.3238    -7.0205    -0.7808     7.2568   -22.1007     3.8414   -40.4250   -28.3714     3.2717     8.8349   -26.0792     7.1060   -20.0925    -7.1523    -0.4228     1.2660    -2.4130   -37.5745     3.1672    -0.8314    -1.2866   -18.8157   -87.3795     8.1730     0.6300    -0.4741    -0.0621     4.2116     2.0823     5.0498     2.8363    -5.2710    -1.5154   -28.6344     8.5813    -0.7710   -11.0866   -19.7879    -5.7904     4.2765    -7.8415    -5.1155    -9.6957   -18.6881    -2.0530    -2.8954    -5.9689    -3.2424     8.2097
   744.625 0.438E+14 0.264E+01   -2.2630    3.5428  -27.3142  -15.9949  -13.0092     9.0895     1.3727   -19.9008    -1.3656    -7.1908     7.7638   -19.6439   -10.1238     6.4647   -16.0914    -4.1949   -45.9702    -6.9380    -0.7171     7.3190   -21.8865     3.8557   -40.1693   -27.8786     3.3828     8.8506   -25.8794     7.0660   -19.8634    -6.9903    -0.3372     1.3758    -2.1665   -37.0280     3.3554    -0.5562    -1.0568   -18.3890   -86.3658     8.1057     0.6891    -0.3632     0.0230     4.2144     2.1597     5.0534     2.9209    -5.3435    -1.6001   -28.6270     8.6193    -0.7049   -10.9795   -19.6096    -5.7168     4.3528    -7.7068    -5.0173    -9.5914   -18.5109    -1.9912    -2.8253    -5.9235    -3.2324     8.2748
   749.180 0.487E+14 0.295E+01   -2.0947    3.6587  -26.8422  -15.7706  -12.8465     9.1316     1.3858   -19.6496    -1.1999    -7.0640     7.7982   -19.4682    -9.9422     6.4386   -15.8508    -4.0712   -45.6216    -6.8691    -0.6608     7.3853   -21.6723     3.8625   -39.9239   -27.3845     3.4970     8.8571   -25.6924     7.0047   -19.6355    -6.8245    -0.2594     1.4907    -1.9307   -36.4878     3.5188    -0.2936    -0.8438   -17.9848   -85.3657     8.0120     0.7354    -0.2538     0.1082     4.2052     2.2370     5.0449     3.0027    -5.4412    -1.7103   -28.6675     8.6534    -0.6451   -10.8826   -19.4339    -5.6437     4.4285    -7.5741    -4.9249    -9.4974   -18.3363    -1.9301    -2.7686    -5.8955    -3.2477     8.3462
   753.861 0.541E+14 0.330E+01   -1.9186    3.7759  -26.3805  -15.5433  -12.6907     9.1724     1.3878   -19.3945    -1.0267    -6.9396     7.8290   -19.2994    -9.7568     6.3987   -15.6015    -3.9494   -45.2768    -6.8121    -0.6114     7.4544   -21.4585     3.8619   -39.6876   -26.8950     3.6122     8.8536   -25.5180     6.9227   -19.4098    -6.6571    -0.1901     1.6093    -1.7101   -35.9582     3.6543    -0.0481    -0.6523   -17.6119   -84.3880     7.8939     0.7694    -0.1469     0.1933     4.1852     2.3141     5.0257     3.0818    -5.5614    -1.8433   -28.7500     8.6836    -0.5905   -10.7943   -19.2605    -5.5713     4.5013    -7.4434    -4.8372    -9.4120   -18.1640    -1.8697    -2.7240    -5.8836    -3.2853     8.4224
   758.670 0.602E+14 0.369E+01   -1.7386    3.8944  -25.9374  -15.3132  -12.5358     9.2124     1.3854   -19.1359    -0.8504    -6.8159     7.8575   -19.1321    -9.5701     6.3523   -15.3481    -3.8281   -44.9305    -6.7598    -0.5655     7.5232   -21.2440     3.8569   -39.4537   -26.4228     3.7248     8.8426   -25.3498     6.8285   -19.1859    -6.4914    -0.1268     1.7283    -1.5128   -35.4474     3.7611     0.1735    -0.4876   -17.2867   -83.4492     7.7627     0.7966    -0.0430     0.2783     4.1605     2.3912     5.0018     3.1594    -5.6923    -1.9871   -28.8496     8.7113    -0.5373   -10.7088   -19.0874    -5.4996     4.5692    -7.3134    -4.7504    -9.3294   -17.9920    -1.8102    -2.6840    -5.8790    -3.3320     8.4994
   763.609 0.668E+14 0.412E+01   -1.5631    4.0142  -25.5280  -15.0802  -12.3690     9.2529     1.3926   -18.8745    -0.6799    -6.6891     7.8879   -18.9539    -9.3864     6.3165   -15.0993    -3.7032   -44.5704    -6.6951    -0.5143     7.5870   -21.0256     3.8555   -39.2057   -25.9916     3.8304     8.8327   -25.1710     6.7435   -18.9600    -6.3319    -0.0610     1.8435    -1.3539   -34.9706     3.8415     0.3605    -0.3559   -17.0392   -82.5794     7.6444     0.8299     0.0582     0.3633     4.1438     2.4681     4.9860     3.2399    -5.8082    -2.1159   -28.9102     8.7408    -0.4772   -10.6133   -18.9100    -5.4286     4.6323    -7.1798    -4.6562    -9.2369   -17.8158    -1.7515    -2.6316    -5.8601    -3.3578     8.5700
   768.678 0.742E+14 0.461E+01   -1.4015    4.1351  -25.1680  -14.8446  -12.1751     9.2959     1.4268   -18.6112    -0.5252    -6.5537     7.9255   -18.7503    -9.2097     6.3121   -14.8654    -3.5694   -44.1820    -6.5974    -0.4465     7.6413   -20.7984     3.8687   -38.9236   -25.6272     3.9262     8.8363   -24.9600     6.6957   -18.7257    -6.1816     0.0197     1.9509    -1.2489   -34.5435     3.9016     0.5037    -0.2605   -16.9003   -81.8100     7.5706     0.8855     0.1571     0.4481     4.1506     2.5447     4.9938     3.3295    -5.8781    -2.1989   -28.8641     8.7782    -0.4009   -10.4924   -18.7225    -5.3585     4.6936    -7.0363    -4.5452    -9.1189   -17.6293    -1.6937    -2.5451    -5.7992    -3.3255     8.6269
   773.880 0.823E+14 0.515E+01   -1.2515    4.2572  -24.8433  -14.6064  -11.9576     9.3410     1.4842   -18.3457    -0.3838    -6.4105     7.9697   -18.5245    -9.0382     6.3349   -14.6436    -3.4275   -43.7688    -6.4708    -0.3638     7.6880   -20.5631     3.8950   -38.6116   -25.3127     4.0150     8.8530   -24.7197     6.6812   -18.4827    -6.0376     0.1149     2.0526    -1.1835   -34.1519     3.9516     0.6166    -0.1881   -16.8415   -81.1127     7.5356     0.9610     0.2549     0.5328     4.1775     2.6212     5.0217     3.4275    -5.9088    -2.2428   -28.7257     8.8231    -0.3110   -10.3497   -18.5259    -5.2890     4.7557    -6.8838    -4.4202    -8.9792   -17.4337    -1.6367    -2.4287    -5.7010    -3.2428     8.6726
   779.212 0.913E+14 0.575E+01   -1.1043    4.3803  -24.5274  -14.3659  -11.7309     9.3867     1.5491   -18.0775    -0.2459    -6.2642     8.0159   -18.2900    -8.8679     6.3661   -14.4246    -3.2822   -43.3444    -6.3341    -0.2762     7.7322   -20.3235     3.9253   -38.2876   -25.0121     4.1016     8.8734   -24.4685     6.6763   -18.2353    -5.8952     0.2149     2.1530    -1.1311   -33.7696     3.9987     0.7207    -0.1227   -16.8093   -80.4349     7.5120     1.0429     0.3524     0.6174     4.2103     2.6975     5.0555     3.5287    -5.9284    -2.2759   -28.5570     8.8702    -0.2161   -10.1993   -18.3256    -5.2203     4.8180    -6.7275    -4.2898    -8.8317   -17.2344    -1.5804    -2.3017    -5.5900    -3.1432     8.7146
   784.676 0.101E+15 0.642E+01   -0.9569    4.5044  -24.2111  -14.1232  -11.5006     9.4323     1.6153   -17.8064    -0.1081    -6.1166     8.0623   -18.0520    -8.6975     6.3987   -14.2048    -3.1353   -42.9141    -6.1948    -0.1877     7.7757   -20.0812     3.9561   -37.9588   -24.7124     4.1874     8.8935   -24.2139     6.6719   -17.9853    -5.7529     0.3159     2.2537    -1.0818   -33.3870     4.0452     0.8235    -0.0584   -16.7843   -79.7574     7.4890     1.1261     0.4499     0.7019     4.2437     2.7736     5.0899     3.6311    -5.9478    -2.3087   -28.3819     8.9176    -0.1195   -10.0469   -18.1241    -5.1521     4.8801    -6.5694    -4.1574    -8.6823   -17.0339    -1.5249    -2.1718    -5.4758    -3.0398     8.7557
   790.268 0.112E+15 0.717E+01   -0.8089    4.6293  -23.8928  -13.8785  -11.2681     9.4777     1.6817   -17.5323     0.0303    -5.9682     8.1085   -17.8117    -8.5269     6.4311   -13.9837    -2.9873   -42.4793    -6.0543    -0.0993     7.8190   -19.8366     3.9867   -37.6268   -24.4112     4.2727     8.9127   -23.9573     6.6661   -17.7332    -5.6107     0.4169     2.3550    -1.0339   -33.0027     4.0914     0.9263     0.0056   -16.7626   -79.0772     7.4648     1.2095     0.5472     0.7862     4.2765     2.8495     5.1239     3.7341    -5.9689    -2.3435   -28.2051     8.9648    -0.0219    -9.8935   -17.9219    -5.0846     4.9417    -6.4101    -4.0236    -8.5319   -16.8328    -1.4701    -2.0406    -5.3603    -2.9351     8.7965
   795.987 0.124E+15 0.799E+01   -0.6603    4.7550  -23.5724  -13.6322  -11.0337     9.5229     1.7481   -17.2556     0.1692    -5.8192     8.1546   -17.5692    -8.3562     6.4632   -13.7613    -2.8384   -42.0405    -5.9129    -0.0112     7.8621   -19.5898     4.0169   -37.2919   -24.1083     4.3575     8.9307   -23.6991     6.6587   -17.4793    -5.4685     0.5177     2.4568    -0.9870   -32.6166     4.1374     1.0294     0.0695   -16.7434   -78.3941     7.4393     1.2928     0.6444     0.8704     4.3088     2.9252     5.1572     3.8377    -5.9917    -2.3802   -28.0276     9.0118     0.0766    -9.7394   -17.7194    -5.0176     5.0029    -6.2499    -3.8885    -8.3808   -16.6313    -1.4160    -1.9083    -5.2440    -2.8296     8.8370
   801.830 0.138E+15 0.892E+01   -0.5115    4.8813  -23.2502  -13.3844  -10.7978     9.5679     1.8144   -16.9764     0.3087    -5.6696     8.2004   -17.3248    -8.1856     6.4949   -13.5378    -2.6888   -41.5981    -5.7709     0.0763     7.9050   -19.3411     4.0468   -36.9544   -23.8040     4.4417     8.9477   -23.4395     6.6498   -17.2237    -5.3265     0.6183     2.5591    -0.9410   -32.2291     4.1831     1.1327     0.1333   -16.7264   -77.7086     7.4123     1.3761     0.7415     0.9544     4.3405     3.0007     5.1900     3.9416    -6.0163    -2.4187   -27.8495     9.0586     0.1761    -9.5849   -17.5168    -4.9512     5.0636    -6.0888    -3.7523    -8.2293   -16.4298    -1.3625    -1.7753    -5.1270    -2.7236     8.8773
   807.795 0.152E+15 0.994E+01   -0.3625    5.0081  -22.9265  -13.1353  -10.5605     9.6127     1.8805   -16.6949     0.4485    -5.5197     8.2459   -17.0786    -8.0154     6.5263   -13.3135    -2.5386   -41.1525    -5.6284     0.1633     7.9476   -19.0905     4.0763   -36.6146   -23.4986     4.5254     8.9637   -23.1787     6.6396   -16.9666    -5.1846     0.7187     2.6617    -0.8957   -31.8403     4.2287     1.2361     0.1971   -16.7113   -77.0211     7.3842     1.4592     0.8384     1.0383     4.3717     3.0759     5.2222     4.0459    -6.0424    -2.4589   -27.6710     9.1052     0.2765    -9.4299   -17.3144    -4.8852     5.1237    -5.9271    -3.6148    -8.0774   -16.2284    -1.3097    -1.6416    -5.0095    -2.6171     8.9174
   813.878 0.168E+15 0.111E+02   -0.2137    5.1353  -22.6016  -12.8853  -10.3221     9.6572     1.9465   -16.4114     0.5886    -5.3694     8.2913   -16.8308    -7.8457     6.5574   -13.0885    -2.3879   -40.7041    -5.4854     0.2495     7.9901   -18.8382     4.1056   -36.2727   -23.1922     4.6085     8.9788   -22.9168     6.6280   -16.7082    -5.0431     0.8186     2.7645    -0.8511   -31.4506     4.2740     1.3397     0.2607   -16.6981   -76.3323     7.3550     1.5422     0.9351     1.1219     4.4023     3.1509     5.2539     4.1505    -6.0699    -2.5005   -27.4923     9.1515     0.3779    -9.2747   -17.1124    -4.8198     5.1833    -5.7648    -3.4763    -7.9253   -16.0275    -1.2573    -1.5073    -4.8916    -2.5102     8.9573
   820.075 0.186E+15 0.123E+02   -0.0652    5.2628  -22.2759  -12.6345  -10.0830     9.7016     2.0124   -16.1260     0.7289    -5.2190     8.3364   -16.5815    -7.6767     6.5882   -12.8630    -2.2368   -40.2533    -5.3422     0.3349     8.0324   -18.5844     4.1346   -35.9290   -22.8851     4.6910     8.9929   -22.6538     6.6152   -16.4486    -4.9020     0.9182     2.8675    -0.8072   -31.0602     4.3191     1.4432     0.3242   -16.6863   -75.6424     7.3250     1.6251     1.0316     1.2053     4.4324     3.2256     5.2851     4.2552    -6.0986    -2.5434   -27.3134     9.1976     0.4803    -9.1193   -16.9111    -4.7549     5.2424    -5.6022    -3.3366    -7.7730   -15.8272    -1.2055    -1.3727    -4.7734    -2.4032     8.9969
   826.384 0.206E+15 0.137E+02    0.0826    5.3905  -21.9496  -12.3833   -9.8433     9.7458     2.0781   -15.8391     0.8693    -5.0685     8.3813   -16.3309    -7.5087     6.6187   -12.6372    -2.0855   -39.8004    -5.1988     0.4191     8.0745   -18.3293     4.1633   -35.5838   -22.5776     4.7729     9.0063   -22.3901     6.6014   -16.1879    -4.7613     1.0173     2.9706    -0.7639   -30.6696     4.3640     1.5468     0.3875   -16.6757   -74.9521     7.2941     1.7077     1.1279     1.2885     4.4621     3.3001     5.3159     4.3599    -6.1283    -2.5873   -27.1346     9.2435     0.5836    -8.9639   -16.7106    -4.6904     5.3009    -5.4394    -3.1959    -7.6207   -15.6278    -1.1542    -1.2378    -4.6550    -2.2959     9.0364
   832.801 0.227E+15 0.153E+02    0.2297    5.5183  -21.6230  -12.1318   -9.6033     9.7898     2.1436   -15.5507     1.0097    -4.9180     8.4260   -16.0791    -7.3418     6.6489   -12.4113    -1.9342   -39.3458    -5.0554     0.5023     8.1164   -18.0729     4.1919   -35.2372   -22.2700     4.8543     9.0189   -22.1256     6.5867   -15.9264    -4.6211     1.1159     3.0737    -0.7210   -30.2790     4.4086     1.6502     0.4507   -16.6662   -74.2618     7.2627     1.7901     1.2239     1.3715     4.4914     3.3743     5.3464     4.4647    -6.1587    -2.6321   -26.9558     9.2891     0.6880    -8.8085   -16.5111    -4.6263     5.3588    -5.2765    -3.0541    -7.4684   -15.4294    -1.1033    -1.1029    -4.5365    -2.1887     9.0756
   839.322 0.251E+15 0.170E+02    0.3757    5.6461  -21.2963  -11.8802   -9.3632     9.8335     2.2089   -15.2611     1.1499    -4.7676     8.4705   -15.8262    -7.1761     6.6789   -12.1855    -1.7829   -38.8899    -4.9120     0.5842     8.1581   -17.8155     4.2202   -34.8895   -21.9624     4.9350     9.0308   -21.8604     6.5713   -15.6642    -4.4814     1.2140     3.1768    -0.6786   -29.8885     4.4531     1.7535     0.5136   -16.6576   -73.5719     7.2308     1.8722     1.3197     1.4542     4.5204     3.4483     5.3764     4.5693    -6.1898    -2.6776   -26.7773     9.3345     0.7933    -8.6533   -16.3130    -4.5625     5.4162    -5.1136    -2.9113    -7.3163   -15.2323    -1.0527    -0.9679    -4.4181    -2.0815     9.1147
   845.944 0.277E+15 0.189E+02    0.5206    5.7737  -20.9699  -11.6288   -9.1231     9.8771     2.2739   -14.9704     1.2900    -4.6175     8.5148   -15.5724    -7.0119     6.7087   -11.9599    -1.6318   -38.4330    -4.7688     0.6648     8.1997   -17.5571     4.2483   -34.5408   -21.6552     5.0152     9.0422   -21.5948     6.5551   -15.4013    -4.3424     1.3115     3.2797    -0.6365   -29.4985     4.4974     1.8566     0.5764   -16.6496   -72.8829     7.1985     1.9541     1.4152     1.5366     4.5490     3.5220     5.4062     4.6738    -6.2213    -2.7235   -26.5990     9.3797     0.8996    -8.4983   -16.1163    -4.4991     5.4731    -4.9510    -2.7675    -7.1644   -15.0367    -1.0026    -0.8330    -4.2999    -1.9744     9.1535
   852.667 0.305E+15 0.211E+02    0.6642    5.9012  -20.6438  -11.3777   -8.8833     9.9205     2.3388   -14.6789     1.4298    -4.4676     8.5589   -15.3177    -6.8492     6.7383   -11.7346    -1.4808   -37.9753    -4.6258     0.7440     8.2411   -17.2978     4.2762   -34.1914   -21.3483     5.0948     9.0530   -21.3286     6.5384   -15.1378    -4.2039     1.4085     3.3824    -0.5948   -29.1091     4.5415     1.9595     0.6390   -16.6421   -72.1949     7.1659     2.0357     1.5105     1.6188     4.5774     3.5954     5.4357     4.7782    -6.2532    -2.7698   -26.4211     9.4247     1.0069    -8.3437   -15.9211    -4.4361     5.5294    -4.7885    -2.6228    -7.0128   -14.8426    -0.9527    -0.6984    -4.1818    -1.8675     9.1922
   859.481 0.337E+15 0.234E+02    0.8063    6.0284  -20.3185  -11.1272   -8.6441     9.9637     2.4035   -14.3868     1.5693    -4.3181     8.6027   -15.0626    -6.6882     6.7677   -11.5099    -1.3303   -37.5174    -4.4832     0.8218     8.2822   -17.0380     4.3040   -33.8417   -21.0422     5.1737     9.0633   -21.0623     6.5212   -14.8741    -4.0662     1.5048     3.4848    -0.5533   -28.7208     4.5854     2.0620     0.7014   -16.6349   -71.5088     7.1333     2.1170     1.6054     1.7006     4.6056     3.6685     5.4650     4.8822    -6.2853    -2.8163   -26.2438     9.4694     1.1150    -8.1895   -15.7277    -4.3734     5.5852    -4.6265    -2.4773    -6.8617   -14.6502    -0.9031    -0.5641    -4.0640    -1.7610     9.2307
   866.387 0.371E+15 0.260E+02    0.9469    6.1552  -19.9941  -10.8773   -8.4055    10.0067     2.4679   -14.0943     1.7083    -4.1691     8.6464   -14.8068    -6.5290     6.7970   -11.2858    -1.1802   -37.0595    -4.3410     0.8981     8.3233   -16.7777     4.3317   -33.4916   -20.7369     5.2522     9.0733   -20.7958     6.5037   -14.6102    -3.9292     1.6006     3.5869    -0.5120   -28.3335     4.6292     2.1643     0.7635   -16.6278   -70.8245     7.1007     2.1979     1.7000     1.7822     4.6336     3.7414     5.4941     4.9858    -6.3174    -2.8627   -26.0669     9.5140     1.2241    -8.0357   -15.5361    -4.3109     5.6405    -4.4649    -2.3310    -6.7111   -14.4597    -0.8537    -0.4302    -3.9467    -1.6547     9.2690
   873.384 0.409E+15 0.289E+02    1.0860    6.2816  -19.6707  -10.6283   -8.1677    10.0496     2.5322   -13.8015     1.8469    -4.0205     8.6899   -14.5508    -6.3714     6.8261   -11.0624    -1.0306   -36.6018    -4.1992     0.9729     8.3641   -16.5171     4.3592   -33.1415   -20.4326     5.3301     9.0829   -20.5292     6.4860   -14.3462    -3.7929     1.6958     3.6886    -0.4708   -27.9475     4.6728     2.2661     0.8254   -16.6207   -70.1423     7.0681     2.2785     1.7943     1.8635     4.6615     3.8141     5.5231     5.0891    -6.3493    -2.9090   -25.8905     9.5584     1.3340    -7.8825   -15.3464    -4.2486     5.6953    -4.3040    -2.1839    -6.5609   -14.2710    -0.8046    -0.2967    -3.8298    -1.5489     9.3072
   880.469 0.451E+15 0.321E+02    1.2234    6.4076  -19.3485  -10.3801   -7.9307    10.0922     2.5961   -13.5086     1.9849    -3.8725     8.7332   -14.2944    -6.2157     6.8551   -10.8399    -0.8815   -36.1444    -4.0580     1.0462     8.4048   -16.2562     4.3867   -32.7915   -20.1295     5.4075     9.0922   -20.2626     6.4681   -14.0822    -3.6574     1.7903     3.7899    -0.4298   -27.5628     4.7161     2.3676     0.8870   -16.6136   -69.4625     7.0357     2.3588     1.8882     1.9445     4.6892     3.8864     5.5518     5.1920    -6.3812    -2.9553   -25.7148     9.6025     1.4447    -7.7298   -15.1585    -4.1867     5.7496    -4.1436    -2.0362    -6.4113   -14.0842    -0.7557    -0.1638    -3.7133    -1.4434     9.3451
   887.643 0.496E+15 0.356E+02    1.3592    6.5331  -19.0274  -10.1328   -7.6946    10.1347     2.6599   -13.2156     2.1224    -3.7250     8.7764   -14.0379    -6.0617     6.8841   -10.6182    -0.7330   -35.6875    -3.9172     1.1181     8.4453   -15.9951     4.4140   -32.4415   -19.8274     5.4844     9.1013   -19.9960     6.4502   -13.8182    -3.5226     1.8843     3.8908    -0.3889   -27.1795     4.7594     2.4687     0.9484   -16.6064   -68.7850     7.0034     2.4388     1.9819     2.0252     4.7168     3.9585     5.5805     5.2945    -6.4128    -3.0012   -25.5397     9.6465     1.5561    -7.5777   -14.9725    -4.1249     5.8035    -3.9838    -1.8879    -6.2623   -13.8992    -0.7069    -0.0314    -3.5973    -1.3384     9.3829
   894.907 0.546E+15 0.395E+02    1.4935    6.6582  -18.7075   -9.8865   -7.4594    10.1771     2.7234   -12.9226     2.2595    -3.5781     8.8194   -13.7812    -5.9095     6.9129   -10.3973    -0.5851   -35.2312    -3.7770     1.1887     8.4856   -15.7340     4.4413   -32.0918   -19.5265     5.5608     9.1102   -19.7295     6.4321   -13.5543    -3.3884     1.9778     3.9913    -0.3481   -26.7976     4.8025     2.5693     1.0096   -16.5990   -68.1099     6.9714     2.5184     2.0752     2.1056     4.7443     4.0303     5.6091     5.3965    -6.4442    -3.0468   -25.3651     9.6903     1.6681    -7.4262   -14.7883    -4.0634     5.8569    -3.8247    -1.7391    -6.1138   -13.7160    -0.6583     0.1004    -3.4818    -1.2338     9.4205
   902.264 0.601E+15 0.438E+02    1.6262    6.7828  -18.3888   -9.6410   -7.2251    10.2192     2.7868   -12.6297     2.3959    -3.4316     8.8622   -13.5244    -5.7588     6.9417   -10.1773    -0.4377   -34.7755    -3.6373     1.2580     8.5258   -15.4727     4.4685   -31.7422   -19.2267     5.6367     9.1188   -19.4632     6.4140   -13.2905    -3.2550     2.0707     4.0914    -0.3075   -26.4171     4.8454     2.6696     1.0705   -16.5915   -67.4373     6.9396     2.5977     2.1682     2.1857     4.7717     4.1019     5.6376     5.4982    -6.4754    -3.0923   -25.1910     9.7339     1.7809    -7.2753   -14.6058    -4.0021     5.9099    -3.6662    -1.5898    -5.9659   -13.5346    -0.6099     0.2318    -3.3668    -1.1296     9.4580
   909.717 0.661E+15 0.486E+02    1.7576    6.9069  -18.0712   -9.3964   -6.9916    10.2612     2.8499   -12.3367     2.5319    -3.2857     8.9048   -13.2674    -5.6097     6.9704    -9.9580    -0.2908   -34.3203    -3.4980     1.3260     8.5658   -15.2114     4.4956   -31.3928   -18.9279     5.7122     9.1273   -19.1968     6.3959   -13.0268    -3.1222     2.1631     4.1910    -0.2669   -26.0379     4.8882     2.7695     1.1312   -16.5840   -66.7668     6.9079     2.6768     2.2609     2.2655     4.7989     4.1732     5.6660     5.5995    -6.5064    -3.1375   -25.0174     9.7773     1.8942    -7.1248   -14.4250    -3.9410     5.9626    -3.5082    -1.4399    -5.8184   -13.3548    -0.5616     0.3627    -3.2521    -1.0257     9.4952
   917.274 0.726E+15 0.538E+02    1.8878    7.0308  -17.7546   -9.1525   -6.7586    10.3030     2.9129   -12.0437     2.6675    -3.1402     8.9473   -13.0103    -5.4621     6.9990    -9.7395    -0.1443   -33.8654    -3.3591     1.3929     8.6056   -14.9499     4.5225   -31.0435   -18.6301     5.7873     9.1355   -18.9304     6.3776   -12.7631    -2.9900     2.2550     4.2903    -0.2266   -25.6598     4.9309     2.8690     1.1916   -16.5767   -66.0983     6.8764     2.7555     2.3533     2.3451     4.8261     4.2443     5.6942     5.7004    -6.5373    -3.1826   -24.8442     9.8205     2.0081    -6.9748   -14.2456    -3.8802     6.0148    -3.3507    -1.2896    -5.6714   -13.1765    -0.5136     0.4932    -3.1378    -0.9221     9.5323
   924.941 0.798E+15 0.597E+02    2.0168    7.1543  -17.4386   -8.9091   -6.5262    10.3447     2.9757   -11.7504     2.8027    -2.9951     8.9896   -12.7529    -5.3158     7.0275    -9.5214     0.0018   -33.4104    -3.2204     1.4587     8.6453   -14.6881     4.5494   -30.6940   -18.3330     5.8619     9.1435   -18.6639     6.3591   -12.4992    -2.8583     2.3466     4.3894    -0.1866   -25.2827     4.9733     2.9682     1.2518   -16.5696   -65.4315     6.8448     2.8340     2.4454     2.4243     4.8530     4.3151     5.7222     5.8011    -6.5683    -3.2277   -24.6712     9.8636     2.1227    -6.8252   -14.0676    -3.8196     6.0667    -3.1936    -1.1388    -5.5248   -12.9995    -0.4659     0.6234    -3.0238    -0.8187     9.5692
   932.732 0.877E+15 0.661E+02    2.1450    7.2777  -17.1230   -8.6660   -6.2939    10.3862     3.0383   -11.4566     2.9376    -2.8502     9.0317   -12.4949    -5.1706     7.0558    -9.3037     0.1477   -32.9549    -3.0820     1.5236     8.6847   -14.4257     4.5762   -30.3439   -18.0364     5.9362     9.1511   -18.3971     6.3403   -12.2349    -2.7270     2.4378     4.4882    -0.1468   -24.9062     5.0157     3.0672     1.3118   -16.5631   -64.7657     6.8131     2.9123     2.5373     2.5034     4.8798     4.3857     5.7501     5.9016    -6.5995    -3.2731   -24.4984     9.9064     2.2378    -6.6758   -13.8908    -3.7594     6.1182    -3.0367    -0.9873    -5.3784   -12.8237    -0.4184     0.7535    -2.9098    -0.7154     9.6059
   940.658 0.963E+15 0.732E+02    2.2724    7.4010  -16.8076   -8.4229   -6.0615    10.4274     3.1009   -11.1619     3.0723    -2.7054     9.0737   -12.2361    -5.0264     7.0841    -9.0861     0.2936   -32.4985    -2.9435     1.5876     8.7240   -14.1627     4.6027   -29.9931   -17.7400     6.0100     9.1583   -18.1297     6.3211   -11.9701    -2.5962     2.5287     4.5870    -0.1076   -24.5300     5.0578     3.1659     1.3716   -16.5575   -64.1006     6.7812     2.9905     2.6289     2.5821     4.9063     4.4560     5.7776     6.0020    -6.6312    -3.3190   -24.3255     9.9490     2.3537    -6.5265   -13.7149    -3.6995     6.1694    -2.8799    -0.8352    -5.2321   -12.6488    -0.3714     0.8836    -2.7959    -0.6120     9.6423
   948.730 0.106E+16 0.810E+02    2.3992    7.5244  -16.4919   -8.1796   -5.8288    10.4685     3.1633   -10.8662     3.2070    -2.5606     9.1154   -11.9765    -4.8831     7.1121    -8.8685     0.4396   -32.0408    -2.8049     1.6508     8.7630   -13.8988     4.6291   -29.6413   -17.4436     6.0835     9.1651   -17.8615     6.3014   -11.7044    -2.4656     2.6194     4.6856    -0.0688   -24.1539     5.0998     3.2646     1.4313   -16.5529   -63.4356     6.7488     3.0685     2.7204     2.6606     4.9324     4.5260     5.8048     6.1024    -6.6635    -3.3656   -24.1526     9.9915     2.4702    -6.3773   -13.5398    -3.6401     6.2203    -2.7230    -0.6823    -5.0859   -12.4747    -0.3247     1.0139    -2.6818    -0.5085     9.6785
   956.958 0.116E+16 0.896E+02    2.5256    7.6479  -16.1759   -7.9360   -5.5957    10.5094     3.2255   -10.5693     3.3416    -2.4158     9.1569   -11.7158    -4.7405     7.1399    -8.6508     0.5857   -31.5814    -2.6662     1.7132     8.8018   -13.6338     4.6553   -29.2882   -17.1470     6.1566     9.1714   -17.5926     6.2810   -11.4378    -2.3353     2.7099     4.7843    -0.0306   -23.7778     5.1416     3.3631     1.4908   -16.5495   -62.7707     6.7159     3.1463     2.8116     2.7389     4.9582     4.5958     5.8317     6.2028    -6.6967    -3.4130   -23.9794    10.0337     2.5875    -6.2280   -13.3654    -3.5810     6.2709    -2.5660    -0.5285    -4.9397   -12.3014    -0.2785     1.1444    -2.5675    -0.4048     9.7145
   965.370 0.127E+16 0.991E+02    2.6519    7.7718  -15.8588   -7.6914   -5.3615    10.5500     3.2877   -10.2705     3.4765    -2.2708     9.1983   -11.4536    -4.5986     7.1675    -8.4325     0.7323   -31.1193    -2.5270     1.7749     8.8404   -13.3673     4.6812   -28.9330   -16.8497     6.2293     9.1771   -17.3224     6.2596   -11.1697    -2.2051     2.8002     4.8832     0.0068   -23.4008     5.1832     3.4617     1.5501   -16.5479   -62.1044     6.6821     3.2241     2.9027     2.8169     4.9835     4.6652     5.8581     6.3035    -6.7311    -3.4617   -23.8057    10.0757     2.7057    -6.0785   -13.1914    -3.5225     6.3211    -2.4085    -0.3738    -4.7931   -12.1284    -0.2329     1.2755    -2.4528    -0.3006     9.7502
   973.970 0.139E+16 0.110E+03    2.7782    7.8960  -15.5407   -7.4459   -5.1262    10.5905     3.3498    -9.9698     3.6115    -2.1255     9.2393   -11.1899    -4.4571     7.1949    -8.2136     0.8793   -30.6546    -2.3874     1.8360     8.8787   -13.0993     4.7068   -28.5760   -16.5516     6.3017     9.1820   -17.0509     6.2374   -10.9002    -2.0750     2.8905     4.9823     0.0434   -23.0231     5.2246     3.5602     1.6093   -16.5483   -61.4371     6.6474     3.3017     2.9937     2.8947     5.0082     4.7344     5.8839     6.4043    -6.7667    -3.5118   -23.6316    10.1174     2.8247    -5.9287   -13.0178    -3.4646     6.3711    -2.2505    -0.2180    -4.6464   -11.9558    -0.1879     1.4071    -2.3376    -0.1960     9.7856
   982.774 0.152E+16 0.121E+03    2.9045    8.0207  -15.2213   -7.1993   -4.8897    10.6306     3.4117    -9.6669     3.7468    -1.9798     9.2802   -10.9244    -4.3161     7.2219    -7.9939     1.0270   -30.1867    -2.2472     1.8964     8.9167   -12.8295     4.7321   -28.2166   -16.2526     6.3737     9.1862   -16.7779     6.2140   -10.6290    -1.9450     2.9807     5.0817     0.0790   -22.6445     5.2658     3.6589     1.6684   -16.5507   -60.7682     6.6117     3.3794     3.0844     2.9722     5.0324     4.8033     5.9092     6.5055    -6.8039    -3.5636   -23.4569    10.1589     2.9447    -5.7785   -12.8444    -3.4072     6.4207    -2.0919    -0.0610    -4.4993   -11.7834    -0.1436     1.5394    -2.2218    -0.0909     9.8208
   991.748 0.167E+16 0.134E+03    3.0304    8.1454  -14.9018   -6.9525   -4.6529    10.6705     3.4735    -9.3634     3.8820    -1.8343     9.3208   -10.6584    -4.1758     7.2486    -7.7743     1.1746   -29.7179    -2.1071     1.9562     8.9545   -12.5591     4.7572   -27.8566   -15.9536     6.4453     9.1899   -16.5046     6.1900   -10.3573    -1.8153     3.0706     5.1810     0.1142   -22.2661     5.3068     3.7573     1.7272   -16.5543   -60.0998     6.5754     3.4567     3.1750     3.0494     5.0561     4.8719     5.9341     6.6066    -6.8419    -3.6161   -23.2823    10.2001     3.0651    -5.6285   -12.6717    -3.3504     6.4700    -1.9333     0.0963    -4.3523   -11.6118    -0.0997     1.6718    -2.1060     0.0143     9.8556
  1001.092 0.183E+16 0.148E+03    3.1582    8.2723  -14.5763   -6.7009   -4.4109    10.7101     3.5354    -9.0526     4.0190    -1.6867     9.3610   -10.3867    -4.0347     7.2748    -7.5511     1.3249   -29.2381    -1.9644     2.0157     8.9919   -12.2830     4.7816   -27.4888   -15.6498     6.5165     9.1918   -16.2260     6.1629   -10.0799    -1.6846     3.1612     5.2819     0.1471   -21.8822     5.3474     3.8567     1.7862   -16.5638   -59.4223     6.5360     3.5346     3.2657     3.1265     5.0786     4.9402     5.9577     6.7092    -6.8843    -3.6734   -23.1050    10.2409     3.1879    -5.4764   -12.4974    -3.2947     6.5190    -1.7718     0.2570    -4.2034   -11.4386    -0.0574     1.8070    -1.9876     0.1217     9.8900
  1010.662 0.200E+16 0.163E+03    3.2862    8.3997  -14.2495   -6.4482   -4.1678    10.7495     3.5974    -8.7400     4.1563    -1.5386     9.4012   -10.1134    -3.8936     7.3007    -7.3270     1.4758   -28.7556    -1.8212     2.0748     9.0292   -12.0052     4.8058   -27.1189   -15.3448     6.5877     9.1932   -15.9461     6.1352    -9.8009    -1.5538     3.2519     5.3831     0.1796   -21.4970     5.3880     3.9564     1.8451   -16.5745   -58.7426     6.4959     3.6125     3.3565     3.2036     5.1007     5.0084     5.9809     6.8122    -6.9276    -3.7317   -22.9270    10.2817     3.3116    -5.3239   -12.3230    -3.2392     6.5679    -1.6097     0.4187    -4.0539   -11.2653    -0.0153     1.9429    -1.8688     0.2296     9.9243
  1020.537 0.218E+16 0.180E+03    3.4153    8.5284  -13.9191   -6.1926   -3.9217    10.7890     3.6596    -8.4232     4.2949    -1.3892     9.4414    -9.8366    -3.7520     7.3266    -7.1006     1.6283   -28.2668    -1.6764     2.1338     9.0664   -11.7240     4.8299   -26.7443   -15.0368     6.6589     9.1938   -15.6629     6.1061    -9.5185    -1.4222     3.3431     5.4852     0.2114   -21.1083     5.4287     4.0568     1.9043   -16.5873   -58.0568     6.4544     3.6908     3.4478     3.2809     5.1223     5.0767     6.0037     6.9162    -6.9728    -3.7920   -22.7474    10.3224     3.4369    -5.1699   -12.1477    -3.1840     6.6168    -1.4459     0.5825    -3.9032   -11.0910     0.0263     2.0803    -1.7487     0.3388     9.9585
  1030.744 0.239E+16 0.199E+03    3.5457    8.6586  -13.5848   -5.9339   -3.6723    10.8284     3.7221    -8.1017     4.4348    -1.2384     9.4815    -9.5561    -3.6096     7.3521    -6.8717     1.7825   -27.7710    -1.5301     2.1927     9.1036   -11.4388     4.8537   -26.3646   -14.7254     6.7302     9.1935   -15.3763     6.0755    -9.2323    -1.2897     3.4348     5.5884     0.2423   -20.7156     5.4693     4.1579     1.9638   -16.6030   -57.3642     6.4112     3.7695     3.5395     3.3584     5.1433     5.1451     6.0259     7.0212    -7.0203    -3.8549   -22.5658    10.3631     3.5639    -5.0145   -11.9711    -3.1292     6.6657    -1.2802     0.7485    -3.7510   -10.9156     0.0674     2.2195    -1.6269     0.4493     9.9926
  1041.321 0.261E+16 0.219E+03    3.6775    8.7904  -13.2459   -5.6715   -3.4191    10.8677     3.7849    -7.7751     4.5761    -1.0859     9.5215    -9.2713    -3.4665     7.3774    -6.6400     1.9388   -27.2672    -1.3818     2.2514     9.1406   -11.1494     4.8772   -25.9791   -14.4102     6.8015     9.1920   -15.0857     6.0429    -8.9418    -1.1562     3.5272     5.6927     0.2720   -20.3186     5.5098     4.2599     2.0235   -16.6221   -56.6643     6.3661     3.8488     3.6316     3.4361     5.1635     5.2136     6.0473     7.1275    -7.0705    -3.9208   -22.3822    10.4037     3.6928    -4.8575   -11.7933    -3.0750     6.7145    -1.1123     0.9170    -3.5972   -10.7388     0.1077     2.3608    -1.5035     0.5614    10.0265
  1052.310 0.285E+16 0.242E+03    3.8111    8.9242  -12.9019   -5.4048   -3.1614    10.9068     3.8480    -7.4423     4.7191    -0.9315     9.5613    -8.9816    -3.3224     7.4023    -6.4051     2.0975   -26.7541    -1.2313     2.3101     9.1774   -10.8550     4.9002   -25.5869   -14.0907     6.8727     9.1892   -14.7905     6.0080    -8.6464    -1.0218     3.6202     5.7985     0.3002   -19.9165     5.5503     4.3629     2.0834   -16.6455   -55.9558     6.3185     3.9285     3.7242     3.5139     5.1828     5.2820     6.0678     7.2352    -7.1241    -3.9902   -22.1960    10.4441     3.8238    -4.6985   -11.6138    -3.0214     6.7632    -0.9420     1.0884    -3.4416   -10.5605     0.1470     2.5044    -1.3779     0.6755    10.0601
  1063.764 0.311E+16 0.267E+03    3.9468    9.0602  -12.5518   -5.1333   -2.8985    10.9457     3.9113    -7.1026     4.8640    -0.7750     9.6010    -8.6863    -3.1771     7.4266    -6.1663     2.2588   -26.2303    -1.0782     2.3687     9.2139   -10.5549     4.9227   -25.1869   -13.7661     6.9438     9.1847   -14.4902     5.9705    -8.3453    -0.8861     3.7140     5.9058     0.3265   -19.5088     5.5906     4.4670     2.1435   -16.6741   -55.2377     6.2681     4.0087     3.8171     3.5917     5.2010     5.3503     6.0872     7.3445    -7.1817    -4.0640   -22.0071    10.4843     3.9572    -4.5373   -11.4325    -2.9688     6.8117    -0.7687     1.2630    -3.2838   -10.3803     0.1851     2.6510    -1.2499     0.7917    10.0933
  1075.746 0.339E+16 0.295E+03    4.0849    9.1987  -12.1947   -4.8560   -2.6296    10.9843     3.9750    -6.7548     5.0111    -0.6160     9.6403    -8.3845    -3.0306     7.4504    -5.9232     2.4233   -25.6940    -0.9222     2.4272     9.2500   -10.2481     4.9446   -24.7780   -13.4358     7.0147     9.1783   -14.1839     5.9296    -8.0376    -0.7492     3.8088     6.0150     0.3506   -19.0944     5.6306     4.5722     2.2038   -16.7090   -54.5086     6.2142     4.0896     3.9105     3.6696     5.2177     5.4184     6.1052     7.4556    -7.2440    -4.1430   -21.8148    10.5241     4.0934    -4.3736   -11.2490    -2.9174     6.8601    -0.5920     1.4413    -3.1236   -10.1980     0.2217     2.8008    -1.1189     0.9106    10.1261
  1088.331 0.370E+16 0.326E+03    4.2260    9.3403  -11.8295   -4.5720   -2.3535    11.0226     4.0391    -6.3975     5.1607    -0.4542     9.6794    -8.0751    -2.8824     7.4734    -5.6750     2.5916   -25.1431    -0.7627     2.4858     9.2858    -9.9336     4.9657   -24.3586   -13.0986     7.0854     9.1697   -13.8706     5.8851    -7.7222    -0.6106     3.9046     6.1263     0.3721   -18.6722     5.6704     4.6789     2.2644   -16.7512   -53.7665     6.1563     4.1713     4.0045     3.7476     5.2328     5.4863     6.1217     7.5690    -7.3120    -4.2280   -21.6186    10.5637     4.2327    -4.2069   -11.0629    -2.8672     6.9083    -0.4114     1.6238    -2.9604   -10.0131     0.2567     2.9546    -0.9846     1.0326    10.1584
  1101.610 0.403E+16 0.359E+03    4.3704    9.4854  -11.4547   -4.2802   -2.0691    11.0603     4.1035    -6.0292     5.3132    -0.2890     9.7180    -7.7568    -2.7324     7.4956    -5.4209     2.7641   -24.5752    -0.5991     2.5443     9.3209    -9.6103     4.9858   -23.9270   -12.7537     7.1558     9.1583   -13.5492     5.8360    -7.3979    -0.4703     4.0017     6.2401     0.3903   -18.2412     5.7099     4.7872     2.3252   -16.8024   -53.0096     6.0936     4.2538     4.0989     3.8256     5.2460     5.5538     6.1362     7.6850    -7.3866    -4.3202   -21.4179    10.6027     4.3757    -4.0367   -10.8738    -2.8187     6.9562    -0.2261     1.8113    -2.7939    -9.8252     0.2894     3.1129    -0.8464     1.1583    10.1900
  1115.687 0.438E+16 0.395E+03    4.5189    9.6345  -11.0689   -3.9793   -1.7750    11.0976     4.1684    -5.6482     5.4691    -0.1199     9.7561    -7.4284    -2.5802     7.5168    -5.1599     2.9416   -23.9876    -0.4308     2.6028     9.3554    -9.2765     5.0048   -23.4813   -12.3996     7.2259     9.1439   -13.2184     5.7817    -7.0633    -0.3280     4.1002     6.3567     0.4048   -17.7999     5.7489     4.8974     2.3863   -16.8637   -52.2354     6.0254     4.3373     4.1940     3.9036     5.2569     5.6211     6.1485     7.8040    -7.4689    -4.4207   -21.2119    10.6413     4.5228    -3.8625   -10.6811    -2.7721     7.0039    -0.0355     2.0046    -2.6236    -9.6338     0.3198     3.2765    -0.7035     1.2882    10.2208
  1130.690 0.476E+16 0.435E+03    4.6721    9.7884  -10.6702   -3.6679   -1.4696    11.1343     4.2338    -5.2523     5.6289     0.0537     9.7937    -7.0883    -2.4255     7.5368    -4.8910     3.1249   -23.3772    -0.2570     2.6614     9.3891    -8.9309     5.0226   -23.0192   -12.0350     7.2957     9.1259   -12.8767     5.7215    -6.7167    -0.1832     4.2004     6.4768     0.4149   -17.3466     5.7875     5.0097     2.4477   -16.9372   -51.4412     5.9507     4.4219     4.2898     3.9815     5.2652     5.6879     6.1583     7.9264    -7.5602    -4.5309   -20.9998    10.6793     4.6748    -3.6837   -10.4843    -2.7277     7.0512     0.1614     2.2044    -2.4487    -9.4383     0.3473     3.4464    -0.5552     1.4230    10.2507
  1146.767 0.516E+16 0.478E+03    4.8306    9.9477  -10.2569   -3.3444   -1.1512    11.1702     4.2998    -4.8396     5.7932     0.2324     9.8306    -6.7346    -2.2679     7.5555    -4.6129     3.3149   -22.7406    -0.0769     2.7200     9.4219    -8.5715     5.0389   -22.5384   -11.6583     7.3649     9.1037   -12.5226     5.6543    -6.3564    -0.0357     4.3026     6.6006     0.4199   -16.8795     5.8254     5.1245     2.5094   -17.0247   -50.6243     5.8686     4.5078     4.3864     4.0594     5.2704     5.7542     6.1651     8.0528    -7.6619    -4.6522   -20.7806    10.7166     4.8323    -3.4995   -10.2827    -2.6860     7.0982     0.3654     2.4117    -2.2686    -9.2381     0.3715     3.6234    -0.4008     1.5635    10.2795
  1164.081 0.558E+16 0.526E+03    4.9952   10.1131   -9.8270   -3.0073   -0.8182    11.2053     4.3665    -4.4077     5.9625     0.4168     9.8666    -6.3656    -2.1070     7.5726    -4.3246     3.5124   -22.0743     0.1102     2.7787     9.4536    -8.1967     5.0534   -22.0365   -11.2681     7.4336     9.0767   -12.1544     5.5791    -5.9806     0.1147     4.4069     6.7287     0.4191   -16.3971     5.8627     5.2419     2.5714   -17.1282   -49.7817     5.7780     4.5951     4.4837     4.1371     5.2721     5.8198     6.1684     8.1837    -7.7756    -4.7864   -20.5535    10.7530     4.9959    -3.3094   -10.0758    -2.6473     7.1446     0.5775     2.6276    -2.0827    -9.0326     0.3918     3.8084    -0.2394     1.7104    10.3071
  1182.791 0.603E+16 0.576E+03    5.1663   10.2851   -9.3792   -2.6554   -0.4693    11.2394     4.4338    -3.9552     6.1372     0.6075     9.9017    -5.9802    -1.9427     7.5879    -4.0252     3.7180   -21.3760     0.3051     2.8373     9.4841    -7.8052     5.0659   -21.5117   -10.8632     7.5016     9.0445   -11.7711     5.4954    -5.5880     0.2684     4.5135     6.8614     0.4117   -15.8982     5.8991     5.3623     2.6337   -17.2492   -48.9117     5.6782     4.6839     4.5819     4.2147     5.2700     5.8846     6.1679     8.3193    -7.9021    -4.9345   -20.3178    10.7884     5.1663    -3.1127    -9.8631    -2.6120     7.1904     0.7982     2.8526    -1.8906    -8.8215     0.4079     4.0020    -0.0705     1.8643    10.3331
  1203.030 0.649E+16 0.631E+03    5.3443   10.4638   -8.9131   -2.2883   -0.1042    11.2724     4.5018    -3.4814     6.3172     0.8044     9.9357    -5.5779    -1.7750     7.6014    -3.7146     3.9318   -20.6447     0.5077     2.8959     9.5130    -7.3967     5.0763   -20.9634   -10.4436     7.5687     9.0069   -11.3722     5.4026    -5.1783     0.4253     4.6224     6.9986     0.3976   -15.3824     5.9346     5.4855     2.6961   -17.3886   -48.0136     5.5688     4.7742     4.6809     4.2919     5.2637     5.9485     6.1635     8.4598    -8.0422    -5.0969   -20.0733    10.8226     5.3434    -2.9095    -9.6447    -2.5803     7.2356     1.0278     3.0870    -1.6921    -8.6046     0.4195     4.2046     0.1061     2.0253    10.3576
  1224.927 0.697E+16 0.690E+03    5.5289   10.6491   -8.4288   -1.9062    0.2773    11.3043     4.5703    -2.9865     6.5024     1.0074     9.9685    -5.1589    -1.6041     7.6128    -3.3930     4.1538   -19.8804     0.7182     2.9543     9.5403    -6.9714     5.0844   -20.3919   -10.0093     7.6349     8.9636   -10.9579     5.3008    -4.7514     0.5851     4.7335     7.1403     0.3764   -14.8501     5.9691     5.6114     2.7584   -17.5467   -47.0881     5.4496     4.8659     4.7805     4.3686     5.2532     6.0114     6.1549     8.6051    -8.1959    -5.2741   -19.8200    10.8556     5.5273    -2.6999    -9.4207    -2.5524     7.2798     1.2662     3.3308    -1.4874    -8.3822     0.4263     4.4161     0.2902     2.1934    10.3804
  1248.624 0.746E+16 0.753E+03    5.7203   10.8411   -7.9265   -1.5091    0.6751    11.3348     4.6393    -2.4706     6.6926     1.2163     9.9999    -4.7232    -1.4305     7.6221    -3.0605     4.3838   -19.0833     0.9362     3.0122     9.5657    -6.5294     5.0899   -19.7973    -9.5607     7.6999     8.9146   -10.5282     5.1896    -4.3075     0.7478     4.8466     7.2861     0.3479   -14.3015     6.0023     5.7397     2.8204   -17.7241   -46.1358     5.3206     4.9587     4.8805     4.4446     5.2383     6.0729     6.1420     8.7549    -8.3638    -5.4663   -19.5579    10.8872     5.7179    -2.4840    -9.1913    -2.5287     7.3229     1.5131     3.5838    -1.2765    -8.1545     0.4282     4.6363     0.4819     2.3686    10.4011
  1274.307 0.796E+16 0.819E+03    5.9184   11.0398   -7.4058   -1.0968    1.0894    11.3639     4.7087    -1.9333     6.8877     1.4310    10.0296    -4.2706    -1.2542     7.6290    -2.7172     4.6218   -18.2528     1.1619     3.0694     9.5886    -6.0706     5.0924   -19.1793    -9.0978     7.7635     8.8597   -10.0829     5.0689    -3.8462     0.9132     4.9617     7.4359     0.3116   -13.7365     6.0342     5.8705     2.8820   -17.9216   -45.1562     5.1813     5.0527     4.9808     4.5198     5.2187     6.1331     6.1246     8.9093    -8.5462    -5.6739   -19.2870    10.9170     5.9153    -2.2617    -8.9567    -2.5093     7.3648     1.7687     3.8463    -1.0594    -7.9215     0.4249     4.8654     0.6810     2.5509    10.4197
  1301.932 0.845E+16 0.890E+03    6.1218   11.2435   -6.8711   -0.6726    1.5169    11.3915     4.7781    -1.3795     7.0858     1.6497    10.0573    -3.8052    -1.0768     7.6334    -2.3660     4.8657   -17.3960     1.3932     3.1254     9.6087    -5.5995     5.0917   -18.5435    -8.6245     7.8256     8.7994    -9.6255     4.9400    -3.3713     1.0803     5.0781     7.5882     0.2684   -13.1596     6.0645     6.0025     2.9424   -18.1365   -44.1570     5.0335     5.1473     5.0809     4.5937     5.1948     6.1917     6.1030     9.0669    -8.7410    -5.8946   -19.0094    10.9450     6.1179    -2.0348    -8.7184    -2.4942     7.4050     2.0307     4.1161    -0.8379    -7.6850     0.4167     5.1013     0.8856     2.7387    10.4360
  1331.339 0.895E+16 0.964E+03    6.3282   11.4500   -6.3284   -0.2415    1.9524    11.4175     4.8471    -0.8160     7.2847     1.8697    10.0826    -3.3326    -0.9003     7.6352    -2.0113     5.1124   -16.5234     1.6271     3.1795     9.6251    -5.1220     5.0873   -17.8981    -8.1463     7.8857     8.7352    -9.1611     4.8051    -2.8883     1.2474     5.1946     7.7406     0.2194   -12.5767     6.0931     6.1343     3.0010   -18.3649   -43.1483     4.8795     5.2415     5.1801     4.6660     5.1674     6.2483     6.0780     9.2258    -8.9452    -6.1248   -18.7281    10.9709     6.3235    -1.8057    -8.4791    -2.4830     7.4433     2.2961     4.3902    -0.6141    -7.4472     0.4044     5.3411     1.0931     2.9296    10.4499
  1361.183 0.945E+16 0.104E+04    6.5284   11.6503   -5.8021    0.1767    2.3752    11.4423     4.9138    -0.2703     7.4756     2.0814    10.1054    -2.8751    -0.7316     7.6353    -1.6689     5.3503   -15.6772     1.8528     3.2301     9.6377    -4.6613     5.0798   -17.2740    -7.6845     7.9433     8.6721    -8.7104     4.6737    -2.4196     1.4088     5.3072     7.8861     0.1707   -12.0120     6.1198     6.2611     3.0562   -18.5885   -42.1710     4.7297     5.3324     5.2758     4.7352     5.1399     6.3026     6.0530     9.3790    -9.1444    -6.3490   -18.4551    10.9948     6.5228    -1.5838    -8.2479    -2.4734     7.4792     2.5526     4.6563    -0.3973    -7.2174     0.3914     5.5731     1.2931     3.1144    10.4621
  1392.437 0.994E+16 0.112E+04    6.7281   11.8498   -5.2770    0.5945    2.7985    11.4652     4.9790     0.2739     7.6626     2.2895    10.1241    -2.4198    -0.5680     7.6316    -1.3303     5.5854   -14.8316     2.0759     3.2765     9.6438    -4.2051     5.0662   -16.6539    -7.2272     7.9982     8.6063    -8.2605     4.5388    -1.9509     1.5676     5.4181     8.0274     0.1172   -11.4511     6.1440     6.3851     3.1078   -18.8214   -41.2011     4.5766     5.4216     5.3690     4.8015     5.1093     6.3541     6.0252     9.5304    -9.3493    -6.5783   -18.1834    11.0159     6.7214    -1.3638    -8.0198    -2.4679     7.5121     2.8076     4.9220    -0.1821    -6.9904     0.3747     5.8044     1.4915     3.2987    10.4715
  1420.824 0.104E+17 0.120E+04    6.9030   12.0244   -4.8180    0.9590    3.1668    11.4872     5.0382     0.7448     7.8244     2.4699    10.1397    -2.0250    -0.4257     7.6279    -1.0365     5.7884   -14.0981     2.2685     3.3161     9.6456    -3.8123     5.0510   -16.1183    -6.8291     8.0490     8.5523    -7.8666     4.4261    -1.5418     1.7089     5.5166     8.1474     0.0757   -10.9578     6.1664     6.4940     3.1529   -19.0134   -40.3461     4.4481     5.5011     5.4533     4.8621     5.0856     6.4021     6.0041     9.6622    -9.5213    -6.7710   -17.9450    11.0354     6.8953    -1.1704    -7.8186    -2.4594     7.5418     3.0294     5.1545     0.0073    -6.7900     0.3644     6.0047     1.6624     3.4582    10.4806
  1447.497 0.109E+17 0.128E+04    7.0615   12.1826   -4.4027    1.2887    3.4998    11.5078     5.0924     1.1673     7.9679     2.6303    10.1511    -1.6709    -0.2997     7.6221    -0.7737     5.9689   -13.4379     2.4397     3.3491     9.6410    -3.4634     5.0314   -15.6400    -6.4718     8.0958     8.5044    -7.5095     4.3259    -1.1715     1.8374     5.6063     8.2518     0.0396   -10.5104     6.1864     6.5920     3.1924   -19.1840   -39.5699     4.3337     5.5736     5.5306     4.9174     5.0648     6.4463     5.9860     9.7805    -9.6751    -6.9429   -17.7290    11.0525     7.0527    -0.9953    -7.6364    -2.4512     7.5682     3.2292     5.3652     0.1792    -6.6082     0.3563     6.1848     1.8148     3.6016    10.4884
  1472.560 0.114E+17 0.135E+04    7.2053   12.3261   -4.0257    1.5879    3.8017    11.5269     5.1423     1.5466     8.0945     2.7725    10.1581    -1.3531    -0.1890     7.6137    -0.5388     6.1290   -12.8428     2.5916     3.3756     9.6296    -3.1543     5.0066   -15.2134    -6.1512     8.1390     8.4619    -7.1849     4.2363    -0.8354     1.9547     5.6882     8.3417     0.0077   -10.1035     6.2040     6.6802     3.2267   -19.3364   -38.8635     4.2314     5.6399     5.6014     4.9680     5.0464     6.4872     5.9704     9.8869    -9.8133    -7.0967   -17.5330    11.0675     7.1955    -0.8363    -7.4710    -2.4433     7.5915     3.4095     5.5566     0.3355    -6.4429     0.3499     6.3470     1.9511     3.7306    10.4949
  1495.977 0.118E+17 0.143E+04    7.3356   12.4562   -3.6843    1.8586    4.0746    11.5447     5.1882     1.8854     8.2051     2.8974    10.1608    -1.0695    -0.0925     7.6025    -0.3303     6.2699   -12.3087     2.7250     3.3957     9.6112    -2.8828     4.9762   -14.8355    -5.8648     8.1788     8.4243    -6.8906     4.1567    -0.5310     2.0615     5.7627     8.4178    -0.0199    -9.7343     6.2197     6.7594     3.2562   -19.4718   -38.2218     4.1403     5.7003     5.6664     5.0142     5.0302     6.5249     5.9570     9.9822    -9.9369    -7.2338   -17.3557    11.0805     7.3248    -0.6924    -7.3212    -2.4358     7.6120     3.5717     5.7302     0.4774    -6.2928     0.3452     6.4926     2.0722     3.8464    10.5003
  1520.355 0.122E+17 0.150E+04    7.4660   12.5864   -3.3421    2.1306    4.3499    11.5609     5.2328     2.2216     8.3091     3.0159    10.1561    -0.7898    -0.0040     7.5839    -0.1276     6.4054   -11.7753     2.8532     3.4084     9.5796    -2.6209     4.9327   -14.4661    -5.5846     8.2161     8.3837    -6.5952     4.0730    -0.2248     2.1664     5.8361     8.4866    -0.0529    -9.3666     6.2324     6.8360     3.2816   -19.6183   -37.5838     4.0451     5.7593     5.7292     5.0575     5.0106     6.5602     5.9409    10.0761   -10.0677    -7.3772   -17.1794    11.0904     7.4539    -0.5495    -7.1737    -2.4330     7.6294     3.7330     5.9045     0.6187    -6.1445     0.3367     6.6382     2.1918     3.9620    10.5025
  1538.303 0.126E+17 0.157E+04    7.5610   12.6813   -3.0937    2.3271    4.5470    11.5759     5.2683     2.4586     8.3831     3.1004    10.1523    -0.5914     0.0604     7.5703     0.0171     6.5004   -11.3970     2.9430     3.4169     9.5526    -2.4392     4.8973   -14.2073    -5.3828     8.2479     8.3598    -6.3801     4.0201    -0.0037     2.2466     5.8920     8.5329    -0.0683    -9.0949     6.2442     6.8935     3.3017   -19.7066   -37.1098     3.9840     5.8050     5.7793     5.0933     5.0014     6.5905     5.9344    10.1442   -10.1516    -7.4694   -17.0501    11.1002     7.5479    -0.4441    -7.0635    -2.4247     7.6445     3.8494     6.0312     0.7233    -6.0333     0.3375     6.7417     2.2760     4.0442    10.5067
  1557.176 0.130E+17 0.164E+04    7.6573   12.7776   -2.8408    2.5277    4.7493    11.5893     5.3027     2.6975     8.4523     3.1805    10.1417    -0.3931     0.1187     7.5498     0.1589     6.5923   -11.0128     3.0296     3.4189     9.5137    -2.2626     4.8499   -13.9515    -5.1834     8.2775     8.3322    -6.1611     3.9617     0.2225     2.3258     5.9474     8.5738    -0.0897    -8.8212     6.2533     6.9493     3.3182   -19.8083   -36.6336     3.9173     5.8498     5.8276     5.1265     4.9884     6.6185     5.9246    10.2121   -10.2446    -7.5701   -16.9201    11.1071     7.6432    -0.3383    -6.9541    -2.4212     7.6570     3.9668     6.1604     0.8286    -5.9226     0.3341     6.8469     2.3605     4.1275    10.5079
  1583.514 0.136E+17 0.175E+04    7.7899   12.9104   -2.4937    2.8018    5.0236    11.6117     5.3539     3.0141     8.5429     3.2858    10.1242    -0.1292     0.1961     7.5188     0.3479     6.7115   -10.4991     3.1418     3.4182     9.4500    -2.0358     4.7748   -13.6171    -4.9143     8.3239     8.3012    -5.8594     3.8915     0.5316     2.4396     6.0267     8.6223    -0.1086    -8.4393     6.2686     7.0279     3.3422   -19.9257   -35.9662     3.8357     5.9148     5.8997     5.1772     4.9767     6.6630     5.9179    10.3048   -10.3588    -7.6934   -16.7403    11.1194     7.7742    -0.1913    -6.8003    -2.4093     7.6766     4.1268     6.3381     0.9758    -5.7663     0.3381     6.9883     2.4723     4.2393    10.5125
  1615.258 0.143E+17 0.187E+04    7.9412   13.0624   -2.0948    3.1180    5.3424    11.6335     5.4094     3.3682     8.6292     3.3896    10.0852     0.1616     0.2644     7.4644     0.5487     6.8337    -9.9156     3.2558     3.3980     9.3430    -1.8023     4.6547   -13.2584    -4.6226     8.3713     8.2589    -5.5124     3.8016     0.8893     2.5653     6.1146     8.6588    -0.1428    -8.0064     6.2791     7.1116     3.3594   -20.0863   -35.2121     3.7327     5.9860     5.9769     5.2282     4.9550     6.7080     5.9035    10.4071   -10.5070    -7.8492   -16.5382    11.1260     7.9235    -0.0262    -6.6303    -2.4070     7.6919     4.3073     6.5430     1.1424    -5.5920     0.3341     7.1493     2.5960     4.3662    10.5103
  1639.726 0.150E+17 0.200E+04    8.0574   13.1793   -1.7903    3.3572    5.5797    11.6573     5.4584     3.6235     8.6923     3.4658    10.0550     0.3738     0.3174     7.4229     0.6970     6.9197    -9.4893     3.3359     3.3814     9.2534    -1.6416     4.5556   -13.0043    -4.4028     8.4180     8.2388    -5.2459     3.7500     1.1598     2.6702     6.1876     8.6794    -0.1503    -7.6652     6.2929     7.1798     3.3767   -20.1697   -34.6126     3.6715     6.0466     6.0459     5.2765     4.9492     6.7529     5.9042    10.4854   -10.5964    -7.9421   -16.3813    11.1369     8.0378     0.1032    -6.4940    -2.3922     7.7092     4.4437     6.6998     1.2740    -5.4514     0.3462     7.2675     2.6848     4.4591    10.5146
  1658.955 0.159E+17 0.214E+04    8.1497   13.2724   -1.5500    3.5439    5.7612    11.6829     5.5033     3.8153     8.7441     3.5277    10.0355     0.5362     0.3648     7.3947     0.8140     6.9854    -9.1666     3.3971     3.3720     9.1845    -1.5224     4.4794   -12.8136    -4.2275     8.4647     8.2344    -5.0343     3.7254     1.3707     2.7615     6.2508     8.6943    -0.1381    -7.3857     6.3103     7.2388     3.3961   -20.1975   -34.1168     3.6395     6.1002     6.1097     5.3239     4.9552     6.7983     5.9157    10.5483   -10.6437    -7.9909   -16.2543    11.1520     8.1286     0.2091    -6.3795    -2.3673     7.7291     4.5512     6.8237     1.3821    -5.3331     0.3702     7.3573     2.7515     4.5296    10.5246
  1674.597 0.169E+17 0.229E+04    8.2267   13.3501   -1.3515    3.6960    5.9058    11.7103     5.5461     3.9669     8.7911     3.5827    10.0257     0.6680     0.4118     7.3781     0.9130     7.0401    -8.9107     3.4481     3.3703     9.1342    -1.4262     4.4234   -12.6604    -4.0786     8.5124     8.2415    -4.8586     3.7199     1.5423     2.8447     6.3082     8.7086    -0.1111    -7.1455     6.3313     7.2928     3.4187   -20.1850   -33.6867     3.6282     6.1500     6.1711     5.3719     4.9702     6.8450     5.9354    10.6020   -10.6609    -8.0087   -16.1459    11.1711     8.2043     0.3001    -6.2782    -2.3339     7.7521     4.6404     6.9261     1.4752    -5.2284     0.4034     7.4289     2.8048     4.5858    10.5397
  1690.423 0.180E+17 0.247E+04    8.3035   13.4276   -1.1536    3.8476    6.0493    11.7383     5.5895     4.1154     8.8363     3.6360    10.0146     0.7973     0.4572     7.3602     1.0098     7.0925    -8.6586     3.4970     3.3669     9.0805    -1.3346     4.3641   -12.5121    -3.9317     8.5611     8.2498    -4.6831     3.7162     1.7134     2.9286     6.3660     8.7203    -0.0825    -6.9048     6.3525     7.3468     3.4410   -20.1691   -33.2553     3.6186     6.2002     6.2334     5.4203     4.9859     6.8926     5.9562    10.6551   -10.6762    -8.0237   -16.0378    11.1903     8.2796     0.3909    -6.1769    -2.3000     7.7751     4.7288     7.0283     1.5684    -5.1235     0.4380     7.4995     2.8567     4.6411    10.5549
  1706.816 0.192E+17 0.266E+04    8.3814   13.5065   -0.9523    4.0017    6.1952    11.7670     5.6338     4.2641     8.8801     3.6881    10.0012     0.9267     0.5011     7.3399     1.1061     7.1436    -8.4044     3.5445     3.3612     9.0215    -1.2458     4.2994   -12.3658    -3.7844     8.6109     8.2586    -4.5043     3.7130     1.8875     3.0143     6.4249     8.7292    -0.0534    -6.6596     6.3736     7.4011     3.4625   -20.1526   -32.8155     3.6096     6.2515     6.2970     5.4694     5.0017     6.9413     5.9777    10.7086   -10.6919    -8.0382   -15.9282    11.2094     8.3560     0.4828    -6.0745    -2.2662     7.7981     4.8180     7.1325     1.6635    -5.0167     0.4736     7.5705     2.9080     4.6966    10.5699
  1723.660 0.205E+17 0.286E+04    8.4599   13.5862   -0.7489    4.1572    6.3421    11.7963     5.6790     4.4121     8.9226     3.7388     9.9859     1.0554     0.5435     7.3178     1.2014     7.1931    -8.1502     3.5904     3.3534     8.9582    -1.1602     4.2303   -12.2220    -3.6375     8.6618     8.2682    -4.3233     3.7107     2.0635     3.1012     6.4848     8.7356    -0.0235    -6.4114     6.3947     7.4557     3.4833   -20.1348   -32.3701     3.6014     6.3035     6.3618     5.5190     5.0177     6.9911     6.0000    10.7619   -10.7076    -8.0513   -15.8180    11.2283     8.4328     0.5753    -5.9714    -2.2323     7.8210     4.9075     7.2380     1.7597    -4.9087     0.5104     7.6413     2.9583     4.7519    10.5848
  1740.939 0.220E+17 0.310E+04    8.5390   13.6667   -0.5439    4.3138    6.4899    11.8265     5.7251     4.5593     8.9639     3.7885     9.9693     1.1836     0.5849     7.2943     1.2959     7.2413    -7.8961     3.6349     3.3440     8.8912    -1.0773     4.1576   -12.0807    -3.4908     8.7138     8.2787    -4.1404     3.7096     2.2411     3.1896     6.5456     8.7397     0.0074    -6.1603     6.4158     7.5104     3.5035   -20.1150   -31.9189     3.5944     6.3565     6.4280     5.5690     5.0340     7.0420     6.0233    10.8152   -10.7228    -8.0627   -15.7070    11.2473     8.5100     0.6683    -5.8679    -2.1984     7.8439     4.9971     7.3447     1.8570    -4.7995     0.5486     7.7118     3.0076     4.8067    10.5997
  1757.864 0.235E+17 0.335E+04    8.6156   13.7448   -0.3452    4.4651    6.6319    11.8571     5.7711     4.6997     9.0041     3.8368     9.9539     1.3066     0.6257     7.2722     1.3872     7.2873    -7.6529     3.6775     3.3353     8.8262    -0.9989     4.0872   -11.9462    -3.3485     8.7663     8.2914    -3.9627     3.7121     2.4127     3.2770     6.6056     8.7428     0.0408    -5.9148     6.4374     7.5643     3.5236   -20.0886   -31.4770     3.5912     6.4091     6.4940     5.6190     5.0516     7.0935     6.0483    10.8666   -10.7334    -8.0684   -15.5991    11.2667     8.5847     0.7587    -5.7667    -2.1636     7.8672     5.0835     7.4482     1.9522    -4.6923     0.5887     7.7790     3.0539     4.8590    10.6152
  1774.190 0.252E+17 0.363E+04    8.6892   13.8200   -0.1546    4.6096    6.7662    11.8886     5.8172     4.8323     9.0442     3.8846     9.9413     1.4240     0.6675     7.2535     1.4757     7.3316    -7.4229     3.7185     3.3289     8.7663    -0.9242     4.0222   -11.8182    -3.2104     8.8199     8.3072    -3.7918     3.7195     2.5766     3.3636     6.6650     8.7463     0.0784    -5.6761     6.4601     7.6175     3.5448   -20.0517   -31.0458     3.5933     6.4613     6.5604     5.6697     5.0716     7.1460     6.0757    10.9164   -10.7368    -8.0661   -15.4945    11.2874     8.6563     0.8464    -5.6678    -2.1266     7.8915     5.1663     7.5477     2.0448    -4.5873     0.6317     7.8424     3.0973     4.9082    10.6321
  1790.076 0.271E+17 0.393E+04    8.7603   13.8928    0.0295    4.7486    6.8945    11.9206     5.8632     4.9588     9.0841     3.9318     9.9309     1.5370     0.7097     7.2371     1.5619     7.3746    -7.2034     3.7584     3.3242     8.7103    -0.8524     3.9613   -11.6955    -3.0760     8.8739     8.3253    -3.6264     3.7306     2.7344     3.4492     6.7237     8.7500     0.1186    -5.4431     6.4836     7.6701     3.5666   -20.0076   -30.6241     3.5993     6.5132     6.6268     5.7205     5.0931     7.1991     6.1048    10.9647   -10.7351    -8.0580   -15.3927    11.3089     8.7254     0.9315    -5.5712    -2.0883     7.9164     5.2462     7.6439     2.1352    -4.4842     0.6767     7.9028     3.1384     4.9551    10.6500
  1806.183 0.292E+17 0.427E+04    8.8313   13.9656    0.2134    4.8874    7.0224    11.9532     5.9096     5.0843     9.1236     3.9788     9.9204     1.6495     0.7518     7.2208     1.6475     7.4171    -6.9851     3.7978     3.3193     8.6536    -0.7817     3.8999   -11.5741    -2.9420     8.9286     8.3441    -3.4607     3.7429     2.8921     3.5353     6.7828     8.7528     0.1596    -5.2095     6.5073     7.7227     3.5881   -19.9618   -30.2009     3.6065     6.5655     6.6938     5.7714     5.1148     7.2529     6.1347    11.0126   -10.7328    -8.0480   -15.2911    11.3305     8.7941     1.0163    -5.4748    -2.0502     7.9414     5.3256     7.7402     2.2259    -4.3809     0.7227     7.9625     3.1784     5.0013    10.6680
  1824.022 0.314E+17 0.464E+04    8.9067   14.0433    0.4107    5.0368    7.1613    11.9858     5.9575     5.2191     9.1619     4.0251     9.9043     1.7687     0.7908     7.1983     1.7358     7.4597    -6.7495     3.8371     3.3086     8.5851    -0.7100     3.8262   -11.4472    -2.8024     8.9841     8.3607    -3.2828     3.7510     3.0626     3.6250     6.8443     8.7511     0.1965    -4.9623     6.5290     7.7758     3.6062   -19.9273   -29.7542     3.6091     6.6196     6.7626     5.8216     5.1333     7.3073     6.1631    11.0621   -10.7403    -8.0451   -15.1844    11.3500     8.8668     1.1048    -5.3757    -2.0163     7.9645     5.4093     7.8441     2.3218    -4.2731     0.7674     8.0260     3.2193     5.0503    10.6837
  1834.522 0.340E+17 0.505E+04    8.9588   14.0962    0.5406    5.1313    7.2418    12.0202     6.0007     5.3028     9.2059     4.0738     9.9168     1.8512     0.8438     7.2072     1.8089     7.4985    -6.6073     3.8740     3.3250     8.5735    -0.6487     3.8116   -11.3539    -2.6918     9.0397     8.3937    -3.1647     3.7870     3.1686     3.7004     6.8956     8.7676     0.2582    -4.7800     6.5607     7.8257     3.6392   -19.8265   -29.4172     3.6420     6.6666     6.8260     5.8755     5.1687     7.3623     6.2030    11.1020   -10.6952    -7.9965   -15.1034    11.3803     8.9175     1.1729    -5.2928    -1.9628     7.9970     5.4690     7.9114     2.3929    -4.1865     0.8245     8.0663     3.2499     5.0821    10.7116
  1845.768 0.368E+17 0.551E+04    9.0133   14.1516    0.6769    5.2306    7.3270    12.0555     6.0453     5.3908     9.2506     4.1235     9.9282     1.9374     0.8973     7.2147     1.8843     7.5383    -6.4574     3.9117     3.3403     8.5587    -0.5857     3.7937   -11.2571    -2.5772     9.0968     8.4270    -3.0407     3.8228     3.2804     3.7785     6.9487     8.7834     0.3204    -4.5899     6.5927     7.8770     3.6722   -19.7262   -29.0661     3.6744     6.7152     6.8913     5.9304     5.2042     7.4187     6.2436    11.1433   -10.6515    -7.9485   -15.0192    11.4109     8.9703     1.2436    -5.2074    -1.9091     8.0299     5.5313     7.9822     2.4671    -4.0968     0.8826     8.1085     3.2816     5.1154    10.7396
  1857.071 0.400E+17 0.602E+04    9.0680   14.2072    0.8135    5.3298    7.4115    12.0916     6.0907     5.4785     9.2964     4.1742     9.9410     2.0239     0.9524     7.2237     1.9607     7.5787    -6.3082     3.9501     3.3569     8.5457    -0.5220     3.7776   -11.1597    -2.4614     9.1552     8.4617    -2.9165     3.8607     3.3919     3.8577     7.0026     8.8001     0.3849    -4.3983     6.6258     7.9292     3.7066   -19.6210   -28.7119     3.7090     6.7645     6.9579     5.9866     5.2411     7.4765     6.2855    11.1850   -10.6047    -7.8974   -14.9342    11.4427     9.0232     1.3148    -5.1209    -1.8537     8.0638     5.5939     8.0531     2.5419    -4.0060     0.9426     8.1507     3.3134     5.1487    10.7688
  1868.135 0.435E+17 0.659E+04    9.1218   14.2618    0.9472    5.4266    7.4933    12.1282     6.1363     5.5638     9.3431     4.2257     9.9556     2.1090     1.0089     7.2347     2.0369     7.6193    -6.1634     3.9887     3.3754     8.5361    -0.4583     3.7650   -11.0635    -2.3462     9.2143     8.4979    -2.7946     3.9008     3.5006     3.9369     7.0564     8.8181     0.4517    -4.2086     6.6600     7.9818     3.7423   -19.5104   -28.3605     3.7460     6.8140     7.0249     6.0436     5.2794     7.5350     6.3287    11.2266   -10.5542    -7.8426   -14.8498    11.4755     9.0753     1.3855    -5.0345    -1.7965     8.0988     5.6556     8.1225     2.6160    -3.9156     1.0042     8.1918     3.3449     5.1813    10.7991
  1879.162 0.473E+17 0.722E+04    9.1755   14.3162    1.0802    5.5226    7.5739    12.1655     6.1825     5.6483     9.3907     4.2780     9.9717     2.1938     1.0669     7.2471     2.1135     7.6602    -6.0203     4.0277     3.3953     8.5287    -0.3943     3.7547   -10.9673    -2.2306     9.2744     8.5354    -2.6733     3.9428     3.6082     4.0168     7.1107     8.8371     0.5206    -4.0187     6.6952     8.0351     3.7792   -19.3953   -28.0082     3.7848     6.8640     7.0928     6.1016     5.3189     7.5944     6.3731    11.2685   -10.5007    -7.7850   -14.7651    11.5092     9.1272     1.4564    -4.9477    -1.7377     8.1346     5.7173     8.1915     2.6902    -3.8246     1.0672     8.2325     3.3764     5.2136    10.8304
  1890.102 0.516E+17 0.792E+04    9.2288   14.3702    1.2120    5.6174    7.6529    12.2035     6.2292     5.7315     9.4392     4.3312     9.9894     2.2781     1.1262     7.2612     2.1905     7.7015    -5.8796     4.0672     3.4167     8.5237    -0.3298     3.7468   -10.8714    -2.1146     9.3353     8.5742    -2.5531     3.9868     3.7144     4.0972     7.1653     8.8572     0.5915    -3.8291     6.7314     8.0891     3.8174   -19.2755   -27.6559     3.8257     6.9143     7.1614     6.1605     5.3598     7.6547     6.4186    11.3105   -10.4441    -7.7243   -14.6803    11.5440     9.1787     1.5272    -4.8604    -1.6773     8.1715     5.7788     8.2597     2.7643    -3.7334     1.1318     8.2728     3.4080     5.2456    10.8627
  1900.564 0.564E+17 0.870E+04    9.2809   14.4227    1.3395    5.7085    7.7276    12.2422     6.2762     5.8112     9.4892     4.3856    10.0102     2.3603     1.1881     7.2787     2.2675     7.7432    -5.7455     4.1072     3.4411     8.5243    -0.2651     3.7447   -10.7769    -1.9994     9.3973     8.6153    -2.4365     4.0342     3.8161     4.1775     7.2198     8.8796     0.6663    -3.6424     6.7692     8.1437     3.8579   -19.1470   -27.3081     3.8703     6.9649     7.2307     6.2209     5.4031     7.7162     6.4661    11.3524   -10.3812    -7.6581   -14.5965    11.5806     9.2290     1.5974    -4.7730    -1.6138     8.2100     5.8392     8.3255     2.8373    -3.6425     1.1987     8.3115     3.4393     5.2767    10.8969
  1910.536 0.617E+17 0.957E+04    9.3315   14.4736    1.4625    5.7957    7.7980    12.2815     6.3233     5.8874     9.5402     4.4407    10.0336     2.4402     1.2518     7.2990     2.3439     7.7851    -5.6180     4.1473     3.4682     8.5298    -0.2007     3.7478   -10.6844    -1.8855     9.4599     8.6582    -2.3241     4.0845     3.9133     4.2574     7.2739     8.9039     0.7439    -3.4596     6.8084     8.1987     3.9003   -19.0115   -26.9664     3.9178     7.0152     7.3001     6.2822     5.4483     7.7782     6.5150    11.3940   -10.3131    -7.5875   -14.5140    11.6185     9.2780     1.6666    -4.6861    -1.5479     8.2497     5.8981     8.3888     2.9089    -3.5527     1.2672     8.3488     3.4702     5.3066    10.9325
  1920.302 0.676E+17 0.105E+05    9.3816   14.5239    1.5835    5.8812    7.8662    12.3213     6.3707     5.9619     9.5921     4.4968    10.0590     2.5192     1.3171     7.3213     2.4205     7.8273    -5.4938     4.1880     3.4971     8.5385    -0.1359     3.7540   -10.5923    -1.7716     9.5233     8.7025    -2.2134     4.1368     4.0082     4.3376     7.3282     8.9295     0.8238    -3.2779     6.8486     8.2543     3.9441   -18.8707   -26.6261     3.9675     7.0659     7.3702     6.3445     5.4950     7.8411     6.5651    11.4357   -10.2413    -7.5136   -14.4316    11.6576     9.3264     1.7357    -4.5989    -1.4800     8.2905     5.9567     8.4510     2.9801    -3.4627     1.3373     8.3854     3.5011     5.3361    10.9693
  1930.184 0.742E+17 0.116E+05    9.4320   14.5744    1.7052    5.9670    7.9346    12.3616     6.4186     6.0366     9.6448     4.5535    10.0849     2.5986     1.3834     7.3442     2.4978     7.8699    -5.3692     4.2290     3.5267     8.5479    -0.0705     3.7610   -10.4997    -1.6568     9.5874     8.7475    -2.1021     4.1901     4.1035     4.4185     7.3830     8.9557     0.9050    -3.0947     6.8895     8.3105     3.9887   -18.7274   -26.2831     4.0182     7.1171     7.4410     6.4076     5.5425     7.9047     6.6159    11.4778   -10.1680    -7.4382   -14.3486    11.6972     9.3751     1.8053    -4.5108    -1.4111     8.3319     6.0156     8.5135     3.0518    -3.3720     1.4084     8.4222     3.5322     5.3658    11.0067
  1940.429 0.815E+17 0.128E+05    9.4833   14.6259    1.8293    6.0547    8.0047    12.4023     6.4671     6.1129     9.6977     4.6106    10.1105     2.6795     1.4499     7.3667     2.5761     7.9130    -5.2417     4.2704     3.5560     8.5561    -0.0044     3.7668   -10.4056    -1.5404     9.6522     8.7927    -1.9885     4.2435     4.2011     4.5006     7.4386     8.9817     0.9864    -2.9085     6.9306     8.3673     4.0333   -18.5841   -25.9345     4.0689     7.1689     7.5126     6.4712     5.5900     7.9689     6.6670    11.5204   -10.0951    -7.3629   -14.2642    11.7370     9.4247     1.8759    -4.4217    -1.3421     8.3735     6.0755     8.5773     3.1247    -3.2800     1.4799     8.4597     3.5638     5.3960    11.0443
  1951.183 0.895E+17 0.142E+05    9.5360   14.6788    1.9571    6.1453    8.0776    12.4434     6.5164     6.1917     9.7511     4.6683    10.1354     2.7625     1.5167     7.3884     2.6557     7.9566    -5.1098     4.3124     3.5846     8.5625     0.0626     3.7706   -10.3094    -1.4217     9.7178     8.8379    -1.8715     4.2967     4.3018     4.5841     7.4952     9.0072     1.0680    -2.7179     6.9718     8.4248     4.0780   -18.4412   -25.5780     4.1193     7.2216     7.5853     6.5353     5.6375     8.0340     6.7184    11.5639   -10.0231    -7.2879   -14.1779    11.7770     9.4754     1.9479    -4.3312    -1.2731     8.4153     6.1369     8.6430     3.1993    -3.1861     1.5520     8.4983     3.5961     5.4271    11.0818
  1962.595 0.984E+17 0.157E+05    9.5901   14.7333    2.0891    6.2392    8.1539    12.4846     6.5661     6.2736     9.8040     4.7258    10.1585     2.8478     1.5825     7.4082     2.7362     8.0004    -4.9722     4.3544     3.6115     8.5652     0.1301     3.7706   -10.2113    -1.3012     9.7835     8.8824    -1.7507     4.3485     4.4067     4.6687     7.5525     9.0315     1.1481    -2.5230     7.0125     8.4827     4.1218   -18.3023   -25.2141     4.1682     7.2748     7.6586     6.5991     5.6838     8.0992     6.7693    11.6078    -9.9546    -7.2154   -14.0899    11.8162     9.5273     2.0209    -4.2399    -1.2057     8.4566     6.1998     8.7112     3.2755    -3.0909     1.6235     8.5383     3.6287     5.4592    11.1186
  1974.799 0.108E+18 0.173E+05    9.6460   14.7898    2.2263    6.3374    8.2347    12.5259     6.6163     6.3591     9.8565     4.7832    10.1796     2.9358     1.6474     7.4257     2.8180     8.0444    -4.8277     4.3965     3.6364     8.5636     0.1984     3.7662   -10.1108    -1.1784     9.8496     8.9259    -1.6251     4.3988     4.5166     4.7546     7.6108     9.0542     1.2265    -2.3228     7.0526     8.5408     4.1645   -18.1679   -24.8410     4.2154     7.3288     7.7326     6.6626     5.7288     8.1646     6.8197    11.6525    -9.8900    -7.1455   -13.9998    11.8549     9.5807     2.0953    -4.1474    -1.1400     8.4973     6.2644     8.7822     3.3538    -2.9939     1.6945     8.5800     3.6620     5.4925    11.1547
  1987.910 0.119E+18 0.192E+05    9.7038   14.8484    2.3693    6.4402    8.3203    12.5671     6.6672     6.4488     9.9085     4.8403    10.1982     3.0268     1.7110     7.4406     2.9008     8.0886    -4.6754     4.4388     3.6588     8.5568     0.2672     3.7565   -10.0077    -1.0532     9.9159     8.9683    -1.4942     4.4470     4.6320     4.8420     7.6702     9.0750     1.3028    -2.1167     7.0919     8.5992     4.2057   -18.0391   -24.4579     4.2603     7.3835     7.8073     6.7255     5.7721     8.2302     6.8692    11.6979    -9.8303    -7.0791   -13.9075    11.8925     9.6357     2.1711    -4.0541    -1.0766     8.5371     6.3309     8.8565     3.4343    -2.8951     1.7648     8.6234     3.6959     5.5271    11.1896
  2002.014 0.131E+18 0.212E+05    9.7636   14.9093    2.5186    6.5480    8.4111    12.6084     6.7187     6.5430     9.9599     4.8972    10.2141     3.1213     1.7732     7.4526     2.9851     8.1330    -4.5148     4.4811     3.6786     8.5447     0.3368     3.7413    -9.9017    -0.9253     9.9825     9.0096    -1.3575     4.4932     4.7535     4.9310     7.7306     9.0939     1.3769    -1.9043     7.1304     8.6580     4.2456   -17.9162   -24.0638     4.3031     7.4391     7.8829     6.7878     5.8137     8.2961     6.9181    11.7440    -9.7757    -7.0160   -13.8126    11.9292     9.6924     2.2483    -3.9596    -1.0156     8.5762     6.3995     8.9343     3.5172    -2.7942     1.8343     8.6687     3.7303     5.5630    11.2235
  2017.208 0.144E+18 0.235E+05    9.8257   14.9727    2.6746    6.6612    8.5075    12.6497     6.7709     6.6420    10.0106     4.9539    10.2274     3.2193     1.8340     7.4617     3.0708     8.1777    -4.3453     4.5236     3.6957     8.5268     0.4072     3.7201    -9.7926    -0.7945    10.0495     9.0496    -1.2146     4.5373     4.8816     5.0217     7.7923     9.1107     1.4485    -1.6851     7.1680     8.7171     4.2838   -17.7996   -23.6578     4.3436     7.4957     7.9593     6.8494     5.8533     8.3622     6.9662    11.7910    -9.7267    -6.9564   -13.7151    11.9649     9.7508     2.3271    -3.8641    -0.9574     8.6144     6.4703     9.0158     3.6027    -2.6911     1.9031     8.7160     3.7653     5.6005    11.2562
  2033.557 0.158E+18 0.261E+05    9.8903   15.0389    2.8379    6.7803    8.6097    12.6917     6.8244     6.7461    10.0616     5.0110    10.2386     3.3214     1.8945     7.4685     3.1587     8.2231    -4.1664     4.5668     3.7107     8.5041     0.4791     3.6940    -9.6797    -0.6598    10.1176     9.0893    -1.0648     4.5804     5.0165     5.1150     7.8558     9.1259     1.5190    -1.4575     7.2054     8.7772     4.3212   -17.6868   -23.2371     4.3828     7.5537     8.0375     6.9112     5.8917     8.4295     7.0144    11.8391    -9.6818    -6.8989   -13.6143    12.0002     9.8112     2.4079    -3.7667    -0.9010     8.6523     6.5437     9.1015     3.6913    -2.5849     1.9722     8.7655     3.8010     5.6394    11.2883
  2051.091 0.174E+18 0.290E+05    9.9571   15.1078    3.0082    6.9048    8.7174    12.7340     6.8789     6.8552    10.1123     5.0683    10.2473     3.4274     1.9539     7.4727     3.2484     8.2690    -3.9785     4.6103     3.7233     8.4760     0.5522     3.6623    -9.5633    -0.5217    10.1865     9.1282    -0.9085     4.6219     5.1581     5.2105     7.9208     9.1391     1.5876    -1.2224     7.2420     8.8378     4.3571   -17.5795   -22.8031     4.4203     7.6129     8.1171     6.9725     5.9284     8.4974     7.0622    11.8881    -9.6421    -6.8442   -13.5105    12.0347     9.8733     2.4903    -3.6681    -0.8472     8.6896     6.6193     9.1912     3.7829    -2.4762     2.0410     8.8169     3.8372     5.6799    11.3194
  2069.751 0.192E+18 0.323E+05   10.0259   15.1788    3.1844    7.0341    8.8301    12.7763     6.9340     6.9684    10.1624     5.1254    10.2536     3.5366     2.0119     7.4742     3.3393     8.3151    -3.7827     4.6539     3.7333     8.4428     0.6260     3.6254    -9.4443    -0.3811    10.2558     9.1661    -0.7467     4.6617     5.3055     5.3075     7.9869     9.1502     1.6536    -0.9812     7.2778     8.8986     4.3914   -17.4784   -22.3587     4.4558     7.6729     8.1974     7.0328     5.9629     8.5656     7.1093    11.9376    -9.6081    -6.7925   -13.4045    12.0681     9.9365     2.5735    -3.5691    -0.7967     8.7260     6.6967     9.2842     3.8767    -2.3657     2.1093     8.8699     3.8736     5.7214    11.3494
  2089.376 0.211E+18 0.359E+05   10.0962   15.2516    3.3653    7.1670    8.9464    12.8191     6.9901     7.0850    10.2125     5.1828    10.2586     3.6485     2.0695     7.4742     3.4316     8.3616    -3.5808     4.6978     3.7419     8.4063     0.7007     3.5852    -9.3227    -0.2380    10.3258     9.2037    -0.5803     4.7008     5.4574     5.4062     8.0542     9.1600     1.7184    -0.7347     7.3132     8.9597     4.4246   -17.3807   -21.9047     4.4906     7.7340     8.2790     7.0926     5.9962     8.6344     7.1565    11.9877    -9.5778    -6.7422   -13.2964    12.1010    10.0007     2.6576    -3.4695    -0.7483     8.7619     6.7756     9.3799     3.9725    -2.2533     2.1776     8.9241     3.9100     5.7637    11.3787
  2109.566 0.233E+18 0.400E+05   10.1670   15.3250    3.5477    7.3011    9.0637    12.8620     7.0464     7.2025    10.2627     5.2402    10.2632     3.7613     2.1270     7.4739     3.5243     8.4083    -3.3772     4.7419     3.7500     8.3689     0.7758     3.5439    -9.2004    -0.0942    10.3961     9.2415    -0.4124     4.7401     5.6107     5.5056     8.1220     9.1692     1.7827    -0.4864     7.3485     9.0210     4.4573   -17.2844   -21.4474     4.5254     7.7954     8.3610     7.1519     6.0287     8.7036     7.2038    12.0378    -9.5492    -6.6918   -13.1877    12.1337    10.0646     2.7415    -3.3702    -0.7015     8.7977     6.8548     9.4765     4.0691    -2.1403     2.2462     8.9785     3.9461     5.8061    11.4078
  2129.448 0.257E+18 0.446E+05   10.2363   15.3968    3.7257    7.4316    9.1771    12.9053     7.1027     7.3167    10.3137     5.2983    10.2702     3.8718     2.1861     7.4762     3.6164     8.4550    -3.1797     4.7862     3.7606     8.3360     0.8506     3.5074    -9.0798     0.0483    10.4669     9.2807    -0.2484     4.7816     5.7597     5.6043     8.1892     9.1800     1.8490    -0.2420     7.3847     9.0823     4.4914   -17.1828   -20.9965     4.5628     7.8565     8.4430     7.2116     6.0626     8.7731     7.2521    12.0874    -9.5166    -6.6378   -13.0804    12.1674    10.1270     2.8241    -3.2717    -0.6531     8.8345     6.9325     9.5706     4.1641    -2.0284     2.3160     9.0313     3.9817     5.8474    11.4380
  2146.862 0.284E+18 0.498E+05   10.3001   15.4620    3.8857    7.5472    9.2747    12.9492     7.1579     7.4173    10.3674     5.3582    10.2860     3.9728     2.2508     7.4880     3.7056     8.5016    -3.0073     4.8307     3.7801     8.3205     0.9238     3.4888    -8.9672     0.1841    10.5378     9.3246    -0.1012     4.8310     5.8907     5.6994     8.2538     9.1979     1.9243    -0.0147     7.4248     9.1439     4.5318   -17.0588   -20.5745     4.6085     7.9159     8.5237     7.2745     6.1031     8.8431     7.3039    12.1355    -9.4656    -6.5709   -12.9791    12.2053    10.1847     2.9033    -3.1749    -0.5954     8.8749     7.0049     9.6543     4.2526    -1.9213     2.3896     9.0788     4.0165     5.8851    11.4728
  2152.210 0.316E+18 0.555E+05   10.3396   15.4986    3.9678    7.5991    9.3043    12.9956     7.2076     7.4600    10.4327     5.4253    10.3398     4.0323     2.3396     7.5405     3.7816     8.5480    -2.9429     4.8764     3.8383     8.3803     0.9904     3.5476    -8.8888     0.2911    10.6095     9.3880    -0.0265     4.9128     5.9437     5.7783     8.3067     9.2467     2.0398     0.1381     7.4815     9.2072     4.5998   -16.8360   -20.2787     4.6893     7.9673     8.5984     7.3527     6.1745     8.9148     7.3699    12.1781    -9.3320    -6.4500   -12.9039    12.2616    10.2244     2.9696    -3.0830    -0.4932     8.9317     7.0547     9.6932     4.3130    -1.8351     2.4791     9.1044     4.0493     5.9076    11.5276
  2219.773 0.342E+18 0.621E+05   10.4981   15.6759    4.4332    7.9642    9.6668    13.0317     7.2859     7.7872    10.4426     5.4585    10.2096     4.2966     2.3122     7.3959     3.9234     8.5968    -2.3487     4.9178     3.7083     8.0735     1.0915     3.2299    -8.6408     0.5418    10.6805     9.3589     0.4066     4.8401     6.3802     5.9392     8.4190     9.1406     1.9557     0.6596     7.4549     9.2600     4.5265   -17.1026   -19.3562     4.6031     8.0598     8.7055     7.3503     6.0897     8.9802     7.3681    12.2449    -9.6129    -6.5889   -12.7019    12.2258    10.3457     3.0925    -2.9728    -0.6212     8.9063     7.2118     9.9527     4.5123    -1.6454     2.4928     9.2338     4.0842     6.0008    11.4820
  2304.767 0.366E+18 0.693E+05   10.6767   15.8783    4.9689    8.3878   10.0929    13.0634     7.3681     8.1673    10.4364     5.4806    10.0398     4.5980     2.2550     7.2098     4.0728     8.6428    -1.6540     4.9559     3.5371     7.6896     1.1951     2.8343    -8.3638     0.8134    10.7480     9.3094     0.9082     4.7349     6.8905     6.1127     8.5410     8.9842     1.8047     1.2432     7.3941     9.2914     4.3906   -17.5195   -18.3295     4.4823     8.1584     8.8154     7.3050     5.9482     9.0381     7.3475    12.2978   -10.0258    -6.7879   -12.4920    12.1528    10.4592     3.2006    -2.8877    -0.8452     8.8465     7.3714    10.2519     4.7335    -1.4434     2.4823     9.3665     4.0865     6.0919    11.3976
  2336.854 0.399E+18 0.770E+05   10.7590   15.9648    5.1891    8.5537   10.2456    13.1023     7.4253     8.3124    10.4752     5.5296    10.0199     4.7291     2.2936     7.1842     4.1674     8.6864    -1.3959     4.9966     3.5209     7.6060     1.2682     2.7465    -8.2284     0.9659    10.8141     9.3337     1.1119     4.7534     7.0833     6.2169     8.6127     8.9645     1.8275     1.5221     7.4098     9.3401     4.3888   -17.5148   -17.8219     4.4952     8.2218     8.8969     7.3375     5.9462     9.1004     7.3816    12.3402   -10.0760    -6.7759   -12.3790    12.1640    10.5165     3.2741    -2.8043    -0.8559     8.8623     7.4520    10.3685     4.8403    -1.3253     2.5335     9.4235     4.1061     6.1339    11.4043
  2375.647 0.435E+18 0.854E+05   10.8514   16.0622    5.4392    8.7442   10.4248    13.1401     7.4846     8.4788    10.5086     5.5753     9.9847     4.8751     2.3228     7.1425     4.2665     8.7297    -1.0966     5.0368     3.4901     7.4922     1.3425     2.6281    -8.0809     1.1288    10.8796     9.3502     1.3432     4.7593     7.3057     6.3272     8.6890     8.9281     1.8293     1.8284     7.4151     9.3839     4.3681   -17.5591   -17.2679     4.4946     8.2882     8.9805     7.3585     5.9268     9.1604     7.4087    12.3804   -10.1687    -6.7873   -12.2591    12.1637    10.5748     3.3475    -2.7236    -0.8945     8.8677     7.5373    10.5005     4.9568    -1.1998     2.5759     9.4850     4.1186     6.1782    11.3988
  2418.227 0.473E+18 0.949E+05   10.9485   16.1636    5.7011    8.9446   10.6149    13.1767     7.5443     8.6528    10.5390     5.6187     9.9425     5.0260     2.3479     7.0935     4.3666     8.7725    -0.7815     5.0763     3.4535     7.3651     1.4157     2.4962    -7.9297     1.2949    10.9441     9.3630     1.5846     4.7592     7.5391     6.4393     8.7667     8.8827     1.8199     2.1440     7.4140     9.4234     4.3358   -17.6284   -16.6988     4.4877     8.3555     9.0642     7.3726     5.8982     9.2179     7.4314    12.4177   -10.2831    -6.8114   -12.1383    12.1563    10.6310     3.4189    -2.6453    -0.9483     8.8666     7.6225    10.6370     5.0760    -1.0720     2.6120     9.5468     4.1249     6.2218    11.3860
  2464.006 0.512E+18 0.105E+06   11.0491   16.2672    5.9699    9.1509   10.8120    13.2120     7.6038     8.8308    10.5663     5.6599     9.8948     5.1787     2.3697     7.0390     4.4665     8.8144    -0.4571     5.1150     3.4129     7.2281     1.4868     2.3546    -7.7777     1.4618    11.0070     9.3723     1.8312     4.7541     7.7788     6.5518     8.8448     8.8293     1.8009     2.4631     7.4069     9.4581     4.2928   -17.7184   -16.1246     4.4755     8.4228     9.1469     7.3804     5.8618     9.2719     7.4494    12.4513   -10.4147    -6.8470   -12.0186    12.1421    10.6842     3.4876    -2.5695    -1.0147     8.8593     7.7060    10.7745     5.1956    -0.9438     2.6410     9.6074     4.1245     6.2637    11.3664
  2510.800 0.554E+18 0.116E+06   11.1493   16.3688    6.2340    9.3539   11.0060    13.2462     7.6619     9.0043    10.5923     5.6996     9.8471     5.3272     2.3915     6.9847     4.5641     8.8552    -0.1391     5.1529     3.3739     7.0924     1.5548     2.2144    -7.6297     1.6251    11.0681     9.3809     2.0722     4.7483     8.0132     6.6618     8.9214     8.7738     1.7798     2.7743     7.3972     9.4895     4.2452   -17.8116   -15.5649     4.4628     8.4887     9.2276     7.3858     5.8238     9.3223     7.4645    12.4816   -10.5485    -6.8870   -11.9033    12.1250    10.7334     3.5535    -2.4957    -1.0839     8.8493     7.7856    10.9064     5.3110    -0.8186     2.6652     9.6647     4.1194     6.3028    11.3439
  2578.646 0.591E+18 0.129E+06   11.2791   16.4996    6.5813    9.6258   11.2750    13.2750     7.7244     9.2355    10.6003     5.7272     9.7534     5.5145     2.3850     6.8825     4.6721     8.8941     0.2929     5.1880     3.2934     6.8684     1.6223     1.9848    -7.4510     1.8146    11.1248     9.3653     2.3878     4.7035     8.3287     6.7870     9.0096     8.6639     1.6938     3.1546     7.3508     9.4994     4.1311   -18.0540   -14.8909     4.4085     8.5621     9.3115     7.3541     5.7324     9.3590     7.4526    12.4987   -10.8108    -7.0074   -11.7759    12.0668    10.7814     3.6158    -2.4315    -1.2383     8.8024     7.8717    11.0747     5.4479    -0.6775     2.6518     9.7295     4.0830     6.3428    11.2792
  2659.483 0.624E+18 0.142E+06   11.4221   16.6413    6.9632    9.9272   11.5777    13.2983     7.7860     9.4899    10.5954     5.7446     9.6345     5.7148     2.3609     6.7543     4.7806     8.9295     0.7737     5.2195     3.1916     6.5994     1.6844     1.7100    -7.2632     2.0104    11.1749     9.3343     2.7326     4.6352     8.6783     6.9151     9.1006     8.5198     1.5685     3.5523     7.2787     9.4901     3.9709   -18.3833   -14.1923     4.3295     8.6363     9.3921     7.2974     5.6086     9.3778     7.4170    12.5010   -11.1470    -7.1867   -11.6528    11.9792    10.8224     3.6701    -2.3782    -1.4438     8.7295     7.9526    11.2499     5.5847    -0.5390     2.6022     9.7907     4.0189     6.3765    11.1853
  2683.835 0.671E+18 0.155E+06   11.4788   16.6950    7.0990   10.0269   11.6649    13.3297     7.8282     9.5727    10.6312     5.7867     9.6371     5.7944     2.4061     6.7538     4.8490     8.9640     0.9217     5.2525     3.2013     6.5702     1.7358     1.6789    -7.1757     2.1170    11.2270     9.3627     2.8544     4.6652     8.7890     6.9896     9.1515     8.5185     1.6079     3.7313     7.2987     9.5286     3.9816   -18.3271   -13.8621     4.3566     8.6823     9.4532     7.3315     5.6230     9.4221     7.4452    12.5302   -11.1438    -7.1615   -11.5771    11.9953    10.8568     3.7233    -2.3101    -1.4276     8.7491     8.0043    11.3113     5.6501    -0.4579     2.6401     9.8239     4.0317     6.4015    11.1990
  2708.209 0.723E+18 0.169E+06   11.5350   16.7482    7.2332   10.1252   11.7505    13.3612     7.8703     9.6543    10.6674     5.8289     9.6405     5.8732     2.4520     6.7543     4.9173     8.9985     1.0675     5.2855     3.2119     6.5429     1.7873     1.6496    -7.0889     2.2231    11.2792     9.3915     2.9746     4.6960     8.8981     7.0637     9.2021     8.5182     1.6487     3.9087     7.3195     9.5676     3.9937   -18.2677   -13.5348     4.3844     8.7283     9.5142     7.3663     5.6384     9.4661     7.4734    12.5597   -11.1381    -7.1355   -11.5017    12.0120    10.8910     3.7764    -2.2417    -1.4098     8.7694     8.0559    11.3715     5.7145    -0.3774     2.6778     9.8569     4.0450     6.4263    11.2135
  2732.530 0.777E+18 0.184E+06   11.5904   16.8003    7.3651   10.2217   11.8344    13.3922     7.9118     9.7343    10.7033     5.8708     9.6443     5.9506     2.4976     6.7552     4.9846     9.0326     1.2103     5.3181     3.2228     6.5167     1.8380     1.6214    -7.0034     2.3277    11.3309     9.4202     3.0926     4.7267     9.0050     7.1369     9.2520     8.5184     1.6897     4.0829     7.3403     9.6063     4.0062   -18.2075   -13.2131     4.4123     8.7735     9.5744     7.4010     5.6540     9.5094     7.5011    12.5888   -11.1313    -7.1100   -11.4274    12.0289    10.9248     3.8290    -2.1740    -1.3914     8.7898     8.1067    11.4301     5.7775    -0.2985     2.7146     9.8893     4.0584     6.4507    11.2282
  2756.744 0.836E+18 0.200E+06   11.6449   16.8517    7.4949   10.3164   11.9164    13.4233     7.9529     9.8128    10.7395     5.9127     9.6490     6.0269     2.5436     6.7570     5.0516     9.0665     1.3503     5.3507     3.2345     6.4924     1.8886     1.5952    -6.9189     2.4316    11.3824     9.4492     3.2087     4.7581     9.1099     7.2096     9.3014     8.5197     1.7319     4.2548     7.3619     9.6453     4.0201   -18.1441   -12.8954     4.4409     8.8185     9.6344     7.4363     5.6706     9.5524     7.5288    12.6180   -11.1220    -7.0837   -11.3538    12.0464    10.9584     3.8813    -2.1064    -1.3713     8.8109     8.1572    11.4874     5.8395    -0.2206     2.7513     9.9214     4.0722     6.4749    11.2436
  2780.805 0.898E+18 0.217E+06   11.6985   16.9019    7.6220   10.4090   11.9964    13.4538     7.9934     9.8896    10.7752     5.9540     9.6540     6.1015     2.5892     6.7592     5.1174     9.1000     1.4871     5.3827     3.2464     6.4694     1.9384     1.5702    -6.8360     2.5337    11.4332     9.4781     3.3222     4.7893     9.2124     7.2810     9.3500     8.5215     1.7742     4.4232     7.3835     9.6840     4.0345   -18.0801   -12.5841     4.4695     8.8627     9.6935     7.4714     5.6874     9.5944     7.5558    12.6469   -11.1117    -7.0579   -11.2815    12.0641    10.9915     3.9329    -2.0398    -1.3508     8.8320     8.2069    11.5430     5.8998    -0.1445     2.7870     9.9529     4.0861     6.4987    11.2592
  2804.697 0.965E+18 0.236E+06   11.7511   16.9513    7.7468   10.4998   12.0744    13.4843     8.0334     9.9648    10.8111     5.9954     9.6599     6.1749     2.6351     6.7623     5.1827     9.1334     1.6208     5.4145     3.2591     6.4481     1.9879     1.5471    -6.7542     2.6348    11.4839     9.5072     3.4335     4.8211     9.3127     7.3518     9.3981     8.5243     1.8177     4.5890     7.4058     9.7230     4.0502   -18.0133   -12.2773     4.4987     8.9065     9.7522     7.5070     5.7051     9.6361     7.5829    12.6758   -11.0990    -7.0314   -11.2100    12.0824    11.0244     3.9842    -1.9733    -1.3288     8.8537     8.2562    11.5972     5.9590    -0.0694     2.8225     9.9840     4.1005     6.5222    11.2755
  2828.427 0.104E+19 0.256E+06   11.8027   16.9996    7.8689   10.5885   12.1505    13.5142     8.0726    10.0382    10.8465     6.0361     9.6660     6.2468     2.6804     6.7655     5.2469     9.1661     1.7514     5.4458     3.2717     6.4279     2.0365     1.5250    -6.6741     2.7340    11.5337     9.5360     3.5425     4.8526     9.4107     7.4213     9.4452     8.5275     1.8609     4.7512     7.4280     9.7615     4.0661   -17.9464   -11.9770     4.5276     8.9495     9.8099     7.5422     5.7227     9.6768     7.6092    12.7043   -11.0858    -7.0056   -11.1399    12.1006    11.0566     4.0345    -1.9080    -1.3066     8.8754     8.3046    11.6498     6.0167     0.0039     2.8570    10.0144     4.1149     6.5453    11.2918
  2851.986 0.111E+19 0.278E+06   11.8534   17.0470    7.9888   10.6754   12.2247    13.5438     8.1114    10.1102    10.8820     6.0766     9.6727     6.3174     2.7257     6.7695     5.3104     9.1986     1.8791     5.4768     3.2849     6.4092     2.0847     1.5045    -6.5951     2.8322    11.5832     9.5649     3.6493     4.8844     9.5067     7.4901     9.4918     8.5316     1.9050     4.9109     7.4507     9.8002     4.0832   -17.8773   -11.6812     4.5570     8.9920     9.8671     7.5777     5.7411     9.7171     7.6355    12.7328   -11.0706    -6.9793   -11.0706    12.1194    11.0886     4.0845    -1.8431    -1.2831     8.8975     8.3525    11.7011     6.0732     0.0760     2.8912    10.0445     4.1296     6.5681    11.3087
  2875.357 0.119E+19 0.301E+06   11.9030   17.0934    8.1062   10.7603   12.2971    13.5729     8.1493    10.1805    10.9168     6.1164     9.6795     6.3865     2.7704     6.7736     5.3727     9.2305     2.0037     5.5072     3.2981     6.3913     2.1321     1.4848    -6.5178     2.9285    11.6318     9.5934     3.7537     4.9158     9.6004     7.5575     9.5374     8.5359     1.9488     5.0670     7.4732     9.8383     4.1004   -17.8083   -11.3919     4.5860     9.0337     9.9232     7.6128     5.7593     9.7564     7.6610    12.7608   -11.0551    -6.9538   -11.0029    12.1381    11.1200     4.1336    -1.7793    -1.2595     8.9195     8.3995    11.7509     6.1281     0.1463     2.9243    10.0739     4.1442     6.5904    11.3254
  2898.535 0.127E+19 0.326E+06   11.9518   17.1389    8.2213   10.8435   12.3676    13.6018     8.1867    10.2492    10.9517     6.1561     9.6870     6.4543     2.8151     6.7784     5.4343     9.2621     2.1255     5.5374     3.3117     6.3750     2.1790     1.4666    -6.4417     3.0237    11.6801     9.6220     3.8560     4.9475     9.6921     7.6242     9.5825     8.5411     1.9933     5.2206     7.4962     9.8766     4.1187   -17.7373   -11.1070     4.6154     9.0748     9.9789     7.6482     5.7782     9.7953     7.6864    12.7889   -11.0376    -6.9277   -10.9359    12.1572    11.1512     4.1823    -1.7159    -1.2348     8.9419     8.4461    11.7994     6.1820     0.2156     2.9573    10.1030     4.1592     6.6124    11.3427
  2921.508 0.136E+19 0.353E+06   11.9997   17.1834    8.3340   10.9248   12.4364    13.6302     8.2235    10.3165    10.9863     6.1953     9.6948     6.5208     2.8594     6.7835     5.4951     9.2933     2.2445     5.5670     3.3255     6.3598     2.2253     1.4496    -6.3670     3.1174    11.7278     9.6505     3.9562     4.9791     9.7818     7.6899     9.6268     8.5468     2.0380     5.3712     7.5193     9.9147     4.1376   -17.6654   -10.8275     4.6447     9.1154    10.0338     7.6834     5.7974     9.8336     7.7115    12.8166   -11.0191    -6.9018   -10.8702    12.1766    11.1819     4.2303    -1.6533    -1.2095     8.9644     8.4920    11.8466     6.2346     0.2834     2.9897    10.1316     4.1744     6.6341    11.3602
  2944.277 0.146E+19 0.382E+06   12.0464   17.2270    8.4443   11.0042   12.5034    13.6580     8.2594    10.3821    11.0202     6.2338     9.7026     6.5857     2.9030     6.7886     5.5546     9.3239     2.3605     5.5961     3.3392     6.3453     2.2707     1.4332    -6.2939     3.2093    11.7746     9.6785     4.0540     5.0102     9.8693     7.7542     9.6701     8.5527     2.0823     5.5184     7.5423     9.9522     4.1565   -17.5940   -10.5543     4.6737     9.1551    10.0876     7.7182     5.8164     9.8709     7.7359    12.8440   -11.0005    -6.8766   -10.8059    12.1957    11.2121     4.2773    -1.5919    -1.1843     8.9867     8.5370    11.8925     6.2858     0.3495     3.0210    10.1595     4.1894     6.6553    11.3775
  2966.868 0.156E+19 0.412E+06   12.0923   17.2696    8.5524   11.0820   12.5688    13.6854     8.2947    10.4464    11.0539     6.2718     9.7107     6.6494     2.9462     6.7941     5.6132     9.3540     2.4740     5.6247     3.3530     6.3317     2.3154     1.4178    -6.2221     3.2998    11.8209     9.7063     4.1498     5.0411     9.9549     7.8176     9.7127     8.5590     2.1266     5.6629     7.5653     9.9896     4.1760   -17.5220   -10.2860     4.7026     9.1941    10.1407     7.7528     5.8355     9.9075     7.7598    12.8710   -10.9810    -6.8517   -10.7426    12.2150    11.2418     4.3237    -1.5313    -1.1587     9.0091     8.5814    11.9371     6.3358     0.4143     3.0518    10.1870     4.2044     6.6761    11.3950
  2989.307 0.166E+19 0.445E+06   12.1375   17.3116    8.6587   11.1582   12.6327    13.7126     8.3295    10.5094    11.0875     6.3096     9.7192     6.7120     2.9895     6.8000     5.6713     9.3839     2.5852     5.6530     3.3671     6.3193     2.3598     1.4036    -6.1514     3.3893    11.8668     9.7342     4.2439     5.0723    10.0388     7.8804     9.7549     8.5660     2.1716     5.8054     7.5886    10.0270     4.1962   -17.4484   -10.0212     4.7317     9.2328    10.1933     7.7877     5.8552     9.9439     7.7837    12.8981   -10.9601    -6.8263   -10.6802    12.2346    11.2714     4.3698    -1.4710    -1.1321     9.0318     8.6254    11.9808     6.3849     0.4782     3.0825    10.2141     4.2198     6.6967    11.4128
  3011.587 0.178E+19 0.479E+06   12.1818   17.3527    8.7629   11.2329   12.6952    13.7391     8.3634    10.5711    11.1205     6.3467     9.7276     6.7733     3.0318     6.8058     5.7283     9.4132     2.6939     5.6807     3.3810     6.3072     2.4032     1.3897    -6.0822     3.4771    11.9119     9.7615     4.3360     5.1028    10.1210     7.9419     9.7961     8.5730     2.2159     5.9447     7.6117    10.0638     4.2164   -17.3757    -9.7622     4.7603     9.2706    10.2450     7.8219     5.8745     9.9793     7.8069    12.9246   -10.9394    -6.8018   -10.6191    12.2540    11.3003     4.4150    -1.4119    -1.1059     9.0542     8.6686    12.0232     6.4327     0.5405     3.1121    10.2407     4.2349     6.7168    11.4303
  3033.642 0.189E+19 0.516E+06   12.2252   17.3928    8.8648   11.3058   12.7560    13.7651     8.3966    10.6313    11.1531     6.3831     9.7361     6.8333     3.0736     6.8117     5.7842     9.4419     2.7999     5.7079     3.3948     6.2959     2.4459     1.3765    -6.0144     3.5633    11.9562     9.7885     4.4260     5.1330    10.2012     8.0022     9.8365     8.5802     2.2599     6.0812     7.6346    10.1003     4.2367   -17.3031    -9.5086     4.7885     9.3078    10.2957     7.8558     5.8938    10.0140     7.8296    12.9508   -10.9183    -6.7778   -10.5593    12.2732    11.3288     4.4593    -1.3538    -1.0795     9.0765     8.7110    12.0645     6.4793     0.6014     3.1411    10.2667     4.2500     6.7365    11.4478
  3055.488 0.202E+19 0.555E+06   12.2678   17.4322    8.9648   11.3772   12.8153    13.7907     8.4293    10.6903    11.1855     6.4193     9.7450     6.8921     3.1153     6.8180     5.8394     9.4704     2.9036     5.7347     3.4089     6.2856     2.4880     1.3645    -5.9478     3.6485    12.0001     9.8155     4.5142     5.1633    10.2797     8.0619     9.8764     8.5880     2.3044     6.2154     7.6578    10.1367     4.2577   -17.2291    -9.2588     4.8170     9.3444    10.3459     7.8898     5.9135    10.0484     7.8522    12.9769   -10.8958    -6.7533   -10.5003    12.2928    11.3570     4.5033    -1.2961    -1.0523     9.0990     8.7529    12.1047     6.5251     0.6614     3.1699    10.2924     4.2654     6.7559    11.4655
  3077.137 0.214E+19 0.596E+06   12.3095   17.4708    9.0626   11.4471   12.8732    13.8158     8.4611    10.7479    11.2172     6.4548     9.7538     6.9495     3.1561     6.8242     5.8935     9.4982     3.0048     5.7609     3.4227     6.2757     2.5293     1.3527    -5.8826     3.7319    12.0432     9.8419     4.6003     5.1930    10.3564     8.1202     9.9154     8.5958     2.3482     6.3466     7.6806    10.1725     4.2786   -17.1562    -9.0146     4.8448     9.3802    10.3951     7.9232     5.9329    10.0818     7.8741    13.0025   -10.8737    -6.7298   -10.4427    12.3121    11.3846     4.5464    -1.2397    -1.0255     9.1211     8.7940    12.1439     6.5696     0.7198     3.1979    10.3175     4.2804     6.7749    11.4829
  3098.645 0.228E+19 0.640E+06   12.3504   17.5086    9.1588   11.5155   12.9299    13.8403     8.4923    10.8043    11.2487     6.4897     9.7626     7.0060     3.1965     6.8304     5.9468     9.5256     3.1040     5.7867     3.4365     6.2664     2.5699     1.3415    -5.8187     3.8141    12.0857     9.8680     4.6849     5.2223    10.4316     8.1777     9.9537     8.6037     2.3919     6.4756     7.7034    10.2080     4.2997   -17.0833    -8.7745     4.8724     9.4155    10.4436     7.9563     5.9523    10.1148     7.8956    13.0279   -10.8512    -6.7064   -10.3861    12.3313    11.4119     4.5888    -1.1839    -0.9985     9.1432     8.8345    12.1821     6.6131     0.7772     3.2253    10.3422     4.2955     6.7935    11.5002
  3120.043 0.242E+19 0.686E+06   12.3908   17.5458    9.2534   11.5828   12.9854    13.8645     8.5229    10.8598    11.2798     6.5242     9.7715     7.0614     3.2365     6.8368     5.9993     9.5526     3.2013     5.8120     3.4502     6.2575     2.6100     1.3309    -5.7558     3.8952    12.1276     9.8939     4.7679     5.2515    10.5055     8.2345     9.9915     8.6119     2.4355     6.6026     7.7262    10.2433     4.3210   -17.0102    -8.5380     4.8999     9.4503    10.4914     7.9893     5.9716    10.1472     7.9168    13.0530   -10.8283    -6.6834   -10.3304    12.3506    11.4388     4.6307    -1.1288    -0.9713     9.1653     8.8745    12.2195     6.6558     0.8337     3.2523    10.3665     4.3105     6.8119    11.5174
  3141.358 0.257E+19 0.736E+06   12.4306   17.5824    9.3466   11.6490   13.0399    13.8882     8.5529    10.9143    11.3106     6.5584     9.7804     7.1160     3.2762     6.8432     6.0513     9.5793     3.2969     5.8370     3.4639     6.2491     2.6495     1.3206    -5.6938     3.9753    12.1692     9.9196     4.8496     5.2804    10.5781     8.2905    10.0287     8.6203     2.4790     6.7277     7.7489    10.2783     4.3425   -16.9370    -8.3048     4.9271     9.4846    10.5388     8.0221     5.9910    10.1792     7.9378    13.0779   -10.8051    -6.6606   -10.2755    12.3698    11.4654     4.6722    -1.0742    -0.9440     9.1873     8.9141    12.2562     6.6978     0.8892     3.2789    10.3905     4.3255     6.8299    11.5346
  3162.611 0.273E+19 0.788E+06   12.4698   17.6185    9.4385   11.7142   13.0934    13.9116     8.5824    10.9679    11.3412     6.5922     9.7895     7.1697     3.3155     6.8496     6.1026     9.6056     3.3909     5.8617     3.4776     6.2412     2.6886     1.3108    -5.6327     4.0546    12.2103     9.9451     4.9301     5.3091    10.6495     8.3459    10.0655     8.6288     2.5225     6.8513     7.7716    10.3133     4.3642   -16.8635    -8.0746     4.9542     9.5185    10.5856     8.0547     6.0105    10.2108     7.9584    13.1026   -10.7816    -6.6379   -10.2214    12.3890    11.4918     4.7133    -1.0201    -0.9165     9.2093     8.9532    12.2921     6.7390     0.9440     3.3051    10.4142     4.3405     6.8478    11.5517
  3183.820 0.290E+19 0.844E+06   12.5088   17.6543    9.5295   11.7786   13.1461    13.9348     8.6116    11.0208    11.3719     6.6260     9.7989     7.2229     3.3551     6.8565     6.1538     9.6319     3.4836     5.8863     3.4917     6.2341     2.7275     1.3018    -5.5722     4.1335    12.2514     9.9707     5.0096     5.3381    10.7200     8.4011    10.1020     8.6379     2.5666     6.9739     7.7947    10.3484     4.3867   -16.7886    -7.8459     4.9817     9.5522    10.6323     8.0877     6.0304    10.2424     7.9792    13.1275   -10.7567    -6.6146   -10.1675    12.4087    11.5182     4.7543    -0.9660    -0.8881     9.2316     8.9923    12.3276     6.7799     0.9985     3.3316    10.4378     4.3559     6.8655    11.5691
  3205.003 0.307E+19 0.904E+06   12.5471   17.6894    9.6191   11.8420   13.1979    13.9574     8.6402    11.0729    11.4020     6.6592     9.8080     7.2752     3.3938     6.8630     6.2041     9.6577     3.5748     5.9103     3.5054     6.2269     2.7657     1.2927    -5.5128     4.2112    12.2918     9.9959     5.0879     5.3664    10.7895     8.4553    10.1380     8.6468     2.6100     7.0945     7.8174    10.3830     4.4088   -16.7148    -7.6210     5.0085     9.5854    10.6783     8.1201     6.0499    10.2733     7.9994    13.1519   -10.7326    -6.5923   -10.1147    12.4279    11.5441     4.7946    -0.9128    -0.8602     9.2535     9.0307    12.3623     6.8199     1.0519     3.3573    10.4609     4.3709     6.8828    11.5861
  3226.162 0.325E+19 0.966E+06   12.5851   17.7242    9.7078   11.9046   13.2489    13.9797     8.6682    11.1243    11.4319     6.6921     9.8172     7.3267     3.4324     6.8696     6.2539     9.6832     3.6647     5.9341     3.5190     6.2201     2.8035     1.2840    -5.4541     4.2881    12.3319    10.0209     5.1650     5.3946    10.8580     8.5091    10.1735     8.6558     2.6535     7.2138     7.8401    10.4175     4.4311   -16.6408    -7.3984     5.0352     9.6182    10.7238     8.1525     6.0694    10.3039     8.0194    13.1762   -10.7080    -6.5701   -10.0626    12.4472    11.5698     4.8346    -0.8599    -0.8321     9.2755     9.0688    12.3964     6.8594     1.1046     3.3827    10.4839     4.3860     6.9000    11.6030


==> mixfig/out4_1500-3-3.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-07 eps( N) = 6.03E-08 eps( O) = 4.57E-07

        Tg     nHges      pges       nel         H         C         N         O        SIO        SIO2       AL+        ALH        HALO       ALOH       ALOH+      ALOH-      ALO2H      ALN        ALO        ALO+       ALO2       ALO2-      AL2O       AL2O+      AL2O2      AL202+     CAL        MGH        MGOH       MGOH+      MG(OH)2    MG+        MGN        MGO        ALS        CKN        NACN       COS        CS         CS2        C2K2N2     C2N2NA2    FE(OH)2    FEO        FEH        HK         KOH        NAH        NAOH       HS         K2O2H2     NA2O2H2    H2SO4      H2S        K+         KO         KO-        K2         MGS        SN         NA+        NAO        NAO-       NA2        SO         S2O        SO2        SIS       
   741.687 0.969E+03 0.581E-10   -8.3775   -1.8452  -37.5008  -22.9537  -16.3756    -4.5104   -15.4687   -19.2674   -11.9937   -21.0540    -6.0392   -27.5340   -30.0275   -10.5592   -28.2686   -12.7437   -48.6607   -18.7114   -18.4871    -6.4002   -29.6972   -13.0851   -51.2607   -43.2873   -15.3174   -13.0397   -41.8825   -23.3529   -27.3206   -27.2243   -16.9617    -8.1392   -32.6501   -67.6956   -14.1226   -14.8386   -19.5391   -79.3124  -147.6487   -22.5475   -16.1703   -19.3157   -18.9833   -17.9908   -16.8273   -17.1380    -6.6771   -49.7022   -45.9220   -56.4990    -6.2600    -8.3776   -27.9416   -42.6278   -33.0414   -13.2423   -18.8382   -12.6969   -26.5373   -41.5140   -29.2794   -10.3549   -17.6667   -13.9755    -6.3161
   741.687 0.104E+10 0.626E-04   -5.3532    1.1712  -31.4797  -19.9373  -16.3639     1.4441    -9.5025   -19.2003    -5.8859   -14.9345     0.0803   -24.4389   -20.8837    -4.4281   -22.1608    -9.6406   -48.5819   -15.5967   -12.3480    -0.2057   -26.5270    -6.8789   -48.0787   -34.1747    -6.2683    -3.9789   -35.8460   -11.2640   -24.3121   -18.1752   -10.9173    -3.8957   -17.5640   -52.6254    -6.9378    -7.6654   -11.2139   -49.1402  -117.5083   -10.4587   -10.1258   -10.2666    -9.9183    -8.9141    -7.7781    -8.0772    -2.5087   -31.5489   -27.8004   -49.2675     0.9248    -5.3532   -21.8813   -33.5431   -20.9441    -6.0574   -14.6697    -9.6885   -20.4929   -32.4452   -17.2139    -9.1912   -15.3509   -12.8001     0.7788
   740.710 0.119E+10 0.711E-04   -5.3452    1.1789  -31.4782  -19.9533  -16.4095     1.4997    -9.4508   -19.2595    -5.8488   -14.8991     0.1358   -24.4589   -20.8156    -4.3695   -22.1400    -9.6374   -48.6724   -15.5917   -12.2956    -0.1497   -26.5480    -6.8201   -48.1167   -34.1378    -6.1869    -3.8842   -35.8353   -11.1318   -24.3331   -18.1050   -10.8710    -3.8835   -17.4124   -52.5402    -6.8822    -7.6213   -11.1620   -48.8222  -117.3203   -10.3241   -10.0774   -10.1888    -9.8381    -8.8235    -7.6963    -7.9868    -2.4966   -31.3504   -27.5994   -49.2366     0.9801    -5.3452   -21.8467   -33.4810   -20.8284    -6.0035   -14.6688    -9.6876   -20.4577   -32.3829   -17.0956    -9.2167   -15.3732   -12.8200     0.8351
   740.710 0.135E+10 0.807E-04   -5.3176    1.2064  -31.4231  -19.9257  -16.4095     1.5548    -9.3956   -19.2595    -5.7937   -14.8439     0.1910   -24.4313   -20.7328    -4.3144   -22.0849    -9.6098   -48.6724   -15.5641   -12.2404    -0.0946   -26.5204    -6.7650   -48.0891   -34.0551    -6.1042    -3.8015   -35.7802   -11.0215   -24.3055   -18.0223   -10.8158    -3.8559   -17.2746   -52.4023    -6.8271    -7.5662   -11.1069   -48.5465  -117.0446   -10.2138   -10.0222   -10.1061    -9.7554    -8.7408    -7.6136    -7.9041    -2.4690   -31.1850   -27.4340   -49.1814     1.0352    -5.3176   -21.7916   -33.3983   -20.7181    -5.9484   -14.6412    -9.6600   -20.4026   -32.3002   -16.9854    -9.2167   -15.3731   -12.8200     0.8902
   740.710 0.153E+10 0.916E-04   -5.2900    1.2340  -31.3679  -19.8981  -16.4095     1.6100    -9.3405   -19.2595    -5.7385   -14.7888     0.2461   -24.4037   -20.6501    -4.2592   -22.0298    -9.5822   -48.6724   -15.5365   -12.1853    -0.0394   -26.4928    -6.7098   -48.0615   -33.9724    -6.0215    -3.7188   -35.7250   -10.9112   -24.2780   -17.9396   -10.7607    -3.8283   -17.1367   -52.2645    -6.7719    -7.5110   -11.0517   -48.2708  -116.7689   -10.1035    -9.9671   -10.0234    -9.6727    -8.6581    -7.5309    -7.8214    -2.4415   -31.0196   -27.2686   -49.1263     1.0904    -5.2900   -21.7364   -33.3156   -20.6078    -5.8932   -14.6136    -9.6324   -20.3474   -32.2175   -16.8751    -9.2166   -15.3731   -12.8200     0.9454
   740.710 0.174E+10 0.104E-03   -5.2624    1.2616  -31.3128  -19.8706  -16.4095     1.6651    -9.2853   -19.2595    -5.6834   -14.7336     0.3012   -24.3761   -20.5674    -4.2041   -21.9746    -9.5547   -48.6724   -15.5090   -12.1301     0.0157   -26.4652    -6.6547   -48.0339   -33.8897    -5.9388    -3.6361   -35.6699   -10.8010   -24.2504   -17.8569   -10.7055    -3.8007   -16.9989   -52.1266    -6.7168    -7.4559   -10.9965   -47.9952  -116.4932    -9.9933    -9.9120    -9.9407    -9.5900    -8.5754    -7.4482    -7.7387    -2.4139   -30.8542   -27.1031   -49.0711     1.1455    -5.2625   -21.6813   -33.2329   -20.4976    -5.8381   -14.5860    -9.6049   -20.2923   -32.1348   -16.7648    -9.2166   -15.3731   -12.8200     1.0005
   740.710 0.197E+10 0.118E-03   -5.2349    1.2891  -31.2577  -19.8430  -16.4095     1.7202    -9.2302   -19.2594    -5.6282   -14.6785     0.3564   -24.3486   -20.4847    -4.1490   -21.9195    -9.5271   -48.6724   -15.4814   -12.0750     0.0709   -26.4377    -6.5995   -48.0064   -33.8070    -5.8561    -3.5534   -35.6147   -10.6907   -24.2228   -17.7742   -10.6504    -3.7731   -16.8610   -51.9888    -6.6616    -7.4007   -10.9414   -47.7195  -116.2175    -9.8830    -9.8568    -9.8580    -9.5073    -8.4927    -7.3655    -7.6560    -2.3863   -30.6888   -26.9377   -49.0160     1.2007    -5.2349   -21.6262   -33.1502   -20.3873    -5.7829   -14.5584    -9.5773   -20.2372   -32.0521   -16.6545    -9.2166   -15.3731   -12.8200     1.0557
   740.710 0.224E+10 0.134E-03   -5.2073    1.3167  -31.2025  -19.8154  -16.4095     1.7754    -9.1751   -19.2594    -5.5731   -14.6234     0.4115   -24.3210   -20.4020    -4.0938   -21.8643    -9.4995   -48.6724   -15.4538   -12.0199     0.1260   -26.4101    -6.5444   -47.9788   -33.7243    -5.7734    -3.4707   -35.5596   -10.5804   -24.1953   -17.6915   -10.5953    -3.7456   -16.7232   -51.8510    -6.6065    -7.3456   -10.8862   -47.4438  -115.9419    -9.7727    -9.8017    -9.7753    -9.4246    -8.4100    -7.2828    -7.5733    -2.3587   -30.5234   -26.7724   -48.9608     1.2558    -5.2073   -21.5710   -33.0675   -20.2770    -5.7278   -14.5309    -9.5497   -20.1820   -31.9694   -16.5443    -9.2166   -15.3731   -12.8200     1.1108
   740.710 0.254E+10 0.152E-03   -5.1797    1.3443  -31.1474  -19.7879  -16.4095     1.8305    -9.1200   -19.2594    -5.5180   -14.5682     0.4666   -24.2934   -20.3193    -4.0387   -21.8092    -9.4720   -48.6724   -15.4263   -11.9647     0.1811   -26.3825    -6.4892   -47.9512   -33.6416    -5.6907    -3.3880   -35.5045   -10.4702   -24.1677   -17.6088   -10.5401    -3.7180   -16.5854   -51.7131    -6.5514    -7.2905   -10.8311   -47.1682  -115.6662    -9.6625    -9.7466    -9.6926    -9.3419    -8.3273    -7.2001    -7.4906    -2.3312   -30.3580   -26.6070   -48.9057     1.3110    -5.1798   -21.5159   -32.9848   -20.1668    -5.6727   -14.5033    -9.5222   -20.1269   -31.8867   -16.4340    -9.2166   -15.3730   -12.8200     1.1660
   740.710 0.289E+10 0.173E-03   -5.1522    1.3718  -31.0923  -19.7603  -16.4095     1.8856    -9.0648   -19.2594    -5.4628   -14.5131     0.5218   -24.2658   -20.2366    -3.9836   -21.7541    -9.4444   -48.6724   -15.3987   -11.9096     0.2363   -26.3549    -6.4341   -47.9236   -33.5589    -5.6080    -3.3053   -35.4494   -10.3599   -24.1401   -17.5261   -10.4850    -3.6904   -16.4476   -51.5753    -6.4962    -7.2353   -10.7759   -46.8926  -115.3906    -9.5522    -9.6914    -9.6099    -9.2592    -8.2446    -7.1174    -7.4079    -2.3036   -30.1926   -26.4416   -48.8506     1.3661    -5.1522   -21.4608   -32.9021   -20.0565    -5.6175   -14.4757    -9.4946   -20.0718   -31.8040   -16.3238    -9.2166   -15.3730   -12.8200     1.2211
   740.710 0.328E+10 0.196E-03   -5.1246    1.3994  -31.0372  -19.7327  -16.4095     1.9407    -9.0097   -19.2594    -5.4077   -14.4580     0.5769   -24.2383   -20.1539    -3.9284   -21.6989    -9.4168   -48.6724   -15.3711   -11.8545     0.2914   -26.3274    -6.3790   -47.8961   -33.4762    -5.5253    -3.2226   -35.3942   -10.2497   -24.1126   -17.4434   -10.4299    -3.6628   -16.3098   -51.4375    -6.4411    -7.1802   -10.7208   -46.6169  -115.1149    -9.4420    -9.6363    -9.5272    -9.1765    -8.1619    -7.0347    -7.3253    -2.2760   -30.0272   -26.2762   -48.7954     1.4212    -5.1246   -21.4057   -32.8194   -19.9463    -5.5624   -14.4482    -9.4670   -20.0166   -31.7213   -16.2135    -9.2166   -15.3730   -12.8200     1.2762
   740.710 0.372E+10 0.223E-03   -5.0971    1.4270  -30.9820  -19.7052  -16.4095     1.9959    -8.9546   -19.2594    -5.3526   -14.4029     0.6320   -24.2107   -20.0712    -3.8733   -21.6438    -9.3893   -48.6724   -15.3436   -11.7993     0.3465   -26.2998    -6.3238   -47.8685   -33.3935    -5.4426    -3.1399   -35.3391   -10.1394   -24.0850   -17.3608   -10.3748    -3.6353   -16.1720   -51.2997    -6.3860    -7.1251   -10.6657   -46.3413  -114.8393    -9.3317    -9.5812    -9.4445    -9.0939    -8.0792    -6.9521    -7.2426    -2.2485   -29.8619   -26.1108   -48.7403     1.4764    -5.0971   -21.3505   -32.7367   -19.8360    -5.5073   -14.4206    -9.4395   -19.9615   -31.6386   -16.1033    -9.2166   -15.3730   -12.8200     1.3313
   740.710 0.423E+10 0.253E-03   -5.0695    1.4545  -30.9269  -19.6776  -16.4095     2.0510    -8.8994   -19.2594    -5.2974   -14.3477     0.6872   -24.1831   -19.9885    -3.8182   -21.5887    -9.3617   -48.6724   -15.3160   -11.7442     0.4017   -26.2722    -6.2687   -47.8409   -33.3108    -5.3599    -3.0572   -35.2840   -10.0291   -24.0574   -17.2780   -10.3196    -3.6077   -16.0341   -51.1618    -6.3308    -7.0699   -10.6105   -46.0656  -114.5636    -9.2214    -9.5260    -9.3618    -9.0111    -7.9965    -6.8693    -7.1599    -2.2209   -29.6965   -25.9454   -48.6851     1.5315    -5.0695   -21.2954   -32.6540   -19.7257    -5.4521   -14.3930    -9.4119   -19.9064   -31.5559   -15.9930    -9.2166   -15.3730   -12.8200     1.3865
   740.710 0.480E+10 0.287E-03   -5.0419    1.4821  -30.8718  -19.6500  -16.4095     2.1061    -8.8443   -19.2594    -5.2423   -14.2926     0.7423   -24.1556   -19.9058    -3.7631   -21.5336    -9.3341   -48.6723   -15.2884   -11.6891     0.4568   -26.2447    -6.2136   -47.8134   -33.2281    -5.2772    -2.9745   -35.2289    -9.9189   -24.0299   -17.1954   -10.2645    -3.5801   -15.8963   -51.0241    -6.2757    -7.0148   -10.5554   -45.7900  -114.2880    -9.1112    -9.4709    -9.2792    -8.9285    -7.9139    -6.7867    -7.0772    -2.1933   -29.5311   -25.7801   -48.6300     1.5866    -5.0419   -21.2403   -32.5713   -19.6155    -5.3970   -14.3654    -9.3843   -19.8513   -31.4732   -15.8828    -9.2166   -15.3730   -12.8199     1.4416
   740.710 0.545E+10 0.326E-03   -5.0144    1.5096  -30.8166  -19.6225  -16.4095     2.1612    -8.7892   -19.2594    -5.1872   -14.2375     0.7974   -24.1280   -19.8231    -3.7079   -21.4784    -9.3066   -48.6723   -15.2609   -11.6339     0.5119   -26.2171    -6.1584   -47.7858   -33.1454    -5.1945    -2.8918   -35.1737    -9.8087   -24.0023   -17.1127   -10.2094    -3.5525   -15.7585   -50.8862    -6.2206    -6.9597   -10.5002   -45.5144  -114.0124    -9.0010    -9.4158    -9.1965    -8.8458    -7.8312    -6.7040    -6.9945    -2.1657   -29.3657   -25.6147   -48.5749     1.6418    -5.0144   -21.1851   -32.4886   -19.5052    -5.3419   -14.3379    -9.3568   -19.7961   -31.3906   -15.7725    -9.2166   -15.3730   -12.8199     1.4967
   740.710 0.619E+10 0.370E-03   -4.9868    1.5372  -30.7615  -19.5949  -16.4095     2.2164    -8.7341   -19.2594    -5.1321   -14.1823     0.8526   -24.1004   -19.7405    -3.6528   -21.4233    -9.2790   -48.6723   -15.2333   -11.5788     0.5671   -26.1895    -6.1033   -47.7582   -33.0627    -5.1119    -2.8091   -35.1186    -9.6984   -23.9747   -17.0300   -10.1543    -3.5250   -15.6207   -50.7484    -6.1654    -6.9045   -10.4451   -45.2388  -113.7368    -8.8907    -9.3607    -9.1138    -8.7631    -7.7485    -6.6213    -6.9118    -2.1382   -29.2003   -25.4493   -48.5198     1.6969    -4.9868   -21.1300   -32.4059   -19.3950    -5.2867   -14.3103    -9.3292   -19.7410   -31.3079   -15.6623    -9.2166   -15.3730   -12.8199     1.5519
   740.710 0.702E+10 0.420E-03   -4.9592    1.5648  -30.7064  -19.5674  -16.4095     2.2715    -8.6790   -19.2594    -5.0769   -14.1272     0.9077   -24.0729   -19.6578    -3.5977   -21.3682    -9.2514   -48.6723   -15.2057   -11.5237     0.6222   -26.1620    -6.0482   -47.7306   -32.9800    -5.0292    -2.7265   -35.0635    -9.5882   -23.9472   -16.9473   -10.0991    -3.4974   -15.4829   -50.6106    -6.1103    -6.8494   -10.3900   -44.9632  -113.4612    -8.7805    -9.3056    -9.0311    -8.6804    -7.6658    -6.5386    -6.8291    -2.1106   -29.0350   -25.2840   -48.4646     1.7520    -4.9593   -21.0749   -32.3233   -19.2848    -5.2316   -14.2827    -9.3017   -19.6859   -31.2252   -15.5520    -9.2165   -15.3729   -12.8199     1.6070
   740.710 0.797E+10 0.477E-03   -4.9317    1.5923  -30.6513  -19.5398  -16.4095     2.3266    -8.6238   -19.2594    -5.0218   -14.0721     0.9628   -24.0453   -19.5751    -3.5426   -21.3131    -9.2239   -48.6723   -15.1782   -11.4686     0.6773   -26.1344    -5.9931   -47.7031   -32.8973    -4.9465    -2.6438   -35.0084    -9.4779   -23.9196   -16.8646   -10.0440    -3.4698   -15.3451   -50.4728    -6.0552    -6.7943   -10.3349   -44.6876  -113.1856    -8.6702    -9.2504    -8.9484    -8.5977    -7.5831    -6.4559    -6.7465    -2.0830   -28.8697   -25.1186   -48.4095     1.8071    -4.9317   -21.0198   -32.2406   -19.1745    -5.1765   -14.2552    -9.2741   -19.6308   -31.1425   -15.4418    -9.2165   -15.3729   -12.8199     1.6621
   740.710 0.905E+10 0.542E-03   -4.9041    1.6199  -30.5961  -19.5122  -16.4095     2.3817    -8.5687   -19.2594    -4.9667   -14.0170     1.0179   -24.0178   -19.4924    -3.4874   -21.2579    -9.1963   -48.6723   -15.1506   -11.4135     0.7324   -26.1068    -5.9379   -47.6755   -32.8147    -4.8638    -2.5611   -34.9532    -9.3677   -23.8921   -16.7820    -9.9889    -3.4423   -15.2073   -50.3350    -6.0001    -6.7392   -10.2797   -44.4120  -112.9100    -8.5600    -9.1953    -8.8657    -8.5151    -7.5004    -6.3733    -6.6638    -2.0555   -28.7043   -24.9533   -48.3544     1.8623    -4.9041   -20.9647   -32.1579   -19.0643    -5.1214   -14.2276    -9.2465   -19.5757   -31.0598   -15.3315    -9.2165   -15.3729   -12.8199     1.7172
   740.710 0.103E+11 0.615E-03   -4.8766    1.6475  -30.5410  -19.4847  -16.4095     2.4368    -8.5136   -19.2594    -4.9116   -13.9618     1.0730   -23.9902   -19.4097    -3.4323   -21.2028    -9.1687   -48.6723   -15.1230   -11.3583     0.7876   -26.0793    -5.8828   -47.6479   -32.7320    -4.7811    -2.4784   -34.8981    -9.2575   -23.8645   -16.6993    -9.9338    -3.4147   -15.0695   -50.1972    -5.9449    -6.6840   -10.2246   -44.1364  -112.6343    -8.4498    -9.1402    -8.7831    -8.4324    -7.4178    -6.2906    -6.5811    -2.0279   -28.5389   -24.7879   -48.2993     1.9174    -4.8766   -20.9095   -32.0752   -18.9540    -5.0662   -14.2000    -9.2190   -19.5205   -30.9771   -15.2213    -9.2165   -15.3729   -12.8199     1.7724
   740.710 0.117E+11 0.698E-03   -4.8490    1.6750  -30.4859  -19.4571  -16.4095     2.4920    -8.4585   -19.2594    -4.8564   -13.9067     1.1282   -23.9626   -19.3270    -3.3772   -21.1477    -9.1412   -48.6723   -15.0955   -11.3032     0.8427   -26.0517    -5.8277   -47.6204   -32.6493    -4.6985    -2.3958   -34.8430    -9.1472   -23.8369   -16.6166    -9.8787    -3.3871   -14.9317   -50.0594    -5.8898    -6.6289   -10.1695   -43.8608  -112.3587    -8.3395    -9.0851    -8.7004    -8.3497    -7.3351    -6.2079    -6.4984    -2.0004   -28.3736   -24.6225   -48.2441     1.9725    -4.8490   -20.8544   -31.9925   -18.8438    -5.0111   -14.1725    -9.1914   -19.4654   -30.8945   -15.1111    -9.2165   -15.3729   -12.8199     1.8275
   740.710 0.132E+11 0.793E-03   -4.8214    1.7026  -30.4308  -19.4295  -16.4095     2.5471    -8.4034   -19.2594    -4.8013   -13.8516     1.1833   -23.9351   -19.2444    -3.3221   -21.0926    -9.1136   -48.6723   -15.0679   -11.2481     0.8978   -26.0241    -5.7726   -47.5928   -32.5666    -4.6158    -2.3131   -34.7879    -9.0370   -23.8094   -16.5339    -9.8235    -3.3596   -14.7939   -49.9216    -5.8347    -6.5738   -10.1144   -43.5852  -112.0831    -8.2293    -9.0300    -8.6177    -8.2670    -7.2524    -6.1252    -6.4157    -1.9728   -28.2082   -24.4572   -48.1890     2.0276    -4.8214   -20.7993   -31.9098   -18.7336    -4.9560   -14.1449    -9.1638   -19.4103   -30.8118   -15.0008    -9.2165   -15.3729   -12.8199     1.8826
   740.710 0.150E+11 0.900E-03   -4.7939    1.7301  -30.3756  -19.4020  -16.4095     2.6022    -8.3482   -19.2594    -4.7462   -13.7965     1.2384   -23.9075   -19.1617    -3.2669   -21.0374    -9.0860   -48.6723   -15.0403   -11.1930     0.9529   -25.9966    -5.7175   -47.5652   -32.4839    -4.5331    -2.2304   -34.7327    -8.9267   -23.7818   -16.4512    -9.7684    -3.3320   -14.6561   -49.7838    -5.7796    -6.5187   -10.0592   -43.3096  -111.8075    -8.1190    -8.9748    -8.5350    -8.1843    -7.1697    -6.0425    -6.3330    -1.9452   -28.0428   -24.2918   -48.1339     2.0827    -4.7939   -20.7442   -31.8272   -18.6233    -4.9009   -14.1174    -9.1363   -19.3552   -30.7291   -14.8906    -9.2165   -15.3729   -12.8199     1.9377
   740.711 0.171E+11 0.102E-02   -4.7663    1.7577  -30.3205  -19.3744  -16.4095     2.6573    -8.2931   -19.2594    -4.6911   -13.7413     1.2935   -23.8799   -19.0790    -3.2118   -20.9823    -9.0585   -48.6723   -15.0128   -11.1378     1.0081   -25.9690    -5.6623   -47.5377   -32.4012    -4.4504    -2.1477   -34.6776    -8.8165   -23.7542   -16.3685    -9.7133    -3.3044   -14.5183   -49.6460    -5.7244    -6.4635   -10.0041   -43.0340  -111.5319    -8.0088    -8.9197    -8.4523    -8.1016    -7.0870    -5.9598    -6.2504    -1.9177   -27.8775   -24.1264   -48.0788     2.1379    -4.7663   -20.6890   -31.7445   -18.5131    -4.8457   -14.0898    -9.1087   -19.3000   -30.6464   -14.7803    -9.2165   -15.3729   -12.8199     1.9929
   740.711 0.194E+11 0.116E-02   -4.7387    1.7853  -30.2654  -19.3468  -16.4095     2.7124    -8.2380   -19.2593    -4.6360   -13.6862     1.3487   -23.8524   -18.9963    -3.1567   -20.9272    -9.0309   -48.6723   -14.9852   -11.0827     1.0632   -25.9414    -5.6072   -47.5101   -32.3185    -4.3677    -2.0650   -34.6225    -8.7063   -23.7267   -16.2859    -9.6582    -3.2769   -14.3805   -49.5082    -5.6693    -6.4084    -9.9490   -42.7584  -111.2563    -7.8986    -8.8646    -8.3696    -8.0190    -7.0044    -5.8772    -6.1677    -1.8901   -27.7121   -23.9611   -48.0236     2.1930    -4.7388   -20.6339   -31.6618   -18.4028    -4.7906   -14.0622    -9.0812   -19.2449   -30.5637   -14.6701    -9.2165   -15.3729   -12.8199     2.0480
   740.711 0.220E+11 0.132E-02   -4.7112    1.8128  -30.2103  -19.3193  -16.4095     2.7676    -8.1829   -19.2593    -4.5808   -13.6311     1.4038   -23.8248   -18.9136    -3.1016   -20.8720    -9.0034   -48.6722   -14.9576   -11.0276     1.1183   -25.9138    -5.5521   -47.4825   -32.2358    -4.2851    -1.9824   -34.5674    -8.5960   -23.6991   -16.2032    -9.6031    -3.2493   -14.2427   -49.3704    -5.6142    -6.3533    -9.8939   -42.4828  -110.9807    -7.7883    -8.8095    -8.2870    -7.9363    -6.9217    -5.7945    -6.0850    -1.8625   -27.5468   -23.7957   -47.9685     2.2481    -4.7112   -20.5788   -31.5791   -18.2926    -4.7355   -14.0347    -9.0536   -19.1898   -30.4810   -14.5599    -9.2165   -15.3729   -12.8199     2.1031
   740.711 0.250E+11 0.150E-02   -4.6836    1.8404  -30.1551  -19.2917  -16.4095     2.8227    -8.1278   -19.2593    -4.5257   -13.5760     1.4589   -23.7972   -18.8309    -3.0465   -20.8169    -8.9758   -48.6722   -14.9301   -10.9725     1.1734   -25.8863    -5.4970   -47.4549   -32.1532    -4.2024    -1.8997   -34.5122    -8.4858   -23.6715   -16.1205    -9.5479    -3.2218   -14.1049   -49.2326    -5.5591    -6.2982    -9.8387   -42.2072  -110.7051    -7.6781    -8.7543    -8.2043    -7.8536    -6.8390    -5.7118    -6.0023    -1.8350   -27.3814   -23.6304   -47.9134     2.3032    -4.6836   -20.5237   -31.4964   -18.1824    -4.6804   -14.0071    -9.0260   -19.1347   -30.3984   -14.4496    -9.2165   -15.3729   -12.8199     2.1582
   740.711 0.284E+11 0.170E-02   -4.6560    1.8680  -30.1000  -19.2641  -16.4095     2.8778    -8.0726   -19.2593    -4.4706   -13.5208     1.5140   -23.7696   -18.7482    -2.9913   -20.7618    -8.9482   -48.6722   -14.9025   -10.9173     1.2286   -25.8587    -5.4418   -47.4274   -32.0704    -4.1197    -1.8170   -34.4571    -8.3755   -23.6440   -16.0378    -9.4928    -3.1942   -13.9671   -49.0947    -5.5040    -6.2430    -9.7836   -41.9315  -110.4294    -7.5678    -8.6992    -8.1216    -7.7709    -6.7563    -5.6291    -5.9196    -1.8074   -27.2160   -23.4650   -47.8582     2.3584    -4.6561   -20.4685   -31.4137   -18.0721    -4.6252   -13.9795    -8.9985   -19.0795   -30.3156   -14.3394    -9.2165   -15.3729   -12.8199     2.2133
   740.711 0.322E+11 0.193E-02   -4.6285    1.8955  -30.0449  -19.2366  -16.4094     2.9329    -8.0175   -19.2593    -4.4155   -13.4657     1.5691   -23.7421   -18.6656    -2.9362   -20.7067    -8.9207   -48.6722   -14.8749   -10.8622     1.2837   -25.8311    -5.3867   -47.3998   -31.9878    -4.0370    -1.7343   -34.4020    -8.2653   -23.6164   -15.9551    -9.4377    -3.1666   -13.8293   -48.9570    -5.4489    -6.1879    -9.7285   -41.6561  -110.1539    -7.4576    -8.6441    -8.0389    -7.6882    -6.6736    -5.5464    -5.8370    -1.7798   -27.0507   -23.2997   -47.8031     2.4135    -4.6285   -20.4134   -31.3311   -17.9619    -4.5701   -13.9520    -8.9709   -19.0244   -30.2330   -14.2292    -9.2165   -15.3728   -12.8199     2.2684
   740.712 0.366E+11 0.219E-02   -4.6009    1.9231  -29.9898  -19.2090  -16.4094     2.9880    -7.9624   -19.2593    -4.3603   -13.4106     1.6243   -23.7145   -18.5829    -2.8811   -20.6515    -8.8931   -48.6722   -14.8474   -10.8071     1.3388   -25.8036    -5.3316   -47.3722   -31.9051    -3.9543    -1.6516   -34.3468    -8.1551   -23.5888   -15.8725    -9.3826    -3.1391   -13.6915   -48.8192    -5.3937    -6.1328    -9.6734   -41.3805  -109.8783    -7.3474    -8.5890    -7.9563    -7.6056    -6.5910    -5.4638    -5.7543    -1.7523   -26.8853   -23.1343   -47.7480     2.4686    -4.6009   -20.3583   -31.2484   -17.8516    -4.5150   -13.9244    -8.9433   -18.9693   -30.1503   -14.1189    -9.2165   -15.3728   -12.8198     2.3236
   740.712 0.415E+11 0.248E-02   -4.5734    1.9507  -29.9346  -19.1814  -16.4094     3.0432    -7.9073   -19.2593    -4.3052   -13.3555     1.6794   -23.6869   -18.5002    -2.8260   -20.5964    -8.8655   -48.6721   -14.8198   -10.7520     1.3939   -25.7760    -5.2765   -47.3446   -31.8224    -3.8717    -1.5690   -34.2917    -8.0448   -23.5613   -15.7898    -9.3274    -3.1115   -13.5537   -48.6814    -5.3386    -6.0777    -9.6183   -41.1049  -109.6027    -7.2371    -8.5338    -7.8736    -7.5229    -6.5083    -5.3811    -5.6716    -1.7247   -26.7200   -22.9690   -47.6928     2.5237    -4.5734   -20.3032   -31.1657   -17.7414    -4.4599   -13.8968    -8.9158   -18.9142   -30.0676   -14.0087    -9.2164   -15.3728   -12.8198     2.3787
   740.712 0.471E+11 0.282E-02   -4.5458    1.9782  -29.8795  -19.1539  -16.4094     3.0983    -7.8521   -19.2593    -4.2501   -13.3003     1.7345   -23.6593   -18.4175    -2.7708   -20.5413    -8.8379   -48.6721   -14.7922   -10.6968     1.4490   -25.7484    -5.2213   -47.3170   -31.7398    -3.7890    -1.4863   -34.2366    -7.9346   -23.5337   -15.7071    -9.2723    -3.0839   -13.4160   -48.5436    -5.2835    -6.0226    -9.5632   -40.8294  -109.3271    -7.1269    -8.4787    -7.7909    -7.4402    -6.4256    -5.2984    -5.5889    -1.6971   -26.5546   -22.8036   -47.6376     2.5788    -4.5458   -20.2480   -31.0830   -17.6312    -4.4048   -13.8692    -8.8882   -18.8590   -29.9849   -13.8985    -9.2164   -15.3728   -12.8198     2.4338
   740.712 0.535E+11 0.320E-02   -4.5182    2.0058  -29.8244  -19.1263  -16.4093     3.1534    -7.7970   -19.2593    -4.1950   -13.2452     1.7896   -23.6318   -18.3348    -2.7157   -20.4862    -8.8104   -48.6721   -14.7646   -10.6417     1.5041   -25.7208    -5.1662   -47.2894   -31.6571    -3.7063    -1.4036   -34.1814    -7.8243   -23.5061   -15.6244    -9.2172    -3.0564   -13.2782   -48.4058    -5.2284    -5.9675    -9.5080   -40.5539  -109.0515    -7.0166    -8.4236    -7.7082    -7.3575    -6.3429    -5.2157    -5.5062    -1.6696   -26.3892   -22.6382   -47.5824     2.6340    -4.5182   -20.1929   -31.0003   -17.5209    -4.3497   -13.8417    -8.8606   -18.8039   -29.9022   -13.7882    -9.2164   -15.3727   -12.8197     2.4889
   740.713 0.608E+11 0.364E-02   -4.4907    2.0334  -29.7693  -19.0987  -16.4093     3.2085    -7.7418   -19.2592    -4.1399   -13.1901     1.8448   -23.6042   -18.2521    -2.6605   -20.4311    -8.7828   -48.6720   -14.7370   -10.5865     1.5592   -25.6933    -5.1111   -47.2618   -31.5745    -3.6236    -1.3209   -34.1262    -7.7140   -23.4785   -15.5417    -9.1620    -3.0288   -13.1405   -48.2680    -5.1733    -5.9124    -9.4529   -40.2784  -108.7760    -6.9063    -8.3684    -7.6255    -7.2748    -6.2602    -5.1331    -5.4235    -1.6420   -26.2238   -22.4728   -47.5272     2.6891    -4.4907   -20.1377   -30.9176   -17.4107    -4.2945   -13.8141    -8.8331   -18.7487   -29.8195   -13.6780    -9.2163   -15.3727   -12.8197     2.5440
   740.713 0.690E+11 0.413E-02   -4.4631    2.0609  -29.7142  -19.0711  -16.4092     3.2636    -7.6867   -19.2592    -4.0848   -13.1349     1.8999   -23.5766   -18.1694    -2.6053   -20.3759    -8.7552   -48.6719   -14.7094   -10.5313     1.6143   -25.6657    -5.0559   -47.2342   -31.4919    -3.5409    -1.2382   -34.0710    -7.6037   -23.4509   -15.4590    -9.1068    -3.0013   -13.0027   -48.1302    -5.1182    -5.8573    -9.3979   -40.0029  -108.5005    -6.7960    -8.3133    -7.5428    -7.1922    -6.1775    -5.0504    -5.3408    -1.6144   -26.0584   -22.3074   -47.4718     2.7442    -4.4631   -20.0825   -30.8348   -17.3005    -4.2394   -13.7865    -8.8055   -18.6935   -29.7368   -13.5677    -9.2163   -15.3726   -12.8195     2.5991
   740.714 0.783E+11 0.469E-02   -4.4355    2.0885  -29.6592  -19.0435  -16.4091     3.3188    -7.6315   -19.2593    -4.0297   -13.0798     1.9550   -23.5490   -18.0867    -2.5501   -20.3209    -8.7276   -48.6719   -14.6817   -10.4761     1.6694   -25.6381    -5.0008   -47.2066   -31.4093    -3.4583    -1.1554   -34.0158    -7.4934   -23.4234   -15.3764    -9.0517    -2.9737   -12.8651   -47.9925    -5.0631    -5.8023    -9.3428   -39.7276  -108.2251    -6.6857    -8.2581    -7.4602    -7.1095    -6.0947    -4.9677    -5.2581    -1.5868   -25.8929   -22.1419   -47.4164     2.7994    -4.4355   -20.0274   -30.7521   -17.1902    -4.1842   -13.7589    -8.7779   -18.6384   -29.6540   -13.4575    -9.2162   -15.3725   -12.8194     2.6542
   740.715 0.889E+11 0.532E-02   -4.4079    2.1161  -29.6042  -19.0160  -16.4090     3.3739    -7.5762   -19.2593    -3.9746   -13.0246     2.0102   -23.5213   -18.0040    -2.4949   -20.2658    -8.7000   -48.6718   -14.6540   -10.4209     1.7245   -25.6106    -4.9456   -47.1789   -31.3269    -3.3756    -1.0727   -33.9606    -7.3829   -23.3958   -15.2937    -8.9964    -2.9462   -12.7275   -47.8549    -5.0080    -5.7473    -9.2878   -39.4524  -107.9498    -6.5752    -8.2029    -7.3775    -7.0268    -6.0120    -4.8850    -5.1753    -1.5592   -25.7274   -21.9764   -47.3609     2.8545    -4.4080   -19.9721   -30.6693   -17.0800    -4.1291   -13.7313    -8.7503   -18.5831   -29.5712   -13.3473    -9.2160   -15.3723   -12.8191     2.7093
   740.715 0.101E+12 0.604E-02   -4.3804    2.1436  -29.5494  -18.9884  -16.4088     3.4290    -7.5209   -19.2593    -3.9196   -12.9694     2.0654   -23.4937   -17.9213    -2.4396   -20.2107    -8.6724   -48.6717   -14.6262   -10.3655     1.7796   -25.5830    -4.8904   -47.1512   -31.2445    -3.2929    -0.9898   -33.9053    -7.2724   -23.3682   -15.2110    -8.9412    -2.9186   -12.5899   -47.7173    -4.9529    -5.6924    -9.2328   -39.1774  -107.6747    -6.4647    -8.1476    -7.2948    -6.9441    -5.9291    -4.8023    -5.0925    -1.5316   -25.5617   -21.8107   -47.3050     2.9097    -4.3804   -19.9168   -30.5864   -16.9698    -4.0739   -13.7036    -8.7228   -18.5278   -29.4884   -13.2370    -9.2158   -15.3720   -12.8187     2.7643
   740.716 0.115E+12 0.686E-02   -4.3528    2.1712  -29.4946  -18.9608  -16.4085     3.4842    -7.4656   -19.2595    -3.8646   -12.9142     2.1206   -23.4660   -17.8385    -2.3841   -20.1558    -8.6447   -48.6715   -14.5983   -10.3101     1.8346   -25.5555    -4.8351   -47.1234   -31.1624    -3.2102    -0.9069   -33.8499    -7.1617   -23.3406   -15.1283    -8.8858    -2.8911   -12.4526   -47.5799    -4.8979    -5.6376    -9.1780   -38.9027  -107.3999    -6.3540    -8.0922    -7.2121    -6.8614    -5.8462    -4.7197    -5.0095    -1.5039   -25.3959   -21.6449   -47.2488     2.9649    -4.3528   -19.8614   -30.5035   -16.8595    -4.0187   -13.6760    -8.6952   -18.4725   -29.4054   -13.1268    -9.2154   -15.3715   -12.8181     2.8193
   740.717 0.130E+12 0.779E-02   -4.3252    2.1988  -29.4401  -18.9332  -16.4081     3.5393    -7.4100   -19.2597    -3.8097   -12.8589     2.1758   -23.4383   -17.7557    -2.3285   -20.1009    -8.6170   -48.6713   -14.5702   -10.2545     1.8896   -25.5280    -4.7797   -47.0955   -31.0806    -3.1276    -0.8239   -33.7944    -7.0507   -23.3130   -15.0456    -8.8303    -2.8637   -12.3155   -47.4427    -4.8429    -5.5830    -9.1232   -38.6285  -107.1255    -6.2430    -8.0367    -7.1294    -6.7788    -5.7632    -4.6370    -4.9265    -1.4762   -25.2298   -21.4788   -47.1920     3.0202    -4.3252   -19.8059   -30.4204   -16.7493    -3.9634   -13.6482    -8.6676   -18.4169   -29.3224   -13.0166    -9.2149   -15.3709   -12.8172     2.8742
   740.718 0.148E+12 0.884E-02   -4.2976    2.2264  -29.3860  -18.9056  -16.4075     3.5945    -7.3543   -19.2600    -3.7550   -12.8036     2.2311   -23.4105   -17.6728    -2.2726   -20.0461    -8.5892   -48.6710   -14.5419   -10.1986     1.9446   -25.5006    -4.7242   -47.0675   -30.9993    -3.0449    -0.7406   -33.7386    -6.9394   -23.2854   -14.9629    -8.7746    -2.8363   -12.1787   -47.3059    -4.7881    -5.5287    -9.0687   -38.3550  -106.8519    -6.1317    -7.9810    -7.0468    -6.6961    -5.6799    -4.5543    -4.8433    -1.4484   -25.0634   -21.3124   -47.1344     3.0755    -4.2977   -19.7502   -30.3371   -16.6391    -3.9081   -13.6204    -8.6400   -18.3612   -29.2391   -12.9064    -9.2140   -15.3698   -12.8158     2.9290
   740.719 0.168E+12 0.100E-01   -4.2701    2.2539  -29.3324  -18.8780  -16.4066     3.6497    -7.2981   -19.2605    -3.7004   -12.7482     2.2865   -23.3826   -17.5898    -2.2163   -19.9915    -8.5613   -48.6706   -14.5131   -10.1423     1.9994   -25.4733    -4.6685   -47.0393   -30.9187    -2.9622    -0.6571   -33.6826    -6.8274   -23.2578   -14.8802    -8.7186    -2.8089   -12.0425   -47.1696    -4.7333    -5.4748    -9.0145   -38.0825  -106.5793    -6.0197    -7.9250    -6.9641    -6.6134    -5.5964    -4.4716    -4.7597    -1.4205   -24.8963   -21.1453   -47.0754     3.1310    -4.2701   -19.6942   -30.2536   -16.5288    -3.8527   -13.5925    -8.6124   -18.3052   -29.1555   -12.7961    -9.2128   -15.3683   -12.8137     2.9837
   740.720 0.190E+12 0.114E-01   -4.2425    2.2815  -29.2795  -18.8503  -16.4052     3.7050    -7.2416   -19.2613    -3.6462   -12.6926     2.3421   -23.3545   -17.5066    -2.1594   -19.9372    -8.5333   -48.6700   -14.4838   -10.0854     2.0541   -25.4461    -4.6125   -47.0108   -30.8392    -2.8795    -0.5731   -33.6261    -6.7145   -23.2301   -14.7975    -8.6621    -2.7818   -11.9070   -47.0341    -4.6787    -5.4215    -8.9607   -37.8117  -106.3083    -5.9068    -7.8685    -6.8814    -6.5307    -5.5124    -4.3889    -4.6757    -1.3924   -24.7284   -20.9774   -47.0145     3.1866    -4.2425   -19.6377   -30.1695   -16.4186    -3.7971   -13.5644    -8.5848   -18.2487   -29.0715   -12.6859    -9.2110   -15.3659   -12.8106     3.0381
   740.722 0.216E+12 0.129E-01   -4.2149    2.3091  -29.2277  -18.8227  -16.4032     3.7603    -7.1843   -19.2625    -3.5923   -12.6368     2.3979   -23.3262   -17.4233    -2.1017   -19.8833    -8.5050   -48.6693   -14.4536   -10.0277     2.1086   -25.4191    -4.5561   -46.9818   -30.7612    -2.7969    -0.4885   -33.5690    -6.6005   -23.2025   -14.7148    -8.6051    -2.7547   -11.7727   -46.8997    -4.6244    -5.3691    -8.9076   -37.5430  -106.0395    -5.7928    -7.8115    -6.7987    -6.4480    -5.4278    -4.3063    -4.5911    -1.3641   -24.5592   -20.8082   -46.9508     3.2424    -4.2149   -19.5806   -30.0849   -16.3084    -3.7412   -13.5361    -8.5572   -18.1917   -28.9868   -12.5757    -9.2083   -15.3625   -12.8059     3.0922
   740.723 0.245E+12 0.147E-01   -4.1873    2.3367  -29.1775  -18.7951  -16.4003     3.8158    -7.1260   -19.2642    -3.5390   -12.5807     2.4539   -23.2976   -17.3397    -2.0429   -19.8300    -8.4765   -48.6682   -14.4223    -9.9688     2.1628   -25.3924    -4.4991   -46.9522   -30.6852    -2.7142    -0.4031   -33.5110    -6.4847   -23.1749   -14.6321    -8.5471    -2.7280   -11.6399   -46.7667    -4.5704    -5.3179    -8.8554   -37.2775  -105.7737    -5.6770    -7.7536    -6.7160    -6.3654    -5.3423    -4.2236    -4.5057    -1.3355   -24.3883   -20.6373   -46.8835     3.2985    -4.1873   -19.5227   -29.9994   -16.1982    -3.6851   -13.5075    -8.5296   -18.1337   -28.9013   -12.4655    -9.2044   -15.3576   -12.7993     3.1459
   740.725 0.279E+12 0.167E-01   -4.1597    2.3643  -29.1293  -18.7674  -16.3963     3.8713    -7.0666   -19.2667    -3.4865   -12.5242     2.5103   -23.2687   -17.2556    -1.9826   -19.7774    -8.4476   -48.6667   -14.3894    -9.9085     2.2166   -25.3660    -4.4413   -46.9219   -30.6120    -2.6315    -0.3165   -33.4519    -6.3667   -23.1472   -14.5494    -8.4881    -2.7016   -11.5091   -46.6358    -4.5169    -5.2683    -8.8044   -37.0159  -105.5119    -5.5590    -7.6945    -6.6333    -6.2827    -5.2558    -4.1409    -4.4191    -1.3065   -24.2152   -20.4642   -46.8113     3.3551    -4.1597   -19.4636   -29.9128   -16.0879    -3.6285   -13.4785    -8.5020   -18.0746   -28.8147   -12.3552    -9.1990   -15.3509   -12.7900     3.1990
   740.727 0.316E+12 0.189E-01   -4.1321    2.3919  -29.0835  -18.7398  -16.3910     3.9270    -7.0057   -19.2701    -3.4348   -12.4673     2.5672   -23.2393   -17.1712    -1.9205   -19.7257    -8.4182   -48.6647   -14.3549    -9.8464     2.2700   -25.3401    -4.3827   -46.8907   -30.5422    -2.5488    -0.2287   -33.3914    -6.2461   -23.1195   -14.4668    -8.4277    -2.6755   -11.3809   -46.5074    -4.4642    -5.2208    -8.7549   -36.7594  -105.2551    -5.4384    -7.6342    -6.5507    -6.2000    -5.1679    -4.0583    -4.3312    -1.2770   -24.0395   -20.2885   -46.7333     3.4121    -4.1321   -19.4033   -29.8248   -15.9777    -3.5715   -13.4489    -8.4744   -18.0143   -28.7268   -12.2450    -9.1918   -15.3418   -12.7776     3.2513
   740.730 0.359E+12 0.215E-01   -4.1045    2.4195  -29.0405  -18.7121  -16.3841     3.9829    -6.9430   -19.2744    -3.3841   -12.4099     2.6246   -23.2093   -17.0862    -1.8564   -19.6750    -8.3884   -48.6623   -14.3183    -9.7823     2.3229   -25.3146    -4.3231   -46.8585   -30.4762    -2.4661    -0.1392   -33.3294    -6.1224   -23.0919   -14.3840    -8.3658    -2.6500   -11.2553   -46.3817    -4.4121    -5.1754    -8.7072   -36.5084  -105.0037    -5.3147    -7.5723    -6.4679    -6.1173    -5.0785    -3.9755    -4.2418    -1.2470   -23.8607   -20.1097   -46.6487     3.4697    -4.1045   -19.3413   -29.7353   -15.8675    -3.5139   -13.4189    -8.4468   -17.9523   -28.6373   -12.1348    -9.1826   -15.3301   -12.7617     3.3029
   740.733 0.408E+12 0.244E-01   -4.0769    2.4471  -29.0006  -18.6844  -16.3757     4.0389    -6.8787   -19.2798    -3.3344   -12.3520     2.6825   -23.1789   -17.0007    -1.7902   -19.6253    -8.3580   -48.6592   -14.2796    -9.7161     2.3752   -25.2897    -4.2625   -46.8253   -30.4142    -2.3834    -0.0483   -33.2659    -5.9956   -23.0642   -14.3013    -8.3024    -2.6249   -11.1329   -46.2591    -4.3611    -5.1327    -8.6615   -36.2636  -104.7586    -5.1880    -7.5089    -6.3853    -6.0346    -4.9875    -3.8929    -4.1509    -1.2164   -23.6789   -19.9279   -46.5574     3.5278    -4.0769   -19.2779   -29.6443   -15.7572    -3.4558   -13.3883    -8.4191   -17.8889   -28.5463   -12.0246    -9.1713   -15.3158   -12.7421     3.3536
   740.736 0.463E+12 0.277E-01   -4.0493    2.4748  -28.9638  -18.6567  -16.3658     4.0951    -6.8128   -19.2861    -3.2858   -12.2936     2.7408   -23.1480   -16.9148    -1.7221   -19.5766    -8.3271   -48.6557   -14.2390    -9.6480     2.4270   -25.2653    -4.2009   -46.7910   -30.3564    -2.3008     0.0441   -33.2009    -5.8660   -23.0365   -14.2186    -8.2375    -2.6004   -11.0137   -46.1396    -4.3112    -5.0925    -8.6179   -36.0251  -104.5197    -5.0583    -7.4440    -6.3026    -5.9519    -4.8951    -3.8102    -4.0585    -1.1853   -23.4941   -19.7432   -46.4597     3.5863    -4.0493   -19.2129   -29.5518   -15.6470    -3.3973   -13.3572    -8.3915   -17.8239   -28.4538   -11.9144    -9.1580   -15.2990   -12.7190     3.4035
   740.739 0.526E+12 0.315E-01   -4.0216    2.5024  -28.9299  -18.6290  -16.3545     4.1514    -6.7453   -19.2933    -3.2381   -12.2347     2.7996   -23.1166   -16.8284    -1.6523   -19.5288    -8.2958   -48.6517   -14.1966    -9.5781     2.4783   -25.2413    -4.1385   -46.7559   -30.3025    -2.2181     0.1378   -33.1345    -5.7336   -23.0087   -14.1359    -8.1713    -2.5763   -10.8973   -46.0231    -4.2625    -5.0549    -8.5764   -35.7925  -104.2866    -4.9259    -7.3777    -6.2199    -5.8693    -4.8014    -3.7275    -3.9647    -1.1538   -23.3066   -19.5557   -46.3562     3.6454    -4.0216   -19.1466   -29.4580   -15.5368    -3.3383   -13.3256    -8.3638   -17.7576   -28.3599   -11.8042    -9.1429   -15.2801   -12.6928     3.4526
   740.743 0.597E+12 0.357E-01   -3.9940    2.5300  -28.8987  -18.6013  -16.3421     4.2079    -6.6766   -19.3013    -3.1911   -12.1755     2.8587   -23.0848   -16.7417    -1.5809   -19.4818    -8.2641   -48.6474   -14.1527    -9.5068     2.5292   -25.2178    -4.0754   -46.7201   -30.2520    -2.1354     0.2327   -33.0670    -5.5990   -22.9810   -14.0532    -8.1039    -2.5527   -10.7838   -45.9092    -4.2151    -5.0197    -8.5370   -35.5654  -104.0590    -4.7913    -7.3103    -6.1372    -5.7866    -4.7065    -3.6448    -3.8698    -1.1220   -23.1170   -19.3660   -46.2478     3.7047    -3.9940   -19.0792   -29.3630   -15.4266    -3.2789   -13.2937    -8.3362   -17.6902   -28.2649   -11.6940    -9.1263   -15.2593   -12.6641     3.5011
   740.748 0.677E+12 0.405E-01   -3.9663    2.5577  -28.8700  -18.5735  -16.3288     4.2644    -6.6070   -19.3099    -3.1447   -12.1161     2.9180   -23.0528   -16.6547    -1.5085   -19.4353    -8.2322   -48.6427   -14.1077    -9.4343     2.5798   -25.1946    -4.0118   -46.6837   -30.2046    -2.0527     0.3283   -32.9986    -5.4627   -22.9532   -13.9704    -8.0357    -2.5295   -10.6727   -45.7978    -4.1691    -4.9867    -8.4996   -35.3434  -103.8363    -4.6551    -7.2421    -6.0545    -5.7039    -4.6108    -3.5622    -3.7741    -1.0899   -22.9257   -19.1747   -46.1358     3.7643    -3.9664   -19.0109   -29.2671   -15.3164    -3.2193   -13.2616    -8.3085   -17.6219   -28.1691   -11.5838    -9.1087   -15.2372   -12.6334     3.5490
   740.753 0.769E+12 0.460E-01   -3.9387    2.5854  -28.8434  -18.5457  -16.3149     4.3209    -6.5367   -19.3188    -3.0988   -12.0564     2.9776   -23.0206   -16.5675    -1.4353   -19.3893    -8.2001   -48.6378   -14.0619    -9.3611     2.6300   -25.1716    -3.9479   -46.6470   -30.1597    -1.9701     0.4246   -32.9296    -5.3252   -22.9254   -13.8877    -7.9668    -2.5065   -10.5638   -45.6886    -4.1246    -4.9557    -8.4641   -35.1257  -103.6179    -4.5176    -7.1733    -5.9718    -5.6212    -4.5145    -3.4795    -3.6778    -1.0576   -22.7331   -18.9822   -46.0212     3.8240    -3.9387   -18.9420   -29.1707   -15.2062    -3.1596   -13.2293    -8.2808   -17.5530   -28.0726   -11.4736    -9.0902   -15.2142   -12.6013     3.5964
   740.759 0.873E+12 0.523E-01   -3.9110    2.6130  -28.8187  -18.5179  -16.3005     4.3775    -6.4660   -19.3281    -3.0532   -11.9967     3.0372   -22.9882   -16.4802    -1.3616   -19.3436    -8.1679   -48.6327   -14.0156    -9.2873     2.6800   -25.1489    -3.8838   -46.6100   -30.1171    -1.8874     0.5213   -32.8601    -5.1870   -22.8975   -13.8050    -7.8976    -2.4838   -10.4568   -45.5812    -4.0814    -4.9266    -8.4304   -34.9118  -103.4032    -4.3793    -7.1040    -5.8891    -5.5385    -4.4178    -3.3968    -3.5811    -1.0253   -22.5398   -18.7889   -45.9050     3.8837    -3.9110   -18.8727   -29.0738   -15.0960    -3.0999   -13.1969    -8.2531   -17.4837   -27.9757   -11.3634    -9.0714   -15.1907   -12.5684     3.6436
   740.766 0.991E+12 0.593E-01   -3.8833    2.6407  -28.7956  -18.4900  -16.2860     4.4342    -6.3951   -19.3374    -3.0076   -11.9369     3.0969   -22.9558   -16.3929    -1.2877   -19.2979    -8.1357   -48.6276   -13.9691    -9.2134     2.7300   -25.1262    -3.8196   -46.5730   -30.0762    -1.8047     0.6182   -32.7904    -5.0483   -22.8696   -13.7222    -7.8281    -2.4612   -10.3515   -45.4754    -4.0398    -4.8992    -8.3984   -34.7012  -103.1918    -4.2407    -7.0346    -5.8064    -5.4558    -4.3209    -3.3141    -3.4842    -0.9931   -22.3461   -18.5952   -45.7880     3.9435    -3.8833   -18.8031   -28.9767   -14.9858    -3.0401   -13.1645    -8.2253   -17.4142   -27.8786   -11.2532    -9.0523   -15.1670   -12.5351     3.6905
   740.773 0.113E+13 0.673E-01   -3.8556    2.6684  -28.7739  -18.4621  -16.2713     4.4907    -6.3242   -19.3467    -2.9622   -11.8771     3.1565   -22.9234   -16.3056    -1.2139   -19.2523    -8.1034   -48.6224   -13.9226    -9.1395     2.7798   -25.1035    -3.7556   -46.5359   -30.0368    -1.7220     0.7150   -32.7207    -4.9097   -22.8417   -13.6394    -7.7587    -2.4388   -10.2476   -45.3711    -3.9997    -4.8733    -8.3680   -34.4937  -102.9832    -4.1021    -6.9652    -5.7236    -5.3731    -4.2240    -3.2314    -3.3873    -0.9608   -22.1524   -18.4016   -45.6711     4.0031    -3.8556   -18.7336   -28.8796   -14.8756    -2.9804   -13.1322    -8.1975   -17.3446   -27.7815   -11.1430    -9.0333   -15.1435   -12.5018     3.7374
   740.782 0.128E+13 0.765E-01   -3.8279    2.6962  -28.7534  -18.4342  -16.2568     4.5473    -6.2535   -19.3559    -2.9166   -11.8174     3.2160   -22.8910   -16.2184    -1.1402   -19.2066    -8.0712   -48.6172   -13.8763    -9.0658     2.8296   -25.0809    -3.6917   -46.4989   -29.9986    -1.6393     0.8117   -32.6510    -4.7714   -22.8137   -13.5566    -7.6893    -2.4164   -10.1451   -45.2679    -3.9612    -4.8488    -8.3391   -34.2887  -102.7771    -3.9638    -6.8958    -5.6409    -5.2904    -4.1272    -3.1487    -3.2905    -0.9287   -21.9591   -18.2083   -45.5548     4.0627    -3.8279   -18.6641   -28.7826   -14.7654    -2.9209   -13.1000    -8.1697   -17.2752   -27.6845   -11.0329    -9.0145   -15.1203   -12.4689     3.7842
   740.792 0.145E+13 0.868E-01   -3.8001    2.7239  -28.7340  -18.4062  -16.2425     4.6038    -6.1831   -19.3649    -2.8709   -11.7578     3.2754   -22.8586   -16.1313    -1.0670   -19.1608    -8.0391   -48.6120   -13.8303    -8.9925     2.8794   -25.0581    -3.6280   -46.4621   -29.9612    -1.5567     0.9082   -32.5816    -4.6337   -22.7857   -13.4738    -7.6203    -2.3940   -10.0436   -45.1658    -3.9241    -4.8255    -8.3117   -34.0859  -102.5730    -3.8261    -6.8268    -5.5582    -5.2077    -4.0308    -3.0661    -3.1941    -0.8967   -21.7663   -18.0155   -45.4396     4.1221    -3.8001   -18.5949   -28.6858   -14.6552    -2.8615   -13.0679    -8.1419   -17.2060   -27.5878   -10.9227    -8.9961   -15.0977   -12.4367     3.8311
   740.803 0.165E+13 0.986E-01   -3.7723    2.7517  -28.7154  -18.3781  -16.2284     4.6603    -6.1131   -19.3736    -2.8250   -11.6983     3.3347   -22.8264   -16.0443    -0.9942   -19.1146    -8.0071   -48.6068   -13.7849    -8.9197     2.9293   -25.0352    -3.5646   -46.4255   -29.9246    -1.4740     1.0042   -32.5125    -4.4966   -22.7576   -13.3910    -7.5515    -2.3716    -9.9432   -45.0646    -3.8886    -4.8034    -8.2855   -33.8852  -102.3708    -3.6891    -6.7581    -5.4755    -5.1250    -3.9346    -2.9834    -3.0980    -0.8649   -21.5743   -17.8236   -45.3261     4.1813    -3.7723   -18.5261   -28.5894   -14.5451    -2.8023   -13.0360    -8.1141   -17.1371   -27.4913   -10.8126    -8.9782   -15.0758   -12.4054     3.8781
   740.816 0.187E+13 0.112E+00   -3.7445    2.7795  -28.6977  -18.3500  -16.2148     4.7167    -6.0435   -19.3819    -2.7787   -11.6390     3.3937   -22.7942   -15.9575    -0.9221   -19.0682    -7.9753   -48.6016   -13.7400    -8.8475     2.9793   -25.0121    -3.5016   -46.3892   -29.8885    -1.3913     1.0998   -32.4437    -4.3605   -22.7294   -13.3082    -7.4832    -2.3490    -9.8436   -44.9642    -3.8546    -4.7823    -8.2606   -33.6862  -102.1702    -3.5530    -6.6898    -5.3927    -5.0423    -3.8390    -2.9007    -3.0023    -0.8333   -21.3832   -17.6325   -45.2145     4.2403    -3.7445   -18.4576   -28.4934   -14.4349    -2.7433   -13.0042    -8.0862   -17.0687   -27.3953   -10.7024    -8.9609   -15.0546   -12.3751     3.9253
   740.830 0.212E+13 0.127E+00   -3.7167    2.8074  -28.6806  -18.3218  -16.2015     4.7730    -5.9745   -19.3898    -2.7321   -11.5798     3.4527   -22.7622   -15.8708    -0.8507   -19.0213    -7.9436   -48.5965   -13.6957    -8.7759     3.0294   -24.9889    -3.4389   -46.3531   -29.8527    -1.3086     1.1949   -32.3754    -4.2255   -22.7011   -13.2254    -7.4154    -2.3264    -9.7448   -44.8644    -3.8220    -4.7621    -8.2369   -33.4889  -101.9709    -3.4180    -6.6220    -5.3100    -4.9596    -3.7439    -2.8180    -2.9072    -0.8018   -21.1932   -17.4425   -45.1050     4.2990    -3.7167   -18.3896   -28.3978   -14.3247    -2.6845   -12.9726    -8.0582   -17.0007   -27.2998   -10.5923    -8.9443   -15.0344   -12.3460     3.9727
   740.846 0.241E+13 0.144E+00   -3.6888    2.8353  -28.6640  -18.2935  -16.1887     4.8293    -5.9062   -19.3973    -2.6851   -11.5207     3.5114   -22.7302   -15.7843    -0.7800   -18.9741    -7.9120   -48.5914   -13.6521    -8.7051     3.0797   -24.9653    -3.3767   -46.3172   -29.8171    -1.2259     1.2894   -32.3075    -4.0916   -22.6728   -13.1425    -7.3481    -2.3035    -9.6467   -44.7652    -3.7909    -4.7428    -8.2143   -33.2929  -101.7727    -3.2841    -6.5547    -5.2272    -4.8769    -3.6493    -2.7353    -2.8126    -0.7706   -21.0044   -17.2537   -44.9979     4.3576    -3.6888   -18.3221   -28.3028   -14.2146    -2.6259   -12.9411    -8.0302   -16.9332   -27.2047   -10.4822    -8.9284   -15.0151   -12.3181     4.0204
   740.865 0.274E+13 0.164E+00   -3.6609    2.8632  -28.6479  -18.2652  -16.1764     4.8855    -5.8385   -19.4042    -2.6377   -11.4618     3.5699   -22.6984   -15.6979    -0.7101   -18.9263    -7.8806   -48.5863   -13.6093    -8.6351     3.1302   -24.9415    -3.3148   -46.2816   -29.7816    -1.1432     1.3833   -32.2401    -3.9588   -22.6443   -13.0596    -7.2814    -2.2805    -9.5492   -44.6664    -3.7611    -4.7242    -8.1927   -33.0981  -101.5755    -3.1514    -6.4880    -5.1444    -4.7941    -3.5553    -2.6526    -2.7186    -0.7395   -20.8167   -17.0661   -44.8933     4.4160    -3.6609   -18.2552   -28.2082   -14.1044    -2.5675   -12.9098    -8.0021   -16.8663   -27.1102   -10.3721    -8.9132   -14.9967   -12.2916     4.0684
   740.885 0.311E+13 0.186E+00   -3.6329    2.8912  -28.6321  -18.2367  -16.1646     4.9416    -5.7714   -19.4106    -2.5898   -11.4031     3.6282   -22.6666   -15.6117    -0.6410   -18.8781    -7.8493   -48.5812   -13.5672    -8.5659     3.1808   -24.9173    -3.2534   -46.2463   -29.7461    -1.0605     1.4765   -32.1732    -3.8274   -22.6157   -12.9766    -7.2153    -2.2572    -9.4522   -44.5680    -3.7326    -4.7064    -8.1720   -32.9044  -101.3791    -3.0200    -6.4220    -5.0617    -4.7114    -3.4620    -2.5699    -2.6253    -0.7086   -20.6304   -16.8799   -44.7914     4.4741    -3.6329   -18.1888   -28.1143   -13.9943    -2.5094   -12.8787    -7.9740   -16.7999   -27.0163   -10.2621    -8.8988   -14.9794   -12.2665     4.1167
   740.909 0.353E+13 0.211E+00   -3.6049    2.9192  -28.6166  -18.2081  -16.1533     4.9977    -5.7051   -19.4164    -2.5415   -11.3445     3.6863   -22.6349   -15.5257    -0.5728   -18.8294    -7.8182   -48.5760   -13.5259    -8.4975     3.2317   -24.8928    -3.1924   -46.2111   -29.7105    -0.9778     1.5691   -32.1068    -3.6973   -22.5870   -12.8937    -7.1498    -2.2337    -9.3557   -44.4699    -3.7055    -4.6891    -8.1521   -32.7118  -101.1833    -2.8900    -6.3565    -4.9789    -4.6287    -3.3693    -2.4872    -2.5326    -0.6778   -20.4455   -16.6950   -44.6920     4.5320    -3.6049   -18.1230   -28.0209   -13.8843    -2.4515   -12.8477    -7.9458   -16.7341   -26.9229   -10.1520    -8.8852   -14.9631   -12.2428     4.1653
   740.936 0.400E+13 0.240E+00   -3.5768    2.9473  -28.6013  -18.1793  -16.1424     5.0537    -5.6394   -19.4215    -2.4927   -11.2860     3.7442   -22.6032   -15.4399    -0.5054   -18.7801    -7.7871   -48.5707   -13.4853    -8.4300     3.2828   -24.8679    -3.1318   -46.1762   -29.6746    -0.8951     1.6610   -32.0409    -3.5685   -22.5581   -12.8107    -7.0848    -2.2099    -9.2595   -44.3719    -3.6794    -4.6724    -8.1330   -32.5199  -100.9878    -2.7612    -6.2916    -4.8961    -4.5459    -3.2772    -2.4045    -2.4405    -0.6472   -20.2618   -16.5114   -44.5953     4.5897    -3.5768   -18.0577   -27.9281   -13.7742    -2.3937   -12.8168    -7.9175   -16.6688   -26.8301   -10.0420    -8.8723   -14.9477   -12.2205     4.2143
   740.966 0.454E+13 0.272E+00   -3.5486    2.9755  -28.5861  -18.1504  -16.1321     5.1096    -5.5744   -19.4261    -2.4434   -11.2277     3.8019   -22.5716   -15.3541    -0.4388   -18.7303    -7.7562   -48.5653   -13.4455    -8.3632     3.3341   -24.8426    -3.0716   -46.1414   -29.6385    -0.8124     1.7522   -31.9754    -3.4411   -22.5291   -12.7276    -7.0205    -2.1859    -9.1637   -44.2740    -3.6545    -4.6561    -8.1145   -32.3287  -100.7926    -2.6338    -6.2273    -4.8133    -4.4632    -3.1858    -2.3218    -2.3491    -0.6168   -20.0796   -16.3293   -44.5012     4.6472    -3.5486   -17.9930   -27.8358   -13.6641    -2.3362   -12.7860    -7.8891   -16.6041   -26.7378    -9.9320    -8.8602   -14.9332   -12.1995     4.2636
   741.001 0.516E+13 0.309E+00   -3.5203    3.0038  -28.5708  -18.1213  -16.1221     5.1655    -5.5100   -19.4299    -2.3936   -11.1695     3.8594   -22.5400   -15.2686    -0.3730   -18.6799    -7.7254   -48.5597   -13.4064    -8.2972     3.3856   -24.8169    -3.0118   -46.1067   -29.6019    -0.7297     1.8428   -31.9104    -3.3149   -22.4998   -12.6445    -6.9567    -2.1615    -9.0682   -44.1762    -3.6306    -4.6402    -8.0966   -32.1382  -100.5975    -2.5078    -6.1636    -4.7304    -4.3804    -3.0951    -2.2391    -2.2584    -0.5865   -19.8987   -16.1485   -44.4096     4.7045    -3.5204   -17.9288   -27.7441   -13.5541    -2.2789   -12.7553    -7.8606   -16.5400   -26.6461    -9.8221    -8.8487   -14.9197   -12.1799     4.3133
   741.040 0.586E+13 0.351E+00   -3.4920    3.0322  -28.5555  -18.0920  -16.1125     5.2213    -5.4463   -19.4331    -2.3433   -11.1114     3.9167   -22.5083   -15.1831    -0.3081   -18.6290    -7.6947   -48.5538   -13.3680    -8.2320     3.4374   -24.7907    -2.9524   -46.0721   -29.5648    -0.6470     1.9328   -31.8458    -3.1901   -22.4703   -12.5613    -6.8935    -2.1369    -8.9729   -44.0781    -3.6077    -4.6245    -8.0793   -31.9481  -100.4021    -2.3830    -6.1004    -4.6475    -4.2976    -3.0050    -2.1564    -2.1682    -0.5563   -19.7192   -15.9690   -44.3204     4.7617    -3.4920   -17.8651   -27.6528   -13.4440    -2.2217   -12.7247    -7.8320   -16.4763   -26.5548    -9.7122    -8.8379   -14.9070   -12.1616     4.3634
   741.085 0.665E+13 0.398E+00   -3.4635    3.0606  -28.5399  -18.0624  -16.1032     5.2770    -5.3832   -19.4355    -2.2924   -11.0533     3.9739   -22.4765   -15.0977    -0.2439   -18.5774    -7.6639   -48.5476   -13.3302    -8.1676     3.4893   -24.7640    -2.8933   -46.0374   -29.5272    -0.5643     2.0221   -31.7814    -3.0665   -22.4405   -12.4781    -6.8308    -2.1119    -8.8777   -43.9799    -3.5855    -4.6090    -8.0623   -31.7584  -100.2065    -2.2595    -6.0378    -4.5646    -4.2148    -2.9155    -2.0737    -2.0787    -0.5262   -19.5410   -15.7909   -44.2336     4.8186    -3.4636   -17.8018   -27.5620   -13.3341    -2.1647   -12.6940    -7.8032   -16.4130   -26.4640    -9.6023    -8.8277   -14.8951   -12.1444     4.4137
   741.136 0.755E+13 0.452E+00   -3.4350    3.0892  -28.5239  -18.0326  -16.0942     5.3327    -5.3207   -19.4372    -2.2411   -10.9953     4.0308   -22.4446   -15.0124    -0.1805   -18.5252    -7.6332   -48.5410   -13.2929    -8.1038     3.5415   -24.7368    -2.8347   -46.0027   -29.4888    -0.4816     2.1107   -31.7174    -2.9442   -22.4105   -12.3948    -6.7686    -2.0866    -8.7826   -43.8814    -3.5641    -4.5936    -8.0456   -31.5690  -100.0103    -2.1373    -5.9758    -4.4817    -4.1320    -2.8266    -1.9910    -1.9898    -0.4961   -19.3641   -15.6142   -44.1491     4.8754    -3.4350   -17.7390   -27.4716   -13.2241    -2.1078   -12.6634    -7.7743   -16.3503   -26.3736    -9.4925    -8.8181   -14.8839   -12.1285     4.4645
   741.194 0.857E+13 0.513E+00   -3.4063    3.1180  -28.5075  -18.0024  -16.0854     5.3883    -5.2587   -19.4380    -2.1893   -10.9373     4.0876   -22.4125   -14.9271    -0.1178   -18.4724    -7.6025   -48.5339   -13.2562    -8.0408     3.5939   -24.7090    -2.7764   -45.9678   -29.4497    -0.3988     2.1987   -31.6536    -2.8231   -22.3800   -12.3114    -6.7069    -2.0609    -8.6875   -43.7823    -3.5433    -4.5782    -8.0291   -31.3797   -99.8133    -2.0163    -5.9142    -4.3987    -4.0492    -2.7383    -1.9082    -1.9015    -0.4661   -19.1885   -15.4388   -44.0666     4.9321    -3.4063   -17.6766   -27.3816   -13.1142    -2.0511   -12.6327    -7.7451   -16.2879   -26.2837    -9.3827    -8.8089   -14.8734   -12.1136     4.5155
   741.261 0.973E+13 0.583E+00   -3.3774    3.1469  -28.4904  -17.9719  -16.0767     5.4439    -5.1973   -19.4380    -2.1370   -10.8793     4.1443   -22.3801   -14.8419    -0.0557   -18.4190    -7.5717   -48.5262   -13.2200    -7.9783     3.6466   -24.6806    -2.7184   -45.9327   -29.4096    -0.3161     2.2862   -31.5899    -2.7032   -22.3492   -12.2279    -6.6456    -2.0350    -8.5924   -43.6827    -3.5229    -4.5626    -8.0127   -31.1904   -99.6152    -1.8966    -5.8530    -4.3157    -3.9664    -2.6506    -1.8255    -1.8138    -0.4361   -19.0143   -15.2647   -43.9862     4.9886    -3.3774   -17.6145   -27.2920   -13.0043    -1.9945   -12.6020    -7.7157   -16.2258   -26.1940    -9.2730    -8.8002   -14.8635   -12.0996     4.5668
   741.337 0.110E+14 0.661E+00   -3.3483    3.1760  -28.4725  -17.9409  -16.0681     5.4994    -5.1364   -19.4370    -2.0841   -10.8212     4.2008   -22.3474   -14.7567     0.0056   -18.3649    -7.5408   -48.5177   -13.1841    -7.9165     3.6994   -24.6515    -2.6607   -45.8972   -29.3685    -0.2333     2.3730   -31.5262    -2.5845   -22.3178   -12.1442    -6.5847    -2.0086    -8.4971   -43.5822    -3.5029    -4.5468    -7.9962   -31.0010   -99.4156    -1.7781    -5.7923    -4.2326    -3.8835    -2.5634    -1.7428    -1.7266    -0.4060   -18.8413   -15.0920   -43.9075     5.0449    -3.3483   -17.5527   -27.2026   -12.8945    -1.9381   -12.5710    -7.6861   -16.1640   -26.1047    -9.1634    -8.7918   -14.8542   -12.0866     4.6185
   741.426 0.125E+14 0.751E+00   -3.3190    3.2054  -28.4536  -17.9095  -16.0593     5.5549    -5.0759   -19.4351    -2.0307   -10.7630     4.2572   -22.3143   -14.6714     0.0664   -18.3100    -7.5098   -48.5082   -13.1486    -7.8552     3.7523   -24.6216    -2.6033   -45.8611   -29.3260    -0.1506     2.4592   -31.4624    -2.4670   -22.2859   -12.0605    -6.5242    -1.9819    -8.4015   -43.4807    -3.4830    -4.5305    -7.9795   -30.8112   -99.2141    -1.6607    -5.7319    -4.1495    -3.8006    -2.4768    -1.6600    -1.6400    -0.3759   -18.6696   -14.9205   -43.8305     5.1012    -3.3190   -17.4910   -27.1134   -12.7848    -1.8817   -12.5399    -7.6561   -16.1025   -26.0155    -9.0539    -8.7838   -14.8452   -12.0744     4.6704
   741.527 0.142E+14 0.852E+00   -3.2894    3.2350  -28.4334  -17.8774  -16.0504     5.6103    -5.0159   -19.4320    -1.9768   -10.7047     4.3134   -22.2806   -14.5860     0.1265   -18.2544    -7.4785   -48.4977   -13.1133    -7.7944     3.8055   -24.5909    -2.5462   -45.8244   -29.2822    -0.0678     2.5448   -31.3985    -2.3506   -22.2534   -11.9765    -6.4640    -1.9548    -8.3057   -43.3780    -3.4632    -4.5138    -7.9625   -30.6210   -99.0105    -1.5446    -5.6719    -4.0663    -3.7176    -2.3907    -1.5772    -1.5539    -0.3458   -18.4993   -14.7504   -43.7550     5.1573    -3.2894   -17.4296   -27.0244   -12.6751    -1.8255   -12.5086    -7.6258   -16.0411   -25.9265    -8.9445    -8.7759   -14.8367   -12.0629     4.7225
   741.645 0.162E+14 0.968E+00   -3.2595    3.2650  -28.4115  -17.8445  -16.0411     5.6657    -4.9562   -19.4276    -1.9222   -10.6461     4.3696   -22.2462   -14.5005     0.1861   -18.1978    -7.4470   -48.4857   -13.0782    -7.7341     3.8588   -24.5592    -2.4894   -45.7868   -29.2364     0.0151     2.6298   -31.3342    -2.2355   -22.2199   -11.8923    -6.4040    -1.9272    -8.2093   -43.2735    -3.4432    -4.4961    -7.9449   -30.4300   -98.8037    -1.4297    -5.6121    -3.9830    -3.6346    -2.3052    -1.4944    -1.4683    -0.3154   -18.3303   -14.5818   -43.6808     5.2133    -3.2595   -17.3681   -26.9354   -12.5655    -1.7693   -12.4769    -7.5950   -15.9797   -25.8375    -8.8352    -8.7681   -14.8283   -12.0519     4.7750
   741.784 0.183E+14 0.110E+01   -3.2291    3.2954  -28.3876  -17.8108  -16.0312     5.7211    -4.8969   -19.4217    -1.8670   -10.5872     4.4256   -22.2110   -14.4148     0.2451   -18.1403    -7.4150   -48.4719   -13.0430    -7.6742     3.9123   -24.5263    -2.4330   -45.7481   -29.1885     0.0979     2.7142   -31.2694    -2.1215   -22.1855   -11.8079    -6.3442    -1.8991    -8.1122   -43.1670    -3.4227    -4.4774    -7.9265   -30.2380   -98.5932    -1.3160    -5.5526    -3.8996    -3.5516    -2.2202    -1.4116    -1.3833    -0.2848   -18.1627   -14.4146   -43.6077     5.2692    -3.2291   -17.3067   -26.8464   -12.4561    -1.7132   -12.4447    -7.5637   -15.9183   -25.7485    -8.7261    -8.7602   -14.8201   -12.0414     4.8276
   741.948 0.208E+14 0.125E+01   -3.1983    3.3263  -28.3611  -17.7759  -16.0205     5.7764    -4.8379   -19.4140    -1.8111   -10.5279     4.4815   -22.1746   -14.3289     0.3036   -18.0816    -7.3825   -48.4559   -13.0078    -7.6147     3.9659   -24.4920    -2.3767   -45.7079   -29.1380     0.1808     2.7979   -31.2038    -2.0088   -22.1499   -11.7231    -6.2846    -1.8705    -8.0143   -43.0580    -3.4014    -4.4573    -7.9070   -30.0446   -98.3781    -1.2037    -5.4933    -3.8161    -3.4685    -2.1357    -1.3288    -1.2988    -0.2539   -17.9967   -14.2490   -43.5356     5.3251    -3.1983   -17.2450   -26.7572   -12.3467    -1.6572   -12.4120    -7.5316   -15.8568   -25.6594    -8.6171    -8.7521   -14.8119   -12.0312     4.8805
   742.142 0.236E+14 0.142E+01   -3.1669    3.3578  -28.3314  -17.7397  -16.0087     5.8317    -4.7791   -19.4042    -1.7544   -10.4681     4.5373   -22.1369   -14.2425     0.3615   -18.0217    -7.3494   -48.4372   -12.9723    -7.5556     4.0196   -24.4560    -2.3208   -45.6659   -29.0843     0.2638     2.8810   -31.1371    -1.8975   -22.1127   -11.6379    -6.2250    -1.8412    -7.9152   -42.9458    -3.3791    -4.4354    -7.8860   -29.8494   -98.1572    -1.0928    -5.4341    -3.7324    -3.3852    -2.0519    -1.2459    -1.2149    -0.2226   -17.8324   -14.0852   -43.4641     5.3808    -3.1669   -17.1831   -26.6677   -12.2375    -1.6012   -12.3785    -7.4988   -15.7949   -25.5699    -8.5084    -8.7437   -14.8035   -12.0212     4.9335
   742.369 0.268E+14 0.161E+01   -3.1348    3.3900  -28.2982  -17.7021  -15.9957     5.8869    -4.7206   -19.3923    -1.6968   -10.4078     4.5930   -22.0976   -14.1558     0.4189   -17.9603    -7.3155   -48.4156   -12.9364    -7.4967     4.0735   -24.4183    -2.2652   -45.6218   -29.0271     0.3468     2.9633   -31.0693    -1.7875   -22.0739   -11.5523    -6.1654    -1.8113    -7.8149   -42.8301    -3.3555    -4.4115    -7.8634   -29.6522   -97.9299    -0.9833    -5.3750    -3.6485    -3.3019    -1.9685    -1.1629    -1.1315    -0.1909   -17.6698   -13.9232   -43.3932     5.4365    -3.1348   -17.1208   -26.5777   -12.1284    -1.5452   -12.3442    -7.4650   -15.7327   -25.4800    -8.4000    -8.7349   -14.7948   -12.0112     4.9867
   742.636 0.304E+14 0.183E+01   -3.1019    3.4230  -28.2608  -17.6626  -15.9812     5.9422    -4.6622   -19.3777    -1.6382   -10.3467     4.6486   -22.0565   -14.0685     0.4759   -17.8973    -7.2807   -48.3904   -12.9000    -7.4382     4.1275   -24.3784    -2.2099   -45.5753   -28.9658     0.4298     3.0448   -31.0000    -1.6789   -22.0331   -11.4662    -6.1058    -1.7806    -7.7131   -42.7103    -3.3302    -4.3853    -7.8388   -29.4526   -97.6949    -0.8754    -5.3160    -3.5644    -3.2185    -1.8858    -1.0799    -1.0487    -0.1586   -17.5090   -13.7632   -43.3226     5.4921    -3.1019   -17.0579   -26.4873   -12.0196    -1.4893   -12.3089    -7.4302   -15.6700   -25.3896    -8.2918    -8.7254   -14.7857   -12.0011     5.0401
   742.950 0.346E+14 0.207E+01   -3.0680    3.4570  -28.2183  -17.6211  -15.9648     5.9974    -4.6040   -19.3601    -1.5786   -10.2846     4.7042   -22.0132   -13.9805     0.5323   -17.8324    -7.2448   -48.3609   -12.8628    -7.3798     4.1816   -24.3361    -2.1549   -45.5257   -28.8996     0.5130     3.1256   -30.9288    -1.5719   -21.9900   -11.3794    -6.0459    -1.7490    -7.6095   -42.5853    -3.3029    -4.3560    -7.8116   -29.2499   -97.4507    -0.7691    -5.2568    -3.4801    -3.1348    -1.8037    -0.9968    -0.9665    -0.1257   -17.3503   -13.6053   -43.2520     5.5476    -3.0680   -16.9943   -26.3961   -11.9109    -1.4333   -12.2724    -7.3941   -15.6066   -25.2985    -8.1839    -8.7150   -14.7760   -11.9907     5.0936
   743.307 0.392E+14 0.235E+01   -3.0333    3.4918  -28.1712  -17.5776  -15.9467     6.0526    -4.5458   -19.3397    -1.5179   -10.2218     4.7597   -21.9679   -13.8920     0.5883   -17.7658    -7.2079   -48.3276   -12.8250    -7.3216     4.2358   -24.2916    -2.1001   -45.4734   -28.8289     0.5963     3.2056   -30.8558    -1.4663   -21.9448   -11.2920    -5.9860    -1.7166    -7.5041   -42.4558    -3.2735    -4.3241    -7.7822   -29.0445   -97.1980    -0.6643    -5.1976    -3.3954    -3.0511    -1.7222    -0.9137    -0.8849    -0.0921   -17.1935   -13.4495   -43.1813     5.6031    -3.0333   -16.9300   -26.3042   -11.8025    -1.3774   -12.2348    -7.3568   -15.5425   -25.2067    -8.0764    -8.7038   -14.7656   -11.9799     5.1473
   743.679 0.445E+14 0.267E+01   -2.9983    3.5270  -28.1227  -17.5335  -15.9280     6.1077    -4.4877   -19.3184    -1.4569   -10.1587     4.8152   -21.9219   -13.8033     0.6440   -17.6986    -7.1707   -48.2929   -12.7870    -7.2635     4.2900   -24.2463    -2.0455   -45.4203   -28.7568     0.6796     3.2853   -30.7824    -1.3613   -21.8988   -11.2045    -5.9260    -1.6840    -7.3982   -42.3248    -3.2437    -4.2914    -7.7521   -28.8383   -96.9426    -0.5602    -5.1384    -3.3107    -2.9673    -1.6408    -0.8305    -0.8035    -0.0583   -17.0374   -13.2943   -43.1108     5.6586    -2.9983   -16.8655   -26.2121   -11.6941    -1.3214   -12.1968    -7.3191   -15.4783   -25.1146    -7.9689    -8.6924   -14.7552   -11.9691     5.2010
   744.107 0.505E+14 0.304E+01   -2.9622    3.5633  -28.0682  -17.4870  -15.9069     6.1629    -4.4297   -19.2937    -1.3947   -10.0946     4.8706   -21.8733   -13.7137     0.6994   -17.6293    -7.1321   -48.2533   -12.7480    -7.2055     4.3443   -24.1982    -1.9912   -45.3636   -28.6790     0.7630     3.3642   -30.7066    -1.2579   -21.8502   -11.1162    -5.8657    -1.6504    -7.2901   -42.1879    -3.2112    -4.2552    -7.7191   -28.6285   -96.6764    -0.4577    -5.0790    -3.2257    -2.8833    -1.5601    -0.7472    -0.7227    -0.0237   -16.8835   -13.1416   -43.0400     5.7140    -2.9622   -16.8001   -26.1191   -11.5859    -1.2654   -12.1574    -7.2799   -15.4131   -25.0217    -7.8618    -8.6799   -14.7438   -11.9578     5.2549
   744.542 0.574E+14 0.345E+01   -2.9260    3.5997  -28.0130  -17.4401  -15.8857     6.2181    -4.3717   -19.2684    -1.3323   -10.0303     4.9261   -21.8244   -13.6241     0.7546   -17.5597    -7.0934   -48.2131   -12.7089    -7.1476     4.3987   -24.1497    -1.9369   -45.3064   -28.6005     0.8465     3.4429   -30.6306    -1.1547   -21.8011   -11.0277    -5.8054    -1.6166    -7.1817   -42.0503    -3.1785    -4.2186    -7.6857   -28.4182   -96.4089    -0.3556    -5.0196    -3.1405    -2.7992    -1.4795    -0.6639    -0.6420     0.0110   -16.7298   -12.9891   -42.9692     5.7694    -2.9260   -16.7345   -26.0259   -11.4777    -1.2094   -12.1178    -7.2405   -15.3478   -24.9286    -7.7548    -8.6672   -14.7324   -11.9465     5.3088
   744.962 0.651E+14 0.392E+01   -2.8900    3.6359  -27.9595  -17.3939  -15.8651     6.2733    -4.3137   -19.2440    -1.2701    -9.9662     4.9815   -21.7762   -13.5346     0.8099   -17.4906    -7.0550   -48.1742   -12.6702    -7.0897     4.4532   -24.1018    -1.8825   -45.2503   -28.5236     0.9300     3.5219   -30.5552    -1.0512   -21.7528   -10.9394    -5.7452    -1.5830    -7.0740   -41.9142    -3.1467    -4.1830    -7.6533   -28.2089   -96.1442    -0.2530    -4.9603    -3.0554    -2.7151    -1.3987    -0.5805    -0.5611     0.0455   -16.5757   -12.8360   -42.8988     5.8249    -2.8900   -16.6693   -25.9330   -11.3694    -1.1534   -12.0786    -7.2014   -15.2829   -24.8358    -7.6475    -8.6550   -14.7214   -11.9355     5.3628
   745.344 0.739E+14 0.445E+01   -2.8548    3.6713  -27.9103  -17.3494  -15.8463     6.3285    -4.2558   -19.2220    -1.2087    -9.9030     5.0370   -21.7298   -13.4457     0.8654   -17.4228    -7.0177   -48.1389   -12.6323    -7.0319     4.5076   -24.0560    -1.8280   -45.1967   -28.4506     1.0135     3.6013   -30.4816    -0.9468   -21.7064   -10.8517    -5.6854    -1.5501    -6.9679   -41.7825    -3.1170    -4.1501    -7.6231   -28.0024   -95.8875    -0.1495    -4.9013    -2.9706    -2.6312    -1.3176    -0.4972    -0.4800     0.0794   -16.4201   -12.6815   -42.8293     5.8803    -2.8548   -16.6049   -25.8409   -11.2609    -1.0974   -12.0404    -7.1635   -15.2186   -24.7438    -7.5400    -8.6438   -14.7111   -11.9252     5.4168
   745.637 0.839E+14 0.506E+01   -2.8214    3.7048  -27.8707  -17.3088  -15.8315     6.3838    -4.1981   -19.2054    -1.1489    -9.8415     5.0926   -21.6877   -13.3581     0.9213   -17.3582    -6.9824   -48.1117   -12.5963    -6.9741     4.5621   -24.0145    -1.7731   -45.1489   -28.3867     1.0968     3.6820   -30.4119    -0.8402   -21.6644   -10.7650    -5.6262    -1.5185    -6.8653   -41.6603    -3.0920    -4.1229    -7.5980   -27.8018   -95.6483    -0.0435    -4.8427    -2.8861    -2.5474    -1.2357    -0.4140    -0.3980     0.1119   -16.2614   -12.5236   -42.7614     5.9359    -2.8213   -16.5422   -25.7505   -11.1519    -1.0415   -12.0046    -7.1279   -15.1561   -24.6535    -7.4317    -8.6347   -14.7027   -11.9164     5.4708
   745.856 0.953E+14 0.574E+01   -2.7894    3.7369  -27.8393  -17.2715  -15.8201     6.4391    -4.1406   -19.1933    -1.0906    -9.7814     5.1481   -21.6492   -13.2716     0.9776   -17.2963    -6.9490   -48.0913   -12.5620    -6.9165     4.6166   -23.9767    -1.7179   -45.1060   -28.3304     1.1800     3.7636   -30.3454    -0.7318   -21.6261   -10.6793    -5.5676    -1.4882    -6.7659   -41.5462    -3.0709    -4.1006    -7.5772   -27.6061   -95.4239     0.0644    -4.7846    -2.8020    -2.4639    -1.1532    -0.3308    -0.3154     0.1433   -16.1001   -12.3629   -42.6951     5.9914    -2.7894   -16.4810   -25.6617   -11.0424    -0.9857   -11.9708    -7.0943   -15.0950   -24.5647    -7.3228    -8.6274   -14.6959   -11.9091     5.5249
   745.979 0.108E+15 0.652E+01   -2.7593    3.7670  -27.8184  -17.2385  -15.8130     6.4945    -4.0834   -19.1869    -1.0341    -9.7233     5.2038   -21.6152   -13.1864     1.0342   -17.2378    -6.9180   -48.0796   -12.5298    -6.8591     4.6711   -23.9437    -1.6623   -45.0695   -28.2838     1.2630     3.8464   -30.2833    -0.6212   -21.5924   -10.5949    -5.5099    -1.4594    -6.6704   -41.4424    -3.0550    -4.0847    -7.5619   -27.4170   -95.2186     0.1748    -4.7270    -2.7185    -2.3807    -1.0698    -0.2478    -0.2320     0.1732   -15.9355   -12.1986   -42.6309     6.0470    -2.7593   -16.4217   -25.5748   -10.9325    -0.9300   -11.9395    -7.0634   -15.0358   -24.4778    -7.2132    -8.6225   -14.6911   -11.9034     5.5791
   746.081 0.123E+15 0.741E+01   -2.7297    3.7967  -27.7997  -17.2063  -15.8070     6.5498    -4.0264   -19.1818    -0.9780    -9.6657     5.2593   -21.5824   -13.1017     1.0908   -17.1799    -6.8875   -48.0699   -12.4981    -6.8019     4.7257   -23.9117    -1.6067   -45.0344   -28.2393     1.3460     3.9293   -30.2222    -0.5104   -21.5598   -10.5108    -5.4525    -1.4308    -6.5759   -41.3410    -3.0403    -4.0701    -7.5479   -27.2294   -95.0177     0.2854    -4.6698    -2.6351    -2.2975    -0.9864    -0.1648    -0.1486     0.2027   -15.7706   -12.0339   -42.5676     6.1025    -2.7297   -16.3630   -25.4885   -10.8226    -0.8744   -11.9088    -7.0330   -14.9772   -24.3915    -7.1036    -8.6183   -14.6869   -11.8984     5.6333
   745.939 0.140E+15 0.841E+01   -2.7049    3.8214  -27.8077  -17.1850  -15.8120     6.6052    -3.9700   -19.1914    -0.9265    -9.6129     5.3150   -21.5612   -13.0206     1.1484   -17.1308    -6.8630   -48.0826   -12.4718    -6.7451     4.7803   -23.8918    -1.5501   -45.0154   -28.2197     1.4285     4.0153   -30.1719    -0.3938   -21.5393   -10.4299    -5.3971    -1.4062    -6.4913   -41.2660    -3.0386    -4.0716    -7.5478   -27.0582   -94.8652     0.4024    -4.6140    -2.5530    -2.2151    -0.9009    -0.0821    -0.0631     0.2285   -15.5971   -11.8601   -42.5093     6.1581    -2.7049   -16.3092   -25.4071   -10.7114    -0.8190   -11.8847    -7.0092   -14.9234   -24.3101    -6.9920    -8.6200   -14.6878   -11.8978     5.6876
   745.695 0.158E+15 0.955E+01   -2.6821    3.8441  -27.8268  -17.1682  -15.8218     6.6605    -3.9140   -19.2071    -0.8769    -9.5622     5.3706   -21.5449   -12.9411     1.2063   -17.0853    -6.8410   -48.1045   -12.4479    -6.6888     4.8349   -23.8769    -1.4933   -45.0032   -28.2103     1.5108     4.1024   -30.1263    -0.2752   -21.5238   -10.3503    -5.3427    -1.3831    -6.4111   -41.2021    -3.0424    -4.0798    -7.5537   -26.8941   -94.7330     0.5217    -4.5590    -2.4716    -2.1330    -0.8148     0.0004     0.0230     0.2526   -15.4206   -11.6829   -42.4538     6.2137    -2.6821   -16.2577   -25.3280   -10.5998    -0.7639   -11.8633    -6.9883   -14.8717   -24.2309    -6.8798    -8.6244   -14.6910   -11.8994     5.7420
   745.418 0.180E+15 0.108E+02   -2.6601    3.8660  -27.8495  -17.1529  -15.8332     6.7158    -3.8585   -19.2247    -0.8279    -9.5123     5.4262   -21.5304   -12.8622     1.2640   -17.0408    -6.8199   -48.1295   -12.4250    -6.6328     4.8896   -23.8635    -1.4365   -44.9932   -28.2043     1.5930     4.1896   -30.0824    -0.1563   -21.5099   -10.2713    -5.2888    -1.3605    -6.3324   -41.1420    -3.0484    -4.0903    -7.5616   -26.7325   -94.6079     0.6413    -4.5045    -2.3904    -2.0512    -0.7287     0.0827     0.1090     0.2761   -15.2435   -11.5051   -42.3998     6.2691    -2.6601   -16.2071   -25.2498   -10.4882    -0.7089   -11.8429    -6.9682   -14.8209   -24.1527    -6.7675    -8.6299   -14.6952   -11.9020     5.7966
   745.137 0.204E+15 0.123E+02   -2.6381    3.8878  -27.8729  -17.1378  -15.8450     6.7711    -3.8032   -19.2423    -0.7788    -9.4626     5.4816   -21.5161   -12.7835     1.3215   -16.9964    -6.7991   -48.1549   -12.4025    -6.5771     4.9443   -23.8504    -1.3798   -44.9837   -28.1988     1.6750     4.2765   -30.0390    -0.0379   -21.4963   -10.1925    -5.2353    -1.3379    -6.2541   -41.0826    -3.0549    -4.1012    -7.5700   -26.5718   -94.4841     0.7604    -4.4502    -2.3093    -1.9694    -0.6428     0.1649     0.1948     0.2995   -15.0669   -11.3277   -42.3468     6.3245    -2.6381   -16.1568   -25.1721   -10.3767    -0.6540   -11.8227    -6.9483   -14.7704   -24.0749    -6.6552    -8.6357   -14.6998   -11.9051     5.8512
   744.908 0.232E+15 0.140E+02   -2.6152    3.9107  -27.8907  -17.1204  -15.8546     6.8261    -3.7481   -19.2567    -0.7288    -9.4121     5.5368   -21.4994   -12.7043     1.3783   -16.9502    -6.7770   -48.1756   -12.3791    -6.5216     4.9990   -23.8346    -1.3236   -44.9709   -28.1879     1.7569     4.3625   -29.9935     0.0788   -21.4802   -10.1132    -5.1816    -1.3144    -6.1739   -41.0178    -3.0589    -4.1088    -7.5756   -26.4080   -94.3504     0.8777    -4.3959    -2.2281    -1.8877    -0.5577     0.2470     0.2799     0.3236   -14.8927   -11.1529   -42.2934     6.3797    -2.6152   -16.1057   -25.0935   -10.2656    -0.5993   -11.8011    -6.9270   -14.7192   -23.9963    -6.5436    -8.6404   -14.7035   -11.9076     5.9057
   744.712 0.263E+15 0.158E+02   -2.5917    3.9341  -27.9049  -17.1017  -15.8629     6.8811    -3.6931   -19.2690    -0.6782    -9.3609     5.5919   -21.4812   -12.6248     1.4349   -16.9028    -6.7542   -48.1934   -12.3551    -6.4663     5.0536   -23.8172    -1.2676   -44.9561   -28.1738     1.8388     4.4478   -29.9468     0.1943   -21.4625   -10.0335    -5.1278    -1.2904    -6.0925   -40.9496    -3.0615    -4.1144    -7.5795   -26.2424   -94.2106     0.9938    -4.3417    -2.1469    -1.8060    -0.4731     0.3291     0.3644     0.3481   -14.7201   -10.9798   -42.2400     6.4347    -2.5916   -16.0542   -25.0146   -10.1549    -0.5446   -11.7788    -6.9049   -14.6676   -23.9174    -6.4324    -8.6445   -14.7067   -11.9097     5.9602
   744.568 0.299E+15 0.180E+02   -2.5672    3.9585  -27.9137  -17.0807  -15.8689     6.9359    -3.6382   -19.2782    -0.6266    -9.3090     5.6468   -21.4606   -12.5447     1.4909   -16.8537    -6.7303   -48.2064   -12.3303    -6.4112     5.1081   -23.7972    -1.2120   -44.9380   -28.1545     1.9205     4.5322   -29.8981     0.3081   -21.4424    -9.9534    -5.0739    -1.2657    -6.0094   -40.8762    -3.0614    -4.1167    -7.5805   -26.0739   -94.0611     1.1080    -4.2873    -2.0656    -1.7243    -0.3893     0.4110     0.4482     0.3733   -14.5499   -10.8092   -42.1861     6.4896    -2.5672   -16.0019   -24.9350   -10.0448    -0.4900   -11.7552    -6.8815   -14.6152   -23.8377    -6.3219    -8.6474   -14.7090   -11.9111     6.0147
   744.494 0.339E+15 0.204E+02   -2.5414    3.9843  -27.9147  -17.0567  -15.8718     6.9906    -3.5832   -19.2830    -0.5738    -9.2557     5.7016   -21.4367   -12.4638     1.5464   -16.8020    -6.7047   -48.2130   -12.3040    -6.3561     5.1625   -23.7738    -1.1569   -44.9153   -28.1281     2.0022     4.6154   -29.8464     0.4199   -21.4188    -9.8726    -5.0195    -1.2398    -5.9235   -40.7953    -3.0578    -4.1145    -7.5775   -25.9011   -93.8980     1.2201    -4.2327    -1.9841    -1.6426    -0.3063     0.4928     0.5312     0.3996   -14.3826   -10.6418   -42.1310     6.5443    -2.5413   -15.9483   -24.8541    -9.9352    -0.4355   -11.7298    -6.8562   -14.5616   -23.7568    -6.2121    -8.6486   -14.7098   -11.9114     6.0690
   744.510 0.384E+15 0.231E+02   -2.5138    4.0119  -27.9060  -17.0287  -15.8706     7.0451    -3.5282   -19.2823    -0.5193    -9.2008     5.7562   -21.4086   -12.3817     1.6014   -16.7473    -6.6769   -48.2115   -12.2758    -6.3011     5.2168   -23.7460    -1.1022   -44.8867   -28.0925     2.0839     4.6973   -29.7908     0.5293   -21.3909    -9.7908    -4.9645    -1.2125    -5.8341   -40.7048    -3.0494    -4.1063    -7.5694   -25.7225   -93.7173     1.3296    -4.1776    -1.9022    -1.5608    -0.2243     0.5746     0.6133     0.4272   -14.2188   -10.4780   -42.0743     6.5989    -2.5138   -15.8930   -24.7716    -9.8263    -0.3810   -11.7020    -6.8285   -14.5063   -23.6743    -6.1032    -8.6477   -14.7089   -11.9102     6.1232
   744.634 0.435E+15 0.262E+02   -2.4842    4.0416  -27.8854  -16.9960  -15.8645     7.0995    -3.4730   -19.2751    -0.4629    -9.1438     5.8106   -21.3753   -12.2981     1.6558   -16.6888    -6.6465   -48.2000   -12.2454    -6.2459     5.2709   -23.7128    -1.0481   -44.8511   -28.0460     2.1656     4.7776   -29.7306     0.6359   -21.3577    -9.7077    -4.9088    -1.1835    -5.7405   -40.6028    -3.0352    -4.0911    -7.5550   -25.5371   -93.5155     1.4359    -4.1221    -1.8200    -1.4789    -0.1433     0.6563     0.6942     0.4564   -14.0591   -10.3186   -42.0155     6.6534    -2.4841   -15.8357   -24.6870    -9.7182    -0.3265   -11.6714    -6.7979   -14.4490   -23.5898    -5.9954    -8.6441   -14.7056   -11.9069     6.1772
   744.884 0.493E+15 0.297E+02   -2.4521    4.0738  -27.8512  -16.9579  -15.8527     7.1537    -3.4176   -19.2603    -0.4042    -9.0844     5.8649   -21.3361   -12.2129     1.7095   -16.6260    -6.6131   -48.1770   -12.2122    -6.1906     5.3249   -23.6735    -0.9946   -44.8073   -27.9868     2.2473     4.8561   -29.6649     0.7393   -21.3183    -9.6231    -4.8521    -1.1527    -5.6418   -40.4873    -3.0144    -4.0676    -7.5335   -25.3436   -93.2891     1.5389    -4.0658    -1.7373    -1.3968    -0.0636     0.7380     0.7740     0.4875   -13.9040   -10.1642   -41.9541     6.7076    -2.4520   -15.7759   -24.6001    -9.6109    -0.2719   -11.6375    -6.7640   -14.3894   -23.5029    -5.8888    -8.6373   -14.6997   -11.9014     6.2310
   745.275 0.558E+15 0.336E+02   -2.4172    4.1089  -27.8016  -16.9135  -15.8345     7.2078    -3.3619   -19.2370    -0.3429    -9.0224     5.9190   -21.2901   -12.1258     1.7626   -16.5583    -6.5763   -48.1411   -12.1759    -6.1351     5.3787   -23.6273    -0.9417   -44.7542   -27.9134     2.3290     4.9328   -29.5930     0.8393   -21.2721    -9.5369    -4.7943    -1.1196    -5.5376   -40.3568    -2.9861    -4.0349    -7.5039   -25.1409   -93.0350     1.6381    -4.0088    -1.6540    -1.3144     0.0148     0.8197     0.8525     0.5208   -13.7540   -10.0152   -41.8896     6.7618    -2.4172   -15.7134   -24.5105    -9.5046    -0.2173   -11.5999    -6.7263   -14.3271   -23.4133    -5.7835    -8.6271   -14.6907   -11.8931     6.2846
   745.820 0.632E+15 0.381E+02   -2.3794    4.1469  -27.7353  -16.8624  -15.8093     7.2617    -3.3057   -19.2045    -0.2789    -8.9573     5.9730   -21.2368   -12.0365     1.8150   -16.4852    -6.5358   -48.0912   -12.1363    -6.0793     5.4324   -23.5735    -0.8895   -44.6909   -27.8245     2.4109     5.0074   -29.5143     0.9357   -21.2183    -9.4489    -4.7353    -1.0842    -5.4273   -40.2099    -2.9496    -3.9922    -7.4656   -24.9283   -92.7508     1.7332    -3.9508    -1.5700    -1.2318     0.0918     0.9014     0.9296     0.5564   -13.6095    -9.8722   -41.8218     6.8158    -2.3793   -15.6478   -24.4178    -9.3993    -0.1626   -11.5582    -6.6845   -14.2618   -23.3207    -5.6795    -8.6130   -14.6785   -11.8820     6.3379
   746.531 0.715E+15 0.431E+02   -2.3383    4.1883  -27.6512  -16.8041  -15.7765     7.3154    -3.2492   -19.1621    -0.2118    -8.8890     6.0269   -21.1756   -11.9449     1.8667   -16.4065    -6.4912   -48.0262   -12.0929    -6.0233     5.4858   -23.5116    -0.8380   -44.6169   -27.7190     2.4929     5.0799   -29.4284     1.0281   -21.1565    -9.3588    -4.6749    -1.0463    -5.3104   -40.0454    -2.9044    -3.9388    -7.4178   -24.7051   -92.4344     1.8241    -3.8919    -1.4852    -1.1488     0.1674     0.9832     1.0054     0.5945   -13.4707    -9.7353   -41.7502     6.8697    -2.3383   -15.5788   -24.3218    -9.2949    -0.1078   -11.5121    -6.6383   -14.1933   -23.2249    -5.5770    -8.5947   -14.6626   -11.8676     6.3910
   747.415 0.809E+15 0.488E+02   -2.2939    4.2331  -27.5487  -16.7383  -15.7360     7.3691    -3.1921   -19.1094    -0.1417    -8.8174     6.0806   -21.1062   -11.8509     1.9177   -16.3217    -6.4425   -47.9456   -12.0458    -5.9668     5.5392   -23.4414    -0.7872   -44.5316   -27.5965     2.5751     5.1502   -29.3348     1.1166   -21.0863    -9.2666    -4.6130    -1.0057    -5.1868   -39.8628    -2.8502    -3.8743    -7.3605   -24.4710   -92.0847     1.9106    -3.8319    -1.3997    -1.0653     0.2415     1.0652     1.0797     0.6352   -13.3379    -9.6048   -41.6748     6.9235    -2.2938   -15.5064   -24.2223    -9.1916    -0.0528   -11.4615    -6.5876   -14.1214   -23.1256    -5.4759    -8.5722   -14.6431   -11.8500     6.4439
   748.477 0.915E+15 0.553E+02   -2.2461    4.2814  -27.4274  -16.6647  -15.6874     7.4226    -3.1346   -19.0462    -0.0683    -8.7423     6.1342   -21.0285   -11.7543     1.9680   -16.2310    -6.3895   -47.8490   -11.9948    -5.9100     5.5923   -23.3626    -0.7372   -44.4348   -27.4566     2.6575     5.2183   -29.2335     1.2011   -21.0076    -9.1722    -4.5497    -0.9625    -5.0565   -39.6616    -2.7869    -3.7987    -7.2933   -24.2260   -91.7010     1.9926    -3.7708    -1.3133    -0.9816     0.3141     1.1472     1.1525     0.6787   -13.2111    -9.4808   -41.5955     6.9772    -2.2460   -15.4305   -24.1194    -9.0893     0.0023   -11.4062    -6.5321   -14.0461   -23.0229    -5.3763    -8.5452   -14.6197   -11.8290     6.4966
   749.719 0.103E+16 0.626E+02   -2.1948    4.3332  -27.2874  -16.5835  -15.6308     7.4761    -3.0765   -18.9725     0.0083    -8.6637     6.1877   -20.9424   -11.6553     2.0176   -16.1340    -6.3322   -47.7364   -11.9399    -5.8529     5.6453   -23.2751    -0.6878   -44.3264   -27.2994     2.7401     5.2842   -29.1244     1.2815   -20.9202    -9.0757    -4.4849    -0.9165    -4.9194   -39.4419    -2.7146    -3.7119    -7.2165   -23.9701   -91.2834     2.0702    -3.7086    -1.2261    -0.8973     0.3853     1.2294     1.2239     0.7248   -13.0903    -9.3633   -41.5122     7.0309    -2.1947   -15.3509   -24.0129    -8.9880     0.0576   -11.3463    -6.4719   -13.9673   -22.9166    -5.2781    -8.5138   -14.5926   -11.8046     6.5490
   751.141 0.117E+16 0.709E+02   -2.1401    4.3886  -27.1292  -16.4947  -15.5663     7.5294    -3.0180   -18.8884     0.0881    -8.5818     6.2411   -20.8480   -11.5537     2.0665   -16.0311    -6.2707   -47.6080   -11.8811    -5.7953     5.6982   -23.1792    -0.6391   -44.2066   -27.1253     2.8229     5.3479   -29.0075     1.3579   -20.8244    -8.9769    -4.4187    -0.8678    -4.7759   -39.2042    -2.6335    -3.6144    -7.1303   -23.7039   -90.8328     2.1433    -3.6453    -1.1381    -0.8127     0.4549     1.3117     1.2939     0.7736   -12.9754    -9.2522   -41.4249     7.0844    -2.1400   -15.2679   -23.9029    -8.8877     0.1130   -11.2818    -6.4070   -13.8851   -22.8069    -5.1814    -8.4780   -14.5617   -11.7769     6.6012
   752.740 0.132E+16 0.803E+02   -2.0820    4.4473  -26.9534  -16.3984  -15.4941     7.5827    -2.9589   -18.7942     0.1710    -8.4965     6.2944   -20.7455   -11.4497     2.1147   -15.9222    -6.2050   -47.4642   -11.8185    -5.7374     5.7510   -23.0749    -0.5911   -44.0757   -26.9348     2.9060     5.4095   -28.8832     1.4304   -20.7203    -8.8760    -4.3510    -0.8166    -4.6262   -38.9491    -2.5443    -3.5066    -7.0352   -23.4279   -90.3504     2.2122    -3.5810    -1.0491    -0.7276     0.5232     1.3941     1.3625     0.8250   -12.8663    -9.1473   -41.3339     7.1379    -2.0820   -15.1814   -23.7894    -8.7883     0.1687   -11.2127    -6.3376   -13.7995   -22.6937    -5.0860    -8.4381   -14.5271   -11.7461     6.6533
   754.511 0.149E+16 0.910E+02   -2.0208    4.5093  -26.7607  -16.2950  -15.4145     7.6358    -2.8994   -18.6902     0.2570    -8.4080     6.3476   -20.6352   -11.3433     2.1622   -15.8076    -6.1354   -47.3055   -11.7524    -5.6792     5.8037   -22.9627    -0.5437   -43.9341   -26.7289     2.9893     5.4690   -28.7516     1.4992   -20.6081    -8.7730    -4.2819    -0.7627    -4.4709   -38.6773    -2.4473    -3.3891    -6.9317   -23.1429   -89.8376     2.2769    -3.5157    -0.9594    -0.6420     0.5901     1.4768     1.4297     0.8789   -12.7628    -9.0484   -41.2393     7.1913    -2.0207   -15.0917   -23.6727    -8.6898     0.2245   -11.1394    -6.2639   -13.7108   -22.5773    -4.9918    -8.3941   -14.4891   -11.7121     6.7052
   756.453 0.169E+16 0.103E+03   -1.9565    4.5744  -26.5523  -16.1847  -15.3278     7.6889    -2.8395   -18.5767     0.3459    -8.3163     6.4008   -20.5174   -11.2347     2.2091   -15.6875    -6.0619   -47.1325   -11.6828    -5.6207     5.8563   -22.8427    -0.4970   -43.7822   -26.5082     3.0728     5.5266   -28.6131     1.5642   -20.4883    -8.6680    -4.2115    -0.7064    -4.3103   -38.3898    -2.3431    -3.2625    -6.8204   -22.8499   -89.2961     2.3375    -3.4494    -0.8688    -0.5561     0.6556     1.5595     1.4957     0.9353   -12.6647    -8.9553   -41.1414     7.2446    -1.9564   -14.9988   -23.5528    -8.5921     0.2804   -11.0619    -6.1859   -13.6190   -22.4578    -4.8990    -8.3462   -14.4478   -11.6753     6.7570
   758.561 0.190E+16 0.117E+03   -1.8891    4.6427  -26.3288  -16.0677  -15.2343     7.7419    -2.7792   -18.4541     0.4377    -8.2217     6.4538   -20.3924   -11.1238     2.2553   -15.5620    -5.9847   -46.9457   -11.6100    -5.5620     5.9089   -22.7152    -0.4509   -43.6203   -26.2736     3.1566     5.5821   -28.4679     1.6257   -20.3610    -8.5611    -4.1399    -0.6478    -4.1450   -38.0875    -2.2324    -3.1275    -6.7018   -22.5496   -88.7276     2.3942    -3.3822    -0.7775    -0.4697     0.7198     1.6425     1.5603     0.9939   -12.5718    -8.8680   -41.0404     7.2979    -1.8891   -14.9028   -23.4298    -8.4953     0.3366   -10.9803    -6.1038   -13.5243   -22.3353    -4.8073    -8.2946   -14.4033   -11.6357     6.8086
   760.833 0.215E+16 0.132E+03   -1.8189    4.7138  -26.0911  -15.9443  -15.1342     7.7949    -2.7186   -18.3226     0.5323    -8.1242     6.5068   -20.2604   -11.0109     2.3007   -15.4313    -5.9040   -46.7456   -11.5340    -5.5030     5.9614   -22.5804    -0.4054   -43.4489   -26.0259     3.2406     5.6358   -28.3163     1.6837   -20.2266    -8.4523    -4.0671    -0.5868    -3.9756   -37.7712    -2.1157    -2.9846    -6.5768   -22.2431   -88.1335     2.4470    -3.3142    -0.6854    -0.3830     0.7827     1.7256     1.6237     1.0548   -12.4842    -8.7862   -40.9366     7.3511    -1.8188   -14.8040   -23.3040    -8.3992     0.3928   -10.8949    -6.0177   -13.4267   -22.2099    -4.7168    -8.2395   -14.3559   -11.5936     6.8602
   763.269 0.243E+16 0.150E+03   -1.7458    4.7879  -25.8400  -15.8145  -15.0278     7.8477    -2.6577   -18.1823     0.6297    -8.0239     6.5597   -20.1215   -10.8958     2.3454   -15.2954    -5.8198   -46.5324   -11.4550    -5.4440     6.0139   -22.4385    -0.3605   -43.2680   -25.7657     3.3248     5.6875   -28.1584     1.7380   -20.0850    -8.3416    -3.9933    -0.5234    -3.8024   -37.4415    -1.9938    -2.8346    -6.4457   -21.9314   -87.5155     2.4958    -3.2455    -0.5926    -0.2958     0.8442     1.8088     1.6857     1.1179   -12.4017    -8.7099   -40.8302     7.4042    -1.7458   -14.7024   -23.1755    -8.3039     0.4492   -10.8057    -5.9278   -13.3265   -22.0818    -4.6273    -8.1809   -14.3055   -11.5492     6.9118
   765.870 0.274E+16 0.170E+03   -1.6699    4.8649  -25.5763  -15.6785  -14.9151     7.9005    -2.5966   -18.0334     0.7299    -7.9208     6.6124   -19.9759   -10.7788     2.3893   -15.1543    -5.7322   -46.3062   -11.3731    -5.3849     6.0665   -22.2895    -0.3163   -43.0780   -25.4939     3.4092     5.7373   -27.9944     1.7887   -19.9365    -8.2291    -3.9184    -0.4578    -3.6263   -37.0994    -1.8674    -2.6782    -6.3094   -21.6157   -86.8749     2.5407    -3.1760    -0.4990    -0.2083     0.9044     1.8922     1.7464     1.1832   -12.3243    -8.6393   -40.7215     7.4572    -1.6699   -14.5981   -23.0442    -8.2093     0.5057   -10.7127    -5.8340   -13.2237   -21.9510    -4.5390    -8.1191   -14.2525   -11.5025     6.9634
   768.639 0.309E+16 0.192E+03   -1.5913    4.9447  -25.3007  -15.5363  -14.7962     7.9532    -2.5354   -17.8758     0.8329    -7.8150     6.6650   -19.8236   -10.6598     2.4322   -15.0081    -5.6412   -46.0672   -11.2885    -5.3259     6.1191   -22.1334    -0.2728   -42.8787   -25.2110     3.4938     5.7850   -27.8243     1.8356   -19.7811    -8.1147    -3.8426    -0.3898    -3.4478   -36.7455    -1.7372    -2.5160    -6.1686   -21.2976   -86.2133     2.5814    -3.1060    -0.4047    -0.1203     0.9631     1.9757     1.8057     1.2505   -12.2524    -8.5744   -40.6108     7.5101    -1.5912   -14.4912   -22.9103    -8.1155     0.5623   -10.6161    -5.7365   -13.1183   -21.8177    -4.4518    -8.0541   -14.1968   -11.4538     7.0150
   771.581 0.349E+16 0.218E+03   -1.5098    5.0273  -25.0142  -15.3878  -14.6712     8.0058    -2.4742   -17.7093     0.9389    -7.7064     6.7174   -19.6646   -10.5388     2.4741   -14.8567    -5.5468   -45.8153   -11.2011    -5.2671     6.1717   -21.9702    -0.2301   -42.6703   -24.9181     3.5787     5.8306   -27.6483     1.8785   -19.6186    -7.9986    -3.7660    -0.3194    -3.2683   -36.3809    -1.6045    -2.3493    -6.0244   -20.9792   -85.5328     2.6178    -3.0354    -0.3096    -0.0321     1.0202     2.0594     1.8634     1.3200   -12.1860    -8.5155   -40.4984     7.5628    -1.5098   -14.3818   -22.7740    -8.0225     0.6190   -10.5157    -5.6351   -13.0106   -21.6819    -4.3658    -7.9860   -14.1385   -11.4031     7.0667
   774.699 0.394E+16 0.247E+03   -1.4255    5.1129  -24.7183  -15.2330  -14.5400     8.0583    -2.4130   -17.5339     1.0478    -7.5951     6.7696   -19.4988   -10.4159     2.5149   -14.6999    -5.4490   -45.5504   -11.1111    -5.2084     6.2245   -21.7996    -0.1881   -42.4526   -24.6165     3.6637     5.8740   -27.4663     1.9173   -19.4491    -7.8807    -3.6885    -0.2465    -3.0890   -36.0069    -1.4708    -2.1794    -5.8784   -20.6636   -84.8362     2.6498    -2.9644    -0.2138     0.0566     1.0758     2.1432     1.9196     1.3916   -12.1253    -8.4626   -40.3846     7.6155    -1.4254   -14.2698   -22.6351    -7.9302     0.6758   -10.4116    -5.5298   -12.9003   -21.5436    -4.2809    -7.9148   -14.0778   -11.3507     7.1186
   778.002 0.445E+16 0.279E+03   -1.3383    5.2014  -24.4153  -15.0717  -14.4027     8.1107    -2.3518   -17.3495     1.1598    -7.4810     6.8217   -19.3261   -10.2909     2.5546   -14.5377    -5.3477   -45.2723   -11.0183    -5.1500     6.2774   -21.6217    -0.1469   -42.2255   -24.3087     3.7490     5.9151   -27.2782     1.9520   -19.2724    -7.7608    -3.6103    -0.1712    -2.9125   -35.6261    -1.3386    -2.0088    -5.7329   -20.3558   -84.1282     2.6772    -2.8928    -0.1173     0.1457     1.1297     2.2272     1.9741     1.4653   -12.0704    -8.4159   -40.2694     7.6679    -1.3382   -14.1554   -22.4936    -7.8387     0.7326   -10.3038    -5.4205   -12.7877   -21.4028    -4.1971    -7.8405   -14.0146   -11.2965     7.1707
   781.494 0.501E+16 0.317E+03   -1.2482    5.2929  -24.1092  -14.9040  -14.2590     8.1630    -2.2906   -17.1559     1.2747    -7.3641     6.8735   -19.1464   -10.1640     2.5932   -14.3701    -5.2430   -44.9807   -10.9228    -5.0918     6.3303   -21.4364    -0.1065   -41.9889   -23.9986     3.8345     5.9540   -27.0839     1.9825   -19.0885    -7.6391    -3.5311    -0.0934    -2.7430   -35.2423    -1.2119    -1.8416    -5.5921   -20.0640   -83.4170     2.7001    -2.8207    -0.0200     0.2351     1.1819     2.3113     2.0271     1.5412   -12.0213    -8.3754   -40.1522     7.7202    -1.2481   -14.0383   -22.3496    -7.7481     0.7894   -10.1921    -5.3073   -12.6725   -21.2594    -4.1146    -7.7629   -13.9487   -11.2402     7.2228
   785.183 0.565E+16 0.359E+03   -1.1551    5.3874  -23.8069  -14.7298  -14.1084     8.2152    -2.2288   -16.9534     1.3924    -7.2442     6.9253   -18.9596   -10.0348     2.6314   -14.1973    -5.1346   -44.6755   -10.8237    -5.0331     6.3831   -21.2437    -0.0666   -41.7424   -23.6935     3.9201     5.9912   -26.8828     2.0098   -18.8972    -7.5155    -3.4506    -0.0134    -2.5874   -34.8624    -1.0970    -1.6846    -5.4626   -19.8022   -82.7161     2.7196    -2.7476     0.0780     0.3250     1.2331     2.3955     2.0789     1.6195   -11.9769    -8.3401   -40.0313     7.7725    -1.1551   -13.9180   -22.2024    -7.6582     0.8465   -10.0764    -5.1901   -12.5542   -21.1129    -4.0332    -7.6814   -13.8794   -11.1809     7.2746
   789.075 0.637E+16 0.406E+03   -1.0591    5.4849  -23.5185  -14.5489  -13.9500     8.2673    -2.1656   -16.7426     1.5120    -7.1212     6.9773   -18.7654    -9.9034     2.6702   -14.0200    -5.0222   -44.3563   -10.7202    -4.9730     6.4354   -21.0442    -0.0269   -41.4855   -23.4043     4.0059     6.0274   -26.6742     2.0355   -18.6986    -7.3901    -3.3679     0.0685    -2.4560   -34.4967    -1.0033    -1.5479    -5.3544   -19.5911   -82.0463     2.7370    -2.6726     0.1768     0.4152     1.2838     2.4798     2.1305     1.7002   -11.9359    -8.3086   -39.9030     7.8248    -1.0591   -13.7938   -22.0514    -7.5693     0.9038    -9.9565    -5.0689   -12.4321   -20.9625    -3.9531    -7.5951   -13.8056   -11.1166     7.3256
   793.174 0.718E+16 0.460E+03   -0.9601    5.5854  -23.2522  -14.3615  -13.7830     8.3196    -2.1000   -16.5242     1.6332    -6.9946     7.0296   -18.5634    -9.7692     2.7106   -13.8388    -4.9058   -44.0229   -10.6110    -4.9102     6.4866   -20.8381     0.0133   -41.2178   -23.1395     4.0919     6.0635   -26.4570     2.0615   -18.4927    -7.2628    -3.2821     0.1518    -2.3569   -34.1531    -0.9376    -1.4392    -5.2751   -19.4465   -81.4234     2.7544    -2.5949     0.2763     0.5057     1.3352     2.5643     2.1826     1.7837   -11.8962    -8.2788   -39.7635     7.8775    -0.9601   -13.6647   -21.8954    -7.4812     0.9617    -9.8322    -4.9436   -12.3051   -20.8073    -3.8743    -7.5028   -13.7258   -11.0454     7.3752
   797.486 0.809E+16 0.521E+03   -0.8582    5.6889  -23.0015  -14.1676  -13.6076     8.3718    -2.0322   -16.2980     1.7558    -6.8647     7.0823   -18.3540    -9.6326     2.7526   -13.6536    -4.7853   -43.6756   -10.4964    -4.8451     6.5370   -20.6255     0.0537   -40.9394   -22.8928     4.1781     6.0993   -26.2317     2.0872   -18.2795    -7.1336    -3.1934     0.2365    -2.2835   -33.8255    -0.8939    -1.3523    -5.2184   -19.3557   -80.8349     2.7713    -2.5146     0.3765     0.5967     1.3869     2.6488     2.2351     1.8698   -11.8584    -8.2513   -39.6140     7.9305    -0.8582   -13.5310   -21.7349    -7.3939     1.0201    -9.7037    -4.8143   -12.1737   -20.6475    -3.7966    -7.4048   -13.6406   -10.9678     7.4234
   802.014 0.912E+16 0.591E+03   -0.7534    5.7953  -22.7523  -13.9672  -13.4249     8.4240    -1.9634   -16.0635     1.8807    -6.7318     7.1350   -18.1374    -9.4937     2.7946   -13.4639    -4.6610   -43.3146   -10.3778    -4.7789     6.5870   -20.4060     0.0939   -40.6510   -22.6492     4.2644     6.1339   -25.9992     2.1108   -18.0591    -7.0026    -3.1030     0.3231    -2.2216   -33.4994    -0.8589    -1.2731    -5.1704   -19.2900   -80.2522     2.7856    -2.4329     0.4775     0.6879     1.4379     2.7335     2.2870     1.9582   -11.8243    -8.2280   -39.4584     7.9835    -0.7534   -13.3937   -21.5708    -7.3076     1.0787    -9.5711    -4.6811   -12.0387   -20.4843    -3.7202    -7.3024   -13.5513   -10.8860     7.4710
   806.761 0.103E+17 0.669E+03   -0.6458    5.9046  -22.4964  -13.7606  -13.2355     8.4760    -1.8940   -15.8204     2.0081    -6.5960     7.1876   -17.9139    -9.3529     2.8363   -13.2692    -4.5333   -42.9405   -10.2559    -4.7123     6.6368   -20.1795     0.1335   -40.3532   -22.4000     4.3509     6.1667   -25.7602     2.1313   -17.8317    -6.8699    -3.0112     0.4118    -2.1627   -33.1669    -0.8250    -1.1933    -5.1230   -19.2324   -79.6589     2.7965    -2.3501     0.5791     0.7795     1.4878     2.8182     2.3377     2.0488   -11.7950    -8.2098   -39.2992     8.0364    -0.6458   -13.2535   -21.4038    -7.2220     1.1374    -9.4348    -4.5440   -11.9009   -20.3181    -3.6450    -7.1963   -13.4589   -10.8013     7.5183
   811.729 0.116E+17 0.758E+03   -0.5355    6.0167  -22.2313  -13.5479  -13.0399     8.5280    -1.8243   -15.5689     2.1381    -6.4575     7.2400   -17.6837    -9.2101     2.8772   -13.0696    -4.4022   -42.5536   -10.1311    -4.6457     6.6864   -19.9462     0.1725   -40.0462   -22.1428     4.4375     6.1977   -25.5152     2.1483   -17.5974    -6.7355    -2.9184     0.5027    -2.1043   -32.8254    -0.7897    -1.1105    -5.0737   -19.1776   -79.0501     2.8037    -2.2667     0.6814     0.8713     1.5363     2.9030     2.3872     2.1416   -11.7706    -8.1970   -39.1372     8.0892    -0.5355   -13.1105   -21.2342    -7.1374     1.1962    -9.2948    -4.4032   -11.7604   -20.1493    -3.5711    -7.0868   -13.3636   -10.7141     7.5654
   816.920 0.130E+17 0.859E+03   -0.4225    6.1315  -21.9567  -13.3292  -12.8383     8.5798    -1.7544   -15.3093     2.2706    -6.3164     7.2924   -17.4472    -9.0655     2.9174   -12.8653    -4.2679   -42.1544   -10.0033    -4.5789     6.7360   -19.7062     0.2109   -39.7303   -21.8769     4.5242     6.2268   -25.2642     2.1620   -17.3566    -6.5994    -2.8246     0.5957    -2.0454   -32.4745    -0.7525    -1.0239    -5.0218   -19.1241   -78.4249     2.8073    -2.1825     0.7844     0.9635     1.5836     2.9878     2.4354     2.2363   -11.7511    -8.1894   -38.9726     8.1418    -0.4225   -12.9649   -21.0620    -7.0535     1.2550    -9.1513    -4.2587   -11.6174   -19.9779    -3.4982    -6.9741   -13.2655   -10.6246     7.6124
   822.338 0.146E+17 0.972E+03   -0.3069    6.2489  -21.6725  -13.1048  -12.6308     8.6314    -1.6842   -15.0417     2.4056    -6.1728     7.3445   -17.2044    -8.9192     2.9569   -12.6565    -4.1304   -41.7433    -9.8728    -4.5120     6.7855   -19.4597     0.2487   -39.4059   -21.6025     4.6110     6.2540   -25.0076     2.1725   -17.1093    -6.4617    -2.7299     0.6907    -1.9861   -32.1143    -0.7130    -0.9336    -4.9671   -19.0714   -77.7833     2.8073    -2.0977     0.8879     1.0559     1.6296     3.0727     2.4824     2.3330   -11.7363    -8.1870   -38.8054     8.1943    -0.3069   -12.8168   -20.8873    -6.9705     1.3139    -9.0044    -4.1107   -11.4720   -19.8042    -3.4266    -6.8582   -13.1648   -10.5328     7.6592
   827.983 0.165E+17 0.110E+04   -0.1888    6.3688  -21.3791  -12.8749  -12.4175     8.6829    -1.6138   -14.7664     2.5429    -6.0268     7.3965   -16.9555    -8.7712     2.9958   -12.4432    -3.9899   -41.3205    -9.7396    -4.4450     6.8348   -19.2069     0.2859   -39.0732   -21.3198     4.6978     6.2795   -24.7454     2.1798   -16.8559    -6.3225    -2.6342     0.7877    -1.9261   -31.7451    -0.6715    -0.8395    -4.9098   -19.0193   -77.1258     2.8038    -2.0122     0.9921     1.1486     1.6743     3.1577     2.5281     2.4316   -11.7261    -8.1894   -38.6357     8.2466    -0.1889   -12.6663   -20.7103    -6.8882     1.3728    -8.8541    -3.9594   -11.3242   -19.6281    -3.3561    -6.7393   -13.0614   -10.4387     7.7059
   833.860 0.185E+17 0.125E+04   -0.0684    6.4912  -21.0767  -12.6397  -12.1988     8.7343    -1.5432   -14.4837     2.6824    -5.8784     7.4483   -16.7009    -8.6215     3.0340   -12.2256    -3.8465   -40.8864    -9.6037    -4.3780     6.8840   -18.9482     0.3225   -38.7325   -21.0290     4.7848     6.3034   -24.4778     2.1840   -16.5964    -6.1819    -2.5376     0.8865    -1.8656   -31.3670    -0.6278    -0.7418    -4.8498   -18.9679   -76.4528     2.7971    -1.9261     1.0968     1.2415     1.7179     3.2426     2.5727     2.5320   -11.7203    -8.1967   -38.4636     8.2988    -0.0684   -12.5134   -20.5309    -6.8068     1.4316    -8.7007    -3.8047   -11.1741   -19.4497    -3.2867    -6.6174   -12.9556   -10.3426     7.7524
   839.971 0.208E+17 0.141E+04    0.0544    6.6160  -20.7655  -12.3992  -11.9747     8.7855    -1.4723   -14.1937     2.8242    -5.7277     7.5000   -16.4405    -8.4704     3.0717   -12.0039    -3.7002   -40.4414    -9.4653    -4.3108     6.9331   -18.6835     0.3586   -38.3839   -20.7304     4.8718     6.3255   -24.2051     2.1853   -16.3311    -6.0399    -2.4401     0.9872    -1.8046   -30.9805    -0.5820    -0.6405    -4.7872   -18.9171   -75.7648     2.7871    -1.8395     1.2020     1.3347     1.7603     3.3276     2.6161     2.6342   -11.7188    -8.2086   -38.2890     8.3508     0.0544   -12.3582   -20.3494    -6.7262     1.4906    -8.5442    -3.6468   -11.0219   -19.2691    -3.2184    -6.4927   -12.8474   -10.2443     7.7987
   846.323 0.234E+17 0.160E+04    0.1796    6.7431  -20.4457  -12.1536  -11.7454     8.8366    -1.4012   -13.8967     2.9680    -5.5748     7.5515   -16.1746    -8.3177     3.1087   -11.7782    -3.5511   -39.9857    -9.3244    -4.2437     6.9821   -18.4131     0.3941   -38.0276   -20.4241     4.9588     6.3460   -23.9272     2.1836   -16.0601    -5.8965    -2.3418     1.0896    -1.7430   -30.5855    -0.5341    -0.5357    -4.7220   -18.8668   -75.0620     2.7740    -1.7522     1.3077     1.4280     1.8015     3.4125     2.6584     2.7380   -11.7215    -8.2251   -38.1121     8.4026     0.1795   -12.2008   -20.1657    -6.6464     1.5495    -8.3846    -3.4858   -10.8674   -19.0864    -3.1511    -6.3651   -12.7367   -10.1439     7.8448
   852.922 0.263E+17 0.181E+04    0.3069    6.8724  -20.1175  -11.9030  -11.5109     8.8875    -1.3299   -13.5927     3.1140    -5.4197     7.6028   -15.9032    -8.1635     3.1451   -11.5484    -3.3993   -39.5195    -9.1811    -4.1764     7.0309   -18.1370     0.4290   -37.6638   -20.1103     5.0459     6.3649   -23.6443     2.1791   -15.7835    -5.7518    -2.2427     1.1938    -1.6808   -30.1823    -0.4842    -0.4275    -4.6544   -18.8170   -74.3448     2.7578    -1.6644     1.4139     1.5215     1.8416     3.4975     2.6996     2.8436   -11.7284    -8.2461   -37.9327     8.4543     0.3068   -12.0412   -19.9799    -6.5673     1.6084    -8.2221    -3.3217   -10.7108   -18.9016    -3.0850    -6.2347   -12.6236   -10.0415     7.8907
   859.777 0.295E+17 0.205E+04    0.4365    7.0041  -19.7808  -11.6475  -11.2712     8.9383    -1.2584   -13.2818     3.2620    -5.2624     7.6540   -15.6263    -8.0079     3.1809   -11.3148    -3.2447   -39.0427    -9.0353    -4.1091     7.0796   -17.8553     0.4634   -37.2924   -19.7888     5.1330     6.3822   -23.3564     2.1718   -15.5012    -5.6058    -2.1428     1.2997    -1.6181   -29.7709    -0.4323    -0.3158    -4.5842   -18.7678   -73.6130     2.7385    -1.5760     1.5206     1.6151     1.8805     3.5824     2.7396     2.9509   -11.7394    -8.2716   -37.7511     8.5059     0.4364   -11.8794   -19.7919    -6.4891     1.6672    -8.0565    -3.1546   -10.5521   -18.7148    -3.0200    -6.1016   -12.5082    -9.9370     7.9365
   866.898 0.331E+17 0.232E+04    0.5684    7.1380  -19.4357  -11.3869  -11.0263     8.9888    -1.1867   -12.9639     3.4120    -5.1029     7.7049   -15.3439    -7.8509     3.2161   -11.0772    -3.0874   -38.5552    -8.8870    -4.0417     7.1281   -17.5679     0.4973   -36.9135   -19.4598     5.2200     6.3978   -23.0636     2.1615   -15.2134    -5.4585    -2.0421     1.4074    -1.5549   -29.3513    -0.3783    -0.2006    -4.5114   -18.7192   -72.8667     2.7161    -1.4871     1.6278     1.7089     1.9182     3.6673     2.7785     3.0598   -11.7547    -8.3017   -37.5670     8.5572     0.5683   -11.7154   -19.6020    -6.4117     1.7260    -7.8881    -2.9843   -10.3913   -18.5259    -2.9561    -5.9657   -12.3905    -9.8305     7.9820
   874.293 0.371E+17 0.262E+04    0.7024    7.2741  -19.0822  -11.1214  -10.7764     9.0392    -1.1148   -12.6392     3.5641    -4.9413     7.7556   -15.0562    -7.6925     3.2507   -10.8357    -2.9274   -38.0574    -8.7363    -3.9743     7.1764   -17.2750     0.5306   -36.5272   -19.1234     5.3071     6.4118   -22.7657     2.1483   -14.9200    -5.3099    -1.9405     1.5167    -1.4912   -28.9236    -0.3222    -0.0821    -4.4362   -18.6711   -72.1062     2.6905    -1.3976     1.7354     1.8029     1.9547     3.7521     2.8162     3.1704   -11.7741    -8.3362   -37.3807     8.6083     0.7023   -11.5493   -19.4099    -6.3352     1.7848    -7.7167    -2.8111   -10.2284   -18.3349    -2.8933    -5.8270   -12.2704    -9.7220     8.0272
   882.018 0.416E+17 0.296E+04    0.8393    7.4131  -18.7181  -10.8496  -10.5199     9.0893    -1.0426   -12.3057     3.7188    -4.7769     7.8062   -14.7616    -7.5323     3.2845   -10.5893    -2.7640   -37.5463    -8.5826    -3.9069     7.2245   -16.9750     0.5631   -36.1314   -18.7775     5.3942     6.4237   -22.4616     2.1316   -14.6196    -5.1597    -1.8380     1.6282    -1.4268   -28.4856    -0.2636     0.0408    -4.3578   -18.6237   -71.3274     2.6611    -1.3075     1.8436     1.8971     1.9898     3.8369     2.8525     3.2832   -11.7988    -8.3765   -37.1914     8.6592     0.8392   -11.3804   -19.2153    -6.2596     1.8436    -7.5415    -2.6339   -10.0628   -18.1414    -2.8319    -5.6849   -12.1473    -9.6109     8.0723
   890.056 0.466E+17 0.335E+04    0.9787    7.5546  -18.3449  -10.5724  -10.2579     9.1393    -0.9703   -11.9646     3.8757    -4.6102     7.8565   -14.4611    -7.3705     3.3176   -10.3386    -2.5976   -37.0238    -8.4262    -3.8394     7.2725   -16.6688     0.5951   -35.7274   -18.4235     5.4812     6.4338   -22.1521     2.1116   -14.3131    -5.0081    -1.7346     1.7415    -1.3618   -28.0387    -0.2029     0.1674    -4.2767   -18.5770   -70.5331     2.6282    -1.2168     1.9523     1.9914     2.0236     3.9217     2.8875     3.3977   -11.8281    -8.4217   -36.9996     8.7099     0.9785   -11.2092   -19.0184    -6.1850     1.9023    -7.3632    -2.4534    -9.8950   -17.9457    -2.7718    -5.5398   -12.0217    -9.4976     8.1170
   898.453 0.522E+17 0.379E+04    1.1209    7.6989  -17.9609  -10.2889   -9.9893     9.1890    -0.8977   -11.6147     4.0352    -4.4408     7.9065   -14.1536    -7.2070     3.3500   -10.0829    -2.4278   -36.4878    -8.2667    -3.7720     7.3202   -16.3555     0.6263   -35.3138   -18.0598     5.5683     6.4418   -21.8363     2.0880   -13.9995    -4.8548    -1.6303     1.8571    -1.2963   -27.5815    -0.1396     0.2983    -4.1924   -18.5311   -69.7204     2.5913    -1.1255     2.0616     2.0859     2.0558     4.0063     2.9210     3.5143   -11.8628    -8.4727   -36.8049     8.7604     1.1207   -11.0353   -18.8190    -6.1115     1.9610    -7.1811    -2.2691    -9.7246   -17.7475    -2.7131    -5.3911   -11.8931    -9.3818     8.1616
   907.252 0.585E+17 0.429E+04    1.2663    7.8465  -17.5651   -9.9983   -9.7134     9.2384    -0.8248   -11.2549     4.1976    -4.2683     7.9562   -13.8384    -7.0415     3.3814    -9.8215    -2.2541   -35.9369    -8.1038    -3.7045     7.3677   -16.0341     0.6567   -34.8895   -17.6855     5.6553     6.4474   -21.5133     2.0601   -13.6779    -4.6997    -1.5248     1.9751    -1.2301   -27.1126    -0.0734     0.4340    -4.1046   -18.4861   -68.8874     2.5499    -1.0334     2.1716     2.1806     2.0863     4.0909     2.9528     3.6334   -11.9035    -8.5303   -36.6070     8.8106     1.2661   -10.8583   -18.6166    -6.0391     2.0196    -6.9948    -2.0803    -9.5511   -17.5463    -2.6559    -5.2386   -11.7613    -9.2631     8.2058
   916.506 0.654E+17 0.484E+04    1.4153    7.9977  -17.1556   -9.6995   -9.4291     9.2876    -0.7518   -10.8837     4.3635    -4.0923     8.0056   -13.5143    -6.8737     3.4117    -9.5537    -2.0759   -35.3687    -7.9369    -3.6371     7.4150   -15.7035     0.6861   -34.4530   -17.2990     5.7423     6.4503   -21.1823     2.0274   -13.3471    -4.5425    -1.4181     2.0959    -1.1631   -26.6306    -0.0042     0.5752    -4.0128   -18.4423   -68.0310     2.5033    -0.9405     2.2823     2.2756     2.1149     4.1755     2.9826     3.7551   -11.9512    -8.5954   -36.4055     8.8605     1.4151   -10.6778   -18.4110    -5.9681     2.0781    -6.8036    -1.8865    -9.3744   -17.3419    -2.6007    -5.0816   -11.6256    -9.1412     8.2497
   926.285 0.731E+17 0.547E+04    1.5686    8.1533  -16.7303   -9.3913   -9.1353     9.3363    -0.6784   -10.4993     4.5333    -3.9122     8.0547   -13.1798    -6.7033     3.4407    -9.2784    -1.8926   -34.7806    -7.7656    -3.5697     7.4619   -15.3622     0.7145   -34.0023   -16.8984     5.8294     6.4499   -20.8420     1.9891   -13.0058    -4.3829    -1.3100     2.2201    -1.0954   -26.1332     0.0687     0.7228    -3.9165   -18.3999   -67.1477     2.4506    -0.8467     2.3939     2.3709     2.1411     4.2599     3.0102     3.8800   -12.0070    -8.6693   -36.1999     8.9100     1.5684   -10.4934   -18.2016    -5.8987     2.1366    -6.6069    -1.6870    -9.1937   -17.1338    -2.5475    -4.9195   -11.4856    -9.0157     8.2933
   936.674 0.817E+17 0.618E+04    1.7269    8.3138  -16.2867   -9.0721   -8.8301     9.3847    -0.6047   -10.0994     4.7077    -3.7273     8.1032   -12.8334    -6.5297     3.4682    -8.9943    -1.7034   -34.1692    -7.5890    -3.5024     7.5086   -15.0083     0.7415   -33.5350   -16.4813     5.9164     6.4458   -20.4907     1.9441   -12.6521    -4.2204    -1.2003     2.3481    -1.0268   -25.6180     0.1455     0.8776    -3.8149   -18.3594   -66.2329     2.3907    -0.7519     2.5066     2.4665     2.1645     4.3443     3.0351     4.0086   -12.0724    -8.7535   -35.9898     8.9591     1.7266   -10.3042   -17.9877    -5.8310     2.1949    -6.4036    -1.4806    -9.0086   -16.9213    -2.4969    -4.7515   -11.3406    -8.8860     8.3366
   947.773 0.911E+17 0.698E+04    1.8910    8.4802  -15.8219   -8.7401   -8.5119     9.4327    -0.5308    -9.6815     4.8876    -3.5369     8.1513   -12.4729    -6.3525     3.4939    -8.6998    -1.5071   -33.5308    -7.4065    -3.4353     7.5550   -14.6399     0.7669   -33.0484   -16.0452     6.0035     6.4373   -20.1268     1.8913   -12.2840    -4.0545    -1.0887     2.4807    -0.9572   -25.0823     0.2269     1.0407    -3.7074   -18.3211   -65.2820     2.3225    -0.6558     2.6205     2.5625     2.1847     4.4287     3.0569     4.1415   -12.1489    -8.8497   -35.7745     9.0077     1.8907   -10.1097   -17.7686    -5.7655     2.2532    -6.1927    -1.2663    -8.8182   -16.7037    -2.4490    -4.5765   -11.1898    -8.7515     8.3795
   959.658 0.102E+18 0.787E+04    2.0612    8.6528  -15.3346   -8.3943   -8.1799     9.4801    -0.4566    -9.2443     5.0734    -3.3406     8.1987   -12.0976    -6.1715     3.5175    -8.3943    -1.3035   -32.8636    -7.2176    -3.3684     7.6010   -14.2558     0.7906   -32.5413   -15.5888     6.0906     6.4240   -19.7495     1.8299   -11.9005    -3.8850    -0.9752     2.6183    -0.8869   -24.5246     0.3129     1.2126    -3.5937   -18.2857   -64.2927     2.2450    -0.5586     2.7357     2.6590     2.2014     4.5129     3.0751     4.2790   -12.2376    -8.9589   -35.5540     9.0558     2.0609    -9.9096   -17.5443    -5.7022     2.3114    -5.9737    -1.0436    -8.6224   -16.4808    -2.4042    -4.3944   -11.0329    -8.6121     8.4221
   972.276 0.113E+18 0.888E+04    2.2364    8.8304  -14.8294   -8.0375   -7.8369     9.5270    -0.3825    -8.7915     5.2638    -3.1398     8.2455   -11.7102    -5.9877     3.5391    -8.0799    -1.0940   -32.1730    -7.0239    -3.3022     7.6467   -13.8591     0.8127   -32.0178   -15.1163     6.1775     6.4064   -19.3615     1.7612   -11.5046    -3.7128    -0.8605     2.7597    -0.8164   -23.9498     0.4022     1.3912    -3.4753   -18.2534   -63.2732     2.1596    -0.4608     2.8518     2.7556     2.2149     4.5969     3.0903     4.4200   -12.3367    -9.0793   -35.3300     9.1033     2.2360    -9.7051   -17.3160    -5.6410     2.3693    -5.7483    -0.8141    -8.4224   -16.2540    -2.3621    -4.2065   -10.8713    -8.4690     8.4645
   985.590 0.126E+18 0.100E+05    2.4154    9.0118  -14.3097   -7.6720   -7.4851     9.5731    -0.3091    -8.3257     5.4579    -2.9357     8.2912   -11.3135    -5.8024     3.5583    -7.7586    -0.8800   -31.4634    -6.8267    -3.2372     7.6917   -13.4522     0.8330   -31.4813   -14.6308     6.2637     6.3846   -18.9656     1.6852   -11.0988    -3.5390    -0.7454     2.9043    -0.7463   -23.3616     0.4938     1.5752    -3.3532   -18.2247   -62.2303     2.0667    -0.3630     2.9681     2.8518     2.2250     4.6800     3.1020     4.5637   -12.4457    -9.2103   -35.1045     9.1499     2.4150    -9.4978   -17.0853    -5.5822     2.4265    -5.5179    -0.5792    -8.2197   -16.0248    -2.3230    -4.0144   -10.7063    -8.3234     8.5064
   999.499 0.139E+18 0.112E+05    2.5956    9.1943  -13.7801   -7.3024   -7.1287     9.6160    -0.2393    -7.8515     5.6520    -2.7323     8.3335   -10.9124    -5.6202     3.5728    -7.4351    -0.6647   -30.7425    -6.6296    -3.1764     7.7341   -13.0402     0.8491   -30.9384   -14.1372     6.3457     6.3558   -18.5679     1.5985   -10.6882    -3.3680    -0.6333     3.0498    -0.6792   -22.7680     0.5872     1.7634    -3.2281   -18.2036   -61.1786     1.9628    -0.2686     3.0807     2.9439     2.2284     4.7589     3.1072     4.7076   -12.5698    -9.3567   -34.8832     9.1933     2.5951    -9.2920   -16.8577    -5.5300     2.4807    -5.2858    -0.3424    -8.0186   -15.7988    -2.2908    -3.8204   -10.5400    -8.1779     8.5460
  1014.524 0.151E+18 0.124E+05    2.7814    9.3825  -13.2218   -6.9179   -6.7567     9.6541    -0.1748    -7.3525     5.8502    -2.5263     8.3706   -10.4953    -5.4399     3.5787    -7.1010    -0.4428   -29.9863    -6.4285    -3.1219     7.7724   -12.6103     0.8581   -30.3730   -13.6187     6.4215     6.3135   -18.1591     1.4902   -10.2606    -3.1987    -0.5244     3.2000    -0.6161   -22.1525     0.6856     1.9632    -3.0947   -18.1959   -60.0895     1.8365    -0.1783     3.1888     3.0305     2.2199     4.8316     3.1005     4.8549   -12.7239    -9.5343   -34.6654     9.2316     2.7808    -9.0847   -16.6311    -5.4888     2.5304    -5.0459    -0.0971    -7.8162   -15.5739    -2.2706    -3.6192   -10.3681    -8.0293     8.5822
  1031.384 0.165E+18 0.137E+05    2.9816    9.5851  -12.6149   -6.5017   -6.3540     9.6915    -0.1105    -6.8087     6.0629    -2.3067     8.4062   -10.0443    -5.2507     3.5788    -6.7405    -0.2041   -29.1643    -6.2144    -3.0693     7.8106   -12.1443     0.8627   -29.7614   -13.0560     6.4980     6.2597   -17.7201     1.3611    -9.7975    -3.0204    -0.4118     3.3621    -0.5536   -21.4893     0.7901     2.1797    -2.9506   -18.1996   -58.9172     1.6880    -0.0859     3.3006     3.1187     2.2029     4.9047     3.0854     5.0127   -12.9066    -9.7425   -34.4400     9.2690     2.9809    -8.8651   -16.3926    -5.4518     2.5801    -4.7874     0.1678    -7.6020   -15.3372    -2.2564    -3.4027   -10.1838    -7.8718     8.6190
  1050.160 0.179E+18 0.152E+05    3.1954    9.8015  -11.9640   -6.0557   -5.9230     9.7281    -0.0471    -6.2222     6.2896    -2.0749     8.4401    -9.5615    -5.0536     3.5723    -6.3549     0.0500   -28.2806    -5.9888    -3.0194     7.8485   -11.6441     0.8623   -29.1066   -12.4531     6.5752     6.1945   -17.2533     1.2111    -9.3008    -2.8339    -0.2963     3.5356    -0.4934   -20.7828     0.8982     2.4103    -2.7982   -18.2172   -57.6697     1.5173     0.0077     3.4158     3.2085     2.1771     4.9782     3.0617     5.1802   -13.1176    -9.9810   -34.2095     9.3055     3.1946    -8.6345   -16.1436    -5.4189     2.6296    -4.5114     0.4512    -7.3771   -15.0902    -2.2481    -3.1723    -9.9884    -7.7072     8.6567
  1070.632 0.195E+18 0.168E+05    3.4190   10.0275  -11.2842   -5.5884   -5.4726     9.7639     0.0150    -5.6051     6.5261    -1.8351     8.4720    -9.0567    -4.8517     3.5597    -5.9513     0.3144   -27.3532    -5.7565    -2.9731     7.8854   -11.1202     0.8570   -28.4224   -11.8241     6.6528     6.1202   -16.7673     1.0447    -8.7801    -2.6414    -0.1798     3.7170    -0.4374   -20.0481     1.0052     2.6481    -2.6427   -18.2499   -56.3738     1.3291     0.1013     3.5334     3.2992     2.1442     5.0519     3.0311     5.3546   -13.3504   -10.2426   -33.9786     9.3409     3.4180    -8.3970   -15.8881    -5.3891     2.6788    -4.2232     0.7479    -7.1456   -14.8367    -2.2440    -2.9332    -9.7863    -7.5392     8.6957
  1092.355 0.211E+18 0.187E+05    3.6467   10.2576  -10.5961   -5.1122   -5.0151     9.7992     0.0753    -4.9754     6.7663    -1.5932     8.5017    -8.5439    -4.6495     3.5421    -5.5407     0.5818   -26.4086    -5.5237    -2.9308     7.9201   -10.5878     0.8469   -27.7282   -11.1883     6.7302     6.0410   -16.2742     0.8692    -8.2493    -2.4468    -0.0639     3.9012    -0.3872   -19.3055     1.1068     2.8849    -2.4901   -18.2965   -55.0651     1.1316     0.1937     3.6520     3.3902     2.1070     5.1255     2.9961     5.5315   -13.5945   -10.5162   -33.7515     9.3756     3.6456    -8.1577   -15.6313    -5.3608     2.7274    -3.9301     1.0502    -6.9125   -14.5820    -2.2420    -2.6915    -9.5828    -7.3720     8.7358
  1114.879 0.229E+18 0.207E+05    3.8736   10.4866   -9.9171   -4.6381   -4.5610     9.8342     0.1340    -4.3496     7.0041    -1.3549     8.5285    -8.0357    -4.4512     3.5208    -5.1331     0.8455   -25.4702    -5.2957    -2.8927     7.9507   -10.0614     0.8317   -27.0418   -10.5628     6.8073     5.9607   -15.7843     0.6920    -7.7207    -2.2530     0.0501     4.0829    -0.3431   -18.5721     1.2004     3.1142    -2.3446   -18.3545   -53.7737     0.9327     0.2842     3.7702     3.4807     2.0685     5.1987     2.9600     5.7073   -13.8398   -10.7907   -33.5303     9.4097     3.8723    -7.9208   -15.3772    -5.3328     2.7754    -3.6385     1.3513    -6.6817   -14.3300    -2.2401    -2.4526    -9.3820    -7.2084     8.7765
  1137.334 0.249E+18 0.229E+05    4.0919   10.7068   -9.2730   -4.1834   -4.1264     9.8692     0.1917    -3.7535     7.2301    -1.1287     8.5522    -7.5515    -4.2628     3.4983    -4.7447     1.0953   -24.5746    -5.0803    -2.8587     7.9747    -9.5631     0.8117   -26.3904    -9.9723     6.8835     5.8861   -15.3136     0.5254    -7.2135    -2.0651     0.1604     4.2541    -0.3044   -17.8734     1.2839     3.3277    -2.2113   -18.4165   -52.5438     0.7454     0.3721     3.8859     3.5698     2.0337     5.2712     2.9274     5.8762   -14.0700   -11.0490   -33.3174     9.4440     4.0904    -7.6927   -15.1321    -5.3027     2.8228    -3.3588     1.6407    -6.4594   -14.0868    -2.2351    -2.2243    -9.1902    -7.0524     8.8172
  1158.177 0.270E+18 0.253E+05    4.2893   10.9057   -8.7021   -3.7750   -3.7370     9.9048     0.2490    -3.2262     7.4309    -0.9263     8.5736    -7.1208    -4.0924     3.4796    -4.3987     1.3165   -23.7783    -4.8886    -2.8270     7.9908    -9.1251     0.7899   -25.8142    -9.4527     6.9580     5.8271   -14.8872     0.3878    -6.7580    -1.8907     0.2645     4.4040    -0.2679   -17.2473     1.3553     3.5138    -2.0965   -18.4679   -51.4408     0.5894     0.4560     3.9959     3.6558     2.0102     5.3426     2.9059     6.0294   -14.2600   -11.2639   -33.1173     9.4790     4.2875    -7.4834   -14.9057    -5.2673     2.8696    -3.1065     1.9015    -6.2553   -13.8621    -2.2220    -2.0190    -9.0173    -6.9104     8.8570
  1174.444 0.295E+18 0.280E+05    4.4437   11.0611   -8.2730   -3.4612   -3.4391     9.9422     0.3064    -2.8338     7.5865    -0.7658     8.5972    -6.7927    -3.9513     3.4766    -4.1333     1.4860   -23.1789    -4.7377    -2.7921     8.0040    -8.7979     0.7783   -25.3789    -9.0636     7.0297     5.8014   -14.5510     0.3115    -6.4085    -1.7437     0.3569     4.5167    -0.2273   -16.7610     1.4111     3.6528    -2.0107   -18.4803   -50.5809     0.4993     0.5331     4.0945     3.7362     2.0112     5.4118     2.9085     6.1509   -14.3656   -11.3883   -32.9406     9.5163     4.4417    -7.3114   -14.7159    -5.2201     2.9158    -2.9101     2.1039    -6.0873   -13.6735    -2.1916    -1.8597    -8.8818    -6.7953     8.8945
  1183.986 0.323E+18 0.309E+05    4.5413   11.1593   -8.0270   -3.2722   -3.2619     9.9822     0.3641    -2.6142     7.6884    -0.6548     8.6296    -6.5945    -3.8424     3.5001    -3.9686     1.5932   -22.8341    -4.6349    -2.7470     8.0250    -8.6058     0.7912   -25.1184    -8.8370     7.0979     5.8201   -14.3336     0.3166    -6.1989    -1.6323     0.4343     4.5859    -0.1772   -16.4552     1.4504     3.7334    -1.9594   -18.4337   -50.0337     0.4966     0.6018     4.1783     3.8095     2.0452     5.4787     2.9434     6.2308   -14.3592   -11.3927   -32.7947     9.5569     4.5392    -7.1884   -14.5736    -5.1568     2.9614    -2.7874     2.2291    -5.9665   -13.5319    -2.1379    -1.7608    -8.7955    -6.7156     8.9293
  1188.735 0.355E+18 0.341E+05    4.6001   11.2184   -7.9064   -3.1687   -3.1673    10.0238     0.4220    -2.5108     7.7554    -0.5758     8.6700    -6.4834    -3.7537     3.5435    -3.8708     1.6595   -22.6616    -4.5633    -2.6929     8.0552    -8.5023     0.8249   -24.9737    -8.7197     7.1637     5.8690   -14.1978     0.3771    -6.0851    -1.5454     0.5014     4.6275    -0.1207   -16.2730     1.4782     3.7740    -1.9319   -18.3471   -49.7010     0.5532     0.6645     4.2518     3.8778     2.1017     5.5438     3.0003     6.2821   -14.2766   -11.3154   -32.6702     9.5997     4.5979    -7.0989   -14.4638    -5.0826     3.0067    -2.7151     2.3014    -5.8781   -13.4226    -2.0686    -1.7035    -8.7430    -6.6601     8.9623
  1192.030 0.390E+18 0.376E+05    4.6471   11.2655   -7.8246   -3.0910   -3.0977    10.0656     0.4795    -2.4420     7.8120    -0.5066     8.7126    -6.3985    -3.6714     3.5927    -3.7931     1.7136   -22.5408    -4.5011    -2.6364     8.0882    -8.4251     0.8649   -24.8637    -8.6363     7.2284     5.9265   -14.0868     0.4534    -6.0003    -1.4662     0.5649     4.6608    -0.0638   -16.1295     1.5012     3.8014    -1.9128   -18.2516   -49.4359     0.6268     0.7250     4.3217     3.9442     2.1644     5.6080     3.0633     6.3247   -14.1721   -11.2146   -32.5530     9.6429     4.6449    -7.0199   -14.3645    -5.0057     3.0515    -2.6582     2.3577    -5.7999   -13.3235    -1.9950    -1.6588    -8.7008    -6.6123     8.9945
  1195.363 0.428E+18 0.414E+05    4.6940   11.3126   -7.7435   -3.0131   -3.0280    10.1071     0.5364    -2.3727     7.8683    -0.4378     8.7546    -6.3136    -3.5897     3.6410    -3.7155     1.7675   -22.4195    -4.4394    -2.5807     8.1207    -8.3478     0.9040   -24.7538    -8.5538     7.2925     5.9830   -13.9762     0.5283    -5.9152    -1.3877     0.6278     4.6940    -0.0088   -15.9874     1.5228     3.8277    -1.8949   -18.1598   -49.1736     0.6990     0.7850     4.3911     4.0100     2.2262     5.6716     3.1253     6.3671   -14.0695   -11.1157   -32.4370     9.6855     4.6917    -6.9414   -14.2658    -4.9297     3.0958    -2.6014     2.4139    -5.7222   -13.2251    -1.9223    -1.6142    -8.6589    -6.5648     9.0264
  1198.913 0.470E+18 0.455E+05    4.7423   11.3611   -7.6584   -2.9321   -2.9552    10.1480     0.5925    -2.2988     7.9256    -0.3684     8.7956    -6.2256    -3.5081     3.6877    -3.6357     1.8225   -22.2915    -4.3771    -2.5262     8.1522    -8.2674     0.9415   -24.6400    -8.4682     7.3560     6.0374   -13.8630     0.5996    -5.8266    -1.3087     0.6904     4.7280     0.0443   -15.8420     1.5435     3.8545    -1.8772   -18.0729   -48.9060     0.7675     0.8445     4.4603     4.0753     2.2862     5.7347     3.1856     6.4103   -13.9717   -11.0219   -32.3217     9.7275     4.7399    -6.8623   -14.1667    -4.8550     3.1397    -2.5429     2.4721    -5.6438   -13.1263    -1.8511    -1.5683    -8.6161    -6.5170     9.0581
  1202.945 0.515E+18 0.500E+05    4.7939   11.4128   -7.5626   -2.8436   -2.8752    10.1882     0.6479    -2.2144     7.9855    -0.2969     8.8351    -6.1303    -3.4257     3.7314    -3.5504     1.8807   -22.1482    -4.3128    -2.4737     8.1820    -8.1797     0.9759   -24.5165    -8.3736     7.4191     6.0882   -13.7430     0.6644    -5.7295    -1.2283     0.7533     4.7641     0.0955   -15.6867     1.5642     3.8842    -1.8582   -17.9924   -48.6217     0.8292     0.9038     4.5297     4.1405     2.3431     5.7972     3.2430     6.4558   -13.8828   -10.9374   -32.2060     9.7688     4.7915    -6.7808   -14.0657    -4.7822     3.1830    -2.4801     2.5349    -5.5633   -13.0255    -1.7822    -1.5189    -8.5706    -6.4676     9.0897
  1207.946 0.563E+18 0.549E+05    4.8524   11.4716   -7.4435   -2.7395   -2.7801    10.2276     0.7025    -2.1088     8.0510    -0.2206     8.8720    -6.0198    -3.3411     3.7701    -3.4536     1.9456   -21.9735    -4.2439    -2.4242     8.2085    -8.0767     1.0047   -24.3729    -8.2593     7.4817     6.1322   -13.6088     0.7174    -5.6148    -1.1442     0.8173     4.8047     0.1446   -15.5093     1.5868     3.9213    -1.8349   -17.9209   -48.2992     0.8783     0.9634     4.6002     4.2057     2.3949     5.8592     3.2951     6.5063   -13.8101   -10.8701   -32.0878     9.8091     4.8499    -6.6939   -13.9596    -4.7125     3.2258    -2.4083     2.6072    -5.4775   -12.9199    -1.7174    -1.4622    -8.5192    -6.4142     9.1212
  1214.431 0.614E+18 0.602E+05    4.9215   11.5410   -7.2885   -2.6118   -2.6620    10.2658     0.7563    -1.9715     8.1247    -0.1370     8.9050    -5.8861    -3.2528     3.8013    -3.3395     2.0206   -21.7515    -4.1677    -2.3791     8.2299    -7.9512     1.0249   -24.1993    -8.1149     7.5442     6.1667   -13.4524     0.7535    -5.4736    -1.0541     0.8834     4.8518     0.1919   -15.2974     1.6133     3.9703    -1.8041   -17.8608   -47.9167     0.9093     1.0239     4.6727     4.2714     2.4393     5.9207     3.3401     6.5644   -13.7609   -10.8279   -31.9647     9.8482     4.9190    -6.5983   -13.8456    -4.6470     3.2680    -2.3228     2.6940    -5.3834   -12.8063    -1.6582    -1.3940    -8.4585    -6.3543     9.1528
  1222.613 0.668E+18 0.660E+05    5.0026   11.6224   -7.0929   -2.4577   -2.5181    10.3029     0.8093    -1.7996     8.2069    -0.0457     8.9331    -5.7273    -3.1610     3.8239    -3.2069     2.1062   -21.4772    -4.0840    -2.3392     8.2443    -7.8017     1.0346   -23.9932    -7.9369     7.6064     6.1908   -13.2711     0.7708    -5.3027    -0.9574     0.9521     4.9054     0.2376   -15.0463     1.6447     4.0332    -1.7645   -17.8122   -47.4662     0.9204     1.0855     4.7475     4.3376     2.4756     5.9819     3.3771     6.6311   -13.7375   -10.8131   -31.8356     9.8859     4.9998    -6.4930   -13.7224    -4.5863     3.3097    -2.2218     2.7971    -5.2799   -12.6837    -1.6053    -1.3130    -8.3874    -6.2869     9.1843
  1232.629 0.725E+18 0.722E+05    5.0959   11.7162   -6.8548   -2.2761   -2.3474    10.3387     0.8617    -1.5926     8.2970     0.0524     8.9551    -5.5432    -3.0666     3.8366    -3.0561     2.2020   -21.1496    -3.9932    -2.3058     8.2493    -7.6293     1.0312   -23.7552    -7.7248     7.6684     6.2040   -13.0639     0.7689    -5.1010    -0.8537     1.0234     4.9650     0.2820   -14.7544     1.6816     4.1108    -1.7155   -17.7752   -46.9445     0.9109     1.1483     4.8246     4.4044     2.5035     6.0425     3.4060     6.7068   -13.7409   -10.8269   -31.7001     9.9222     5.0930    -6.3774   -13.5897    -4.5306     3.3508    -2.1047     2.9171    -5.1665   -12.5517    -1.5588    -1.2185    -8.3052    -6.2116     9.2157
  1240.445 0.788E+18 0.789E+05    5.1721   11.7926   -6.6740   -2.1323   -2.2133    10.3750     0.9136    -1.4359     8.3723     0.1368     8.9809    -5.3970    -2.9808     3.8579    -2.9340     2.2802   -20.8973    -3.9161    -2.2685     8.2594    -7.4947     1.0377   -23.5674    -7.5623     7.7290     6.2299   -12.8932     0.7902    -4.9415    -0.7611     1.0897     5.0129     0.3267   -14.5192     1.7108     4.1686    -1.6793   -17.7255   -46.5220     0.9265     1.2080     4.8970     4.4688     2.5407     6.1022     3.4439     6.7697   -13.7120   -10.8060   -31.5757     9.9591     5.1691    -6.2772   -13.4720    -4.4704     3.3915    -2.0100     3.0138    -5.0678   -12.4345    -1.5058    -1.1426    -8.2385    -6.1478     9.2463
  1242.851 0.859E+18 0.862E+05    5.2087   11.8293   -6.6266   -2.0753   -2.1641    10.4132     0.9648    -1.3915     8.4186     0.1940     9.0203    -5.3342    -2.9098     3.9042    -2.8738     2.3223   -20.8154    -3.8661    -2.2173     8.2906    -7.4388     1.0760   -23.4870    -7.5105     7.7874     6.2859   -12.8062     0.8664    -4.8795    -0.6932     1.1447     5.0387     0.3721   -14.4157     1.7214     4.1797    -1.6735   -17.6467   -46.3294     1.0010     1.2611     4.9590     4.5284     2.6003     6.1603     3.5036     6.8034   -13.6068   -10.7032   -31.4768     9.9983     5.2056    -6.2117   -13.3879    -4.3987     3.4317    -1.9668     3.0566    -5.0029   -12.3506    -1.4364    -1.1100    -8.2073    -6.1105     9.2757
  1246.578 0.935E+18 0.941E+05    5.2544   11.8751   -6.5483   -1.9980   -2.0951    10.4504     1.0152    -1.3203     8.4712     0.2568     9.0555    -5.2523    -2.8365     3.9432    -2.7995     2.3723   -20.6934    -3.8107    -2.1708     8.3159    -7.3649     1.1054   -23.3821    -7.4335     7.8457     6.3337   -12.7001     0.9279    -4.7946    -0.6202     1.2016     5.0694     0.4158   -14.2824     1.7352     4.2009    -1.6615   -17.5779   -46.0853     1.0597     1.3149     5.0227     4.5884     2.6534     6.2180     3.5570     6.8438   -13.5219   -10.6222   -31.3739    10.0364     5.2513    -6.1388   -13.2968    -4.3308     3.4715    -1.9118     3.1120    -4.9308   -12.2598    -1.3719    -1.0675    -8.1683    -6.0678     9.3052
  1251.709 0.101E+19 0.103E+06    5.3098   11.9307   -6.4371   -1.8993   -2.0053    10.4867     1.0651    -1.2217     8.5302     0.3253     9.0863    -5.1504    -2.7608     3.9747    -2.7106     2.4304   -20.5296    -3.7497    -2.1290     8.3345    -7.2726     1.1252   -23.2520    -7.3299     7.9037     6.3730   -12.5740     0.9742    -4.6856    -0.5418     1.2605     5.1050     0.4584   -14.1174     1.7530     4.2335    -1.6423   -17.5184   -45.7860     1.1024     1.3696     5.0883     4.6489     2.7000     6.2755     3.6040     6.8911   -13.4580   -10.5634   -31.2663    10.0733     5.3066    -6.0580   -13.1985    -4.2666     3.5109    -1.8442     3.1805    -4.8511   -12.1618    -1.3124    -1.0146    -8.1207    -6.0191     9.3347
  1257.149 0.110E+19 0.112E+06    5.3669   11.9879   -6.3198   -1.7967   -1.9116    10.5224     1.1143    -1.1181     8.5899     0.3940     9.1154    -5.0454    -2.6856     4.0038    -2.6196     2.4895   -20.3583    -3.6884    -2.0891     8.3507    -7.1777     1.1419   -23.1181    -7.2217     7.9612     6.4100   -12.4445     1.0167    -4.5722    -0.4628     1.3193     5.1410     0.5000   -13.9470     1.7711     4.2679    -1.6220   -17.4620   -45.4775     1.1410     1.4240     5.1538     4.7090     2.7447     6.3323     3.6492     6.9395   -13.3993   -10.5102   -31.1587    10.1098     5.3635    -5.9761   -13.0994    -4.2039     3.5497    -1.7745     3.2514    -4.7704   -12.0630    -1.2545    -0.9600    -8.0718    -5.9696     9.3640
  1262.896 0.119E+19 0.122E+06    5.4256   12.0467   -6.1965   -1.6903   -1.8143    10.5576     1.1630    -1.0098     8.6500     0.4629     9.1427    -4.9374    -2.6111     4.0305    -2.5266     2.5493   -20.1798    -3.6270    -2.0512     8.3643    -7.0806     1.1554   -22.9809    -7.1094     8.0183     6.4448   -12.3117     1.0554    -4.4545    -0.3833     1.3780     5.1772     0.5408   -13.7714     1.7898     4.3044    -1.6004   -17.4084   -45.1599     1.1757     1.4780     5.2192     4.7687     2.7875     6.3886     3.6925     6.9890   -13.3458   -10.4623   -31.0512    10.1456     5.4221    -5.8933   -12.9995    -4.1424     3.5882    -1.7027     3.3245    -4.6887   -11.9636    -1.1981    -0.9036    -8.0216    -5.9193     9.3931
  1269.026 0.129E+19 0.132E+06    5.4863   12.1076   -6.0656   -1.5791   -1.7122    10.5923     1.2111    -0.8957     8.7106     0.5321     9.1681    -4.8257    -2.5373     4.0543    -2.4313     2.6101   -19.9924    -3.5652    -2.0155     8.3747    -6.9807     1.1648   -22.8394    -6.9916     8.0748     6.4771   -12.1747     1.0899    -4.3314    -0.3031     1.4367     5.2138     0.5809   -13.5888     1.8093     4.3434    -1.5772   -17.3577   -44.8303     1.2059     1.5319     5.2845     4.8280     2.8283     6.4444     3.7338     7.0400   -13.2981   -10.4206   -30.9433    10.1809     5.4827    -5.8091   -12.8986    -4.0825     3.6262    -1.6281     3.4006    -4.6058   -11.8630    -1.1436    -0.8449    -7.9695    -5.8678     9.4219
  1275.559 0.140E+19 0.144E+06    5.5493   12.1707   -5.9266   -1.4630   -1.6053    10.6265     1.2587    -0.7759     8.7716     0.6014     9.1911    -4.7102    -2.4642     4.0750    -2.3336     2.6719   -19.7958    -3.5031    -1.9823     8.3815    -6.8783     1.1699   -22.6938    -6.8682     8.1309     6.5069   -12.0331     1.1200    -4.2027    -0.2220     1.4956     5.2505     0.6205   -13.3989     1.8299     4.3853    -1.5522   -17.3097   -44.4880     1.2316     1.5856     5.3499     4.8871     2.8670     6.4997     3.7730     7.0924   -13.2565   -10.3853   -30.8347    10.2157     5.5456    -5.7234   -12.7964    -4.0240     3.6638    -1.5508     3.4797    -4.5213   -11.7612    -1.0908    -0.7839    -7.9155    -5.8151     9.4505
  1282.494 0.151E+19 0.156E+06    5.6143   12.2359   -5.7798   -1.3421   -1.4935    10.6601     1.3059    -0.6508     8.8328     0.6707     9.2118    -4.5915    -2.3921     4.0926    -2.2339     2.7343   -19.5907    -3.4411    -1.9516     8.3843    -6.7740     1.1703   -22.5447    -6.7397     8.1865     6.5343   -11.8873     1.1461    -4.0686    -0.1400     1.5546     5.2871     0.6596   -13.2019     1.8516     4.4300    -1.5253   -17.2642   -44.1335     1.2529     1.6392     5.4153     4.9458     2.9037     6.5546     3.8103     7.1463   -13.2205   -10.3559   -30.7255    10.2499     5.6104    -5.6361   -12.6929    -3.9670     3.7010    -1.4707     3.5617    -4.4354   -11.6582    -1.0397    -0.7205    -7.8596    -5.7611     9.4789
  1289.807 0.163E+19 0.169E+06    5.6812   12.3029   -5.6260   -1.2170   -1.3775    10.6933     1.3527    -0.5213     8.8937     0.7395     9.2299    -4.4700    -2.3214     4.1071    -2.1327     2.7969   -19.3783    -3.3794    -1.9234     8.3829    -6.6685     1.1658   -22.3931    -6.6068     8.2417     6.5595   -11.7376     1.1685    -3.9297    -0.0574     1.6138     5.3233     0.6983   -12.9985     1.8743     4.4773    -1.4966   -17.2210   -43.7678     1.2704     1.6926     5.4807     5.0042     2.9386     6.6089     3.8459     7.2015   -13.1898   -10.3320   -30.6155    10.2836     5.6772    -5.5475   -12.5885    -3.9113     3.7379    -1.3882     3.6463    -4.3483   -11.5542    -0.9902    -0.6550    -7.8020    -5.7058     9.5069
  1297.484 0.175E+19 0.184E+06    5.7498   12.3717   -5.4658   -1.0880   -1.2577    10.7260     1.3991    -0.3880     8.9540     0.8077     9.2455    -4.3464    -2.2521     4.1183    -2.0307     2.8594   -19.1594    -3.3182    -1.8980     8.3769    -6.5628     1.1562   -22.2399    -6.4703     8.2964     6.5826   -11.5843     1.1874    -3.7863     0.0258     1.6730     5.3587     0.7366   -12.7893     1.8981     4.5269    -1.4664   -17.1797   -43.3920     1.2843     1.7460     5.5461     5.0623     2.9719     6.6627     3.8798     7.2578   -13.1638   -10.3130   -30.5050    10.3168     5.7456    -5.4578   -12.4831    -3.8569     3.7743    -1.3036     3.7332    -4.2600   -11.4492    -0.9422    -0.5875    -7.7428    -5.6495     9.5347
  1305.501 0.189E+19 0.199E+06    5.8198   12.4418   -5.2998   -0.9556   -1.1344    10.7583     1.4451    -0.2520     9.0135     0.8748     9.2583    -4.2213    -2.1846     4.1263    -1.9282     2.9214   -18.9354    -3.2579    -1.8754     8.3661    -6.4575     1.1414   -22.0859    -6.3309     8.3507     6.6040   -11.4280     1.2034    -3.6392     0.1095     1.7323     5.3931     0.7746   -12.5750     1.9228     4.5787    -1.4347   -17.1402   -43.0074     1.2950     1.7992     5.6113     5.1200     3.0036     6.7161     3.9122     7.3151   -13.1420   -10.2986   -30.3939    10.3495     5.8154    -5.3670   -12.3769    -3.8037     3.8104    -1.2170     3.8222    -4.1707   -11.3435    -0.8955    -0.5184    -7.6823    -5.5922     9.5622
  1313.861 0.203E+19 0.215E+06    5.8913   12.5134   -5.1283   -0.8200   -1.0077    10.7901     1.4907    -0.1133     9.0717     0.9406     9.2682    -4.0951    -2.1190     4.1310    -1.8256     2.9827   -18.7065    -3.1988    -1.8558     8.3502    -6.3532     1.1209   -21.9319    -6.1890     8.4045     6.6236   -11.2687     1.2164    -3.4883     0.1936     1.7916     5.4262     0.8123   -12.3558     1.9485     4.6326    -1.4015   -17.1023   -42.6140     1.3027     1.8522     5.6765     5.1774     3.0339     6.7690     3.9432     7.3734   -13.1244   -10.2884   -30.2823    10.3818     5.8867    -5.2753   -12.2701    -3.7517     3.8461    -1.1286     3.9132    -4.0805   -11.2371    -0.8502    -0.4476    -7.6205    -5.5340     9.5895
  1322.589 0.218E+19 0.233E+06    5.9642   12.5865   -4.9510   -0.6808   -0.8776    10.8216     1.5361     0.0278     9.1287     1.0051     9.2750    -3.9677    -2.0556     4.1321    -1.7229     3.0431   -18.4726    -3.1410    -1.8393     8.3286    -6.2501     1.0944   -21.7779    -6.0446     8.4580     6.6414   -11.1063     1.2265    -3.3334     0.2783     1.8510     5.4578     0.8498   -12.1312     1.9752     4.6886    -1.3668   -17.0660   -42.2115     1.3072     1.9052     5.7416     5.2345     3.0627     6.8215     3.9727     7.4327   -13.1110   -10.2827   -30.1699    10.4137     5.9594    -5.1825   -12.1624    -3.7008     3.8815    -1.0382     4.0063    -3.9892   -11.1298    -0.8063    -0.3751    -7.5571    -5.4747     9.6164
  1331.752 0.234E+19 0.252E+06    6.0391   12.6614   -4.7665   -0.5375   -0.7431    10.8526     1.5812     0.1720     9.1842     1.0680     9.2782    -3.8389    -1.9946     4.1290    -1.6200     3.1026   -18.2327    -3.0844    -1.8265     8.3004    -6.1484     1.0607   -21.6237    -5.8970     8.5110     6.6572   -10.9398     1.2332    -3.1738     0.3637     1.9107     5.4878     0.8870   -11.9002     2.0032     4.7474    -1.3302   -17.0314   -41.7975     1.3082     1.9581     5.8068     5.2913     3.0898     6.8736     4.0006     7.4933   -13.1024   -10.2820   -30.0565    10.4451     6.0340    -5.0882   -12.0535    -3.6512     3.9166    -0.9454     4.1019    -3.8966   -11.0214    -0.7638    -0.3004    -7.4920    -5.4140     9.6431
  1341.429 0.251E+19 0.272E+06    6.1162   12.7386   -4.5736   -0.3891   -0.6035    10.8831     1.6260     0.3200     9.2381     1.1292     9.2773    -3.7081    -1.9362     4.1211    -1.5168     3.1611   -17.9853    -3.0294    -1.8177     8.2647    -6.0480     1.0189   -21.4691    -5.7455     8.5637     6.6708   -10.7686     1.2360    -3.0084     0.4501     1.9707     5.5159     0.9242   -11.6612     2.0327     4.8093    -1.2913   -16.9987   -41.3697     1.3051     2.0112     5.8722     5.3479     3.1151     6.9253     4.0268     7.5555   -13.0993   -10.2870   -29.9416    10.4760     6.1109    -4.9922   -11.9431    -3.6030     3.9513    -0.8497     4.2008    -3.8022   -10.9115    -0.7230    -0.2231    -7.4248    -5.3517     9.6695
  1351.715 0.269E+19 0.294E+06    6.1960   12.8184   -4.3706   -0.2346   -0.4578    10.9132     1.6707     0.4726     9.2902     1.1886     9.2716    -3.5748    -1.8807     4.1077    -1.4129     3.2186   -17.7291    -2.9760    -1.8138     8.2200    -5.9491     0.9675   -21.3139    -5.5893     8.6161     6.6817   -10.5915     1.2344    -2.8361     0.5379     2.0312     5.5419     0.9612   -11.4128     2.0641     4.8751    -1.2498   -16.9681   -40.9253     1.2973     2.0644     5.9378     5.4043     3.1383     6.9766     4.0509     7.6196   -13.1025   -10.2988   -29.8249    10.5065     6.1904    -4.8940   -11.8309    -3.5563     3.9858    -0.7505     4.3033    -3.7057   -10.7997    -0.6839    -0.1426    -7.3549    -5.2874     9.6955
  1362.697 0.288E+19 0.317E+06    6.2789   12.9014   -4.1563   -0.0731   -0.3051    10.9428     1.7152     0.6303     9.3404     1.2460     9.2605    -3.4389    -1.8286     4.0881    -1.3084     3.2750   -17.4629    -2.9244    -1.8153     8.1653    -5.8520     0.9052   -21.1579    -5.4278     8.6683     6.6898   -10.4078     1.2279    -2.6560     0.6271     2.0924     5.5654     0.9982   -11.1537     2.0976     4.9451    -1.2053   -16.9397   -40.4620     1.2844     2.1179     6.0039     5.4607     3.1593     7.0276     4.0729     7.6859   -13.1127   -10.3178   -29.7060    10.5365     6.2730    -4.7933   -11.7163    -3.5112     4.0199    -0.6472     4.4102    -3.6066   -10.6856    -0.6468    -0.0586    -7.2821    -5.2208     9.7214
  1374.448 0.308E+19 0.341E+06    6.3652   12.9877   -3.9298    0.0958   -0.1449    10.9720     1.7596     0.7933     9.3882     1.3009     9.2435    -3.3002    -1.7802     4.0617    -1.2033     3.3298   -17.1861    -2.8750    -1.8227     8.0994    -5.7570     0.8308   -21.0014    -5.2609     8.7201     6.6949   -10.2168     1.2163    -2.4674     0.7181     2.1544     5.5862     1.0351   -10.8829     2.1334     5.0196    -1.1576   -16.9138   -39.9782     1.2659     2.1717     6.0705     5.5169     3.1779     7.0783     4.0926     7.7546   -13.1304   -10.3446   -29.5847    10.5660     6.3589    -4.6897   -11.5994    -3.4678     4.0537    -0.5395     4.5216    -3.5049   -10.5690    -0.6118     0.0293    -7.2061    -5.1518     9.7469
  1387.020 0.328E+19 0.368E+06    6.4549   13.0774   -3.6909    0.2724    0.0230    11.0007     1.8039     0.9616     9.4334     1.3532     9.2200    -3.1589    -1.7359     4.0279    -1.0978     3.3830   -16.8987    -2.8280    -1.8365     8.0214    -5.6648     0.7437   -20.8450    -5.0885     8.7718     6.6970   -10.0183     1.1993    -2.2700     0.8110     2.2171     5.6038     1.0720   -10.6002     2.1713     5.0989    -1.1067   -16.8903   -39.4735     1.2418     2.2259     6.1376     5.5731     3.1940     7.1288     4.1099     7.8257   -13.1556   -10.3794   -29.4609    10.5950     6.4482    -4.5833   -11.4799    -3.4261     4.0873    -0.4273     4.6379    -3.4003   -10.4499    -0.5787     0.1211    -7.1268    -5.0801     9.7722
  1400.457 0.350E+19 0.396E+06    6.5481   13.1706   -3.4393    0.4568    0.1987    11.0289     1.8480     1.1349     9.4757     1.4025     9.1898    -3.0152    -1.6960     3.9865    -0.9923     3.4341   -16.6007    -2.7838    -1.8572     7.9307    -5.5759     0.6429   -20.6892    -4.9111     8.8231     6.6958    -9.8125     1.1769    -2.0639     0.9056     2.2806     5.6180     1.1088   -10.3056     2.2115     5.1827    -1.0526   -16.8695   -38.9478     1.2120     2.2804     6.2053     5.6292     3.2075     7.1788     4.1248     7.8993   -13.1887   -10.4224   -29.3347    10.6234     6.5410    -4.4742   -11.3580    -3.3863     4.1206    -0.3107     4.7590    -3.2930   -10.3283    -0.5478     0.2168    -7.0442    -5.0060     9.7972
  1414.798 0.373E+19 0.427E+06    6.6448   13.2673   -3.1755    0.6489    0.3821    11.0567     1.8920     1.3131     9.5149     1.4487     9.1529    -2.8694    -1.6606     3.9373    -0.8868     3.4831   -16.2926    -2.7425    -1.8846     7.8272    -5.4907     0.5284   -20.5343    -4.7290     8.8743     6.6917    -9.5991     1.1493    -1.8490     1.0020     2.3448     5.6286     1.1453    -9.9991     2.2536     5.2710    -0.9954   -16.8514   -38.4012     1.1766     2.3352     6.2736     5.6853     3.2186     7.2287     4.1374     7.9754   -13.2293   -10.4731   -29.2060    10.6514     6.6372    -4.3622   -11.2336    -3.3482     4.1536    -0.1895     4.8849    -3.1828   -10.2041    -0.5188     0.3164    -6.9584    -4.9294     9.8220
  1430.080 0.398E+19 0.459E+06    6.7449   13.3674   -2.8997    0.8486    0.5729    11.0840     1.9359     1.4958     9.5510     1.4915     9.1090    -2.7216    -1.6299     3.8803    -0.7816     3.5297   -15.9745    -2.7044    -1.9191     7.7106    -5.4093     0.3999   -20.3807    -4.5424     8.9253     6.6844    -9.3784     1.1164    -1.6255     1.1003     2.4097     5.6356     1.1815    -9.6811     2.2977     5.3636    -0.9353   -16.8363   -37.8345     1.1355     2.3903     6.3424     5.7412     3.2271     7.2783     4.1476     8.0539   -13.2778   -10.5318   -29.0752    10.6789     6.7367    -4.2475   -11.1070    -3.3120     4.1863    -0.0639     5.0156    -3.0699   -10.0775    -0.4919     0.4198    -6.8695    -4.8505     9.8465
  1446.343 0.423E+19 0.494E+06    6.8482   13.4708   -2.6121    1.0557    0.7711    11.1109     1.9795     1.6830     9.5839     1.5311     9.0582    -2.5719    -1.6040     3.8153    -0.6766     3.5739   -15.6468    -2.6695    -1.9607     7.5810    -5.3319     0.2575   -20.2286    -4.3516     8.9760     6.6741    -9.1505     1.0781    -1.3935     1.2003     2.4753     5.6389     1.2172    -9.3519     2.3435     5.4603    -0.8724   -16.8244   -37.2480     1.0889     2.4456     6.4118     5.7969     3.2330     7.3276     4.1554     8.1346   -13.3340   -10.5984   -28.9423    10.7059     6.8394    -4.1304   -10.9782    -3.2777     4.2187     0.0660     5.1509    -2.9545    -9.9487    -0.4669     0.5269    -6.7776    -4.7693     9.8709
  1463.661 0.449E+19 0.531E+06    6.9550   13.5776   -2.3126    1.2705    0.9768    11.1373     2.0230     1.8750     9.6137     1.5673     9.0004    -2.4202    -1.5828     3.7425    -0.5718     3.6157   -15.3091    -2.6377    -2.0095     7.4384    -5.2583     0.1012   -20.0776    -4.1565     9.0266     6.6607    -8.9153     1.0345    -1.1527     1.3021     2.5415     5.6385     1.2523    -9.0113     2.3909     5.5612    -0.8069   -16.8161   -36.6415     1.0366     2.5012     6.4818     5.8525     3.2361     7.3766     4.1608     8.2179   -13.3981   -10.6729   -28.8073    10.7324     6.9455    -4.0107   -10.8474    -3.2453     4.2507     0.2003     5.2911    -2.8363    -9.8176    -0.4439     0.6377    -6.6826    -4.6860     9.8952
  1482.168 0.477E+19 0.571E+06    7.0656   13.6881   -2.0002    1.4937    1.1907    11.1632     2.0662     2.0726     9.6404     1.6003     8.9354    -2.2658    -1.5666     3.6611    -0.4668     3.6553   -14.9599    -2.6092    -2.0658     7.2820    -5.1882    -0.0700   -19.9272    -3.9565     9.0769     6.6438    -8.6718     0.9849    -0.9023     1.4060     2.6084     5.6344     1.2866    -8.6583     2.4399     5.6663    -0.7385   -16.8119   -36.0131     0.9780     2.5569     6.5525     5.9077     3.2363     7.4254     4.1635     8.3037   -13.4713   -10.7562   -28.6701    10.7584     7.0552    -3.8882   -10.7142    -3.2153     4.2825     0.3396     5.4367    -2.7152    -9.6839    -0.4231     0.7525    -6.5843    -4.6002     9.9193
  1503.284 0.505E+19 0.614E+06    7.1864   13.8091   -1.6524    1.7400    1.4272    11.1882     2.1094     2.2891     9.6632     1.6289     8.8549    -2.1004    -1.5588     3.5615    -0.3570     3.6930   -14.5762    -2.5850    -2.1380     7.0967    -5.1196    -0.2728   -19.7706    -3.7387     9.1274     6.6183    -8.4059     0.9202    -0.6256     1.5160     2.6778     5.6245     1.3196    -8.2707     2.4936     5.7836    -0.6622   -16.8173   -35.3241     0.9033     2.6140     6.6256     5.9632     3.2292     7.4742     4.1598     8.3970   -13.5666   -10.8620   -28.5261    10.7833     7.1751    -3.7576   -10.5738    -3.1902     4.3139     0.4923     5.5968    -2.5856    -9.5424    -0.4072     0.8787    -6.4768    -4.5075     9.9433
  1523.066 0.536E+19 0.659E+06    7.2977   13.9207   -1.3370    1.9656    1.6433    11.2136     2.1520     2.4854     9.6853     1.6569     8.7836    -1.9486    -1.5488     3.4733    -0.2555     3.7282   -14.2266    -2.5615    -2.2015     6.9287    -5.0573    -0.4562   -19.6274    -3.5417     9.1772     6.5996    -8.1602     0.8676    -0.3720     1.6200     2.7442     5.6156     1.3514    -7.9152     2.5417     5.8889    -0.5942   -16.8185   -34.6915     0.8417     2.6691     6.6962     6.0173     3.2268     7.5224     4.1608     8.4834   -13.6453   -10.9493   -28.3897    10.8087     7.2854    -3.6357   -10.4420    -3.1629     4.3450     0.6327     5.7443    -2.4643    -9.4092    -0.3876     0.9943    -6.3781    -4.4218     9.9672
  1544.370 0.567E+19 0.708E+06    7.4134   14.0369   -1.0065    2.2014    1.8691    11.2385     2.1943     2.6896     9.7048     1.6822     8.7047    -1.7925    -1.5436     3.3761    -0.1527     3.7616   -13.8622    -2.5409    -2.2731     6.7464    -4.9969    -0.6551   -19.4827    -3.3381     9.2269     6.5768    -7.9044     0.8081    -0.1066     1.7266     2.8116     5.6033     1.3816    -7.5451     2.5911     5.9990    -0.5233   -16.8259   -34.0334     0.7726     2.7245     6.7677     6.0708     3.2205     7.5706     4.1588     8.5729   -13.7351   -11.0470   -28.2506    10.8335     7.3999    -3.5108   -10.3078    -3.1389     4.3759     0.7790     5.8984    -2.3394    -9.2730    -0.3704     1.1147    -6.2755    -4.3334     9.9911
  1566.507 0.601E+19 0.760E+06    7.5299   14.1539   -0.6734    2.4393    2.0970    11.2631     2.2363     2.8949     9.7227     1.7056     8.6228    -1.6363    -1.5411     3.2755    -0.0507     3.7936   -13.4953    -2.5222    -2.3482     6.5587    -4.9387    -0.8598   -19.3396    -3.1348     9.2764     6.5529    -7.6464     0.7466     0.1617     1.8336     2.8788     5.5892     1.4101    -7.1725     2.6402     6.1094    -0.4524   -16.8372   -33.3709     0.7017     2.7797     6.8394     6.1234     3.2125     7.6185     4.1557     8.6630   -13.8290   -11.1473   -28.1115    10.8579     7.5150    -3.3862   -10.1745    -3.1169     4.4064     0.9265     6.0542    -2.2140    -9.1368    -0.3539     1.2359    -6.1723    -4.2447    10.0148
  1589.355 0.635E+19 0.816E+06    7.6462   14.2712   -0.3400    2.6778    2.3253    11.2875     2.2780     3.1001     9.7392     1.7275     8.5392    -1.4806    -1.5408     3.1730     0.0502     3.8242   -13.1281    -2.5050    -2.4257     6.3677    -4.8825    -1.0679   -19.1983    -2.9329     9.3257     6.5283    -7.3876     0.6841     0.4310     1.9405     2.9457     5.5736     1.4367    -6.8000     2.6883     6.2193    -0.3822   -16.8524   -32.7086     0.6297     2.8346     6.9109     6.1750     3.2028     7.6661     4.1520     8.7530   -13.9261   -11.2489   -27.9729    10.8821     7.6299    -3.2626   -10.0427    -3.0973     4.4367     1.0741     6.2107    -2.0887    -9.0013    -0.3379     1.3571    -6.0692    -4.1562    10.0384
  1612.942 0.672E+19 0.876E+06    7.7622   14.3886   -0.0066    2.9168    2.5540    11.3116     2.3194     3.3054     9.7546     1.7482     8.4539    -1.3251    -1.5426     3.0687     0.1502     3.8538   -12.7604    -2.4891    -2.5055     6.1739    -4.8276    -1.2790   -19.0582    -2.7323     9.3748     6.5031    -7.1279     0.6208     0.7015     2.0474     3.0124     5.5568     1.4611    -6.4276     2.7356     6.3284    -0.3128   -16.8719   -32.0466     0.5570     2.8891     6.9823     6.2251     3.1915     7.7136     4.1477     8.8431   -14.0266   -11.3516   -27.8347    10.9060     7.7443    -3.1403    -9.9129    -3.0804     4.4666     1.2219     6.3681    -1.9635    -8.8666    -0.3224     1.4783    -5.9662    -4.0680    10.0618
  1637.220 0.710E+19 0.940E+06    7.8776   14.5059    0.3256    3.1555    2.7823    11.3354     2.3605     3.5105     9.7691     1.7679     8.3678    -1.1699    -1.5462     2.9634     0.2492     3.8824   -12.3930    -2.4742    -2.5870     5.9785    -4.7737    -1.4917   -18.9193    -2.5336     9.4235     6.4777    -6.8679     0.5571     0.9723     2.1539     3.0787     5.5390     1.4831    -6.0566     2.7817     6.4365    -0.2445   -16.8960   -31.3870     0.4839     2.9433     7.0536     6.2735     3.1783     7.7607     4.1431     8.9329   -14.1303   -11.4548   -27.6970    10.9296     7.8578    -3.0197    -9.7857    -3.0666     4.4962     1.3693     6.5260    -1.8387    -8.7331    -0.3071     1.5991    -5.8637    -3.9801    10.0850
  1662.109 0.751E+19 0.101E+07    7.9917   14.6225    0.6552    3.3929    3.0093    11.3589     2.4013     3.7147     9.7828     1.7869     8.2815    -1.0153    -1.5513     2.8581     0.3471     3.9102   -12.0273    -2.4601    -2.6695     5.7829    -4.7205    -1.7046   -18.7814    -2.3375     9.4720     6.4522    -6.6086     0.4938     1.2425     2.2598     3.1445     5.5206     1.5024    -5.6884     2.8267     6.5431    -0.1775   -16.9250   -30.7324     0.4113     2.9971     7.1245     6.3200     3.1633     7.8076     4.1383     9.0220   -14.2370   -11.5573   -27.5600    10.9530     7.9697    -2.9017    -9.6618    -3.0565     4.5255     1.5159     6.6837    -1.7147    -8.6012    -0.2920     1.7191    -5.7619    -3.8930    10.1078
  1687.514 0.793E+19 0.108E+07    8.1039   14.7381    0.9807    3.6281    3.2342    11.3822     2.4417     3.9174     9.7962     1.8055     8.1957    -0.8616    -1.5575     2.7536     0.4438     3.9375   -11.6644    -2.4463    -2.7524     5.5884    -4.6676    -1.9159   -18.6445    -2.1445     9.5202     6.4273    -6.3506     0.4315     1.5111     2.3648     3.2099     5.5019     1.5188    -5.3244     2.8703     6.6475    -0.1122   -16.9589   -30.0854     0.3400     3.0504     7.1949     6.3641     3.1467     7.8543     4.1338     9.1102   -14.3462   -11.6582   -27.4239    10.9761     8.0794    -2.7867    -9.5419    -3.0503     4.5545     1.6610     6.8410    -1.5917    -8.4713    -0.2768     1.8379    -5.6613    -3.8067    10.1303
  1713.335 0.837E+19 0.116E+07    8.2137   14.8521    1.3007    3.8600    3.4559    11.4052     2.4818     4.1180     9.8092     1.8238     8.1113    -0.7089    -1.5646     2.6508     0.5390     3.9643   -11.3057    -2.4327    -2.8351     5.3964    -4.6147    -2.1245   -18.5085    -1.9553     9.5681     6.4033    -6.0947     0.3710     1.7772     2.4688     3.2746     5.4831     1.5320    -4.9660     2.9125     6.7496    -0.0489   -16.9981   -29.4481     0.2705     3.1033     7.2649     6.4054     3.1282     7.9006     4.1298     9.1972   -14.4577   -11.7566   -27.2889    10.9991     8.1863    -2.6755    -9.4269    -3.0486     4.5832     1.8040     6.9972    -1.4702    -8.3440    -0.2613     1.9549    -5.5622    -3.7215    10.1523
  1739.480 0.884E+19 0.124E+07    8.3206   14.9642    1.6143    4.0879    3.6738    11.4279     2.5215     4.3161     9.8221     1.8423     8.0286    -0.5575    -1.5724     2.5504     0.6326     3.9909   -10.9519    -2.4189    -2.9170     5.2079    -4.5614    -2.3290   -18.3735    -1.7704     9.6157     6.3803    -5.8415     0.3127     2.0399     2.5714     3.3387     5.4644     1.5419    -4.6143     2.9533     6.8488     0.0124   -17.0426   -28.8226     0.2035     3.1558     7.3342     6.4437     3.1078     7.9466     4.1265     9.2827   -14.5713   -11.8515   -27.1550    11.0220     8.2899    -2.5686    -9.3174    -3.0521     4.6117     1.9445     7.1521    -1.3503    -8.2196    -0.2455     2.0698    -5.4649    -3.6376    10.1738
  1765.875 0.934E+19 0.133E+07    8.4242   15.0743    1.9206    4.3114    3.8875    11.4503     2.5608     4.5115     9.8351     1.8609     7.9483    -0.4073    -1.5807     2.4529     0.7247     4.0173   -10.6038    -2.4048    -2.9979     5.0236    -4.5076    -2.5285   -18.2392    -1.5899     9.6629     6.3588    -5.5913     0.2571     2.2989     2.6725     3.4021     5.4461     1.5482    -4.2698     2.9926     6.9452     0.0716   -17.0927   -28.2099     0.1394     3.2078     7.4028     6.4785     3.0853     7.9923     4.1241     9.3665   -14.6874   -11.9427   -27.0223    11.0447     8.3896    -2.4666    -9.2142    -3.0613     4.6398     2.0822     7.3054    -1.2323    -8.0983    -0.2291     2.1825    -5.3696    -3.5551    10.1946
  1792.457 0.985E+19 0.143E+07    8.5243   15.1821    2.2192    4.5300    4.0965    11.4721     2.5996     4.7038     9.8482     1.8799     7.8705    -0.2585    -1.5895     2.3588     0.8150     4.0436   -10.2616    -2.3901    -3.0775     4.8442    -4.4529    -2.7225   -18.1055    -1.4140     9.7098     6.3388    -5.3444     0.2045     2.5538     2.7720     3.4648     5.4284     1.5506    -3.9332     3.0306     7.0385     0.1286   -17.1490   -27.6109     0.0786     3.2594     7.4707     6.5095     3.0606     8.0377     4.1227     9.4485   -14.8062   -12.0295   -26.8908    11.0673     8.4851    -2.3700    -9.1175    -3.0768     4.6676     2.2169     7.4569    -1.1163    -7.9804    -0.2122     2.2928    -5.2763    -3.4740    10.2147
  1819.173 0.104E+20 0.153E+07    8.6207   15.2875    2.5099    4.7434    4.3007    11.4935     2.6380     4.8932     9.8615     1.8994     7.7955    -0.1110    -1.5985     2.2681     0.9037     4.0699    -9.9257    -2.3749    -3.1556     4.6701    -4.3972    -2.9105   -17.9724    -1.2428     9.7564     6.3204    -5.1010     0.1550     2.8044     2.8699     3.5268     5.4112     1.5490    -3.6047     3.0674     7.1288     0.1834   -17.2116   -27.0261     0.0212     3.3105     7.5378     6.5363     3.0334     8.0827     4.1224     9.5287   -14.9280   -12.1119   -26.7605    11.0898     8.5760    -2.2791    -9.0281    -3.0992     4.6952     2.3484     7.6067    -1.0023    -7.8660    -0.1948     2.4006    -5.1851    -3.3943    10.2339
  1845.966 0.110E+20 0.164E+07    8.7131   15.3904    2.7924    4.9515    4.4999    11.5142     2.6756     5.0794     9.8751     1.9194     7.7235     0.0352    -1.6078     2.1813     0.9907     4.0963    -9.5964    -2.3589    -3.2319     4.5016    -4.3403    -3.0921   -17.8397    -1.0763     9.8026     6.3038    -4.8612     0.1089     3.0505     2.9660     3.5880     5.3946     1.5433    -3.2845     3.1029     7.2161     0.2362   -17.2808   -26.4559    -0.0327     3.3613     7.6041     6.5588     3.0036     8.1273     4.1233     9.6070   -15.0531   -12.1896   -26.6313    11.1123     8.6620    -2.1942    -8.9461    -3.1290     4.7226     2.4767     7.7544    -0.8904    -7.7552    -0.1768     2.5058    -5.0962    -3.3160    10.2520
  1872.863 0.116E+20 0.175E+07    8.8019   15.4910    3.0673    5.1547    4.6944    11.5342     2.7125     5.2627     9.8890     1.9400     7.6543     0.1803    -1.6174     2.0982     1.0761     4.1228    -9.2729    -2.3422    -3.3068     4.3383    -4.2823    -3.2676   -17.7072    -0.9141     9.8486     6.2888    -4.6246     0.0659     3.2925     3.0606     3.6487     5.3788     1.5332    -2.9721     3.1374     7.3006     0.2870   -17.3571   -25.8993    -0.0831     3.4116     7.6697     6.5767     2.9709     8.1716     4.1252     9.6835   -15.1822   -12.2630   -26.5031    11.1347     8.7429    -2.1154    -8.8716    -3.1667     4.7497     2.6019     7.9004    -0.7805    -7.6479    -0.1583     2.6087    -5.0092    -3.2390    10.2690
  1899.882 0.122E+20 0.188E+07    8.8872   15.5896    3.3352    5.3533    4.8846    11.5533     2.7487     5.4435     9.9034     1.9614     7.5882     0.3246    -1.6268     2.0188     1.1603     4.1496    -8.9548    -2.3245    -3.3798     4.1804    -4.2228    -3.4370   -17.5746    -0.7557     9.8944     6.2757    -4.3908     0.0264     3.5307     3.1539     3.7090     5.3637     1.5189    -2.6667     3.1711     7.3825     0.3361   -17.4403   -25.3550    -0.1298     3.4619     7.7349     6.5901     2.9353     8.2157     4.1284     9.7584   -15.3152   -12.3317   -26.3753    11.1572     8.8189    -2.0424    -8.8041    -3.2122     4.7768     2.7244     8.0448    -0.6723    -7.5436    -0.1392     2.7094    -4.9240    -3.1631    10.2848
  1927.137 0.129E+20 0.201E+07    8.9695   15.6863    3.5973    5.5480    5.0714    11.5710     2.7835     5.6223     9.9177     1.9829     7.5238     0.4681    -1.6371     1.9419     1.2430     4.1763    -8.6410    -2.3063    -3.4521     4.0262    -4.1625    -3.6022   -17.4422    -0.6009     9.9398     6.2635    -4.1594    -0.0112     3.7659     3.2457     3.7687     5.3490     1.4995    -2.3677     3.2039     7.4623     0.3837   -17.5325   -24.8219    -0.1744     3.5117     7.7992     6.5984     2.8958     8.2591     4.1320     9.8319   -15.4547   -12.3979   -26.2484    11.1795     8.8898    -1.9756    -8.7444    -3.2669     4.8035     2.8444     8.1878    -0.5659    -7.4425    -0.1204     2.8083    -4.8403    -3.0881    10.2989
  1954.756 0.136E+20 0.215E+07    9.0494   15.7816    3.8549    5.7398    5.2557    11.5872     2.8169     5.7997     9.9320     2.0048     7.4611     0.6113    -1.6478     1.8671     1.3247     4.2031    -8.3302    -2.2876    -3.5237     3.8748    -4.1011    -3.7638   -17.3094    -0.4488     9.9848     6.2523    -3.9295    -0.0469     3.9991     3.3364     3.8280     5.3345     1.4751    -2.0735     3.2360     7.5403     0.4301   -17.6338   -24.2973    -0.2169     3.5613     7.8629     6.6015     2.8523     8.3019     4.1360     9.9043   -15.6011   -12.4621   -26.1216    11.2016     8.9559    -1.9145    -8.6915    -3.3308     4.8299     2.9627     8.3299    -0.4608    -7.3439    -0.1019     2.9060    -4.7576    -3.0136    10.3111
  1982.895 0.143E+20 0.230E+07    9.1276   15.8760    4.1095    5.9298    5.4384    11.6014     2.8485     5.9764     9.9463     2.0269     7.3994     0.7546    -1.6591     1.7939     1.4057     4.2301    -8.0209    -2.2683    -3.5949     3.7253    -4.0389    -3.9231   -17.1761    -0.2986    10.0295     6.2417    -3.7003    -0.0812     4.2310     3.4264     3.8871     5.3201     1.4454    -1.7828     3.2677     7.6170     0.4753   -17.7449   -23.7791    -0.2580     3.6108     7.9262     6.5997     2.8045     8.3441     4.1400     9.9759   -15.7552   -12.5251   -25.9945    11.2235     9.0172    -1.8588    -8.6449    -3.4043     4.8561     3.0797     8.4713    -0.3567    -7.2473    -0.0841     3.0029    -4.6756    -2.9393    10.3209
  2012.712 0.151E+20 0.246E+07    9.2068   15.9727    4.3707    6.1248    5.6264    11.6125     2.8777     6.1586     9.9594     2.0481     7.3344     0.9020    -1.6735     1.7172     1.4875     4.2569    -7.7023    -2.2494    -3.6704     3.5695    -3.9755    -4.0890   -17.0395    -0.1458    10.0739     6.2292    -3.4647    -0.1185     4.4700     3.5174     3.9469     5.3040     1.4071    -1.4865     3.2994     7.6949     0.5209   -17.8746   -23.2511    -0.3022     3.6607     7.9899     6.5907     2.7482     8.3855     4.1421    10.0489   -15.9280   -12.5939   -25.8646    11.2448     9.0749    -1.8082    -8.6049    -3.4931     4.8818     3.1995     8.6166    -0.2511    -7.1507    -0.0688     3.1025    -4.5915    -2.8630    10.3275
  2038.177 0.160E+20 0.263E+07    9.2758   16.0553    4.5882    6.2889    5.7843    11.6243     2.9063     6.3109     9.9768     2.0741     7.2887     1.0296    -1.6742     1.6635     1.5617     4.2850    -7.4347    -2.2259    -3.7224     3.4500    -3.9159    -4.2150   -16.9172    -0.0143    10.1179     6.2277    -3.2631    -0.1363     4.6701     3.5998     4.0030     5.2950     1.3812    -1.2333     3.3283     7.7604     0.5598   -17.9703   -22.7984    -0.3257     3.7087     8.0499     6.5888     2.7089     8.4266     4.1523    10.1122   -16.0564   -12.6340   -25.7442    11.2675     9.1231    -1.7609    -8.5635    -3.5603     4.9080     3.3013     8.7385    -0.1573    -7.0612    -0.0475     3.1872    -4.5194    -2.7957    10.3338
  2074.987 0.167E+20 0.281E+07    9.3654   16.1651    4.8898    6.5135    6.0025    11.6245     2.9269     6.5211     9.9846     2.0907     7.2049     1.1959    -1.7021     1.5653     1.6498     4.3107    -7.0660    -2.2100    -3.8195     3.2581    -3.8495    -4.4192   -16.7660     0.1561    10.1617     6.2045    -2.9943    -0.1915     4.9460     3.6982     4.0666     5.2708     1.3143    -0.9002     3.3613     7.8478     0.6092   -18.1656   -22.2070    -0.3888     3.7607     8.1163     6.5583     2.6225     8.4652     4.1443    10.1939   -16.2986   -12.7344   -25.6012    11.2865     9.1759    -1.7200    -8.5378    -3.6982     4.9321     3.4377     8.9036    -0.0420    -6.9593    -0.0437     3.3017    -4.4234    -2.7089    10.3288
  2098.284 0.177E+20 0.300E+07    9.4287   16.2382    5.0774    6.6566    6.1403    11.6330     2.9519     6.6518    10.0046     2.1200     7.1724     1.3091    -1.6921     1.5278     1.7186     4.3400    -6.8339    -2.1830    -3.8537     3.1633    -3.7936    -4.5177   -16.6541     0.2728    10.2052     6.2106    -2.8169    -0.1957     5.1184     3.7746     4.1204     5.2663     1.2950    -0.6774     3.3883     7.9045     0.6430   -18.2418   -21.8076    -0.3977     3.8075     8.1737     6.5597     2.5934     8.5050     4.1593    10.2503   -16.3996   -12.7562   -25.4862    11.3099     9.2147    -1.6764    -8.4956    -3.7539     4.9584     3.5272     9.0075     0.0432    -6.8742    -0.0201     3.3765    -4.3593    -2.6473    10.3310
  2137.229 0.186E+20 0.321E+07    9.5213   16.3475    5.3763    6.8803    6.3588    11.6228     2.9631     6.8578    10.0115     2.1368     7.0889     1.4724    -1.7168     1.4311     1.8056     4.3662    -6.4685    -2.1657    -3.9461     2.9716    -3.7304    -4.7204   -16.5052     0.4403    10.2482     6.1878    -2.5513    -0.2495     5.3902     3.8719     4.1842     5.2410     1.2199    -0.3501     3.4200     7.9893     0.6896   -18.4529   -21.2272    -0.4593     3.8598     8.2394     6.5228     2.5016     8.5403     4.1490    10.3310   -16.6520   -12.8604   -25.3399    11.3279     9.2580    -1.6409    -8.4724    -3.9042     4.9813     3.6625     9.1662     0.1561    -6.7717    -0.0223     3.4912    -4.2635    -2.5592    10.3141
  2163.827 0.196E+20 0.342E+07    9.5903   16.4245    5.5763    7.0327    6.5067    11.6214     2.9793     6.9949    10.0290     2.1642     7.0498     1.5891    -1.7095     1.3864     1.8757     4.3949    -6.2225    -2.1395    -3.9851     2.8643    -3.6763    -4.8318   -16.3911     0.5616    10.2906     6.1899    -2.3658    -0.2599     5.5718     3.9499     4.2390     5.2329     1.1899    -0.1184     3.4467     8.0480     0.7233   -18.5531   -20.8130    -0.4747     3.9070     8.2969     6.5163     2.4621     8.5769     4.1587    10.3896   -16.7765   -12.8964   -25.2201    11.3496     9.2925    -1.6009    -8.4329    -3.9770     5.0062     3.7567     9.2722     0.2426    -6.6845    -0.0066     3.5707    -4.1960    -2.4940    10.3056
  2203.573 0.205E+20 0.365E+07    9.6843   16.5297    5.8616    7.2477    6.7176    11.5998     2.9799     7.1881    10.0365     2.1827     6.9720     1.7432    -1.7262     1.2973     1.9600     4.4219    -5.8747    -2.1196    -4.0656     2.6827    -3.6181    -5.0226   -16.2491     0.7212    10.3330     6.1706    -2.1133    -0.3070     5.8285     4.0443     4.3023     5.2083     1.1157     0.1917     3.4762     8.1269     0.7649   -18.7597   -20.2638    -0.5292     3.9593     8.3612     6.4802     2.3746     8.6082     4.1476    10.4666   -17.0171   -12.9984   -25.0737    11.3668     9.3280    -1.5666    -8.4056    -4.1233     5.0280     3.8860     9.4166     0.3494    -6.5828    -0.0145     3.6812    -4.1043    -2.4076    10.2755
  2232.755 0.216E+20 0.390E+07    9.7576   16.6084    6.0664    7.4041    6.8703    11.5873     2.9858     7.3260    10.0524     2.2091     6.9299     1.8598    -1.7184     1.2498     2.0302     4.4505    -5.6241    -2.0934    -4.1046     2.5696    -3.5668    -5.1395   -16.1356     0.8436    10.3747     6.1708    -1.9259    -0.3199     6.0123     4.1225     4.3575     5.1977     1.0799     0.4242     3.5018     8.1852     0.7967   -18.8724   -19.8492    -0.5472     4.0067     8.4185     6.4699     2.3305     8.6407     4.1525    10.5253   -17.1519   -13.0450   -24.9512    11.3869     9.3585    -1.5279    -8.3656    -4.2041     5.0513     3.9815     9.5193     0.4343    -6.4951    -0.0072     3.7625    -4.0362    -2.3408    10.2545
  2276.482 0.226E+20 0.416E+07    9.8578   16.7160    6.3584    7.6250    7.0884    11.5482     2.9703     7.5207    10.0576     2.2264     6.8478     2.0140    -1.7344     1.1568     2.1148     4.4774    -5.2690    -2.0733    -4.1850     2.3795    -3.5123    -5.3383   -15.9938     1.0044    10.4160     6.1491    -1.6701    -0.3702     6.2724     4.2176     4.4217     5.1688     0.9970     0.7338     3.5288     8.2625     0.8339   -19.0977   -19.3028    -0.6050     4.0595     8.4825     6.4285     2.2367     8.6649     4.1335    10.6021   -17.4068   -13.1649   -24.8006    11.4013     9.3888    -1.4953    -8.3371    -4.3616     5.0704     4.1123     9.6579     0.5377    -6.3939    -0.0300     3.8752    -3.9445    -2.2522    10.2044
  2307.492 0.237E+20 0.443E+07    9.9326   16.7940    6.5612    7.7803    7.2405    11.5244     2.9652     7.6555    10.0727     2.2522     6.8054     2.1278    -1.7254     1.1095     2.1838     4.5057    -5.0215    -2.0470    -4.2218     2.2662    -3.4637    -5.4550   -15.8828     1.1245    10.4566     6.1490    -1.4857    -0.3832     6.4530     4.2946     4.4764     5.1562     0.9590     0.9590     3.5523     8.3180     0.8619   -19.2145   -18.9024    -0.6229     4.1066     8.5389     6.4168     2.1916     8.6920     4.1335    10.6588   -17.5430   -13.2208   -24.6787    11.4194     9.4160    -1.4578    -8.2964    -4.4445     5.0916     4.2056     9.7533     0.6175    -6.3096    -0.0328     3.9550    -3.8792    -2.1865    10.1704
  2360.688 0.247E+20 0.472E+07   10.0461   16.9137    6.8885    8.0288    7.4875    11.4563     2.9237     7.8724    10.0717     2.2648     6.7052     2.2964    -1.7514     0.9966     2.2731     4.5314    -4.6226    -2.0291    -4.3187     2.0411    -3.4105    -5.6901   -15.7306     1.2985    10.4966     6.1171    -1.2020    -0.4499     6.7441     4.3957     4.5443     5.1154     0.8502     1.2893     3.5753     8.3982     0.8933   -19.4991   -18.3238    -0.6981     4.1614     8.6047     6.3587     2.0736     8.7019     4.0939    10.7400   -17.8547   -13.3919   -24.5166    11.4275     9.4420    -1.4299    -8.2738    -4.6408     5.1052     4.3483     9.8958     0.7192    -6.2109    -0.0889     4.0790    -3.7825    -2.0902    10.0866
  2398.446 0.258E+20 0.502E+07   10.1286   16.9995    7.1147    8.2020    7.6585    11.4114     2.8994     8.0227    10.0824     2.2872     6.6504     2.4202    -1.7504     0.9356     2.3450     4.5586    -4.3455    -2.0050    -4.3680     1.9042    -3.3622    -5.8314   -15.6124     1.4274    10.5361     6.1098    -0.9986    -0.4744     6.9459     4.4764     4.6010     5.0942     0.7941     1.5255     3.5955     8.4551     0.9164   -19.6566   -17.9072    -0.7281     4.2094     8.6620     6.3349     2.0112     8.7170     4.0776    10.7989   -18.0308   -13.4871   -24.3887    11.4407     9.4665    -1.3968    -8.2393    -4.7512     5.1219     4.4487     9.9924     0.7952    -6.1320    -0.1187     4.1653    -3.7153    -2.0204    10.0282
  2439.827 0.270E+20 0.534E+07   10.2142   17.0894    7.3533    8.3846    7.8392    11.3561     2.8656     8.1820    10.0907     2.3074     6.5888     2.5500    -1.7548     0.8670     2.4182     4.5851    -4.0521    -1.9822    -4.4250     1.7547    -3.3134    -5.9860   -15.4898     1.5607    10.5748     6.0985    -0.7846    -0.5053     7.1598     4.5589     4.6586     5.0680     0.7279     1.7663     3.6136     8.5126     0.9365   -19.8372   -17.4847    -0.7648     4.2577     8.7197     6.3040     1.9390     8.7245     4.0513    10.8587   -18.2297   -13.6058   -24.2583    11.4509     9.4898    -1.3667    -8.2097    -4.8774     5.1359     4.5526    10.0892     0.8679    -6.0582    -0.1652     4.2547    -3.6478    -1.9489     9.9573
  2471.809 0.283E+20 0.568E+07   10.2818   17.1600    7.5348    8.5243    7.9762    11.3177     2.8449     8.3039    10.1057     2.3330     6.5531     2.6545    -1.7445     0.8276     2.4814     4.6121    -3.8281    -1.9563    -4.4557     1.6554    -3.2672    -6.0875   -15.3867     1.6690    10.6132     6.1011    -0.6164    -0.5127     7.3231     4.6297     4.7095     5.0539     0.6928     1.9561     3.6314     8.5581     0.9539   -19.9434   -17.1493    -0.7764     4.3018     8.7725     6.2931     1.8985     8.7371     4.0400    10.9065   -18.3511   -13.6777   -24.1479    11.4648     9.5130    -1.3336    -8.1737    -4.9540     5.1525     4.6330    10.1622     0.9277    -5.9943    -0.1926     4.3231    -3.5959    -1.8923     9.9055
  2503.529 0.297E+20 0.603E+07   10.3467   17.2284    7.7105    8.6595    8.1088    11.2785     2.8230     8.4224    10.1209     2.3585     6.5194     2.7567    -1.7341     0.7904     2.5432     4.6389    -3.6106    -1.9306    -4.4851     1.5604    -3.2211    -6.1845   -15.2854     1.7744    10.6512     6.1045    -0.4525    -0.5184     7.4818     4.6989     4.7594     5.0399     0.6591     2.1373     3.6481     8.6017     0.9696   -20.0453   -16.8294    -0.7861     4.3451     8.8244     6.2827     1.8598     8.7469     4.0269    10.9523   -18.4676   -13.7514   -24.0407    11.4781     9.5358    -1.3015    -8.1392    -5.0281     5.1684     4.7102    10.2306     0.9829    -5.9354    -0.2242     4.3886    -3.5470    -1.8381     9.8527
  2534.921 0.311E+20 0.640E+07   10.4090   17.2947    7.8801    8.7900    8.2367    11.2391     2.8004     8.5376    10.1362     2.3840     6.4876     2.8566    -1.7237     0.7555     2.6034     4.6652    -3.3998    -1.9052    -4.5132     1.4697    -3.1753    -6.2770   -15.1862     1.8765    10.6886     6.1086    -0.2930    -0.5226     7.6360     4.7663     4.8081     5.0262     0.6269     2.3099     3.6639     8.6432     0.9837   -20.1431   -16.5251    -0.7941     4.3875     8.8753     6.2729     1.8227     8.7540     4.0120    10.9961   -18.5796   -13.8270   -23.9368    11.4908     9.5580    -1.2706    -8.1064    -5.0999     5.1835     4.7842    10.2944     1.0338    -5.8816    -0.2600     4.4513    -3.5009    -1.7862     9.7993
  2566.070 0.326E+20 0.680E+07   10.4689   17.3591    8.0444    8.9166    8.3607    11.1998     2.7776     8.6500    10.1520     2.4097     6.4579     2.9547    -1.7129     0.7230     2.6624     4.6913    -3.1946    -1.8796    -4.5399     1.3831    -3.1293    -6.3650   -15.0883     1.9761    10.7258     6.1138    -0.1371    -0.5249     7.7861     4.8324     4.8561     5.0130     0.5963     2.4751     3.6791     8.6830     0.9965   -20.2363   -16.2342    -0.8001     4.4295     8.9257     6.2639     1.7874     8.7589     3.9958    11.0382   -18.6863   -13.9036   -23.8353    11.5032     9.5800    -1.2403    -8.0746    -5.1689     5.1983     4.8555    10.3541     1.0808    -5.8319    -0.2992     4.5115    -3.4573    -1.7363     9.7458
  2597.015 0.342E+20 0.722E+07   10.5268   17.4220    8.2040    9.0395    8.4811    11.1610     2.7549     8.7598    10.1682     2.4358     6.4303     3.0512    -1.7016     0.6928     2.7205     4.7175    -2.9946    -1.8539    -4.5651     1.3005    -3.0830    -6.4489   -14.9915     2.0736    10.7630     6.1202     0.0157    -0.5253     7.9327     4.8975     4.9035     5.0002     0.5676     2.6336     3.6937     8.7213     1.0081   -20.3249   -15.9554    -0.8038     4.4710     8.9757     6.2559     1.7541     8.7619     3.9785    11.0789   -18.7880   -13.9810   -23.7358    11.5155     9.6020    -1.2105    -8.0436    -5.2351     5.2128     4.9244    10.4102     1.1244    -5.7861    -0.3415     4.5696    -3.4159    -1.6879     9.6926
  2627.775 0.358E+20 0.766E+07   10.5825   17.4831    8.3589    9.1588    8.5979    11.1223     2.7320     8.8670    10.1842     2.4615     6.4039     3.1459    -1.6907     0.6640     2.7770     4.7432    -2.7996    -1.8286    -4.5898     1.2207    -3.0372    -6.5297   -14.8965     2.1683    10.7995     6.1269     0.1650    -0.5248     8.0758     4.9610     4.9499     4.9874     0.5394     2.7850     3.7075     8.7580     1.0184   -20.4113   -15.6898    -0.8067     4.5118     9.0247     6.2479     1.7217     8.7624     3.9592    11.1181   -18.8869   -14.0607   -23.6390    11.5273     9.6235    -1.1818    -8.0142    -5.3001     5.2267     4.9907    10.4624     1.1642    -5.7447    -0.3879     4.6255    -3.3766    -1.6414     9.6393
  2658.363 0.375E+20 0.812E+07   10.6363   17.5428    8.5095    9.2748    8.7116    11.0842     2.7095     8.9718    10.2003     2.4873     6.3790     3.2388    -1.6798     0.6369     2.8324     4.7686    -2.6094    -1.8034    -4.6133     1.1440    -2.9915    -6.6073   -14.8029     2.2608    10.8358     6.1343     0.3113    -0.5230     8.2156     5.0233     4.9956     4.9748     0.5124     2.9301     3.7207     8.7932     1.0276   -20.4944   -15.4354    -0.8080     4.5520     9.0731     6.2406     1.6907     8.7609     3.9388    11.1559   -18.9817   -14.1416   -23.5442    11.5387     9.6448    -1.1536    -7.9857    -5.3629     5.2402     5.0547    10.5113     1.2009    -5.7067    -0.4371     4.6794    -3.3392    -1.5964     9.5864
  2688.782 0.393E+20 0.861E+07   10.6885   17.6009    8.6559    9.3876    8.8222    11.0468     2.6873     9.0741    10.2166     2.5130     6.3555     3.3301    -1.6686     0.6114     2.8865     4.7937    -2.4240    -1.7783    -4.6359     1.0702    -2.9462    -6.6818   -14.7107     2.3510    10.8717     6.1423     0.4546    -0.5199     8.3521     5.0843     5.0406     4.9624     0.4865     3.0693     3.7333     8.8271     1.0357   -20.5744   -15.1918    -0.8079     4.5917     9.1209     6.2338     1.6612     8.7577     3.9174    11.1924   -19.0726   -14.2233   -23.4514    11.5499     9.6658    -1.1259    -7.9579    -5.4236     5.2533     5.1167    10.5570     1.2346    -5.6719    -0.4890     4.7316    -3.3035    -1.5528     9.5341
  2719.026 0.411E+20 0.912E+07   10.7391   17.6577    8.7982    9.4973    8.9298    11.0103     2.6658     9.1739    10.2328     2.5387     6.3333     3.4196    -1.6572     0.5875     2.9395     4.8186    -2.2431    -1.7533    -4.6572     0.9992    -2.9014    -6.7533   -14.6202     2.4390    10.9073     6.1510     0.5948    -0.5156     8.4853     5.1443     5.0849     4.9503     0.4619     3.2030     3.7454     8.8597     1.0430   -20.6510   -14.9580    -0.8065     4.6310     9.1681     6.2279     1.6332     8.7532     3.8952    11.2278   -19.1594   -14.3052   -23.3602    11.5608     9.6867    -1.0984    -7.9305    -5.4818     5.2661     5.1765    10.5999     1.2659    -5.6396    -0.5428     4.7820    -3.2695    -1.5104     9.4824
  2749.061 0.431E+20 0.967E+07   10.7885   17.7131    8.9365    9.6040    9.0345    10.9749     2.6453     9.2710    10.2494     2.5647     6.3128     3.5073    -1.6449     0.5656     2.9917     4.8434    -2.0670    -1.7280    -4.6769     0.9314    -2.8568    -6.8213   -14.5310     2.5250    10.9429     6.1608     0.7320    -0.5095     8.6152     5.2033     5.1289     4.9386     0.4392     3.3322     3.7573     8.8912     1.0496   -20.7230   -14.7324    -0.8031     4.6701     9.2150     6.2234     1.6075     8.7480     3.8731    11.2621   -19.2407   -14.3857   -23.2702    11.5719     9.7076    -1.0707    -7.9025    -5.5367     5.2790     5.2345    10.6401     1.2954    -5.6090    -0.5972     4.8309    -3.2368    -1.4691     9.4320
  2778.844 0.451E+20 0.102E+08   10.8364   17.7671    9.0707    9.7075    9.1362    10.9406     2.6255     9.3653    10.2658     2.5904     6.2933     3.5929    -1.6325     0.5450     3.0423     4.8678    -1.8958    -1.7031    -4.6955     0.8659    -2.8133    -6.8868   -14.4440     2.6086    10.9780     6.1709     0.8658    -0.5025     8.7414     5.2609     5.1720     4.9271     0.4174     3.4561     3.7685     8.9214     1.0554   -20.7920   -14.5162    -0.7987     4.7085     9.2611     6.2195     1.5832     8.7418     3.8507    11.2953   -19.3182   -14.4658   -23.1822    11.5827     9.7282    -1.0433    -7.8749    -5.5891     5.2915     5.2905    10.6778     1.3228    -5.5805    -0.6527     4.8782    -3.2056    -1.4291     9.3824
  2808.406 0.473E+20 0.109E+08   10.8834   17.8199    9.2011    9.8082    9.2352    10.9076     2.6070     9.4569    10.2825     2.6164     6.2755     3.6767    -1.6189     0.5262     3.0921     4.8922    -1.7292    -1.6780    -4.7122     0.8034    -2.7702    -6.9490   -14.3585     2.6903    11.0131     6.1820     0.9967    -0.4938     8.8644     5.3177     5.2148     4.9161     0.3977     3.5763     3.7797     8.9506     1.0607   -20.8563   -14.3065    -0.7924     4.7469     9.3070     6.2172     1.5614     8.7357     3.8291    11.3277   -19.3899   -14.5433   -23.0952    11.5937     9.7489    -1.0154    -7.8463    -5.6379     5.3041     5.3447    10.7135     1.3492    -5.5526    -0.7076     4.9241    -3.1754    -1.3900     9.3343
  2837.876 0.495E+20 0.115E+08   10.9295   17.8715    9.3282    9.9064    9.3320    10.8753     2.5890     9.5462    10.2989     2.6420     6.2583     3.7585    -1.6054     0.5083     3.1406     4.9160    -1.5667    -1.6533    -4.7282     0.7424    -2.7283    -7.0096   -14.2749     2.7698    11.0478     6.1933     1.1249    -0.4846     8.9845     5.3733     5.2570     4.9050     0.3787     3.6924     3.7902     8.9786     1.0651   -20.9186   -14.1041    -0.7854     4.7847     9.3522     6.2155     1.5406     8.7288     3.8071    11.3591   -19.4587   -14.6203   -23.0096    11.6043     9.7693    -0.9876    -7.8178    -5.6848     5.3163     5.3973    10.7471     1.3740    -5.5262    -0.7633     4.9687    -3.1464    -1.3518     9.2868
  2867.255 0.518E+20 0.122E+08   10.9749   17.9221    9.4524   10.0023    9.4267    10.8442     2.5720     9.6331    10.3154     2.6678     6.2422     3.8388    -1.5910     0.4918     3.1882     4.9398    -1.4079    -1.6284    -4.7427     0.6836    -2.6871    -7.0678   -14.1928     2.8478    11.0824     6.2055     1.2506    -0.4739     9.1018     5.4281     5.2989     4.8942     0.3611     3.8055     3.8006     9.0058     1.0691   -20.9772   -13.9069    -0.7769     4.8224     9.3972     6.2150     1.5218     8.7221     3.7859    11.3899   -19.5228   -14.6951   -22.9247    11.6151     9.7898    -0.9593    -7.7883    -5.7286     5.3285     5.4485    10.7792     1.3982    -5.5000    -0.8182     5.0123    -3.1183    -1.3143     9.2404
  2896.518 0.543E+20 0.129E+08   11.0196   17.9718    9.5735   10.0958    9.5192    10.8141     2.5560     9.7176    10.3318     2.6934     6.2271     3.9173    -1.5760     0.4764     3.2348     4.9633    -1.2530    -1.6036    -4.7559     0.6266    -2.6468    -7.1239   -14.1123     2.9239    11.1169     6.2182     1.3739    -0.4621     9.2164     5.4821     5.3404     4.8836     0.3447     3.9156     3.8107     9.0321     1.0726   -21.0328   -13.7151    -0.7672     4.8598     9.4418     6.2156     1.5048     8.7154     3.7654    11.4200   -19.5827   -14.7676   -22.8407    11.6260     9.8102    -0.9306    -7.7581    -5.7696     5.3407     5.4983    10.8099     1.4217    -5.4742    -0.8723     5.0548    -3.0910    -1.2775     9.1951
  2925.610 0.568E+20 0.136E+08   11.0634   18.0203    9.6912   10.1868    9.6095    10.7850     2.5407     9.7996    10.3479     2.7187     6.2126     3.9937    -1.5610     0.4618     3.2800     4.9863    -1.1023    -1.5793    -4.7683     0.5711    -2.6078    -7.1785   -14.0340     2.9977    11.1509     6.2312     1.4942    -0.4498     9.3280     5.5348     5.3812     4.8730     0.3291     4.0222     3.8203     9.0573     1.0754   -21.0863   -13.5294    -0.7568     4.8968     9.4858     6.2169     1.4890     8.7087     3.7453    11.4492   -19.6394   -14.8384   -22.7580    11.6366     9.8304    -0.9020    -7.7278    -5.8085     5.3526     5.5464    10.8391     1.4443    -5.4490    -0.9258     5.0962    -3.0647    -1.2415     9.1507
  2954.520 0.595E+20 0.144E+08   11.1066   18.0679    9.8059   10.2755    9.6977    10.7573     2.5268     9.8792    10.3641     2.7441     6.1994     4.0685    -1.5450     0.4487     3.3243     5.0092    -0.9554    -1.5547    -4.7791     0.5178    -2.5695    -7.2306   -13.9573     3.0699    11.1849     6.2450     1.6122    -0.4359     9.4368     5.5868     5.4219     4.8627     0.3151     4.1264     3.8298     9.0818     1.0780   -21.1359   -13.3478    -0.7448     4.9337     9.5296     6.2198     1.4755     8.7028     3.7266    11.4779   -19.6909   -14.9056   -22.6758    11.6475     9.8507    -0.8727    -7.6962    -5.8440     5.3648     5.5933    10.8674     1.4669    -5.4234    -0.9773     5.1367    -3.0390    -1.2060     9.1078
  2983.371 0.623E+20 0.153E+08   11.1492   18.1146    9.9180   10.3622    9.7842    10.7305     2.5137     9.9567    10.3801     2.7694     6.1867     4.1418    -1.5286     0.4365     3.3675     5.0318    -0.8119    -1.5304    -4.7890     0.4657    -2.5323    -7.2812   -13.8821     3.1404    11.2188     6.2593     1.7280    -0.4211     9.5433     5.6380     5.4622     4.8526     0.3020     4.2282     3.8391     9.1054     1.0801   -21.1833   -13.1704    -0.7317     4.9705     9.5731     6.2235     1.4633     8.6973     3.7088    11.5060   -19.7389   -14.9703   -22.5942    11.6585     9.8710    -0.8430    -7.6640    -5.8772     5.3769     5.6389    10.8947     1.4893    -5.3978    -1.0277     5.1763    -3.0139    -1.1711     9.0658
  3012.211 0.652E+20 0.162E+08   11.1913   18.1606   10.0277   10.4470    9.8692    10.7046     2.5014    10.0322    10.3959     2.7945     6.1746     4.2135    -1.5119     0.4250     3.4096     5.0540    -0.6714    -1.5062    -4.7981     0.4146    -2.4962    -7.3307   -13.8085     3.2092    11.2525     6.2740     1.8419    -0.4056     9.6476     5.6883     5.5022     4.8424     0.2894     4.3276     3.8480     9.1282     1.0818   -21.2290   -12.9970    -0.7178     5.0070     9.6162     6.2279     1.4525     8.6921     3.6916    11.5336   -19.7840   -15.0330   -22.5133    11.6695     9.8912    -0.8131    -7.6314    -5.9084     5.3889     5.6833    10.9211     1.5114    -5.3722    -1.0770     5.2152    -2.9894    -1.1366     9.0247
  3041.056 0.683E+20 0.171E+08   11.2330   18.2058   10.1351   10.5301    9.9527    10.6795     2.4898    10.1059    10.4114     2.8192     6.1629     4.2838    -1.4952     0.4140     3.4506     5.0758    -0.5338    -1.4824    -4.8065     0.3643    -2.4611    -7.3792   -13.7366     3.2763    11.2860     6.2890     1.9541    -0.3893     9.7500     5.7378     5.5419     4.8321     0.2774     4.4249     3.8566     9.1503     1.0830   -21.2732   -12.8274    -0.7030     5.0434     9.6591     6.2331     1.4428     8.6872     3.6752    11.5607   -19.8262   -15.0937   -22.4329    11.6805     9.9113    -0.7830    -7.5982    -5.9378     5.4009     5.7266    10.9468     1.5333    -5.3465    -1.1253     5.2534    -2.9654    -1.1025     8.9845
  3069.822 0.715E+20 0.181E+08   11.2740   18.2503   10.2400   10.6112   10.0346    10.6553     2.4792    10.1775    10.4266     2.8437     6.1517     4.3525    -1.4782     0.4037     3.4905     5.0972    -0.3995    -1.4587    -4.8142     0.3150    -2.4272    -7.4266   -13.6664     3.3416    11.3193     6.3044     2.0642    -0.3723     9.8502     5.7864     5.5812     4.8217     0.2660     4.5200     3.8649     9.1716     1.0838   -21.3157   -12.6617    -0.6874     5.0796     9.7016     6.2391     1.4344     8.6828     3.6597    11.5874   -19.8652   -15.1517   -22.3530    11.6915     9.9314    -0.7526    -7.5646    -5.9651     5.4129     5.7688    10.9719     1.5551    -5.3207    -1.1721     5.2908    -2.9419    -1.0689     8.9452
  3098.512 0.748E+20 0.192E+08   11.3146   18.2940   10.3424   10.6903   10.1149    10.6322     2.4694    10.2471    10.4416     2.8679     6.1410     4.4196    -1.4609     0.3941     3.5292     5.1182    -0.2682    -1.4354    -4.8211     0.2667    -2.3944    -7.4728   -13.5978     3.4052    11.3525     6.3203     2.1724    -0.3545     9.9482     5.8341     5.6203     4.8114     0.2553     4.6130     3.8730     9.1922     1.0843   -21.3564   -12.4995    -0.6708     5.1156     9.7439     6.2460     1.4273     8.6790     3.6453    11.6136   -19.9010   -15.2070   -22.2737    11.7027     9.9515    -0.7219    -7.5303    -5.9902     5.4248     5.8097    10.9964     1.5770    -5.2946    -1.2172     5.3276    -2.9188    -1.0357     8.9070
  3127.197 0.783E+20 0.203E+08   11.3547   18.3370   10.4426   10.7678   10.1938    10.6098     2.4604    10.3148    10.4562     2.8918     6.1306     4.4854    -1.4436     0.3850     3.5667     5.1388    -0.1398    -1.4123    -4.8275     0.2190    -2.3628    -7.5182   -13.5310     3.4671    11.3855     6.3365     2.2789    -0.3360    10.0444     5.8810     5.6590     4.8010     0.2449     4.7042     3.8808     9.2120     1.0843   -21.3959   -12.3406    -0.6535     5.1515     9.7859     6.2535     1.4214     8.6758     3.6317    11.6394   -19.9340   -15.2600   -22.1948    11.7140     9.9716    -0.6909    -7.4955    -6.0135     5.4368     5.8497    11.0203     1.5989    -5.2682    -1.2609     5.3638    -2.8961    -1.0028     8.8696
  3155.887 0.820E+20 0.214E+08   11.3944   18.3794   10.5407   10.8436   10.2715    10.5882     2.4521    10.3807    10.4704     2.9153     6.1204     4.5497    -1.4262     0.3763     3.6029     5.1588    -0.0141    -1.3896    -4.8333     0.1718    -2.3325    -7.5631   -13.4658     3.5273    11.4183     6.3529     2.3837    -0.3169    10.1388     5.9270     5.6975     4.7904     0.2349     4.7934     3.8883     9.2312     1.0840   -21.4344   -12.1851    -0.6354     5.1872     9.8275     6.2618     1.4166     8.6731     3.6191    11.6649   -19.9645   -15.3107   -22.1163    11.7253     9.9917    -0.6597    -7.4603    -6.0351     5.4487     5.8886    11.0439     1.6209    -5.2415    -1.3032     5.3995    -2.8738    -0.9702     8.8331
  3184.572 0.859E+20 0.227E+08   11.4338   18.4213   10.6368   10.9178   10.3480    10.5676     2.4448    10.4448    10.4845     2.9389     6.1109     4.6127    -1.4082     0.3684     3.6383     5.1787     0.1090    -1.3669    -4.8382     0.1255    -2.3032    -7.6068   -13.4020     3.5861    11.4512     6.3700     2.4871    -0.2967    10.2313     5.9724     5.7359     4.7800     0.2256     4.8813     3.8956     9.2497     1.0835   -21.4710   -12.0317    -0.6161     5.2230     9.8693     6.2712     1.4134     8.6714     3.6079    11.6901   -19.9912   -15.3579   -22.0378    11.7369    10.0119    -0.6278    -7.4239    -6.0542     5.4609     5.9265    11.0672     1.6435    -5.2138    -1.3433     5.4347    -2.8515    -0.9378     8.7977


==> mixfig/out4_1500-5-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        SIO        SIO2       AL+        ALH        HALO       ALOH       ALOH+      ALOH-      ALO2H      ALN        ALO        ALO+       ALO2       ALO2-      AL2O       AL2O+      AL2O2      AL202+     CAL        MGH        MGOH       MGOH+      MG(OH)2    MG+        MGN        MGO        ALS        CKN        NACN       COS        CS         CS2        C2K2N2     C2N2NA2    FE(OH)2    FEO        FEH        HK         KOH        NAH        NAOH       HS         K2O2H2     NA2O2H2    H2SO4      H2S        K+         KO         KO-        K2         MGS        SN         NA+        NAO        NAO-       NA2        SO         S2O        SO2        SIS       
   706.107 0.102E+04 0.581E-10   -7.6144   -2.6067  -39.5482  -23.1176  -15.1214    -1.4826    -9.5908   -22.9551   -12.6044   -18.7327    -2.9504   -27.7827   -26.0008    -4.3584   -28.0034   -10.6006   -50.5496   -13.5037   -11.0118    -3.2142   -29.9044    -6.7954   -49.1187   -44.9528   -12.3673    -6.5848   -39.0914   -13.5223   -27.6819   -23.2032   -11.3032    -6.9067   -27.6050   -65.2008    -9.3691   -13.5194   -16.1824   -68.6601  -141.9891   -12.6267   -10.4296   -16.5042   -16.0649   -11.6794   -13.8614   -10.8506    -5.5314   -36.4176   -32.5696   -43.6987    -4.5149    -7.6143   -22.7166   -35.8950   -26.8018    -8.5502   -16.6159   -12.2225   -21.3058   -34.7896   -22.9758    -6.5946   -12.0433    -7.0084    -4.5162
   706.107 0.192E+10 0.109E-03   -4.5743    0.5308  -33.2831  -19.9802  -15.1118     4.7049    -3.3937   -22.8642    -6.3360   -12.4547     3.3276   -24.5448   -16.6826     1.9293   -21.7350    -7.4600   -50.4492   -10.3535    -4.8214     3.0574   -26.6729    -0.5142   -45.8777   -35.5567    -2.9595     2.8325   -32.7142    -0.9579   -24.4518   -13.7954    -5.0233    -1.3822   -11.9275   -49.5234    -0.7010    -4.8608    -5.1303   -37.3051  -110.6342    -0.0578    -4.1451    -7.0919    -6.6525    -2.2574    -4.4491    -1.4287    -0.0005   -17.5736   -13.7257   -34.9920     4.1534    -4.3795   -16.4321   -26.5703   -14.2518     0.1136   -11.0850    -8.9878   -15.0214   -25.4649   -10.4260    -4.1916    -7.2468    -4.5957     4.0551
   706.106 0.218E+10 0.124E-03   -4.5518    0.5583  -33.2279  -19.9526  -15.1119     4.7597    -3.3391   -22.8591    -6.2808   -12.3996     3.3827   -24.5122   -16.6050     1.9842   -21.6798    -7.4325   -50.4442   -10.3262    -4.7715     3.1126   -26.6403    -0.4592   -45.8452   -35.4738    -2.8771     2.9148   -32.6545    -0.8482   -24.4195   -13.7130    -4.9686    -1.3528   -11.7897   -49.3855    -0.6442    -4.8039    -5.0717   -37.0294  -110.3586     0.0522    -4.0902    -7.0092    -6.5698    -2.1748    -4.3664    -1.3462     0.0288   -17.4085   -13.5607   -34.9357     4.2103    -4.3469   -16.3771   -26.4928   -14.1416     0.1701   -11.0557    -8.9552   -14.9664   -25.3874   -10.3158    -4.1900    -7.2435    -4.5943     4.1118
   706.106 0.247E+10 0.141E-03   -4.5295    0.5859  -33.1729  -19.9251  -15.1120     4.8145    -3.2844   -22.8538    -6.2256   -12.3445     3.4378   -24.4794   -16.5276     2.0392   -21.6246    -7.4050   -50.4390   -10.2987    -4.7218     3.1677   -26.6074    -0.4041   -45.8124   -35.3912    -2.7948     2.9970   -32.5945    -0.7385   -24.3870   -13.6307    -4.9139    -1.3236   -11.6519   -49.2478    -0.5877    -4.7473    -5.0135   -36.7540  -110.0831     0.1623    -4.0351    -6.9265    -6.4871    -2.0922    -4.2838    -1.2636     0.0579   -17.2433   -13.3955   -34.8794     4.2669    -4.3140   -16.3221   -26.4155   -14.0314     0.2265   -11.0266    -8.9224   -14.9113   -25.3101   -10.2055    -4.1885    -7.2405    -4.5929     4.1682
   706.106 0.281E+10 0.160E-03   -4.5074    0.6135  -33.1180  -19.8975  -15.1120     4.8694    -3.2295   -22.8483    -6.1705   -12.2894     3.4929   -24.4464   -16.4504     2.0944   -21.5695    -7.3774   -50.4335   -10.2711    -4.6721     3.2229   -26.5744    -0.3490   -45.7793   -35.3087    -2.7124     3.0794   -32.5342    -0.6285   -24.3542   -13.5483    -4.8591    -1.2947   -11.5144   -49.1102    -0.5314    -4.6910    -4.9558   -36.4788  -109.8079     0.2726    -3.9800    -6.8438    -6.4044    -2.0095    -4.2011    -1.1809     0.0869   -17.0779   -13.2300   -34.8228     4.3235    -4.2810   -16.2669   -26.3383   -13.9211     0.2827   -10.9976    -8.8893   -14.8562   -25.2329   -10.0953    -4.1871    -7.2376    -4.5914     4.2245
   706.106 0.319E+10 0.182E-03   -4.4856    0.6410  -33.0634  -19.8700  -15.1118     4.9243    -3.1744   -22.8427    -6.1155   -12.2342     3.5481   -24.4130   -16.3734     2.1497   -21.5145    -7.3498   -50.4277   -10.2433    -4.6225     3.2779   -26.5411    -0.2938   -45.7459   -35.2267    -2.6301     3.1619   -32.4735    -0.5183   -24.3213   -13.4660    -4.8041    -1.2659   -11.3771   -48.9729    -0.4753    -4.6351    -4.8986   -36.2042  -109.5333     0.3832    -3.9247    -6.7612    -6.3217    -1.9267    -4.1184    -1.0980     0.1157   -16.9122   -13.0643   -34.7656     4.3799    -4.2477   -16.2116   -26.2612   -13.8109     0.3388   -10.9687    -8.8560   -14.8009   -25.1558    -9.9850    -4.1856    -7.2348    -4.5897     4.2806
   706.106 0.362E+10 0.206E-03   -4.4641    0.6686  -33.0093  -19.8424  -15.1114     4.9792    -3.1190   -22.8369    -6.0607   -12.1789     3.6033   -24.3793   -16.2967     2.2054   -21.4597    -7.3221   -50.4215   -10.2152    -4.5729     3.3329   -26.5077    -0.2384   -45.7120   -35.1453    -2.5478     3.2446   -32.4123    -0.4076   -24.2881   -13.3837    -4.7490    -1.2374   -11.2403   -48.8361    -0.4194    -4.5797    -4.8419   -35.9306  -109.2597     0.4942    -3.8692    -6.6785    -6.2391    -1.8436    -4.0357    -1.0149     0.1446   -16.7460   -12.8982   -34.7076     4.4363    -4.2141   -16.1561   -26.1841   -13.7006     0.3948   -10.9399    -8.8224   -14.7454   -25.0788    -9.8748    -4.1839    -7.2318    -4.5876     4.3364
   706.106 0.411E+10 0.234E-03   -4.4429    0.6961  -32.9557  -19.8149  -15.1106     5.0343    -3.0632   -22.8311    -6.0061   -12.1236     3.6587   -24.3451   -16.2201     2.2615   -21.4051    -7.2943   -50.4149   -10.1866    -4.5231     3.3877   -26.4740    -0.1827   -45.6776   -35.0647    -2.4655     3.3277   -32.3505    -0.2962   -24.2546   -13.3014    -4.6935    -1.2090   -11.1040   -48.6999    -0.3638    -4.5248    -4.7858   -35.6581  -108.9873     0.6060    -3.8133    -6.5958    -6.1564    -1.7601    -3.9530    -0.9314     0.1734   -16.5790   -12.7312   -34.6480     4.4928    -4.1801   -16.1002   -26.1070   -13.5904     0.4508   -10.9110    -8.7885   -14.6895   -25.0017    -9.7645    -4.1818    -7.2285    -4.5848     4.3919
   706.106 0.466E+10 0.266E-03   -4.4221    0.7237  -32.9032  -19.7873  -15.1093     5.0894    -3.0068   -22.8252    -5.9518   -12.0680     3.7143   -24.3103   -16.1438     2.3184   -21.3508    -7.2663   -50.4077   -10.1573    -4.4730     3.4424   -26.4402    -0.1268   -45.6424   -34.9855    -2.3833     3.4112   -32.2877    -0.1838   -24.2207   -13.2192    -4.6375    -1.1810   -10.9688   -48.5647    -0.3086    -4.4709    -4.7304   -35.3877  -108.7168     0.7189    -3.7568    -6.5131    -6.0737    -1.6761    -3.8703    -0.8474     0.2024   -16.4110   -12.5632   -34.5862     4.5493    -4.1458   -16.0438   -26.0298   -13.4801     0.5069   -10.8821    -8.7541   -14.6330   -24.9244    -9.6543    -4.1791    -7.2244    -4.5808     4.4471
   706.106 0.529E+10 0.302E-03   -4.4018    0.7513  -32.8520  -19.7597  -15.1072     5.1446    -2.9495   -22.8193    -5.8981   -12.0122     3.7700   -24.2748   -16.0677     2.3763   -21.2971    -7.2381   -50.3998   -10.1270    -4.4225     3.4968   -26.4061    -0.0703   -45.6062   -34.9081    -2.3011     3.4955   -32.2238    -0.0699   -24.1864   -13.1370    -4.5809    -1.1532   -10.8349   -48.4308    -0.2537    -4.4181    -4.6761   -35.1199  -108.4491     0.8333    -3.6996    -6.4305    -5.9910    -1.5914    -3.7877    -0.7627     0.2315   -16.2416   -12.3937   -34.5213     4.6060    -4.1110   -15.9866   -25.9523   -13.3699     0.5630   -10.8529    -8.7193   -14.5759   -24.8470    -9.5441    -4.1755    -7.2191    -4.5750     4.5018
   706.106 0.601E+10 0.343E-03   -4.3821    0.7788  -32.8025  -19.7322  -15.1042     5.1999    -2.8911   -22.8136    -5.8451   -11.9561     3.8262   -24.2384   -15.9919     2.4355   -21.2441    -7.2095   -50.3909   -10.0954    -4.3711     3.5508   -26.3717    -0.0132   -45.5688   -34.8332    -2.2190     3.5807   -32.1583     0.0460   -24.1515   -13.0549    -4.5232    -1.1259   -10.7028   -48.2987    -0.1993    -4.3668    -4.6229   -34.8556  -108.1848     0.9497    -3.6414    -6.3477    -5.9083    -1.5056    -3.7050    -0.6769     0.2609   -16.0700   -12.2221   -34.4520     4.6630    -4.0756   -15.9284   -25.8744   -13.2596     0.6195   -10.8235    -8.6839   -14.5176   -24.7690    -9.4338    -4.1705    -7.2123    -4.5670     4.5560
   706.106 0.682E+10 0.389E-03   -4.3631    0.8064  -32.7554  -19.7046  -15.0999     5.2554    -2.8312   -22.8079    -5.7929   -11.8996     3.8827   -24.2009   -15.9164     2.4963   -21.1919    -7.1806   -50.3809   -10.0621    -4.3189     3.6044   -26.3371     0.0447   -45.5299   -34.7615    -2.1369     3.6671   -32.0908     0.1643   -24.1160   -12.9728    -4.4644    -1.0990   -10.5730   -48.1689    -0.1456    -4.3174    -4.5712   -34.5960  -107.9252     1.0686    -3.5820    -6.2651    -5.8256    -1.4186    -3.6223    -0.5899     0.2908   -15.8960   -12.0481   -34.3773     4.7204    -4.0394   -15.8689   -25.7960   -13.1494     0.6763   -10.7937    -8.6477   -14.4582   -24.6906    -9.3235    -4.1639    -7.2035    -4.5561     4.6094
   706.106 0.775E+10 0.442E-03   -4.3450    0.8339  -32.7111  -19.6771  -15.0941     5.3111    -2.7697   -22.8024    -5.7417   -11.8426     3.9397   -24.1620   -15.8413     2.5591   -21.1407    -7.1511   -50.3697   -10.0269    -4.2655     3.6575   -26.3022     0.1036   -45.4892   -34.6935    -2.0549     3.7549   -32.0212     0.2854   -24.0797   -12.8908    -4.4041    -1.0726   -10.4459   -48.0418    -0.0927    -4.2703    -4.5213   -34.3419  -107.6711     1.1905    -3.5210    -6.1824    -5.7430    -1.3301    -3.5396    -0.5014     0.3211   -15.7190   -11.8711   -34.2962     4.7782    -4.0024   -15.8080   -25.7169   -13.0392     0.7335   -10.7634    -8.6107   -14.3973   -24.6116    -9.2133    -4.1554    -7.1921    -4.5417     4.6621
   706.105 0.879E+10 0.502E-03   -4.3278    0.8615  -32.6697  -19.6495  -15.0867     5.3670    -2.7065   -22.7971    -5.6916   -11.7851     3.9972   -24.1217   -15.7666     2.6240   -21.0906    -7.1212   -50.3569    -9.9896    -4.2110     3.7099   -26.2670     0.1634   -45.4465   -34.6296    -1.9730     3.8442   -31.9491     0.4097   -24.0425   -12.8090    -4.3424    -1.0468   -10.3219   -47.9178    -0.0407    -4.2257    -4.4734   -34.0938  -107.4231     1.3155    -3.4585    -6.0997    -5.6603    -1.2400    -3.4569    -0.4113     0.3519   -15.5388   -11.6909   -34.2082     4.8366    -3.9645   -15.7455   -25.6373   -12.9289     0.7911   -10.7325    -8.5728   -14.3347   -24.5319    -9.1031    -4.1447    -7.1782    -4.5237     4.7138
   706.105 0.998E+10 0.570E-03   -4.3117    0.8891  -32.6316  -19.6220  -15.0777     5.4231    -2.6414   -22.7918    -5.6426   -11.7271     4.0552   -24.0799   -15.6924     2.6910   -21.0416    -7.0908   -50.3427    -9.9501    -4.1554     3.7618   -26.2313     0.2243   -45.4019   -34.5701    -1.8912     3.9350   -31.8745     0.5370   -24.0045   -12.7271    -4.2792    -1.0216   -10.2010   -47.7970     0.0103    -4.1837    -4.4276   -33.8521  -107.1814     1.4438    -3.3944    -6.0170    -5.5776    -1.1483    -3.3742    -0.3196     0.3833   -15.3554   -11.5076   -34.1133     4.8956    -3.9255   -15.6814   -25.5570   -12.8187     0.8491   -10.7011    -8.5339   -14.2706   -24.4516    -8.9928    -4.1319    -7.1616    -4.5019     4.7647
   706.105 0.113E+11 0.647E-03   -4.2965    0.9166  -32.5966  -19.5944  -15.0672     5.4793    -2.5747   -22.7866    -5.5947   -11.6687     4.1136   -24.0367   -15.6189     2.7599   -20.9937    -7.0599   -50.3270    -9.9088    -4.0989     3.8130   -26.1952     0.2860   -45.3553   -34.5146    -1.8095     4.0271   -31.7975     0.6672   -23.9655   -12.6455    -4.2146    -0.9969   -10.0833   -47.6792     0.0601    -4.1444    -4.3841   -33.6166  -106.9459     1.5749    -3.3288    -5.9343    -5.4949    -1.0552    -3.2915    -0.2265     0.4151   -15.1691   -11.3213   -34.0121     4.9550    -3.8856   -15.6158   -25.4762   -12.7084     0.9075   -10.6693    -8.4939   -14.2051   -24.3708    -8.8825    -4.1172    -7.1426    -4.4767     4.8148
   706.105 0.129E+11 0.735E-03   -4.2824    0.9442  -32.5645  -19.5668  -15.0555     5.5357    -2.5066   -22.7813    -5.5476   -11.6099     4.1724   -23.9921   -15.5459     2.8304   -20.9466    -7.0287   -50.3100    -9.8659    -4.0418     3.8638   -26.1586     0.3485   -45.3070   -34.4630    -1.7280     4.1204   -31.7184     0.7998   -23.9257   -12.5639    -4.1489    -0.9727    -9.9685   -47.5644     0.1086    -4.1076    -4.3427   -33.3870  -106.7163     1.7086    -3.2620    -5.8516    -5.4122    -0.9608    -3.2088    -0.1321     0.4473   -14.9803   -11.1324   -33.9054     5.0148    -3.8446   -15.5489   -25.3952   -12.5981     0.9662   -10.6371    -8.4529   -14.1382   -24.2898    -8.7723    -4.1008    -7.1216    -4.4486     4.8641
   706.105 0.146E+11 0.834E-03   -4.2691    0.9717  -32.5351  -19.5393  -15.0428     5.5922    -2.4374   -22.7758    -5.5013   -11.5508     4.2315   -23.9463   -15.4736     2.9022   -20.9003    -6.9972   -50.2917    -9.8216    -3.9843     3.9141   -26.1216     0.4115   -45.2573   -34.4148    -1.6465     4.2146   -31.6375     0.9343   -23.8851   -12.4825    -4.0823    -0.9490    -9.8563   -47.4523     0.1557    -4.0733    -4.3033   -33.1627  -106.4921     1.8444    -3.1941    -5.7690    -5.3295    -0.8653    -3.1261    -0.0366     0.4798   -14.7894   -10.9415   -33.7944     5.0748    -3.8027   -15.4811   -25.3141   -12.4879     1.0250   -10.6046    -8.4111   -14.0703   -24.2087    -8.6620    -4.0832    -7.0990    -4.4182     4.9128
   706.104 0.166E+11 0.947E-03   -4.2567    0.9993  -32.5080  -19.5117  -15.0293     5.6488    -2.3673   -22.7700    -5.4555   -11.4916     4.2907   -23.8994   -15.4019     2.9750   -20.8545    -6.9655   -50.2725    -9.7764    -3.9267     3.9640   -26.0841     0.4749   -45.2063   -34.3695    -1.5653     4.3094   -31.5552     1.0701   -23.8439   -12.4012    -4.0151    -0.9257    -9.7466   -47.3425     0.2013    -4.0411    -4.2661   -32.9431  -106.2725     1.9816    -3.1255    -5.6863    -5.2468    -0.7691    -3.0434     0.0596     0.5125   -14.5970   -10.7491   -33.6802     5.1351    -3.7600   -15.4125   -25.2330   -12.3776     1.0838   -10.5719    -8.3684   -14.0017   -24.1276    -8.5517    -4.0646    -7.0753    -4.3861     4.9610
   706.104 0.188E+11 0.108E-02   -4.2450    1.0269  -32.4830  -19.4842  -15.0153     5.7054    -2.2966   -22.7639    -5.4101   -11.4322     4.3501   -23.8517   -15.3308     3.0484   -20.8091    -6.9337   -50.2524    -9.7306    -3.8691     4.0136   -26.0462     0.5386   -45.1544   -34.3268    -1.4841     4.4045   -31.4717     1.2068   -23.8020   -12.3201    -3.9475    -0.9027    -9.6389   -47.2349     0.2455    -4.0109    -4.2307   -32.7277  -106.0572     2.1199    -3.0564    -5.6036    -5.1641    -0.6724    -2.9607     0.1563     0.5453   -14.4036   -10.5556   -33.5638     5.1954    -3.7166   -15.3433   -25.1522   -12.2673     1.1425   -10.5392    -8.3249   -13.9326   -24.0468    -8.4414    -4.0454    -7.0509    -4.3529     5.0088
   706.103 0.214E+11 0.122E-02   -4.2340    1.0544  -32.4599  -19.4566  -15.0010     5.7621    -2.2257   -22.7575    -5.3650   -11.3728     4.4095   -23.8034   -15.2603     3.1221   -20.7640    -6.9019   -50.2317    -9.6845    -3.8119     4.0630   -26.0079     0.6023   -45.1018   -34.2861    -1.4032     4.4998   -31.3875     1.3440   -23.7597   -12.2391    -3.8798    -0.8800    -9.5330   -47.1290     0.2882    -3.9826    -4.1972   -32.5160  -105.8455     2.2588    -2.9870    -5.5209    -5.0814    -0.5754    -2.8780     0.2533     0.5780   -14.2095   -10.3616   -33.4462     5.2557    -3.6725   -15.2739   -25.0717   -12.1571     1.2011   -10.5064    -8.2809   -13.8631   -23.9663    -8.3311    -4.0259    -7.0262    -4.3191     5.0563
   706.103 0.243E+11 0.139E-02   -4.2234    1.0820  -32.4384  -19.4291  -14.9866     5.8187    -2.1546   -22.7506    -5.3200   -11.3134     4.4690   -23.7546   -15.1904     3.1959   -20.7191    -6.8700   -50.2104    -9.6382    -3.7551     4.1123   -25.9692     0.6660   -45.0487   -34.2471    -1.3224     4.5950   -31.3029     1.4812   -23.7170   -12.1583    -3.8122    -0.8575    -9.4287   -47.0248     0.3293    -3.9559    -4.1654   -32.3074  -105.6369     2.3979    -2.9174    -5.4382    -4.9987    -0.4783    -2.7953     0.3505     0.6107   -14.0152   -10.1673   -33.3283     5.3160    -3.6280   -15.2043   -24.9916   -12.0468     1.2595   -10.4738    -8.2363   -13.7936   -23.8862    -8.2208    -4.0064    -7.0016    -4.2852     5.1037
   706.102 0.276E+11 0.157E-02   -4.2133    1.1095  -32.4182  -19.4015  -14.9723     5.8754    -2.0836   -22.7434    -5.2751   -11.2540     4.5283   -23.7054   -15.1209     3.2696   -20.6741    -6.8383   -50.1888    -9.5921    -3.6989     4.1615   -25.9302     0.7295   -44.9953   -34.2096    -1.2418     4.6900   -31.2181     1.6181   -23.6741   -12.0777    -3.7448    -0.8351    -9.3258   -46.9219     0.3688    -3.9308    -4.1352   -32.1016  -105.4312     2.5369    -2.8479    -5.3555    -4.9160    -0.3812    -2.7126     0.4476     0.6432   -13.8211    -9.9731   -33.2108     5.3761    -3.5830   -15.1348   -24.9120   -11.9365     1.3175   -10.4412    -8.1913   -13.7241   -23.8066    -8.1105    -3.9870    -6.9772    -4.2515     5.1510
   706.102 0.313E+11 0.179E-02   -4.2035    1.1371  -32.3994  -19.3740  -14.9582     5.9320    -2.0128   -22.7357    -5.2300   -11.1949     4.5875   -23.6560   -15.0519     3.3430   -20.6290    -6.8066   -50.1671    -9.5463    -3.6433     4.2106   -25.8909     0.7928   -44.9419   -34.1732    -1.1614     4.7846   -31.1334     1.7544   -23.6312   -11.9973    -3.6778    -0.8128    -9.2242   -46.8203     0.4067    -3.9070    -4.1067   -31.8984  -105.2281     2.6755    -2.7787    -5.2729    -4.8333    -0.2843    -2.6299     0.5444     0.6756   -13.6274    -9.7794   -33.0942     5.4361    -3.5377   -15.0656   -24.8329   -11.8262     1.3752   -10.4088    -8.1460   -13.6548   -23.7275    -8.0003    -3.9681    -6.9535    -4.2183     5.1983
   706.101 0.355E+11 0.203E-02   -4.1939    1.1647  -32.3816  -19.3464  -14.9444     5.9886    -1.9424   -22.7277    -5.1848   -11.1357     4.6466   -23.6065   -14.9832     3.4160   -20.5838    -6.7751   -50.1452    -9.5010    -3.5883     4.2598   -25.8513     0.8559   -44.8885   -34.1378    -1.0811     4.8787   -31.0488     1.8900   -23.5881   -11.9170    -3.6112    -0.7904    -9.1236   -46.7198     0.4430    -3.8846    -4.0796   -31.6972  -105.0269     2.8135    -2.7097    -5.1901    -4.7505    -0.1877    -2.5471     0.6411     0.7078   -13.4341    -9.5861   -32.9790     5.4959    -3.4921   -14.9966   -24.7543   -11.7159     1.4325   -10.3766    -8.1004   -13.5858   -23.6489    -7.8899    -3.9496    -6.9303    -4.1860     5.2457
   706.101 0.404E+11 0.230E-02   -4.1845    1.1922  -32.3648  -19.3189  -14.9310     6.0451    -1.8724   -22.7193    -5.1393   -11.0769     4.7055   -23.5571   -14.9148     3.4883   -20.5383    -6.7438   -50.1234    -9.4562    -3.5341     4.3091   -25.8115     0.9185   -44.8353   -34.1031    -1.0010     4.9722   -30.9649     2.0245   -23.5451   -11.8370    -3.5454    -0.7681    -9.0241   -46.6203     0.4776    -3.8634    -4.0539   -31.4981  -104.8280     2.9506    -2.6412    -5.1075    -4.6678    -0.0916    -2.4644     0.7372     0.7398   -13.2418    -9.3938   -32.8658     5.5555    -3.4464   -14.9280   -24.6763   -11.6056     1.4894   -10.3446    -8.0547   -13.5172   -23.5709    -7.7796    -3.9318    -6.9081    -4.1548     5.2932
   706.100 0.458E+11 0.262E-02   -4.1751    1.2198  -32.3490  -19.2913  -14.9181     6.1016    -1.8030   -22.7105    -5.0935   -11.0181     4.7643   -23.5078   -14.8467     3.5601   -20.4926    -6.7127   -50.1017    -9.4121    -3.4806     4.3585   -25.7716     0.9809   -44.7824   -34.0690    -0.9212     5.0650   -30.8815     2.1579   -23.5023   -11.7571    -3.4801    -0.7457    -8.9254   -46.5216     0.5107    -3.8433    -4.0296   -31.3007  -104.6306     3.0869    -2.5731    -5.0248    -4.5851     0.0042    -2.3816     0.8329     0.7716   -13.0503    -9.2023   -32.7546     5.6148    -3.4006   -14.8599   -24.5988   -11.4952     1.5458   -10.3129    -8.0089   -13.4491   -23.4934    -7.6692    -3.9147    -6.8868    -4.1247     5.3409
   706.099 0.520E+11 0.297E-02   -4.1658    1.2474  -32.3339  -19.2638  -14.9057     6.1581    -1.7341   -22.7014    -5.0474   -10.9596     4.8229   -23.4586   -14.7788     3.6311   -20.4464    -6.6817   -50.0801    -9.3687    -3.4278     4.4080   -25.7315     1.0429   -44.7299   -34.0353    -0.8415     5.1571   -30.7988     2.2900   -23.4596   -11.6775    -3.4157    -0.7233    -8.8275   -46.4238     0.5422    -3.8242    -4.0066   -31.1049  -104.4349     3.2220    -2.5056    -4.9421    -4.5023     0.0994    -2.2988     0.9282     0.8031   -12.8599    -9.0119   -32.6458     5.6739    -3.3549   -14.7923   -24.5219   -11.3849     1.6018   -10.2814    -7.9632   -13.3815   -23.4164    -7.5588    -3.8983    -6.8665    -4.0959     5.3888
   706.098 0.591E+11 0.337E-02   -4.1564    1.2749  -32.3195  -19.2362  -14.8939     6.2144    -1.6659   -22.6919    -5.0009   -10.9012     4.8813   -23.4097   -14.7110     3.7013   -20.3999    -6.6509   -50.0589    -9.3261    -3.3757     4.4577   -25.6912     1.1044   -44.6778   -34.0020    -0.7621     5.2484   -30.7170     2.4207   -23.4173   -11.5981    -3.3520    -0.7006    -8.7303   -46.3267     0.5722    -3.8061    -3.9848   -30.9105  -104.2407     3.3560    -2.4387    -4.8594    -4.4195     0.1940    -2.2160     1.0228     0.8344   -12.6707    -8.8226   -32.5396     5.7328    -3.3091   -14.7253   -24.4454   -11.2745     1.6574   -10.2501    -7.9174   -13.3145   -23.3400    -7.4484    -3.8828    -6.8473    -4.0685     5.4371
   706.096 0.671E+11 0.383E-02   -4.1469    1.3025  -32.3059  -19.2087  -14.8827     6.2707    -1.5984   -22.6822    -4.9539   -10.8431     4.9394   -23.3611   -14.6433     3.7707   -20.3531    -6.6204   -50.0380    -9.2843    -3.3244     4.5077   -25.6509     1.1656   -44.6262   -33.9690    -0.6829     5.3388   -30.6362     2.5500   -23.3753   -11.5189    -3.2892    -0.6778    -8.6338   -46.2302     0.6006    -3.7890    -3.9642   -30.7174  -104.0478     3.4887    -2.3724    -4.7767    -4.3368     0.2880    -2.1333     1.1168     0.8654   -12.4826    -8.6345   -32.4361     5.7915    -3.2635   -14.6590   -24.3696   -11.1642     1.7124   -10.2191    -7.8718   -13.2481   -23.2641    -7.3381    -3.8682    -6.8292    -4.0427     5.4856
   706.095 0.762E+11 0.435E-02   -4.1372    1.3301  -32.2929  -19.1812  -14.8722     6.3270    -1.5316   -22.6722    -4.9066   -10.7851     4.9974   -23.3129   -14.5757     3.8393   -20.3057    -6.5901   -50.0174    -9.2434    -3.2737     4.5578   -25.6104     1.2264   -44.5752   -33.9362    -0.6039     5.4284   -30.5563     2.6778   -23.3336   -11.4399    -3.2272    -0.6549    -8.5378   -46.1344     0.6275    -3.7726    -3.9447   -30.5255  -103.8560     3.6203    -2.3067    -4.6941    -4.2540     0.3814    -2.0505     1.2102     0.8962   -12.2958    -8.4476   -32.3353     5.8499    -3.2180   -14.5932   -24.2941   -11.0538     1.7670   -10.1883    -7.8263   -13.1823   -23.1886    -7.2276    -3.8544    -6.8122    -4.0183     5.5345
   706.094 0.865E+11 0.494E-02   -4.1274    1.3576  -32.2804  -19.1536  -14.8623     6.3832    -1.4654   -22.6619    -4.8588   -10.7273     5.0552   -23.2650   -14.5081     3.9070   -20.2579    -6.5599   -49.9972    -9.2033    -3.2238     4.6083   -25.5699     1.2868   -44.5248   -33.9035    -0.5252     5.5171   -30.4776     2.8041   -23.2924   -11.3612    -3.1661    -0.6317    -8.4424   -46.0391     0.6530    -3.7571    -3.9262   -30.3347  -103.6654     3.7505    -2.2417    -4.6114    -4.1712     0.4742    -1.9676     1.3030     0.9268   -12.1102    -8.2620   -32.2373     5.9081    -3.1727   -14.5281   -24.2192   -10.9434     1.8211   -10.1578    -7.7810   -13.1172   -23.1136    -7.1172    -3.8415    -6.7963    -3.9954     5.5837
   706.092 0.983E+11 0.561E-02   -4.1174    1.3852  -32.2684  -19.1261  -14.8531     6.4393    -1.4000   -22.6513    -4.8105   -10.6697     5.1128   -23.2175   -14.4404     3.9740   -20.2097    -6.5299   -49.9774    -9.1640    -3.1744     4.6590   -25.5294     1.3468   -44.4749   -33.8708    -0.4466     5.6050   -30.3998     2.9289   -23.2516   -11.2827    -3.1059    -0.6083    -8.3475   -45.9443     0.6771    -3.7424    -3.9086   -30.1449  -103.4758     3.8794    -2.1774    -4.5287    -4.0883     0.5663    -1.8848     1.3952     0.9571   -11.9259    -8.0776   -32.1421     5.9661    -3.1275   -14.4636   -24.1446   -10.8329     1.8748   -10.1274    -7.7358   -13.0527   -23.0391    -7.0067    -3.8295    -6.7815    -3.9741     5.6332
   706.090 0.112E+12 0.637E-02   -4.1072    1.4128  -32.2570  -19.0985  -14.8445     6.4954    -1.3353   -22.6405    -4.7617   -10.6123     5.1703   -23.1704   -14.3728     4.0401   -20.1609    -6.5002   -49.9580    -9.1256    -3.1257     4.7099   -25.4887     1.4064   -44.4257   -33.8382    -0.3683     5.6920   -30.3232     3.0522   -23.2113   -11.2044    -3.0466    -0.5846    -8.2531   -45.8499     0.6998    -3.7283    -3.8920   -29.9559  -103.2870     4.0071    -2.1137    -4.4461    -4.0055     0.6579    -1.8019     1.4867     0.9872   -11.7427    -7.8945   -32.0497     6.0238    -3.0826   -14.3997   -24.0705   -10.7224     1.9280   -10.0973    -7.6909   -12.9888   -22.9650    -6.8962    -3.8183    -6.7679    -3.9543     5.6832
   706.088 0.127E+12 0.723E-02   -4.0968    1.4404  -32.2460  -19.0710  -14.8366     6.5514    -1.2712   -22.6295    -4.7125   -10.5551     5.2276   -23.1237   -14.3051     4.1054   -20.1118    -6.4706   -49.9390    -9.0879    -3.0775     4.7612   -25.4481     1.4657   -44.3770   -33.8056    -0.2903     5.7781   -30.2477     3.1740   -23.1714   -11.1264    -2.9881    -0.5607    -8.1590   -45.7560     0.7213    -3.7149    -3.8763   -29.7678  -103.0992     4.1335    -2.0506    -4.3634    -3.9226     0.7488    -1.7190     1.5777     1.0171   -11.5609    -7.7126   -31.9601     6.0814    -3.0379   -14.3365   -23.9968   -10.6120     1.9807   -10.0675    -7.6461   -12.9256   -22.8913    -6.7856    -3.8080    -6.7552    -3.9359     5.7335
   706.086 0.144E+12 0.821E-02   -4.0861    1.4680  -32.2354  -19.0435  -14.8293     6.6074    -1.2078   -22.6183    -4.6629   -10.4980     5.2847   -23.0774   -14.2372     4.1700   -20.0622    -6.4412   -49.9205    -9.0511    -3.0299     4.8127   -25.4073     1.5247   -44.3289   -33.7729    -0.2125     5.8634   -30.1732     3.2944   -23.1321   -11.0485    -2.9305    -0.5366    -8.0654   -45.6625     0.7416    -3.7020    -3.8613   -29.5804  -102.9121     4.2587    -1.9882    -4.2808    -3.8397     0.8391    -1.6361     1.6681     1.0468   -11.3801    -7.5317   -31.8730     6.1388    -2.9934   -14.2739   -23.9235   -10.5014     2.0331   -10.0378    -7.6016   -12.8629   -22.8179    -6.6751    -3.7986    -6.7436    -3.9190     5.7842
   706.084 0.163E+12 0.933E-02   -4.0752    1.4956  -32.2252  -19.0159  -14.8226     6.6633    -1.1450   -22.6069    -4.6128   -10.4411     5.3417   -23.0315   -14.1694     4.2338   -20.0121    -6.4119   -49.9023    -9.0150    -2.9828     4.8646   -25.3666     1.5834   -44.2814   -33.7401    -0.1349     5.9479   -30.0999     3.4134   -23.0932   -10.9710    -2.8738    -0.5122    -7.9720   -45.5693     0.7607    -3.6898    -3.8471   -29.3937  -102.7257     4.3827    -1.9264    -4.1982    -3.7568     0.9289    -1.5531     1.7579     1.0764   -11.2005    -7.3521   -31.7886     6.1961    -2.9491   -14.2118   -23.8505   -10.3908     2.0849   -10.0082    -7.5573   -12.8008   -22.7449    -6.5644    -3.7899    -6.7330    -3.9035     5.8352
   706.081 0.186E+12 0.106E-01   -4.0641    1.5232  -32.2153  -18.9884  -14.8165     6.7193    -1.0829   -22.5953    -4.5622   -10.3843     5.3985   -22.9860   -14.1013     4.2969   -19.9616    -6.3828   -49.8846    -8.9796    -2.9362     4.9167   -25.3258     1.6418   -44.2344   -33.7073    -0.0575     6.0315   -30.0276     3.5310   -23.0549   -10.8937    -2.8179    -0.4876    -7.8790   -45.4765     0.7787    -3.6781    -3.8336   -29.2076  -102.5399     4.5056    -1.8652    -4.1156    -3.6738     1.0182    -1.4701     1.8471     1.1058   -11.0219    -7.1735   -31.7065     6.2531    -2.9050   -14.1503   -23.7778   -10.2802     2.1364    -9.9789    -7.5133   -12.7393   -22.6721    -6.4537    -3.7820    -6.7233    -3.8893     5.8867
   706.078 0.211E+12 0.120E-01   -4.0527    1.5508  -32.2058  -18.9608  -14.8109     6.7752    -1.0213   -22.5836    -4.5112   -10.3276     5.4553   -22.9408   -14.0332     4.3594   -19.9107    -6.3538   -49.8672    -8.9449    -2.8900     4.9691   -25.2850     1.6999   -44.1879   -33.6744     0.0196     6.1144   -29.9563     3.6473   -23.0170   -10.8166    -2.7628    -0.4627    -7.7862   -45.3839     0.7957    -3.6668    -3.8208   -29.0221  -102.3547     4.6274    -1.8046    -4.0330    -3.5908     1.1069    -1.3871     1.9359     1.1350   -10.8444    -6.9959   -31.6268     6.3101    -2.8612   -14.0893   -23.7054   -10.1695     2.1874    -9.9497    -7.4694   -12.6783   -22.5997    -6.3430    -3.7748    -6.7145    -3.8764     5.9384
   706.075 0.240E+12 0.137E-01   -4.0411    1.5784  -32.1966  -18.9333  -14.8059     6.8310    -0.9602   -22.5717    -4.4598   -10.2710     5.5119   -22.8960   -13.9650     4.4212   -19.8593    -6.3249   -49.8503    -8.9109    -2.8443     5.0218   -25.2441     1.7578   -44.1419   -33.6414     0.0965     6.1965   -29.8861     3.7623   -22.9796   -10.7398    -2.7085    -0.4375    -7.6937   -45.2916     0.8117    -3.6560    -3.8085   -28.8370  -102.1700     4.7481    -1.7446    -3.9504    -3.5078     1.1952    -1.3040     2.0242     1.1640   -10.6678    -6.8192   -31.5494     6.3669    -2.8175   -14.0289   -23.6333   -10.0588     2.2380    -9.9207    -7.4258   -12.6178   -22.5276    -6.2322    -3.7682    -6.7066    -3.8646     5.9906
   706.072 0.272E+12 0.155E-01   -4.0293    1.6061  -32.1876  -18.9057  -14.8014     6.8869    -0.8997   -22.5596    -4.4080   -10.2146     5.5685   -22.8515   -13.8966     4.4825   -19.8076    -6.2962   -49.8336    -8.8774    -2.7989     5.0748   -25.2031     1.8155   -44.0963   -33.6083     0.1731     6.2778   -29.8168     3.8761   -22.9428   -10.6631    -2.6549    -0.4122    -7.6014   -45.1995     0.8268    -3.6456    -3.7968   -28.6522  -101.9857     4.8679    -1.6851    -3.8678    -3.4246     1.2831    -1.2209     2.1121     1.1930   -10.4920    -6.6434   -31.4740     6.4236    -2.7741   -13.9688   -23.5614    -9.9479     2.2882    -9.8918    -7.3823   -12.5577   -22.4556    -6.1213    -3.7624    -6.6994    -3.8541     6.0430
   706.069 0.309E+12 0.177E-01   -4.0173    1.6337  -32.1789  -18.8782  -14.7973     6.9428    -0.8396   -22.5474    -4.3559   -10.1582     5.6249   -22.8073   -13.8281     4.5431   -19.7555    -6.2676   -49.8173    -8.8446    -2.7538     5.1281   -25.1622     1.8729   -44.0512   -33.5750     0.2495     6.3585   -29.7485     3.9887   -22.9064   -10.5868    -2.6020    -0.3866    -7.5093   -45.1076     0.8411    -3.6356    -3.7856   -28.4680  -101.8019     4.9867    -1.6261    -3.7853    -3.3415     1.3704    -1.1377     2.1995     1.2218   -10.3172    -6.4685   -31.4006     6.4802    -2.7308   -13.9093   -23.4897    -9.8371     2.3379    -9.8630    -7.3391   -12.4982   -22.3840    -6.0104    -3.7571    -6.6930    -3.8446     6.0958
   706.065 0.352E+12 0.201E-01   -4.0051    1.6614  -32.1704  -18.8506  -14.7937     6.9986    -0.7800   -22.5351    -4.3033   -10.1019     5.6813   -22.7634   -13.7595     4.6033   -19.7030    -6.2390   -49.8014    -8.8122    -2.7091     5.1816   -25.1212     1.9303   -44.0065   -33.5417     0.3256     6.4384   -29.6810     4.1002   -22.8705   -10.5107    -2.5499    -0.3607    -7.4173   -45.0158     0.8546    -3.6260    -3.7749   -28.2840  -101.6183     5.1046    -1.5675    -3.7028    -3.2583     1.4575    -1.0544     2.2866     1.2505   -10.1430    -6.2942   -31.3290     6.5368    -2.6877   -13.8501   -23.4182    -9.7261     2.3873    -9.8343    -7.2960   -12.4389   -22.3125    -5.8993    -3.7524    -6.6872    -3.8361     6.1489
   706.062 0.400E+12 0.228E-01   -3.9927    1.6891  -32.1622  -18.8230  -14.7905     7.0545    -0.7208   -22.5227    -4.2504   -10.0456     5.7377   -22.7197   -13.6907     4.6631   -19.6501    -6.2105   -49.7857    -8.7804    -2.6647     5.2354   -25.0801     1.9874   -43.9621   -33.5082     0.4015     6.5178   -29.6144     4.2107   -22.8351   -10.4349    -2.4985    -0.3347    -7.3254   -44.9242     0.8674    -3.6166    -3.7646   -28.1002  -101.4350     5.2217    -1.5095    -3.6204    -3.1750     1.5442    -0.9711     2.3733     1.2792    -9.9695    -6.1207   -31.2592     6.5933    -2.6448   -13.7913   -23.3469    -9.6150     2.4364    -9.8057    -7.2530   -12.3801   -22.2411    -5.7882    -3.7482    -6.6822    -3.8285     6.2023
   706.058 0.454E+12 0.259E-01   -3.9800    1.7168  -32.1540  -18.7953  -14.7877     7.1104    -0.6619   -22.5101    -4.1972    -9.9894     5.7940   -22.6763   -13.6217     4.7224   -19.5969    -6.1821   -49.7702    -8.7490    -2.6205     5.2894   -25.0390     2.0444   -43.9181   -33.4745     0.4771     6.5964   -29.5487     4.3202   -22.8002   -10.3593    -2.4477    -0.3084    -7.2337   -44.8327     0.8795    -3.6075    -3.7547   -27.9166  -101.2519     5.3380    -1.4519    -3.5379    -3.0916     1.6306    -0.8877     2.4597     1.3077    -9.7967    -5.9478   -31.1910     6.6497    -2.6020   -13.7328   -23.2758    -9.5039     2.4850    -9.7772    -7.2102   -12.3216   -22.1699    -5.6770    -3.7445    -6.6777    -3.8218     6.2560
   706.055 0.516E+12 0.295E-01   -3.9672    1.7446  -32.1460  -18.7677  -14.7853     7.1663    -0.6034   -22.4973    -4.1436    -9.9332     5.8503   -22.6331   -13.5526     4.7813   -19.5434    -6.1538   -49.7550    -8.7180    -2.5766     5.3436   -24.9978     2.1013   -43.8743   -33.4406     0.5525     6.6745   -29.4837     4.4288   -22.7657   -10.2840    -2.3976    -0.2820    -7.1420   -44.7412     0.8910    -3.5987    -3.7451   -27.7332  -101.0688     5.4535    -1.3948    -3.4556    -3.0082     1.7167    -0.8042     2.5459     1.3362    -9.6244    -5.7754   -31.1242     6.7060    -2.5593   -13.6747   -23.2047    -9.3926     2.5332    -9.7488    -7.1676   -12.2634   -22.0988    -5.5656    -3.7413    -6.6737    -3.8160     6.3100
   706.052 0.587E+12 0.335E-01   -3.9542    1.7724  -32.1381  -18.7399  -14.7832     7.2222    -0.5452   -22.4845    -4.0896    -9.8770     5.9065   -22.5900   -13.4833     4.8398   -19.4895    -6.1255   -49.7399    -8.6874    -2.5329     5.3982   -24.9565     2.1581   -43.8308   -33.4066     0.6277     6.7519   -29.4195     4.5364   -22.7316   -10.2088    -2.3480    -0.2553    -7.0503   -44.6497     0.9020    -3.5900    -3.7358   -27.5497  -100.8858     5.5684    -1.3380    -3.3732    -2.9246     1.8025    -0.7206     2.6318     1.3646    -9.4526    -5.6036   -31.0588     6.7624    -2.5167   -13.6168   -23.1338    -9.2812     2.5811    -9.7204    -7.1250   -12.2055   -22.0278    -5.4541    -3.7385    -6.6703    -3.8109     6.3643
   706.050 0.668E+12 0.381E-01   -3.9411    1.8003  -32.1303  -18.7121  -14.7813     7.2782    -0.4873   -22.4715    -4.0354    -9.8207     5.9628   -22.5471   -13.4139     4.8981   -19.4353    -6.0972   -49.7250    -8.6572    -2.4893     5.4529   -24.9151     2.2148   -43.7875   -33.3723     0.7025     6.8288   -29.3560     4.6432   -22.6980   -10.1340    -2.2991    -0.2284    -6.9586   -44.5581     0.9124    -3.5815    -3.7268   -27.3663  -100.7026     5.6826    -1.2817    -3.2910    -2.8410     1.8882    -0.6369     2.7174     1.3930    -9.2813    -5.4322   -30.9947     6.8187    -2.4743   -13.5591   -23.0629    -9.1697     2.6286    -9.6921    -7.0825   -12.1478   -21.9569    -5.3425    -3.7361    -6.6674    -3.8065     6.4189
   706.048 0.759E+12 0.433E-01   -3.9277    1.8282  -32.1224  -18.6843  -14.7797     7.3343    -0.4296   -22.4583    -3.9808    -9.7645     6.0191   -22.5043   -13.3443     4.9560   -19.3808    -6.0689   -49.7103    -8.6272    -2.4460     5.5079   -24.8736     2.2715   -43.7443   -33.3378     0.7772     6.9052   -29.2931     4.7492   -22.6647   -10.0593    -2.2507    -0.2013    -6.8668   -44.4664     0.9225    -3.5731    -3.7179   -27.1828  -100.5192     5.7961    -1.2258    -3.2088    -2.7572     1.9736    -0.5531     2.8029     1.4213    -9.1104    -5.2611   -30.9317     6.8750    -2.4319   -13.5016   -22.9920    -9.0580     2.6758    -9.6637    -7.0400   -12.0903   -21.8860    -5.2308    -3.7340    -6.6648    -3.8027     6.4737
   706.048 0.864E+12 0.493E-01   -3.9141    1.8562  -32.1145  -18.6563  -14.7783     7.3903    -0.3721   -22.4450    -3.9259    -9.7082     6.0754   -22.4616   -13.2744     5.0137   -19.3259    -6.0406   -49.6955    -8.5975    -2.4027     5.5631   -24.8319     2.3281   -43.7013   -33.3029     0.8516     6.9810   -29.2309     4.8544   -22.6318    -9.9849    -2.2029    -0.1741    -6.7750   -44.3746     0.9322    -3.5648    -3.7093   -26.9991  -100.3354     5.9090    -1.1703    -3.1267    -2.6733     2.0589    -0.4692     2.8883     1.4497    -8.9398    -5.0905   -30.8698     6.9314    -2.3895   -13.4444   -22.9211    -8.9462     2.7226    -9.6354    -6.9977   -12.0329   -21.8151    -5.1189    -3.7323    -6.6627    -3.7995     6.5287
   706.050 0.983E+12 0.561E-01   -3.9004    1.8842  -32.1064  -18.6282  -14.7771     7.4465    -0.3148   -22.4314    -3.8707    -9.6519     6.1317   -22.4189   -13.2043     5.0711   -19.2706    -6.0122   -49.6808    -8.5680    -2.3595     5.6185   -24.7901     2.3847   -43.6583   -33.2677     0.9258     7.0563   -29.1692     4.9588   -22.5993    -9.9107    -2.1556    -0.1466    -6.6830   -44.2824     0.9417    -3.5565    -3.7007   -26.8152  -100.1512     6.0213    -1.1151    -3.0446    -2.5893     2.1441    -0.3851     2.9734     1.4781    -8.7696    -4.9201   -30.8089     6.9877    -2.3472   -13.3872   -22.8503    -8.8342     2.7691    -9.6070    -6.9553   -11.9757   -21.7442    -5.0068    -3.7308    -6.6609    -3.7969     6.5841
   706.054 0.112E+13 0.638E-01   -3.8864    1.9124  -32.0980  -18.5999  -14.7760     7.5027    -0.2576   -22.4176    -3.8152    -9.5954     6.1880   -22.3762   -13.1340     5.1284   -19.2150    -5.9839   -49.6660    -8.5388    -2.3165     5.6742   -24.7481     2.4412   -43.6153   -33.2320     0.9998     7.1311   -29.1080     5.0625   -22.5671    -9.8367    -2.1088    -0.1189    -6.5909   -44.1899     0.9509    -3.5481    -3.6921   -26.6309   -99.9662     6.1329    -1.0604    -2.9627    -2.5051     2.2291    -0.3009     3.0585     1.5064    -8.5997    -4.7501   -30.7488     7.0441    -2.3049   -13.3301   -22.7793    -8.7221     2.8152    -9.5785    -6.9129   -11.9186   -21.6732    -4.8946    -3.7295    -6.6594    -3.7948     6.6396
   706.061 0.127E+13 0.726E-01   -3.8722    1.9407  -32.0894  -18.5714  -14.7750     7.5590    -0.2006   -22.4036    -3.7593    -9.5389     6.2444   -22.3335   -13.0635     5.1854   -19.1590    -5.9554   -49.6510    -8.5096    -2.2735     5.7301   -24.7059     2.4977   -43.5723   -33.1958     1.0735     7.2054   -29.0473     5.1655   -22.5352    -9.7629    -2.0624    -0.0910    -6.4985   -44.0969     0.9599    -3.5397    -3.6835   -26.4463   -99.7804     6.2439    -1.0060    -2.8810    -2.4208     2.3140    -0.2166     3.1435     1.5349    -8.4300    -4.5804   -30.6895     7.1005    -2.2627   -13.2731   -22.7083    -8.6098     2.8610    -9.5500    -6.8705   -11.8615   -21.6021    -4.7822    -3.7285    -6.6582    -3.7931     6.6954
   706.072 0.145E+13 0.826E-01   -3.8578    1.9690  -32.0803  -18.5428  -14.7739     7.6152    -0.1439   -22.3893    -3.7033    -9.4824     6.3007   -22.2908   -12.9929     5.2421   -19.1028    -5.9269   -49.6359    -8.4807    -2.2306     5.7860   -24.6635     2.5541   -43.5293   -33.1591     1.1468     7.2789   -28.9872     5.2675   -22.5035    -9.6894    -2.0167    -0.0629    -6.4061   -44.0036     0.9689    -3.5310    -3.6748   -26.2616   -99.5940     6.3539    -0.9523    -2.7996    -2.3366     2.3985    -0.1323     3.2280     1.5633    -8.2612    -4.4115   -30.6311     7.1568    -2.2205   -13.2163   -22.6373    -8.4977     2.9063    -9.5215    -6.8282   -11.8047   -21.5310    -4.6700    -3.7276    -6.6573    -3.7919     6.7513
   706.088 0.165E+13 0.941E-01   -3.8431    1.9976  -32.0706  -18.5138  -14.7729     7.6717    -0.0871   -22.3746    -3.6467    -9.4255     6.3572   -22.2478   -12.9217     5.2988   -19.0459    -5.8982   -49.6203    -8.4518    -2.1876     5.8423   -24.6207     2.6106   -43.4859   -33.1215     1.2201     7.3523   -28.9272     5.3692   -22.4720    -9.6159    -1.9712    -0.0345    -6.3130   -43.9092     0.9780    -3.5220    -3.6659   -26.0757   -99.4056     6.4636    -0.8988    -2.7181    -2.2520     2.4832    -0.0476     3.3128     1.5918    -8.0920    -4.2422   -30.5731     7.2134    -2.1782   -13.1593   -22.5659    -8.3851     2.9515    -9.4927    -6.7857   -11.7476   -21.4596    -4.5573    -3.7268    -6.6565    -3.7909     6.8076
   706.110 0.188E+13 0.107E+00   -3.8280    2.0264  -32.0601  -18.4844  -14.7716     7.7283    -0.0304   -22.3594    -3.5897    -9.3684     6.4138   -22.2046   -12.8502     5.3554   -18.9885    -5.8692   -49.6043    -8.4228    -2.1446     5.8988   -24.5775     2.6671   -43.4422   -33.0830     1.2932     7.4252   -28.8675     5.4701   -22.4405    -9.5425    -1.9261    -0.0059    -6.2194   -43.8140     0.9872    -3.5126    -3.6566   -25.8890   -99.2155     6.5725    -0.8457    -2.6369    -2.1671     2.5678     0.0372     3.3975     1.6205    -7.9232    -4.0733   -30.5157     7.2699    -2.1357   -13.1023   -22.4943    -8.2722     2.9963    -9.4637    -6.7430   -11.6905   -21.3879    -4.4444    -3.7261    -6.6558    -3.7903     6.8641
   706.140 0.214E+13 0.122E+00   -3.8126    2.0554  -32.0487  -18.4546  -14.7702     7.7849     0.0263   -22.3438    -3.5323    -9.3111     6.4704   -22.1611   -12.7783     5.4118   -18.9306    -5.8401   -49.5877    -8.3939    -2.1016     5.9555   -24.5339     2.7236   -43.3981   -33.0434     1.3662     7.4975   -28.8080     5.5704   -22.4091    -9.4692    -1.8813     0.0230    -6.1253   -43.7176     0.9966    -3.5026    -3.6469   -25.7013   -99.0233     6.6807    -0.7931    -2.5559    -2.0821     2.6524     0.1223     3.4822     1.6494    -7.7546    -3.9047   -30.4586     7.3266    -2.0932   -13.0451   -22.4224    -8.1592     3.0409    -9.4345    -6.7002   -11.6333   -21.3159    -4.3313    -3.7254    -6.6552    -3.7899     6.9208
   706.179 0.244E+13 0.139E+00   -3.7968    2.0847  -32.0362  -18.4243  -14.7685     7.8417     0.0829   -22.3275    -3.4745    -9.2535     6.5272   -22.1172   -12.7059     5.4681   -18.8720    -5.8107   -49.5704    -8.3648    -2.0585     6.0125   -24.4897     2.7801   -43.3535   -33.0026     1.4390     7.5695   -28.7485     5.6700   -22.3776    -9.3959    -1.8369     0.0522    -6.0306   -43.6199     1.0065    -3.4920    -3.6367   -25.5124   -98.8287     6.7880    -0.7409    -2.4751    -1.9969     2.7369     0.2075     3.5667     1.6784    -7.5864    -3.7365   -30.4020     7.3833    -2.0506   -12.9878   -22.3501    -8.0461     3.0852    -9.4050    -6.6572   -11.5759   -21.2436    -4.2181    -3.7246    -6.6547    -3.7896     6.9777
   706.228 0.278E+13 0.159E+00   -3.7806    2.1142  -32.0222  -18.3934  -14.7664     7.8986     0.1395   -22.3105    -3.4162    -9.1955     6.5840   -22.0729   -12.6332     5.5243   -18.8128    -5.7810   -49.5521    -8.3356    -2.0153     6.0696   -24.4450     2.8367   -43.3083   -32.9602     1.5116     7.6409   -28.6891     5.7689   -22.3459    -9.3226    -1.7928     0.0818    -5.9351   -43.5206     1.0168    -3.4805    -3.6258   -25.3223   -98.6312     6.8944    -0.6892    -2.3946    -1.9115     2.8213     0.2929     3.6512     1.7076    -7.4186    -3.5687   -30.3457     7.4401    -2.0079   -12.9303   -22.2774    -7.9327     3.1293    -9.3752    -6.6140   -11.5184   -21.1709    -4.1048    -3.7237    -6.6541    -3.7895     7.0349
   706.291 0.317E+13 0.181E+00   -3.7638    2.1442  -32.0066  -18.3618  -14.7638     7.9555     0.1962   -22.2927    -3.3574    -9.1372     6.6409   -22.0280   -12.5598     5.5804   -18.7528    -5.7508   -49.5327    -8.3062    -1.9719     6.1270   -24.3995     2.8932   -43.2623   -32.9161     1.5842     7.7119   -28.6295     5.8672   -22.3139    -9.2493    -1.7488     0.1117    -5.8387   -43.4195     1.0279    -3.4680    -3.6140   -25.1306   -98.4301     6.9999    -0.6380    -2.3144    -1.8258     2.9056     0.3785     3.7356     1.7371    -7.2512    -3.4013   -30.2895     7.4970    -1.9649   -12.8724   -22.2042    -7.8192     3.1731    -9.3450    -6.5705   -11.4605   -21.0976    -3.9913    -3.7227    -6.6535    -3.7895     7.0923
   706.369 0.362E+13 0.206E+00   -3.7465    2.1745  -31.9889  -18.3294  -14.7606     8.0126     0.2528   -22.2740    -3.2981    -9.0785     6.6978   -21.9824   -12.4859     5.6363   -18.6921    -5.7203   -49.5120    -8.2766    -1.9284     6.1845   -24.3533     2.9497   -43.2153   -32.8701     1.6566     7.7824   -28.5697     5.9646   -22.2816    -9.1759    -1.7051     0.1420    -5.7414   -43.3163     1.0398    -3.4543    -3.6012   -24.9373   -98.2253     7.1042    -0.5874    -2.2346    -1.7400     2.9898     0.4643     3.8199     1.7668    -7.0844    -3.2346   -30.2334     7.5540    -1.9218   -12.8144   -22.1306    -7.7056     3.2167    -9.3142    -6.5267   -11.4024   -21.0239    -3.8778    -3.7214    -6.6527    -3.7894     7.1498
   706.464 0.413E+13 0.236E+00   -3.7285    2.2053  -31.9690  -18.2961  -14.7566     8.0697     0.3095   -22.2542    -3.2381    -9.0193     6.7549   -21.9361   -12.4114     5.6922   -18.6304    -5.6892   -49.4897    -8.2466    -1.8846     6.2422   -24.3062     3.0062   -43.1673   -32.8216     1.7289     7.8524   -28.5095     6.0613   -22.2487    -9.1024    -1.6615     0.1728    -5.6430   -43.2106     1.0528    -3.4392    -3.5872   -24.7420   -98.0158     7.2074    -0.5372    -2.1551    -1.6539     3.0738     0.5503     3.9041     1.7969    -6.9182    -3.0684   -30.1773     7.6110    -1.8785   -12.7559   -22.0562    -7.5919     3.2602    -9.2830    -6.4824   -11.3439   -20.9494    -3.7641    -3.7198    -6.6517    -3.7893     7.2075
   706.580 0.471E+13 0.269E+00   -3.7098    2.2366  -31.9464  -18.2617  -14.7516     8.1270     0.3662   -22.2331    -3.1776    -8.9595     6.8120   -21.8889   -12.3361     5.7479   -18.5677    -5.6575   -49.4655    -8.2162    -1.8407     6.3000   -24.2581     3.0627   -43.1179   -32.7706     1.8012     7.9219   -28.4488     6.1572   -22.2151    -9.0286    -1.6179     0.2040    -5.5433   -43.1021     1.0670    -3.4225    -3.5718   -24.5445   -97.8011     7.3093    -0.4876    -2.0760    -1.5676     3.1577     0.6364     3.9881     1.8273    -6.7526    -2.9030   -30.1212     7.6681    -1.8348   -12.6970   -21.9811    -7.4781     3.3035    -9.2511    -6.4378   -11.2850   -20.8742    -3.6505    -3.7178    -6.6503    -3.7890     7.2654
   706.720 0.537E+13 0.307E+00   -3.6902    2.2685  -31.9207  -18.2261  -14.7456     8.1843     0.4230   -22.2107    -3.1163    -8.8992     6.8692   -21.8407   -12.2601     5.8034   -18.5039    -5.6252   -49.4393    -8.1853    -1.7964     6.3580   -24.2088     3.1191   -43.0671   -32.7165     1.8735     7.9909   -28.3874     6.2522   -22.1806    -8.9546    -1.5744     0.2358    -5.4421   -42.9904     1.0827    -3.4038    -3.5547   -24.3445   -97.5805     7.4099    -0.4385    -1.9973    -1.4811     3.2414     0.7227     4.0719     1.8582    -6.5879    -2.7385   -30.0648     7.7252    -1.7909   -12.6375   -21.9052    -7.3643     3.3467    -9.2184    -6.3926   -11.2255   -20.7983    -3.5368    -3.7152    -6.6486    -3.7885     7.3234
   706.887 0.613E+13 0.350E+00   -3.6698    2.3010  -31.8916  -18.1891  -14.7383     8.2417     0.4798   -22.1866    -3.0544    -8.8382     6.9264   -21.7912   -12.1833     5.8588   -18.4389    -5.5921   -49.4106    -8.1538    -1.7518     6.4162   -24.1582     3.1754   -43.0146   -32.6591     1.9457     8.0594   -28.3251     6.3464   -22.1451    -8.8802    -1.5307     0.2681    -5.3394   -42.8751     1.1002    -3.3830    -3.5356   -24.1418   -97.3532     7.5089    -0.3900    -1.9190    -1.3945     3.3249     0.8092     4.1556     1.8896    -6.4242    -2.5751   -30.0080     7.7824    -1.7466   -12.5775   -21.8283    -7.2505     3.3898    -9.1850    -6.3469   -11.1655   -20.7213    -3.4233    -3.7120    -6.6463    -3.7876     7.3816
   707.084 0.700E+13 0.400E+00   -3.6483    2.3343  -31.8584  -18.1506  -14.7295     8.2991     0.5367   -22.1607    -2.9917    -8.7764     6.9837   -21.7405   -12.1055     5.9141   -18.3725    -5.5582   -49.3792    -8.1216    -1.7069     6.4744   -24.1061     3.2317   -42.9602   -32.5978     2.0180     8.1274   -28.2617     6.4396   -22.1083    -8.8054    -1.4870     0.3010    -5.2349   -42.7558     1.1196    -3.3597    -3.5144   -23.9361   -97.1185     7.6064    -0.3419    -1.8411    -1.3075     3.4082     0.8959     4.2390     1.9215    -6.2616    -2.4128   -29.9508     7.8397    -1.7019   -12.5168   -21.7504    -7.1366     3.4329    -9.1506    -6.3005   -11.1048   -20.6434    -3.3098    -3.7081    -6.6435    -3.7862     7.4398
   707.316 0.800E+13 0.457E+00   -3.6257    2.3683  -31.8209  -18.1104  -14.7191     8.3566     0.5937   -22.1329    -2.9281    -8.7139     7.0411   -21.6882   -12.0268     5.9692   -18.3047    -5.5233   -49.3446    -8.0886    -1.6615     6.5328   -24.0525     3.2879   -42.9036   -32.5323     2.0904     8.1949   -28.1971     6.5319   -22.0701    -8.7301    -1.4429     0.3346    -5.1285   -42.6320     1.1412    -3.3336    -3.4908   -23.7270   -96.8754     7.7022    -0.2943    -1.7637    -1.2205     3.4911     0.9826     4.3221     1.9540    -6.1003    -2.2520   -29.8930     7.8970    -1.6568   -12.4553   -21.6714    -7.0229     3.4760    -9.1152    -6.2535   -11.0434   -20.5643    -3.1965    -3.7033    -6.6399    -3.7843     7.4982
   707.586 0.913E+13 0.522E+00   -3.6018    2.4032  -31.7783  -18.0683  -14.7068     8.4141     0.6509   -22.1028    -2.8636    -8.6504     7.0984   -21.6343   -11.9469     6.0241   -18.2353    -5.4873   -49.3066    -8.0547    -1.6157     6.5912   -23.9971     3.3439   -42.8445   -32.4621     2.1629     8.2618   -28.1310     6.6231   -22.0301    -8.6542    -1.3986     0.3689    -5.0199   -42.5032     1.1654    -3.3044    -3.4644   -23.5144   -96.6231     7.7962    -0.2471    -1.6866    -1.1332     3.5737     1.0695     4.4048     1.9872    -5.9403    -2.0926   -29.8345     7.9543    -1.6113   -12.3929   -21.5911    -6.9093     3.5191    -9.0787    -6.2056   -10.9811   -20.4840    -3.0835    -3.6975    -6.6356    -3.7817     7.5565
   707.898 0.104E+14 0.596E+00   -3.5766    2.4391  -31.7303  -18.0241  -14.6924     8.4716     0.7081   -22.0703    -2.7982    -8.5860     7.1558   -21.5785   -11.8660     6.0788   -18.1642    -5.4502   -49.2646    -8.0198    -1.5694     6.6496   -23.9397     3.3997   -42.7828   -32.3867     2.2355     8.3282   -28.0633     6.7133   -21.9882    -8.5777    -1.3538     0.4040    -4.9090   -42.3689     1.1924    -3.2718    -3.4349   -23.2977   -96.3606     7.8884    -0.2002    -1.6098    -1.0457     3.6559     1.1565     4.4873     2.0211    -5.7820    -1.9349   -29.7750     8.0116    -1.5652   -12.3297   -21.5095    -6.7960     3.5624    -9.0409    -6.1569   -10.9179   -20.4023    -2.9707    -3.6906    -6.6302    -3.7783     7.6149
   708.258 0.119E+14 0.681E+00   -3.5499    2.4761  -31.6762  -17.9776  -14.6757     8.5291     0.7655   -22.0350    -2.7318    -8.5206     7.2131   -21.5207   -11.7837     6.1332   -18.0911    -5.4117   -49.2184    -7.9838    -1.5225     6.7081   -23.8802     3.4554   -42.7181   -32.3055     2.3083     8.3939   -27.9936     6.8024   -21.9441    -8.5003    -1.3085     0.4400    -4.7955   -42.2285     1.2226    -3.2353    -3.4021   -23.0767   -96.0870     7.9787    -0.1536    -1.5334    -0.9581     3.7377     1.2436     4.5692     2.0558    -5.6255    -1.7792   -29.7145     8.0689    -1.5185   -12.2653   -21.4263    -6.6828     3.6058    -9.0017    -6.1072   -10.8537   -20.3190    -2.8583    -3.6824    -6.6238    -3.7740     7.6733
   708.669 0.136E+14 0.778E+00   -3.5216    2.5142  -31.6155  -17.9286  -14.6563     8.5866     0.8231   -21.9969    -2.6643    -8.4540     7.2705   -21.4606   -11.7002     6.1875   -18.0161    -5.3719   -49.1675    -7.9465    -1.4750     6.7665   -23.8183     3.5109   -42.6501   -32.2182     2.3813     8.4592   -27.9217     6.8903   -21.8976    -8.4221    -1.2626     0.4768    -4.6793   -42.0816     1.2562    -3.1948    -3.3656   -22.8511   -95.8013     8.0671    -0.1072    -1.4571    -0.8703     3.8190     1.3307     4.6508     2.0914    -5.4709    -1.6255   -29.6527     8.1262    -1.4712   -12.1998   -21.3414    -6.5700     3.6494    -8.9610    -6.0564   -10.7883   -20.2342    -2.7464    -3.6728    -6.6162    -3.7686     7.7317
   709.138 0.155E+14 0.889E+00   -3.4915    2.5536  -31.5476  -17.8769  -14.6341     8.6440     0.8808   -21.9555    -2.5956    -8.3862     7.3278   -21.3981   -11.6152     6.2415   -17.9389    -5.3305   -49.1114    -7.9078    -1.4269     6.8249   -23.7539     3.5661   -42.5786   -32.1242     2.4547     8.5238   -27.8473     6.9769   -21.8483    -8.3429    -1.2160     0.5146    -4.5601   -41.9276     1.2936    -3.1496    -3.3251   -22.6205   -95.5024     8.1534    -0.0607    -1.3810    -0.7824     3.8998     1.4179     4.7318     2.1280    -5.3184    -1.4742   -29.5895     8.1835    -1.4232   -12.1331   -21.2548    -6.4575     3.6932    -8.9186    -6.0046   -10.7218   -20.1475    -2.6350    -3.6616    -6.6072    -3.7620     7.7899
   709.668 0.177E+14 0.102E+01   -3.4595    2.5943  -31.4718  -17.8222  -14.6088     8.7014     0.9388   -21.9106    -2.5258    -8.3170     7.3850   -21.3329   -11.5287     6.2952   -17.8594    -5.2875   -49.0497    -7.8675    -1.3780     6.8832   -23.6868     3.6210   -42.5031   -32.0229     2.5283     8.5879   -27.7703     7.0623   -21.7960    -8.2626    -1.1685     0.5534    -4.4378   -41.7659     1.3351    -3.0996    -3.2802   -22.3846   -95.1894     8.2376    -0.0142    -1.3049    -0.6944     3.9799     1.5051     4.8122     2.1656    -5.1684    -1.3254   -29.5247     8.2407    -1.3744   -12.0650   -21.1663    -6.3455     3.7374    -8.8745    -5.9515   -10.6539   -20.0590    -2.5242    -3.6487    -6.5967    -3.7541     7.8480
   710.264 0.202E+14 0.116E+01   -3.4256    2.6364  -31.3877  -17.7643  -14.5802     8.7587     0.9969   -21.8621    -2.4547    -8.2465     7.4422   -21.2649   -11.4406     6.3487   -17.7774    -5.2428   -48.9820    -7.8256    -1.3283     6.9414   -23.6167     3.6757   -42.4235   -31.9138     2.6023     8.6513   -27.6903     7.1463   -21.7405    -8.1811    -1.1200     0.5934    -4.3121   -41.5959     1.3810    -3.0443    -3.2307   -22.1430   -94.8611     8.3198     0.0326    -1.2288    -0.6063     4.0595     1.5922     4.8920     2.2043    -5.0209    -1.1793   -29.4582     8.2978    -1.3249   -11.9954   -21.0757    -6.2340     3.7820    -8.8284    -5.8970   -10.5845   -19.9684    -2.4141    -3.6339    -6.5846    -3.7447     7.9060
   710.932 0.231E+14 0.133E+01   -3.3894    2.6801  -31.2946  -17.7031  -14.5479     8.8159     1.0553   -21.8095    -2.3822    -8.1745     7.4993   -21.1938   -11.3507     6.4019   -17.6927    -5.1961   -48.9078    -7.7820    -1.2779     6.9995   -23.5436     3.7300   -42.3394   -31.7965     2.6767     8.7141   -27.6071     7.2289   -21.6814    -8.0984    -1.0705     0.6345    -4.1829   -41.4172     1.4317    -2.9835    -3.1761   -21.8956   -94.5168     8.3999     0.0798    -1.1524    -0.5181     4.1383     1.6794     4.9711     2.2442    -4.8761    -1.0363   -29.3897     8.3549    -1.2745   -11.9243   -20.9829    -6.1231     3.8270    -8.7802    -5.8412   -10.5137   -19.8756    -2.3048    -3.6171    -6.5707    -3.7337     7.9638
   711.677 0.263E+14 0.151E+01   -3.3510    2.7254  -31.1921  -17.6382  -14.5118     8.8730     1.1139   -21.7527    -2.3083    -8.1008     7.5563   -21.1194   -11.2591     6.4547   -17.6054    -5.1474   -48.8267    -7.7364    -1.2265     7.0574   -23.4671     3.7839   -42.2506   -31.6704     2.7516     8.7764   -27.5204     7.3101   -21.6186    -8.0142    -1.0199     0.6768    -4.0500   -41.2293     1.4873    -2.9167    -3.1163   -21.6419   -94.1555     8.4780     0.1276    -1.0756    -0.4297     4.2164     1.7665     5.0495     2.2853    -4.7343    -0.8963   -29.3192     8.4119    -1.2232   -11.8514   -20.8878    -6.0127     3.8725    -8.7299    -5.7839   -10.4412   -19.7806    -2.1963    -3.5981    -6.5550    -3.7209     8.0214
   712.501 0.300E+14 0.173E+01   -3.3103    2.7723  -31.0798  -17.5696  -14.4717     8.9299     1.1727   -21.6916    -2.2331    -8.0256     7.6131   -21.0417   -11.1657     6.5072   -17.5151    -5.0967   -48.7385    -7.6889    -1.1742     7.1151   -23.3872     3.8375   -42.1568   -31.5352     2.8269     8.8380   -27.4302     7.3897   -21.5517    -7.9286    -0.9679     0.7203    -3.9133   -41.0318     1.5482    -2.8438    -3.0511   -21.3820   -93.7765     8.5541     0.1761    -0.9984    -0.3414     4.2936     1.8534     5.1271     2.3278    -4.5957    -0.7598   -29.2465     8.4687    -1.1711   -11.7769   -20.7904    -5.9032     3.9186    -8.6773    -5.7251   -10.3671   -19.6832    -2.0887    -3.5769    -6.5372    -3.7063     8.0787
   713.410 0.342E+14 0.197E+01   -3.2671    2.8211  -30.9572  -17.4972  -14.4274     8.9867     1.2318   -21.6258    -2.1563    -7.9487     7.6699   -20.9605   -11.0704     6.5593   -17.4219    -5.0437   -48.6428    -7.6393    -1.1210     7.1726   -23.3037     3.8906   -42.0578   -31.3907     2.9028     8.8990   -27.3361     7.4678   -21.4806    -7.8414    -0.9147     0.7651    -3.7727   -40.8243     1.6144    -2.7645    -2.9802   -21.1155   -93.3793     8.6281     0.2255    -0.9205    -0.2530     4.3701     1.9403     5.2039     2.3716    -4.4602    -0.6267   -29.1715     8.5254    -1.1179   -11.7006   -20.6904    -5.7943     3.9652    -8.6224    -5.6646   -10.2912   -19.5833    -1.9821    -3.5532    -6.5173    -3.6897     8.1358
   714.406 0.390E+14 0.225E+01   -3.2214    2.8716  -30.8241  -17.4207  -14.3788     9.0433     1.2911   -21.5554    -2.0780    -7.8701     7.7264   -20.8756   -10.9731     6.6111   -17.3257    -4.9886   -48.5394    -7.5876    -1.0668     7.2299   -23.2165     3.9433   -41.9535   -31.2365     2.9793     8.9593   -27.2380     7.5444   -21.4052    -7.7526    -0.8600     0.8113    -3.6281   -40.6067     1.6860    -2.6788    -2.9035   -20.8425   -92.9633     8.7002     0.2759    -0.8419    -0.1645     4.4456     2.0270     5.2798     2.4168    -4.3282    -0.4973   -29.0942     8.5820    -1.0638   -11.6224   -20.5879    -5.6862     4.0125    -8.5650    -5.6025   -10.2136   -19.4808    -1.8766    -3.5272    -6.4953    -3.6712     8.1925
   715.490 0.444E+14 0.256E+01   -3.1731    2.9239  -30.6806  -17.3402  -14.3258     9.0997     1.3506   -21.4802    -1.9983    -7.7897     7.7828   -20.7871   -10.8739     6.6624   -17.2265    -4.9312   -48.4282    -7.5338    -1.0117     7.2868   -23.1257     3.9955   -41.8439   -31.0727     3.0564     9.0191   -27.1360     7.6194   -21.3254    -7.6621    -0.8039     0.8588    -3.4796   -40.3790     1.7632    -2.5865    -2.8210   -20.5632   -92.5288     8.7705     0.3276    -0.7625    -0.0761     4.5203     2.1136     5.3548     2.4633    -4.1996    -0.3716   -29.0144     8.6383    -1.0087   -11.5423   -20.4828    -5.5790     4.0605    -8.5052    -5.5388   -10.1341   -19.3759    -1.7721    -3.4986    -6.4711    -3.6506     8.2489
   716.664 0.505E+14 0.292E+01   -3.1223    2.9780  -30.5266  -17.2557  -14.2685     9.1559     1.4103   -21.4002    -1.9170    -7.7077     7.8391   -20.6950   -10.7727     6.7134   -17.1242    -4.8715   -48.3093    -7.4778    -0.9556     7.3436   -23.0312     4.0472   -41.7289   -30.8994     3.1340     9.0782   -27.0299     7.6928   -21.2412    -7.5700    -0.7464     0.9077    -3.3273   -40.1412     1.8457    -2.4879    -2.7330   -20.2775   -92.0758     8.8390     0.3804    -0.6821     0.0124     4.5940     2.2000     5.4289     2.5113    -4.0745    -0.2495   -28.9324     8.6946    -0.9526   -11.4605   -20.3752    -5.4725     4.1091    -8.4430    -5.4734   -10.0529   -19.2684    -1.6686    -3.4676    -6.4447    -3.6281     8.3050
   717.925 0.574E+14 0.333E+01   -3.0690    3.0338  -30.3626  -17.1673  -14.2069     9.2119     1.4703   -21.3157    -1.8343    -7.6239     7.8951   -20.5994   -10.6697     6.7639   -17.0189    -4.8097   -48.1828    -7.4198    -0.8985     7.4001   -22.9331     4.0985   -41.6088   -30.7169     3.2123     9.1368   -26.9200     7.7648   -21.1526    -7.4763    -0.6874     0.9578    -3.1714   -39.8937     1.9334    -2.3831    -2.6394   -19.9860   -91.6050     8.9058     0.4346    -0.6007     0.1008     4.6668     2.2863     5.5021     2.5606    -3.9528    -0.1312   -28.8480     8.7506    -0.8956   -11.3768   -20.2651    -5.3669     4.1584    -8.3784    -5.4064    -9.9699   -19.1585    -1.5662    -3.4342    -6.4163    -3.6036     8.3608
   719.271 0.653E+14 0.379E+01   -3.0133    3.0913  -30.1893  -17.0752  -14.1414     9.2676     1.5304   -21.2268    -1.7502    -7.5387     7.9510   -20.5005   -10.5649     6.8141   -16.9109    -4.7459   -48.0493    -7.3599    -0.8406     7.4563   -22.8317     4.1494   -41.4838   -30.5258     3.2911     9.1949   -26.8063     7.8353   -21.0600    -7.3810    -0.6271     1.0091    -3.0122   -39.6372     2.0258    -2.2726    -2.5409   -19.6891   -91.1177     8.9712     0.4900    -0.5183     0.1892     4.7388     2.3724     5.5745     2.6112    -3.8343    -0.0163   -28.7615     8.8065    -0.8378   -11.2915   -20.1527    -5.2621     4.2084    -8.3116    -5.3380    -9.8853   -19.0463    -1.4649    -3.3985    -6.3858    -3.5772     8.4162
   720.698 0.742E+14 0.432E+01   -2.9554    3.1504  -30.0070  -16.9796  -14.0720     9.3233     1.5907   -21.1337    -1.6648    -7.4518     8.0067   -20.3983   -10.4583     6.8638   -16.8002    -4.6801   -47.9089    -7.2981    -0.7819     7.5123   -22.7270     4.1998   -41.3541   -30.3265     3.3705     9.2525   -26.6891     7.9045   -20.9634    -7.2842    -0.5654     1.0617    -2.8498   -39.3720     2.1226    -2.1568    -2.4376   -19.3872   -90.6146     9.0351     0.5467    -0.4348     0.2776     4.8099     2.4584     5.6461     2.6630    -3.7189     0.0953   -28.6731     8.8622    -0.7790   -11.2045   -20.0380    -5.1580     4.2590    -8.2426    -5.2681    -9.7992   -18.9318    -1.3644    -3.3607    -6.3535    -3.5492     8.4714
   722.198 0.843E+14 0.492E+01   -2.8956    3.2108  -29.8170  -16.8808  -13.9993     9.3787     1.6512   -21.0369    -1.5782    -7.3637     8.0622   -20.2934   -10.3503     6.9133   -16.6871    -4.6125   -47.7626    -7.2347    -0.7225     7.5681   -22.6194     4.2498   -41.2204   -30.1202     3.4505     9.3097   -26.5687     7.9726   -20.8633    -7.1860    -0.5026     1.1152    -2.6849   -39.0995     2.2233    -2.0363    -2.3303   -19.0811   -90.0979     9.0978     0.6046    -0.3504     0.3661     4.8803     2.5442     5.7169     2.7158    -3.6062     0.2039   -28.5829     8.9178    -0.7196   -11.1162   -19.9214    -5.0545     4.3103    -8.1718    -5.1969    -9.7117   -18.8154    -1.2648    -3.3210    -6.3196    -3.5197     8.5264
   723.773 0.957E+14 0.560E+01   -2.8337    3.2727  -29.6195  -16.7789  -13.9233     9.4341     1.7118   -20.9365    -1.4903    -7.2743     8.1177   -20.1858   -10.2408     6.9623   -16.5716    -4.5433   -47.6103    -7.1697    -0.6623     7.6238   -22.5090     4.2995   -41.0825   -29.9069     3.5311     9.3665   -26.4452     8.0394   -20.7598    -7.0864    -0.4386     1.1699    -2.5174   -38.8195     2.3276    -1.9114    -2.2190   -18.7711   -89.5677     9.1595     0.6638    -0.2650     0.4546     4.9499     2.6300     5.7870     2.7698    -3.4962     0.3097   -28.4911     8.9732    -0.6594   -11.0265   -19.8028    -4.9516     4.3622    -8.0991    -5.1245    -9.6229   -18.6971    -1.1660    -3.2795    -6.2840    -3.4887     8.5812
   725.417 0.109E+15 0.637E+01   -2.7699    3.3359  -29.4150  -16.6741  -13.8443     9.4893     1.7725   -20.8327    -1.4013    -7.1835     8.1730   -20.0755   -10.1297     7.0111   -16.4538    -4.4724   -47.4525    -7.1032    -0.6014     7.6794   -22.3960     4.3489   -40.9409   -29.6873     3.6123     9.4230   -26.3187     8.1053   -20.6529    -6.9854    -0.3734     1.2255    -2.3476   -38.5328     2.4351    -1.7824    -2.1043   -18.4574   -89.0252     9.2201     0.7241    -0.1784     0.5431     5.0190     2.7157     5.8565     2.8247    -3.3886     0.4128   -28.3979     9.0286    -0.5985   -10.9354   -19.6823    -4.8492     4.4146    -8.0246    -5.0510    -9.5328   -18.5768    -1.0679    -3.2363    -6.2470    -3.4564     8.6358
   727.142 0.123E+15 0.725E+01   -2.7040    3.4006  -29.2024  -16.5660  -13.7617     9.5444     1.8334   -20.7249    -1.3109    -7.0913     8.2282   -19.9623   -10.0169     7.0595   -16.3333    -4.3997   -47.2883    -7.0350    -0.5397     7.7348   -22.2798     4.3979   -40.7948   -29.4601     3.6942     9.4791   -26.1888     8.1699   -20.5423    -6.8829    -0.3070     1.2823    -2.1751   -38.2382     2.5465    -1.6487    -1.9855   -18.1394   -88.4681     9.2796     0.7858    -0.0906     0.6318     5.0873     2.8014     5.9253     2.8808    -3.2839     0.5129   -28.3029     9.0839    -0.5367   -10.8429   -19.5597    -4.7473     4.4679    -7.9482    -4.9760    -9.4412   -18.4545    -0.9704    -3.1911    -6.2083    -3.4227     8.6903
   728.965 0.140E+15 0.825E+01   -2.6354    3.4671  -28.9801  -16.4538  -13.6749     9.5995     1.8945   -20.6123    -1.2188    -6.9973     8.2834   -19.8454    -9.9020     7.1074   -16.2097    -4.3247   -47.1165    -6.9648    -0.4770     7.7902   -22.1600     4.4465   -40.6436   -29.2240     3.7770     9.5349   -26.0549     8.2332   -20.4271    -6.7783    -0.2389     1.3406    -1.9993   -37.9341     2.6623    -1.5093    -1.8617   -17.8162   -87.8938     9.3379     0.8493    -0.0011     0.7207     5.1547     2.8871     5.9932     2.9383    -3.1825     0.6094   -28.2061     9.1391    -0.4741   -10.7485   -19.4344    -4.6460     4.5220    -7.8692    -4.8995    -9.3479   -18.3295    -0.8738    -3.1436    -6.1677    -3.3872     8.7446
   730.911 0.159E+15 0.938E+01   -2.5633    3.5360  -28.7453  -16.3363  -13.5827     9.6543     1.9558   -20.4937    -1.1246    -6.9011     8.3384   -19.7241    -9.7845     7.1547   -16.0819    -4.2468   -46.9349    -6.8921    -0.4132     7.8454   -22.0353     4.4945   -40.4856   -28.9763     3.8611     9.5902   -25.9156     8.2946   -20.3060    -6.6711    -0.1688     1.4007    -1.8192   -37.6177     2.7840    -1.3626    -1.7316   -17.4863   -87.2971     9.3946     0.9152     0.0906     0.8097     5.2209     2.9728     6.0599     2.9976    -3.0856     0.7011   -28.1068     9.1941    -0.4102   -10.6518   -19.3057    -4.5456     4.5774    -7.7872    -4.8208    -9.2524   -18.2012    -0.7784    -3.0933    -6.1245    -3.3496     8.7988
   733.011 0.180E+15 0.107E+02   -2.4871    3.6079  -28.4949  -16.2124  -13.4838     9.7089     2.0172   -20.3673    -1.0277    -6.8021     8.3931   -19.5971    -9.6636     7.2011   -15.9489    -4.1654   -46.7410    -6.8163    -0.3479     7.9005   -21.9048     4.5418   -40.3193   -28.7141     3.9467     9.6448   -25.7699     8.3535   -20.1775    -6.5608    -0.0961     1.4631    -1.6339   -37.2861     2.9131    -1.2067    -1.5936   -17.1480   -86.6724     9.4492     0.9839     0.1850     0.8988     5.2856     3.0583     6.1250     3.0591    -2.9944     0.7865   -28.0049     9.2488    -0.3448   -10.5523   -19.1730    -4.4462     4.6343    -7.7012    -4.7397    -9.1542   -18.0688    -0.6845    -3.0392    -6.0783    -3.3094     8.8527
   735.294 0.204E+15 0.121E+02   -2.4057    3.6830  -28.2262  -16.0810  -13.3771     9.7631     2.0786   -20.2321    -0.9276    -6.7000     8.4473   -19.4636    -9.5389     7.2463   -15.8100    -4.0799   -46.5330    -6.7369    -0.2811     7.9552   -21.7674     4.5879   -40.1435   -28.4349     4.0340     9.6985   -25.6167     8.4094   -20.0404    -6.4468    -0.0205     1.5282    -1.4427   -36.9369     3.0503    -1.0402    -1.4464   -16.8006   -86.0157     9.5012     1.0561     0.2826     0.9880     5.3481     3.1436     6.1881     3.1231    -2.9105     0.8642   -27.9003     9.3032    -0.2779   -10.4498   -19.0356    -4.3484     4.6930    -7.6109    -4.6557    -9.0530   -17.9319    -0.5926    -2.9811    -6.0287    -3.2663     8.9063
   737.765 0.231E+15 0.138E+02   -2.3192    3.7616  -27.9392  -15.9419  -13.2627     9.8167     2.1396   -20.0877    -0.8244    -6.5948     8.5010   -19.3238    -9.4105     7.2898   -15.6649    -3.9904   -46.3107    -6.6543    -0.2129     8.0097   -21.6231     4.6327   -39.9582   -28.1388     4.1231     9.7511   -25.4561     8.4617   -19.8944    -6.3289     0.0580     1.5960    -1.2459   -36.5701     3.1956    -0.8632    -1.2903   -16.4446   -85.3271     9.5500     1.1316     0.3836     1.0771     5.4082     3.2284     6.2487     3.1895    -2.8347     0.9333   -27.7937     9.3569    -0.2095   -10.3444   -18.8936    -4.2523     4.7535    -7.5161    -4.5691    -8.9491   -17.7904    -0.5030    -2.9190    -5.9757    -3.2208     8.9595
   740.440 0.261E+15 0.156E+02   -2.2269    3.8439  -27.6330  -15.7946  -13.1403     9.8699     2.2002   -19.9336    -0.7174    -6.4863     8.5541   -19.1774    -9.2777     7.3314   -15.5130    -3.8965   -46.0734    -6.5685    -0.1432     8.0640   -21.4715     4.6762   -39.7631   -27.8246     4.2144     9.8026   -25.2878     8.5101   -19.7391    -6.2067     0.1395     1.6670    -1.0433   -36.1850     3.3486    -0.6755    -1.1251   -16.0800   -84.6050     9.5954     1.2107     0.4884     1.1662     5.4655     3.3129     6.3066     3.2585    -2.7676     0.9931   -27.6860     9.4101    -0.1397   -10.2361   -18.7467    -4.1578     4.8161    -7.4165    -4.4796    -8.8425   -17.6441    -0.4155    -2.8530    -5.9197    -3.1731     9.0126
   743.301 0.294E+15 0.177E+02   -2.1294    3.9291  -27.3107  -15.6403  -13.0113     9.9221     2.2594   -19.7710    -0.6074    -6.3756     8.6061   -19.0260    -9.1417     7.3703   -15.3552    -3.7991   -45.8233    -6.4805    -0.0730     8.1179   -21.3138     4.7177   -39.5601   -27.4951     4.3073     9.8524   -25.1135     8.5536   -19.5755    -6.0809     0.2233     1.7407    -0.8371   -35.7850     3.5073    -0.4790    -0.9528   -15.7105   -83.8562     9.6364     1.2925     0.5964     1.2546     5.5193     3.3964     6.3609     3.3294    -2.7105     1.0424   -27.5797     9.4621    -0.0692   -10.1261   -18.5963    -4.0658     4.8805    -7.3132    -4.3883    -8.7343   -17.4944    -0.3309    -2.7841    -5.8616    -3.1244     9.0654
   746.344 0.331E+15 0.200E+02   -2.0266    4.0173  -26.9733  -15.4793  -12.8764     9.9734     2.3167   -19.6000    -0.4939    -6.2627     8.6569   -18.8700    -9.0022     7.4060   -15.1914    -3.6985   -45.5614    -6.3912    -0.0024     8.1719   -21.1503     4.7572   -39.3501   -27.1510     4.4024     9.9006   -24.9338     8.5921   -19.4041    -5.9512     0.3092     1.8173    -0.6278   -35.3710     3.6703    -0.2749    -0.7746   -15.3371   -83.0823     9.6727     1.3767     0.7077     1.3425     5.5693     3.4791     6.4115     3.4022    -2.6636     1.0809   -27.4768     9.5131     0.0017   -10.0150   -18.4425    -3.9758     4.9469    -7.2062    -4.2955    -8.6250   -17.3413    -0.2489    -2.7130    -5.8024    -3.0762     9.1183
   749.547 0.372E+15 0.226E+02   -1.9188    4.1078  -26.6246  -15.3128  -12.7376    10.0239     2.3716   -19.4222    -0.3770    -6.1483     8.7066   -18.7111    -8.8596     7.4380   -15.0219    -3.5956   -45.2905    -6.3019     0.0679     8.2261   -20.9822     4.7945   -39.1353   -26.7954     4.4997     9.9471   -24.7505     8.6250   -19.2261    -5.8177     0.3964     1.8967    -0.4170   -34.9468     3.8346    -0.0658    -0.5930   -14.9627   -82.2901     9.7035     1.4624     0.8221     1.4299     5.6153     3.5610     6.4580     3.4761    -2.6272     1.1085   -27.3803     9.5628     0.0723    -9.9038   -18.2863    -3.8876     5.0152    -7.0966    -4.2020    -8.5159   -17.1859    -0.1691    -2.6412    -5.7434    -3.0301     9.1719
   752.899 0.418E+15 0.254E+02   -1.8059    4.2004  -26.2665  -15.1413  -12.5961    10.0733     2.4231   -19.2381    -0.2565    -6.0330     8.7547   -18.5506    -8.7140     7.4653   -14.8468    -3.4907   -45.0124    -6.2138     0.1371     8.2810   -20.8101     4.8291   -38.9175   -26.4295     4.5995     9.9916   -24.5651     8.6516   -19.0422    -5.6805     0.4845     1.9789    -0.2059   -34.5142     3.9981     0.1468    -0.4096   -14.5895   -81.4835     9.7276     1.5487     0.9395     1.5167     5.6565     3.6421     6.4998     3.5508    -2.6024     1.1242   -27.2939     9.6111     0.1420    -9.7935   -18.1285    -3.8014     5.0855    -6.9849    -4.1085    -8.4078   -17.0289    -0.0915    -2.5699    -5.6862    -2.9881     9.2265
   756.382 0.468E+15 0.286E+02   -1.6882    4.2947  -25.9020  -14.9657  -12.4538    10.1219     2.4704   -19.0488    -0.1321    -5.9172     8.8013   -18.3898    -8.5656     7.4870   -14.6663    -3.3847   -44.7296    -6.1283     0.2048     8.3368   -20.6352     4.8609   -38.6987   -26.0558     4.7020    10.0338   -24.3793     8.6711   -18.8537    -5.5393     0.5727     2.0640     0.0042   -34.0762     4.1580     0.3606    -0.2269   -14.2199   -80.6677     9.7439     1.6343     1.0595     1.6030     5.6926     3.7224     6.5364     3.6257    -2.5895     1.1275   -27.2210     9.6578     0.2103    -9.6854   -17.9698    -3.7166     5.1578    -6.8718    -4.0160    -8.3018   -16.8711    -0.0158    -2.5008    -5.6324    -2.9523     9.2827
   759.989 0.524E+15 0.322E+02   -1.5654    4.3905  -25.5332  -14.7866  -12.3118    10.1694     2.5127   -18.8547    -0.0035    -5.8015     8.8460   -18.2301    -8.4143     7.5023   -14.4801    -3.2781   -44.4437    -6.0468     0.2700     8.3940   -20.4579     4.8893   -38.4805   -25.6754     4.8075    10.0735   -24.1945     8.6824   -18.6611    -5.3942     0.6604     2.1521     0.2119   -33.6347     4.3118     0.5737    -0.0467   -13.8561   -79.8462     9.7507     1.7181     1.1815     1.6887     5.7228     3.8021     6.5671     3.7005    -2.5899     1.1173   -27.1656     9.7027     0.2763    -9.5803   -17.8108    -3.6333     5.2321    -6.7580    -3.9249    -8.1991   -16.7130     0.0582    -2.4352    -5.5836    -2.9250     9.3409
   763.705 0.586E+15 0.362E+02   -1.4373    4.4876  -25.1624  -14.6046  -12.1717    10.2160     2.5491   -18.6567     0.1297    -5.6863     8.8888   -18.0725    -8.2601     7.5102   -14.2882    -3.1715   -44.1566    -5.9705     0.3324     8.4527   -20.2792     4.9140   -38.2647   -25.2903     4.9161    10.1102   -24.0123     8.6847   -18.4654    -5.2452     0.7469     2.2431     0.4161   -33.1919     4.4570     0.7841     0.1287   -13.5005   -79.0236     9.7461     1.7983     1.3049     1.7741     5.7467     3.8812     6.5915     3.7747    -2.6040     1.0930   -27.1308     9.7456     0.3397    -9.4793   -17.6521    -3.5511     5.3082    -6.6439    -3.8361    -8.1004   -16.5553     0.1308    -2.3743    -5.5413    -2.9080     9.4018
   767.528 0.655E+15 0.406E+02   -1.3040    4.5857  -24.7914  -14.4198  -12.0341    10.2615     2.5792   -18.4550     0.2674    -5.5719     8.9294   -17.9179    -8.1032     7.5103   -14.0905    -3.0652   -43.8693    -5.9002     0.3914     8.5131   -20.0996     4.9346   -38.0524   -24.9019     5.0277    10.1434   -23.8337     8.6771   -18.2674    -5.0924     0.8314     2.3370     0.6154   -32.7496     4.5914     0.9900     0.2973   -13.1557   -78.2031     9.7283     1.8733     1.4283     1.8590     5.7639     3.9598     6.6092     3.8479    -2.6326     1.0542   -27.1187     9.7864     0.4000    -9.3828   -17.4939    -3.4700     5.3857    -6.5300    -3.7498    -8.0063   -16.3982     0.2022    -2.3191    -5.5067    -2.9025     9.4654
   771.448 0.730E+15 0.455E+02   -1.1659    4.6849  -24.4228  -14.2327  -11.8993    10.3061     2.6032   -18.2503     0.4094    -5.4585     8.9679   -17.7665    -7.9438     7.5026   -13.8877    -2.9595   -43.5827    -5.8359     0.4470     8.5750   -19.9195     4.9511   -37.8441   -24.5129     5.1415    10.1727   -23.6597     8.6595   -18.0682    -4.9368     0.9134     2.4334     0.8081   -32.3101     4.7132     1.1894     0.4571   -12.8247   -77.3892     9.6965     1.9417     1.5501     1.9437     5.7749     4.0380     6.6207     3.9200    -2.6746     1.0016   -27.1290     9.8249     0.4574    -9.2908   -17.3365    -3.3898     5.4637    -6.4167    -3.6662    -7.9168   -16.2418     0.2724    -2.2697    -5.4799    -2.9085     9.5314
   775.465 0.815E+15 0.511E+02   -1.0235    4.7850  -24.0586  -14.0435  -11.7666    10.3499     2.6222   -18.0431     0.5550    -5.3459     9.0044   -17.6176    -7.7824     7.4883   -13.6806    -2.8542   -43.2962    -5.7768     0.4996     8.6376   -19.7391     4.9638   -37.6391   -24.1261     5.2564    10.1980   -23.4898     8.6328   -17.8683    -4.7794     0.9926     2.5314     0.9924   -31.8757     4.8214     1.3802     0.6061   -12.5114   -76.5861     9.6510     2.0027     1.6690     2.0280     5.7805     4.1158     6.6268     3.9909    -2.7281     0.9374   -27.1580     9.8613     0.5124    -9.2025   -17.1797    -3.3105     5.5411    -6.3039    -3.5845    -7.8310   -16.0860     0.3417    -2.2252    -5.4601    -2.9242     9.5994
   779.573 0.908E+15 0.572E+02   -0.8785    4.8858  -23.7026  -13.8525  -11.6341    10.3931     2.6383   -17.8336     0.7023    -5.2338     9.0396   -17.4696    -7.6201     7.4703   -13.4709    -2.7491   -43.0085    -5.7201     0.5505     8.7002   -19.5583     4.9740   -37.4351   -23.7466     5.3707    10.2196   -23.3227     8.5996   -17.6685    -4.6222     1.0693     2.6300     1.1652   -31.4496     4.9155     1.5598     0.7423   -12.2217   -75.8008     9.5952     2.0573     1.7836     2.1122     5.7831     4.1933     6.6300     4.0612    -2.7885     0.8662   -27.1966     9.8963     0.5663    -9.1158   -17.0228    -3.2319     5.6168    -6.1912    -3.5035    -7.7469   -15.9302     0.4102    -2.1832    -5.4440    -2.9450     9.6677
   783.772 0.101E+16 0.641E+02   -0.7336    4.9874  -23.3593  -13.6596  -11.4982    10.4361     2.6560   -17.6223     0.8489    -5.1210     9.0746   -17.3189    -7.4580     7.4535   -13.2613    -2.6430   -42.7160    -5.6609     0.6021     8.7612   -19.3760     4.9840   -37.2276   -23.3816     5.4820    10.2392   -23.1543     8.5653   -17.4687    -4.4676     1.1448     2.7277     1.3220   -31.0367     4.9960     1.7247     0.8635   -11.9645   -75.0423     9.5361     2.1086     1.8932     2.1960     5.7865     4.2705     6.6339     4.1320    -2.8479     0.7960   -27.2284     9.9310     0.6216    -9.0270   -16.8647    -3.1541     5.6895    -6.0776    -3.4208    -7.6606   -15.7731     0.4778    -2.1386    -5.4256    -2.9619     9.7343
   788.058 0.113E+16 0.717E+02   -0.5924    5.0897  -23.0354  -13.4653  -11.3535    10.4796     2.6815   -17.4095     0.9908    -5.0055     9.1115   -17.1599    -7.2982     7.4456   -13.0557    -2.5340   -42.4137    -5.5919     0.6583     8.8190   -19.1907     4.9977   -37.0091   -23.0417     5.5876    10.2598   -22.9784     8.5387   -17.2682    -4.3182     1.2222     2.8228     1.4565   -30.6435     5.0642     1.8707     0.9675   -11.7525   -74.3240     9.4851     2.1622     1.9979     2.2797     5.7964     4.3475     6.6445     4.2053    -2.8950     0.7381   -27.2289     9.9676     0.6820    -8.9306   -16.7035    -3.0769     5.7587    -5.9610    -3.3327    -7.5667   -15.6128     0.5448    -2.0839    -5.3952    -2.9618     9.7963
   792.430 0.125E+16 0.802E+02   -0.4584    5.1926  -22.7362  -13.2694  -11.1947    10.5243     2.7208   -17.1953     1.1246    -4.8856     9.1520   -16.9876    -7.1420     7.4538   -12.8576    -2.4203   -42.0963    -5.5057     0.7231     8.8718   -19.0005     5.0191   -36.7727   -22.7353     5.6857    10.2848   -22.7880     8.5286   -17.0655    -4.1758     1.3049     2.9141     1.5636   -30.2753     5.1225     1.9947     1.0535   -11.5959   -73.6563     9.4536     2.2241     2.0982     2.3631     5.8181     4.4242     6.6669     4.2834    -2.9189     0.7033   -27.1744    10.0082     0.7507    -8.8212   -16.5372    -3.0005     5.8246    -5.8393    -3.2360    -7.4597   -15.4474     0.6111    -2.0115    -5.3429    -2.9318     9.8513
   796.888 0.139E+16 0.898E+02   -0.3315    5.2961  -22.4583  -13.0722  -11.0221    10.5701     2.7737   -16.9797     1.2507    -4.7611     9.1965   -16.8022    -6.9891     7.4780   -12.6668    -2.3019   -41.7643    -5.4025     0.7964     8.9203   -18.8054     5.0481   -36.5186   -22.4587     5.7774    10.3152   -22.5827     8.5357   -16.8601    -4.0396     1.3936     3.0020     1.6470   -29.9286     5.1745     2.1005     1.1254   -11.4870   -73.0320     9.4428     2.2954     2.1956     2.4463     5.8516     4.5008     6.7012     4.3663    -2.9199     0.6915   -27.0658    10.0531     0.8276    -8.6991   -16.3659    -2.9247     5.8886    -5.7124    -3.1308    -7.3400   -15.2770     0.6768    -1.9217    -5.2688    -2.8721     9.8995
   801.433 0.155E+16 0.100E+03   -0.2081    5.4002  -22.1908  -12.8737  -10.8413    10.6166     2.8341   -16.7627     1.3726    -4.6340     9.2430   -16.6090    -6.8379     7.5110   -12.4796    -2.1806   -41.4231    -5.2897     0.8746     8.9664   -18.6070     5.0814   -36.2539   -22.1975     5.8655    10.3485   -22.3686     8.5522   -16.6523    -3.9065     1.4861     3.0882     1.7176   -29.5926     5.2237     2.1969     1.1903   -11.4042   -72.4296     9.4431     2.3722     2.2916     2.5293     5.8914     4.5771     6.7417     4.4521    -2.9087     0.6918   -26.9269    10.1004     0.9091    -8.5697   -16.1915    -2.8493     5.9517    -5.5822    -3.0208    -7.2130   -15.1035     0.7420    -1.8218    -5.1823    -2.7958     9.9441
   806.063 0.172E+16 0.112E+03   -0.0856    5.5048  -21.9262  -12.6739  -10.6567    10.6633     2.8973   -16.5442     1.4933    -4.5055     9.2903   -16.4122    -6.6871     7.5471   -12.2931    -2.0578   -41.0770    -5.1730     0.9547     9.0114   -18.4067     5.1162   -35.9842   -21.9411     5.9524    10.3826   -22.1505     8.5716   -16.4429    -3.7744     1.5799     3.1740     1.7832   -29.2597     5.2717     2.2901     1.2526   -11.3318   -71.8339     9.4470     2.4509     2.3871     2.6123     5.9332     4.6533     6.7844     4.5392    -2.8939     0.6956   -26.7766    10.1485     0.9925    -8.4374   -16.0157    -2.7744     6.0143    -5.4504    -2.9086    -7.0831   -14.9285     0.8067    -1.7178    -5.0909    -2.7131     9.9872
   810.781 0.192E+16 0.126E+03    0.0371    5.6099  -21.6615  -12.4730  -10.4701    10.7099     2.9612   -16.3242     1.6139    -4.3763     9.3376   -16.2134    -6.5361     7.5839   -12.1062    -1.9341   -40.7276    -5.0547     1.0353     9.0561   -18.2049     5.1512   -35.7119   -21.6853     6.0387    10.4165   -21.9305     8.5912   -16.2322    -3.6425     1.6742     3.2600     1.8468   -28.9267     5.3193     2.3825     1.3142   -11.2637   -71.2387     9.4510     2.5302     2.4822     2.6951     5.9753     4.7294     6.8273     4.6270    -2.8788     0.6996   -26.6225    10.1966     1.0768    -8.3039   -15.8391    -2.6999     6.0768    -5.3176    -2.7954    -6.9520   -14.7527     0.8710    -1.6120    -4.9976    -2.6281    10.0298
   815.589 0.213E+16 0.140E+03    0.1603    5.7156  -21.3956  -12.2708  -10.2819    10.7563     3.0254   -16.1025     1.7349    -4.2466     9.3849   -16.0133    -6.3849     7.6208   -11.9186    -1.8097   -40.3755    -4.9356     1.1160     9.1005   -18.0019     5.1861   -35.4376   -21.4288     6.1248    10.4498   -21.7094     8.6102   -16.0203    -3.5106     1.7686     3.3463     1.9095   -28.5929     5.3666     2.4748     1.3754   -11.1980   -70.6421     9.4544     2.6095     2.5772     2.7779     6.0172     4.8054     6.8701     4.7152    -2.8647     0.7025   -26.4671    10.2447     1.1616    -8.1697   -15.6619    -2.6258     6.1390    -5.1841    -2.6814    -6.8203   -14.5764     0.9348    -1.5054    -4.9034    -2.5422    10.0721
   820.490 0.236E+16 0.157E+03    0.2841    5.8217  -21.1283  -12.0675  -10.0925    10.8027     3.0895   -15.8791     1.8562    -4.1164     9.4320   -15.8119    -6.2334     7.6575   -11.7301    -1.6846   -40.0207    -4.8159     1.1968     9.1449   -17.7975     5.2208   -35.1614   -21.1713     6.2106    10.4826   -21.4872     8.6282   -15.8072    -3.3785     1.8631     3.4330     1.9714   -28.2578     5.4138     2.5672     1.4366   -11.1341   -70.0435     9.4567     2.6888     2.6720     2.8606     6.0588     4.8812     6.9124     4.8037    -2.8518     0.7042   -26.3109    10.2927     1.2469    -8.0351   -15.4843    -2.5520     6.2011    -5.0498    -2.5667    -6.6881   -14.3996     0.9982    -1.3980    -4.8086    -2.4556    10.1142
   825.486 0.263E+16 0.175E+03    0.4086    5.9285  -20.8595  -11.8628   -9.9016    10.8489     3.1537   -15.6540     1.9780    -3.9857     9.4790   -15.6092    -6.0816     7.6939   -11.5406    -1.5589   -39.6632    -4.6955     1.2776     9.1891   -17.5917     5.2553   -34.8834   -20.9124     6.2962    10.5147   -21.2638     8.6453   -15.5928    -3.2463     1.9576     3.5201     2.0327   -27.9214     5.4609     2.6599     1.4978   -11.0719   -69.4427     9.4579     2.7679     2.7666     2.9432     6.0999     4.9569     6.9544     4.8927    -2.8401     0.7045   -26.1542    10.3405     1.3326    -7.8999   -15.3061    -2.4786     6.2629    -4.9149    -2.4513    -6.5554   -14.2223     1.0611    -1.2899    -4.7131    -2.3685    10.1562
   830.583 0.291E+16 0.196E+03    0.5336    6.0358  -20.5891  -11.6569   -9.7094    10.8950     3.2177   -15.4270     2.1002    -3.8546     9.5258   -15.4051    -5.9295     7.7301   -11.3502    -1.4325   -39.3029    -4.5746     1.3584     9.2331   -17.3845     5.2895   -34.6034   -20.6523     6.3815    10.5461   -21.0395     8.6612   -15.3771    -3.1141     2.0522     3.6075     2.0932   -27.5836     5.5077     2.7527     1.5589   -11.0117   -68.8398     9.4579     2.8469     2.8611     3.0257     6.1405     5.0323     6.9958     4.9820    -2.8300     0.7032   -25.9970    10.3881     1.4189    -7.7642   -15.1275    -2.4057     6.3245    -4.7792    -2.3353    -6.4222   -14.0446     1.1235    -1.1810    -4.6171    -2.2809    10.1979
   835.784 0.323E+16 0.218E+03    0.6593    6.1437  -20.3170  -11.4495   -9.5157    10.9409     3.2818   -15.1981     2.2229    -3.7229     9.5725   -15.1995    -5.7771     7.7660   -11.1588    -1.3054   -38.9396    -4.4529     1.4391     9.2770   -17.1758     5.3235   -34.3214   -20.3907     6.4666    10.5769   -20.8138     8.6761   -15.1600    -2.9817     2.1467     3.6954     2.1530   -27.2443     5.5545     2.8458     1.6200   -10.9532   -68.2342     9.4567     2.9258     2.9554     3.1081     6.1806     5.1077     7.0369     5.0717    -2.8212     0.7004   -25.8391    10.4356     1.5057    -7.6280   -14.9484    -2.3331     6.3859    -4.6427    -2.2183    -6.2886   -13.8663     1.1854    -1.0714    -4.5204    -2.1927    10.2396
   841.094 0.359E+16 0.244E+03    0.7857    6.2523  -20.0431  -11.2407   -9.3205    10.9867     3.3458   -14.9672     2.3462    -3.5906     9.6190   -14.9923    -5.6243     7.8016   -10.9662    -1.1775   -38.5732    -4.3306     1.5197     9.3207   -16.9655     5.3572   -34.0371   -20.1277     6.5515    10.6069   -20.5869     8.6899   -14.9414    -2.8491     2.2414     3.7837     2.2122   -26.9033     5.6011     2.9392     1.6811   -10.8965   -67.6260     9.4543     3.0047     3.0496     3.1905     6.2203     5.1830     7.0774     5.1619    -2.8139     0.6960   -25.6807    10.4830     1.5932    -7.4913   -14.7688    -2.2610     6.4471    -4.5054    -2.1006    -6.1543   -13.6876     1.2468    -0.9609    -4.4231    -2.1039    10.2810
   846.518 0.398E+16 0.272E+03    0.9127    6.3615  -19.7674  -11.0304   -9.1236    11.0323     3.4098   -14.7340     2.4700    -3.4578     9.6654   -14.7835    -5.4714     7.8369   -10.7726    -1.0488   -38.2035    -4.2076     1.6003     9.3643   -16.7535     5.3907   -33.7506   -19.8632     6.6361    10.6361   -20.3586     8.7024   -14.7211    -2.7164     2.3360     3.8725     2.2706   -26.5608     5.6475     3.0329     1.7421   -10.8419   -67.0152     9.4506     3.0835     3.1437     3.2727     6.2594     5.2581     7.1174     5.2526    -2.8082     0.6899   -25.5216    10.5302     1.6813    -7.3539   -14.5887    -2.1893     6.5081    -4.3672    -1.9819    -6.0195   -13.5084     1.3076    -0.8497    -4.3250    -2.0145    10.3223
   852.059 0.441E+16 0.304E+03    1.0403    6.4714  -19.4898  -10.8186   -8.9252    11.0777     3.4738   -14.4987     2.5943    -3.3244     9.7116   -14.5729    -5.3182     7.8720   -10.5778    -0.9193   -37.8303    -4.0839     1.6806     9.4077   -16.5397     5.4238   -33.4617   -19.5972     6.7204    10.6645   -20.1290     8.7137   -14.4993    -2.5835     2.4307     3.9618     2.3282   -26.2167     5.6937     3.1268     1.8031   -10.7894   -66.4018     9.4456     3.1622     3.2377     3.3548     6.2980     5.3330     7.1569     5.3437    -2.8042     0.6820   -25.3619    10.5771     1.7701    -7.2160   -14.4082    -2.1181     6.5688    -4.2282    -1.8622    -5.8842   -13.3288     1.3679    -0.7375    -4.2262    -1.9245    10.3634
   857.722 0.489E+16 0.339E+03    1.1685    6.5819  -19.2104  -10.6053   -8.7251    11.1230     3.5377   -14.2610     2.7191    -3.1904     9.7576   -14.3606    -5.1648     7.9067   -10.3819    -0.7890   -37.4537    -3.9594     1.7608     9.4510   -16.3241     5.4567   -33.1703   -19.3297     6.8045    10.6921   -19.8979     8.7237   -14.2757    -2.4506     2.5253     4.0515     2.3849   -25.8709     5.7398     3.2209     1.8641   -10.7390   -65.7857     9.4393     3.2409     3.3316     3.4368     6.3361     5.4077     7.1959     5.4352    -2.8017     0.6724   -25.2015    10.6239     1.8596    -7.0776   -14.2272    -2.0474     6.6292    -4.0883    -1.7416    -5.7483   -13.1488     1.4276    -0.6245    -4.1267    -1.8339    10.4043
   863.507 0.541E+16 0.378E+03    1.2973    6.6931  -18.9291  -10.3904   -8.5234    11.1681     3.6016   -14.0211     2.8445    -3.0558     9.8034   -14.1465    -5.0113     7.9411   -10.1849    -0.6580   -37.0737    -3.8343     1.8408     9.4941   -16.1066     5.4892   -32.8766   -19.0607     6.8881    10.7188   -19.6654     8.7325   -14.0505    -2.3176     2.6200     4.1417     2.4409   -25.5235     5.7857     3.3153     1.9250   -10.6907   -65.1671     9.4318     3.3195     3.4253     3.5187     6.3736     5.4822     7.2343     5.5272    -2.8009     0.6611   -25.0405    10.6705     1.9499    -6.9385   -14.0460    -1.9772     6.6893    -3.9476    -1.6199    -5.6119   -12.9684     1.4867    -0.5107    -4.0265    -1.7426    10.4449
   869.418 0.599E+16 0.421E+03    1.4264    6.8050  -18.6461  -10.1742   -8.3201    11.2130     3.6654   -13.7788     2.9703    -2.9208     9.8490   -13.9307    -4.8577     7.9752    -9.9868    -0.5261   -36.6903    -3.7084     1.9204     9.5370   -15.8874     5.5215   -32.5804   -18.7902     6.9715    10.7448   -19.4314     8.7400   -13.8237    -2.1845     2.7146     4.2323     2.4961   -25.1747     5.8315     3.4100     1.9859   -10.6444   -64.5459     9.4230     3.3981     3.5189     3.6005     6.4106     5.5566     7.2722     5.6197    -2.8016     0.6481   -24.8788    10.7169     2.0411    -6.7990   -13.8645    -1.9075     6.7491    -3.8060    -1.4971    -5.4750   -12.7879     1.5453    -0.3961    -3.9256    -1.6507    10.4854
   875.455 0.663E+16 0.469E+03    1.5559    6.9173  -18.3615   -9.9566   -8.1154    11.2577     3.7292   -13.5344     3.0966    -2.7852     9.8945   -13.7131    -4.7043     8.0091    -9.7878    -0.3936   -36.3037    -3.5820     1.9997     9.5797   -15.6663     5.5535   -32.2819   -18.5186     7.0545    10.7698   -19.1961     8.7463   -13.5952    -2.0515     2.8091     4.3233     2.5505   -24.8245     5.8770     3.5048     2.0468   -10.6002   -63.9227     9.4130     3.4765     3.6124     3.6821     6.4470     5.6307     7.3095     5.7125    -2.8040     0.6334   -24.7166    10.7632     2.1331    -6.6589   -13.6829    -1.8383     6.8085    -3.6637    -1.3733    -5.3376   -12.6072     1.6032    -0.2807    -3.8241    -1.5583    10.5257
   881.616 0.733E+16 0.523E+03    1.6856    7.0302  -18.0755   -9.7378   -7.9094    11.3022     3.7928   -13.2879     3.2233    -2.6493     9.9397   -13.4939    -4.5511     8.0426    -9.5880    -0.2605   -35.9141    -3.4550     2.0784     9.6222   -15.4436     5.5852   -31.9813   -18.2457     7.1370    10.7941   -18.9596     8.7513   -13.3653    -1.9186     2.9034     4.4146     2.6041   -24.4731     5.9223     3.5998     2.1075   -10.5578   -63.2975     9.4018     3.5549     3.7057     3.7635     6.4829     5.7047     7.3464     5.8056    -2.8077     0.6171   -24.5540    10.8091     2.2259    -6.5185   -13.5014    -1.7696     6.8676    -3.5208    -1.2485    -5.1999   -12.4266     1.6606    -0.1646    -3.7220    -1.4653    10.5657
   887.902 0.811E+16 0.582E+03    1.8153    7.1436  -17.7881   -9.5180   -7.7023    11.3465     3.8564   -13.0394     3.3503    -2.5129     9.9847   -13.2731    -4.3982     8.0758    -9.3874    -0.1269   -35.5216    -3.3275     2.1566     9.6645   -15.2193     5.6166   -31.6786   -17.9719     7.2191    10.8175   -18.7218     8.7553   -13.1339    -1.7858     2.9976     4.5062     2.6570   -24.1208     5.9675     3.6949     2.1682   -10.5172   -62.6707     9.3896     3.6331     3.7988     3.8447     6.5183     5.7784     7.3827     5.8990    -2.8128     0.5995   -24.3910    10.8549     2.3195    -6.3777   -13.3201    -1.7013     6.9263    -3.3772    -1.1226    -5.0618   -12.2462     1.7174    -0.0479    -3.6195    -1.3720    10.6056
   894.309 0.896E+16 0.648E+03    1.9449    7.2573  -17.4998   -9.2973   -7.4942    11.3907     3.9198   -12.7890     3.4775    -2.3764    10.0296   -13.0508    -4.2458     8.1088    -9.1861     0.0072   -35.1266    -3.1996     2.2342     9.7066   -14.9934     5.6478   -31.3740   -17.6973     7.3008    10.8402   -18.4830     8.7582   -12.9013    -1.6531     3.0915     4.5981     2.7092   -23.7676     6.0125     3.7901     2.2287   -10.4782   -62.0426     9.3765     3.7112     3.8918     3.9258     6.5533     5.8518     7.4186     5.9927    -2.8191     0.5805   -24.2276    10.9005     2.4140    -6.2367   -13.1391    -1.6335     6.9846    -3.2332    -0.9956    -4.9234   -12.0661     1.7738     0.0692    -3.5165    -1.2783    10.6452
   900.834 0.990E+16 0.721E+03    2.0742    7.3712  -17.2106   -9.0759   -7.2853    11.4346     3.9831   -12.5371     3.6049    -2.2396    10.0742   -12.8273    -4.0940     8.1414    -8.9845     0.1416   -34.7294    -3.0715     2.3109     9.7485   -14.7663     5.6787   -31.0678   -17.4221     7.3820    10.8621   -18.2432     8.7600   -12.6677    -1.5208     3.1851     4.6901     2.7608   -23.4139     6.0572     3.8853     2.2891   -10.4407   -61.4137     9.3625     3.7891     3.9845     4.0066     6.5878     5.9250     7.4541     6.0864    -2.8266     0.5604   -24.0642    10.9459     2.5094    -6.0955   -12.9586    -1.5662     7.0424    -3.0889    -0.8678    -4.7850   -11.8866     1.8296     0.1868    -3.4133    -1.1844    10.6846
   907.475 0.109E+17 0.802E+03    2.2031    7.4854  -16.9209   -8.8540   -7.0759    11.4784     4.0462   -12.2837     3.7323    -2.1028    10.1186   -12.6025    -3.9430     8.1739    -8.7826     0.2762   -34.3303    -2.9432     2.3869     9.7903   -14.5379     5.7094   -30.7602   -17.1465     7.4627    10.8833   -18.0027     8.7610   -12.4330    -1.3889     3.2784     4.7822     2.8119   -23.0599     6.1018     3.9805     2.3494   -10.4044   -60.7844     9.3478     3.8669     4.0770     4.0872     6.6219     5.9980     7.4891     6.1803    -2.8349     0.5393   -23.9006    10.9910     2.6055    -5.9543   -12.7788    -1.4993     7.0998    -2.9443    -0.7390    -4.6465   -11.7078     1.8850     0.3045    -3.3099    -1.0903    10.7238
   914.225 0.121E+17 0.892E+03    2.3314    7.5996  -16.6308   -8.6319   -6.8662    11.5219     4.1092   -12.0291     3.8597    -1.9660    10.1629   -12.3768    -3.7929     8.2061    -8.5806     0.4109   -33.9298    -2.8148     2.4620     9.8318   -14.3086     5.7398   -30.4515   -16.8707     7.5429    10.9039   -17.7616     8.7611   -12.1977    -1.2573     3.3713     4.8743     2.8625   -22.7058     6.1462     4.0756     2.4096   -10.3691   -60.1551     9.3325     3.9444     4.1692     4.1676     6.6556     6.0707     7.5238     6.2742    -2.8441     0.5174   -23.7371    11.0360     2.7024    -5.8131   -12.5998    -1.4327     7.1567    -2.7997    -0.6094    -4.5080   -11.5298     1.9400     0.4224    -3.2063    -0.9961    10.7628
   921.082 0.133E+17 0.991E+03    2.4590    7.7138  -16.3408   -8.4097   -6.6563    11.5653     4.1720   -11.7736     3.9870    -1.8293    10.2069   -12.1503    -3.6437     8.2380    -8.3786     0.5456   -33.5282    -2.6865     2.5361     9.8732   -14.0784     5.7701   -30.1419   -16.5950     7.6225    10.9239   -17.5200     8.7605   -11.9617    -1.1263     3.4637     4.9663     2.9126   -22.3520     6.1904     4.1705     2.4695   -10.3347   -59.5262     9.3167     4.0216     4.2612     4.2477     6.6890     6.1432     7.5581     6.3679    -2.8539     0.4948   -23.5738    11.0807     2.8001    -5.6721   -12.4219    -1.3666     7.2132    -2.6551    -0.4791    -4.3697   -11.3528     1.9946     0.5403    -3.1028    -0.9020    10.8017
   928.040 0.147E+17 0.110E+04    2.5858    7.8279  -16.0510   -8.1877   -6.4466    11.6084     4.2346   -11.5173     4.1142    -1.6929    10.2507   -11.9231    -3.4957     8.2698    -8.1768     0.6802   -33.1260    -2.5583     2.6091     9.9144   -13.8475     5.8001   -29.8317   -16.3197     7.7017    10.9433   -17.2782     8.7593   -11.7254    -0.9958     3.5556     5.0582     2.9624   -21.9986     6.2345     4.2653     2.5293   -10.3009   -58.8982     9.3006     4.0986     4.3529     4.3275     6.7221     6.2154     7.5922     6.4616    -2.8641     0.4717   -23.4108    11.1252     2.8984    -5.5313   -12.2451    -1.3008     7.2691    -2.5106    -0.3481    -4.2317   -11.1769     2.0488     0.6581    -2.9995    -0.8080    10.8403
   935.095 0.162E+17 0.122E+04    2.7115    7.9418  -15.7616   -7.9660   -6.2372    11.6514     4.2970   -11.2606     4.2410    -1.5567    10.2943   -11.6955    -3.3490     8.3014    -7.9755     0.8145   -32.7234    -2.4304     2.6811     9.9554   -13.6163     5.8300   -29.5211   -16.0448     7.7803    10.9623   -17.0362     8.7577   -11.4889    -0.8659     3.6469     5.1499     3.0119   -21.6460     6.2783     4.3598     2.5889   -10.2676   -58.2714     9.2842     4.1752     4.4442     4.4071     6.7549     6.2873     7.6260     6.5550    -2.8747     0.4484   -23.2481    11.1695     2.9973    -5.3909   -12.0696    -1.2353     7.3246    -2.3665    -0.2165    -4.0939   -11.0023     2.1027     0.7757    -2.8963    -0.7142    10.8788
   942.241 0.178E+17 0.136E+04    2.8361    8.0553  -15.4729   -7.7449   -6.0282    11.6942     4.3591   -11.0036     4.3675    -1.4209    10.3378   -11.4677    -3.2035     8.3328    -7.7746     0.9484   -32.3209    -2.3029     2.7520     9.9962   -13.3847     5.8598   -29.2105   -15.7706     7.8583    10.9808   -16.7943     8.7556   -11.2524    -0.7366     3.7378     5.2413     3.0611   -21.2943     6.3220     4.4540     2.6483   -10.2345   -57.6463     9.2677     4.2516     4.5353     4.4864     6.7875     6.3590     7.6595     6.6481    -2.8854     0.4248   -23.0859    11.2136     3.0968    -5.2509   -11.8954    -1.1701     7.3796    -2.2227    -0.0844    -3.9566   -10.8291     2.1564     0.8930    -2.7935    -0.6206    10.9170
   949.475 0.196E+17 0.151E+04    2.9596    8.1686  -15.1852   -7.5245   -5.8200    11.7368     4.4210   -10.7466     4.4935    -1.2856    10.3810   -11.2397    -3.0594     8.3641    -7.5744     1.0819   -31.9187    -2.1757     2.8218    10.0369   -13.1531     5.8894   -28.9000   -15.4972     7.9358    10.9990   -16.5526     8.7532   -11.0161    -0.6081     3.8280     5.3324     3.1102   -20.9437     6.3655     4.5479     2.7074   -10.2015   -57.0231     9.2511     4.3276     4.6260     4.5654     6.8200     6.4304     7.6929     6.7408    -2.8962     0.4013   -22.9243    11.2575     3.1969    -5.1113   -11.7227    -1.1052     7.4341    -2.0794     0.0481    -3.8198   -10.6573     2.2099     1.0098    -2.6910    -0.5275    10.9552
   956.790 0.216E+17 0.167E+04    3.0818    8.2813  -14.8985   -7.3050   -5.6126    11.7792     4.4827   -10.4898     4.6191    -1.1508    10.4241   -11.0118    -2.9167     8.3952    -7.3750     1.2148   -31.5174    -2.0491     2.8905    10.0774   -12.9215     5.9189   -28.5899   -15.2250     8.0128    11.0168   -16.3113     8.7506   -10.7801    -0.4802     3.9176     5.4231     3.1592   -20.5944     6.4089     4.6414     2.7663   -10.1684   -56.4022     9.2347     4.4032     4.7164     4.6441     6.8523     6.5015     7.7262     6.8332    -2.9068     0.3780   -22.7634    11.3012     3.2973    -4.9724   -11.5516    -1.0405     7.4881    -1.9368     0.1809    -3.6835   -10.4871     2.2631     1.1261    -2.5891    -0.4348    10.9931
   964.184 0.238E+17 0.186E+04    3.2027    8.3936  -14.6132   -7.0865   -5.4063    11.8215     4.5442   -10.2334     4.7441    -1.0165    10.4670   -10.7842    -2.7754     8.4262    -7.1765     1.3472   -31.1171    -1.9231     2.9581    10.1177   -12.6903     5.9483   -28.2804   -14.9539     8.0893    11.0344   -16.0705     8.7479   -10.5447    -0.3532     4.0066     5.5134     3.2081   -20.2467     6.4521     4.7345     2.8250   -10.1351   -55.7838     9.2185     4.4785     4.8064     4.7225     6.8844     6.5724     7.7593     6.9251    -2.9172     0.3549   -22.6031    11.3447     3.3981    -4.8340   -11.3820    -0.9760     7.5417    -1.7948     0.3139    -3.5479   -10.3184     2.3162     1.2417    -2.4877    -0.3426    11.0310
   971.652 0.262E+17 0.206E+04    3.3223    8.5053  -14.3293   -6.8691   -5.2010    11.8636     4.6053    -9.9776     4.8686    -0.8830    10.5098   -10.5570    -2.6356     8.4572    -6.9790     1.4788   -30.7181    -1.7977     3.0246    10.1579   -12.4595     5.9777   -27.9718   -14.6841     8.1653    11.0518   -15.8304     8.7452   -10.3099    -0.2269     4.0949     5.6032     3.2569   -19.9005     6.4951     4.8272     2.8835   -10.1014   -55.1683     9.2025     4.5534     4.8961     4.8006     6.9165     6.6430     7.7923     7.0166    -2.9273     0.3322   -22.4436    11.3880     3.4991    -4.6964   -11.2140    -0.9117     7.5948    -1.6536     0.4469    -3.4129   -10.1513     2.3692     1.3568    -2.3869    -0.2509    11.0686
   979.191 0.288E+17 0.228E+04    3.4405    8.6164  -14.0469   -6.6530   -4.9971    11.9056     4.6663    -9.7226     4.9923    -0.7501    10.5524   -10.3304    -2.4973     8.4880    -6.7826     1.6097   -30.3208    -1.6731     3.0901    10.1980   -12.2292     6.0069   -27.6643   -14.4158     8.2407    11.0691   -15.5910     8.7426   -10.0760    -0.1015     4.1826     5.6924     3.3058   -19.5562     6.5380     4.9194     2.9417   -10.0673   -54.5558     9.1868     4.6279     4.9854     4.8784     6.9486     6.7134     7.8253     7.1075    -2.9369     0.3100   -22.2850    11.4312     3.6003    -4.5595   -11.0476    -0.8476     7.6474    -1.5132     0.5800    -3.2787    -9.9858     2.4220     1.4710    -2.2867    -0.1599    11.1061
   986.798 0.317E+17 0.253E+04    3.5574    8.7269  -13.7663   -6.4382   -4.7944    11.9474     4.7269    -9.4686     5.1155    -0.6179    10.5948   -10.1044    -2.3603     8.5188    -6.5873     1.7399   -29.9253    -1.5491     3.1545    10.2379   -11.9997     6.0362   -27.3579   -14.1490     8.3157    11.0863   -15.3526     8.7400    -9.8430     0.0232     4.2697     5.7811     3.3548   -19.2137     6.5807     5.0111     2.9996   -10.0325   -53.9465     9.1716     4.7020     5.0744     4.9559     6.9806     6.7835     7.8583     7.1979    -2.9460     0.2885   -22.1271    11.4742     3.7017    -4.4234   -10.8828    -0.7837     7.6996    -1.3736     0.7130    -3.1452    -9.8219     2.4748     1.5845    -2.1873    -0.0694    11.1435
   994.469 0.348E+17 0.280E+04    3.6729    8.8366  -13.4874   -6.2248   -4.5932    11.9890     4.7874    -9.2156     5.2379    -0.4865    10.6371    -9.8793    -2.2248     8.5496    -6.3932     1.8691   -29.5318    -1.4260     3.2180    10.2777   -11.7711     6.0653   -27.0529   -13.8839     8.3902    11.1033   -15.1151     8.7377    -9.6110     0.1470     4.3561     5.8693     3.4038   -18.8732     6.6234     5.1024     3.0573    -9.9971   -53.3405     9.1568     4.7757     5.1630     5.0331     7.0126     6.8533     7.8912     7.2876    -2.9545     0.2676   -21.9702    11.5170     3.8031    -4.2880   -10.7196    -0.7198     7.7514    -1.2350     0.8458    -3.0124    -9.6597     2.5276     1.6972    -2.0886     0.0203    11.1808
  1002.215 0.383E+17 0.310E+04    3.7873    8.9458  -13.2101   -6.0126   -4.3932    12.0305     4.8475    -8.9636     5.3596    -0.3557    10.6792    -9.6549    -2.0906     8.5803    -6.2002     1.9977   -29.1400    -1.3035     3.2806    10.3173   -11.5431     6.0944   -26.7490   -13.6201     8.4643    11.1203   -14.8785     8.7355    -9.3799     0.2702     4.4419     5.9569     3.4529   -18.5344     6.6659     5.1932     3.1148    -9.9612   -52.7374     9.1424     4.8491     5.2512     5.1100     7.0446     6.9230     7.9242     7.3769    -2.9626     0.2472   -21.8140    11.5597     3.9045    -4.1534   -10.5578    -0.6561     7.8028    -1.0972     0.9785    -2.8804    -9.4988     2.5802     1.8092    -1.9905     0.1096    11.2179
  1010.066 0.420E+17 0.343E+04    3.9010    9.0549  -12.9331   -5.8008   -4.1935    12.0721     4.9078    -8.7115     5.4813    -0.2250    10.7214    -9.4302    -1.9570     8.6111    -6.0073     2.1262   -28.7484    -1.1811     3.3427    10.3570   -11.3149     6.1237   -26.4450   -13.3566     8.5383    11.1374   -14.6418     8.7335    -9.1488     0.3931     4.5276     6.0444     3.5023   -18.1957     6.7085     5.2839     3.1723    -9.9243   -52.1344     9.1285     4.9225     5.3396     5.1870     7.0768     6.9927     7.9573     7.4661    -2.9700     0.2275   -21.6579    11.6024     4.0065    -4.0188   -10.3967    -0.5922     7.8541    -0.9595     1.1116    -2.7484    -9.3386     2.6331     1.9209    -1.8926     0.1986    11.2552
  1018.025 0.462E+17 0.380E+04    4.0140    9.1638  -12.6565   -5.5893   -3.9943    12.1138     4.9682    -8.4593     5.6030    -0.0944    10.7637    -9.2053    -1.8239     8.6420    -5.8147     2.2544   -28.3569    -1.0589     3.4043    10.3968   -11.0865     6.1531   -26.1410   -13.0934     8.6124    11.1546   -14.4049     8.7317    -8.9176     0.5160     4.6131     6.1318     3.5522   -17.8573     6.7512     5.3747     3.2299    -9.8864   -51.5317     9.1150     4.9959     5.4280     5.2642     7.1092     7.0626     7.9906     7.5551    -2.9768     0.2084   -21.5018    11.6452     4.1088    -3.8844   -10.2362    -0.5281     7.9053    -0.8221     1.2451    -2.6165    -9.1790     2.6863     2.0323    -1.7950     0.2874    11.2925
  1026.088 0.508E+17 0.422E+04    4.1264    9.2726  -12.3804   -5.3782   -3.7957    12.1556     5.0286    -8.2074     5.7245     0.0361    10.8062    -8.9804    -1.6914     8.6732    -5.6224     2.3824   -27.9660    -0.9369     3.4655    10.4367   -10.8581     6.1826   -25.8371   -12.8305     8.6864    11.1719   -14.1680     8.7304    -8.6866     0.6387     4.6984     6.2190     3.6026   -17.5192     6.7940     5.4654     3.2876    -9.8473   -50.9293     9.1021     5.0693     5.5167     5.3415     7.1418     7.1327     8.0241     7.6440    -2.9827     0.1903   -21.3458    11.6881     4.2116    -3.7500   -10.0763    -0.4636     7.9564    -0.6850     1.3788    -2.4848    -9.0200     2.7398     2.1435    -1.6977     0.3760    11.3299
  1034.251 0.559E+17 0.467E+04    4.2382    9.3810  -12.1051   -5.1678   -3.5977    12.1975     5.0891    -7.9558     5.8458     0.1664    10.8487    -8.7557    -1.5595     8.7044    -5.4306     2.5101   -27.5759    -0.8151     3.5262    10.4767   -10.6300     6.2123   -25.5337   -12.5682     8.7603    11.1894   -13.9314     8.7295    -8.4559     0.7612     4.7836     6.3060     3.6533   -17.1817     6.8369     5.5561     3.3453    -9.8072   -50.3278     9.0897     5.1426     5.6053     5.4189     7.1746     7.2028     8.0579     7.7327    -2.9879     0.1728   -21.1900    11.7311     4.3145    -3.6160    -9.9171    -0.3989     8.0073    -0.5482     1.5127    -2.3533    -8.8617     2.7935     2.2542    -1.6007     0.4643    11.3673
  1042.514 0.615E+17 0.518E+04    4.3492    9.4892  -11.8305   -4.9581   -3.4005    12.2394     5.1496    -7.7048     5.9668     0.2964    10.8912    -8.5312    -1.4283     8.7359    -5.2393     2.6374   -27.1868    -0.6937     3.5865    10.5167   -10.4021     6.2421   -25.2308   -12.3066     8.8342    11.2070   -13.6951     8.7289    -8.2257     0.8835     4.8685     6.3928     3.7045   -16.8449     6.8799     5.6466     3.4030    -9.7659   -49.7273     9.0780     5.2159     5.6940     5.4963     7.2077     7.2731     8.0919     7.8211    -2.9923     0.1563   -21.0344    11.7741     4.4176    -3.4821    -9.7587    -0.3340     8.0582    -0.4119     1.6466    -2.2220    -8.7041     2.8476     2.3645    -1.5041     0.5522    11.4049
  1050.876 0.676E+17 0.575E+04    4.4595    9.5971  -11.5568   -4.7491   -3.2040    12.2814     5.2101    -7.4544     6.0876     0.4262    10.9338    -8.3071    -1.2977     8.7674    -5.0485     2.7644   -26.7988    -0.5727     3.6463    10.5568   -10.1747     6.2720   -24.9285   -12.0457     8.9080    11.2248   -13.4592     8.7287    -7.9960     1.0054     4.9532     6.4793     3.7560   -16.5088     6.9230     5.7369     3.4606    -9.7235   -49.1280     9.0668     5.2891     5.7827     5.5738     7.2410     7.3433     8.1261     7.9092    -2.9959     0.1405   -20.8792    11.8171     4.5209    -3.3487    -9.6009    -0.2689     8.1089    -0.2760     1.7805    -2.0911    -8.5472     2.9018     2.4743    -1.4080     0.6398    11.4424
  1059.338 0.744E+17 0.637E+04    4.5692    9.7047  -11.2840   -4.5408   -3.0084    12.3234     5.2706    -7.2046     6.2081     0.5556    10.9765    -8.0835    -1.1677     8.7990    -4.8583     2.8909   -26.4119    -0.4520     3.7058    10.5968    -9.9477     6.3020   -24.6271   -11.7856     8.9818    11.2427   -13.2237     8.7289    -7.7668     1.1271     5.0376     6.5654     3.8079   -16.1736     6.9661     5.8270     3.5183    -9.6802   -48.5300     9.0561     5.3622     5.8714     5.6512     7.2744     7.4136     8.1604     7.9971    -2.9988     0.1255   -20.7243    11.8601     4.6241    -3.2155    -9.4439    -0.2037     8.1595    -0.1407     1.9143    -1.9605    -8.3910     2.9562     2.5836    -1.3122     0.7270    11.4800
  1067.901 0.818E+17 0.707E+04    4.6783    9.8119  -11.0122   -4.3333   -2.8136    12.3654     5.3311    -6.9556     6.3282     0.6847    11.0191    -7.8604    -1.0383     8.8307    -4.6688     3.0169   -26.0263    -0.3317     3.7648    10.6369    -9.7212     6.3321   -24.3264   -11.5263     9.0553    11.2608   -12.9889     8.7294    -7.5383     1.2484     5.1218     6.6513     3.8600   -15.8393     7.0093     5.9169     3.5759    -9.6360   -47.9335     9.0459     5.4351     5.9600     5.7286     7.3079     7.4839     8.1949     8.0846    -3.0011     0.1112   -20.5697    11.9032     4.7274    -3.0827    -9.2875    -0.1384     8.2100    -0.0058     2.0480    -1.8302    -8.2356     3.0108     2.6925    -1.2169     0.8138    11.5176
  1076.569 0.900E+17 0.784E+04    4.7867    9.9187  -10.7413   -4.1266   -2.6196    12.4073     5.3915    -6.7073     6.4480     0.8134    11.0617    -7.6377    -0.9095     8.8624    -4.4798     3.1426   -25.6419    -0.2118     3.8235    10.6770    -9.4953     6.3623   -24.0265   -11.2678     9.1288    11.2789   -12.7545     8.7302    -7.3105     1.3694     5.2056     6.7369     3.9124   -15.5059     7.0524     6.0067     3.6334    -9.5910   -47.3384     9.0362     5.5079     6.0485     5.8060     7.3416     7.5542     8.2294     8.1719    -3.0027     0.0976   -20.4154    11.9462     4.8306    -2.9503    -9.1319    -0.0730     8.2602     0.1287     2.1816    -1.7003    -8.0808     3.0655     2.8009    -1.1220     0.9003    11.5551
  1085.344 0.990E+17 0.869E+04    4.8946   10.0252  -10.4713   -3.9206   -2.4263    12.4493     5.4518    -6.4596     6.5675     0.9419    11.1043    -7.4156    -0.7813     8.8942    -4.2914     3.2679   -25.2586    -0.0922     3.8819    10.7170    -9.2698     6.3924   -23.7273   -11.0101     9.2021    11.2971   -12.5207     8.7313    -7.0832     1.4901     5.2893     6.8221     3.9650   -15.1733     7.0955     6.0962     3.6908    -9.5453   -46.7447     9.0269     5.5805     6.1369     5.8833     7.3753     7.6244     8.2641     8.2589    -3.0038     0.0845   -20.2615    11.9891     4.9338    -2.8182    -8.9770    -0.0075     8.3103     0.2626     2.3149    -1.5708    -7.9267     3.1203     2.9088    -1.0275     0.9865    11.5927
  1094.233 0.109E+18 0.964E+04    5.0020   10.1314  -10.2021   -3.7153   -2.2337    12.4912     5.5121    -6.2126     6.6867     1.0700    11.1469    -7.1939    -0.6537     8.9260    -4.1036     3.3927   -24.8764     0.0270     3.9399    10.7570    -9.0449     6.4227   -23.4289   -10.7531     9.2752    11.3154   -12.2874     8.7325    -6.8565     1.6104     5.3726     6.9071     4.0178   -14.8417     7.1387     6.1855     3.7482    -9.4990   -46.1524     9.0180     5.6530     6.2252     5.9604     7.4091     7.6946     8.2988     8.3456    -3.0045     0.0719   -20.1080    12.0320     5.0370    -2.6865    -8.8227     0.0579     8.3603     0.3961     2.4482    -1.4416    -7.7732     3.1751     3.0163    -0.9334     1.0723    11.6302
  1103.240 0.120E+18 0.107E+05    5.1089   10.2373   -9.9336   -3.5105   -2.0418    12.5331     5.5723    -5.9662     6.8055     1.1978    11.1894    -6.9726    -0.5266     8.9579    -3.9163     3.5173   -24.4951     0.1459     3.9975    10.7969    -8.8203     6.4529   -23.1311   -10.4968     9.3481    11.3336   -12.0546     8.7340    -6.6303     1.7304     5.4557     6.9919     4.0706   -14.5108     7.1818     6.2745     3.8054    -9.4522   -45.5613     9.0093     5.7253     6.3135     6.0375     7.4429     7.7647     8.3335     8.4320    -3.0049     0.0597   -19.9547    12.0749     5.1401    -2.5551    -8.6689     0.1234     8.4100     0.5293     2.5813    -1.3127    -7.6204     3.2299     3.1235    -0.8396     1.1578    11.6676
  1112.377 0.132E+18 0.118E+05    5.2155   10.3431   -9.6657   -3.3062   -1.8502    12.5749     5.6324    -5.7200     6.9242     1.3253    11.2319    -6.7515    -0.3999     8.9897    -3.7294     3.6416   -24.1143     0.2646     4.0549    10.8368    -8.5960     6.4830   -22.8336   -10.2409     9.4209    11.3518   -11.8220     8.7354    -6.4044     1.8502     5.5386     7.0764     4.1235   -14.1804     7.2248     6.3635     3.8626    -9.4053   -44.9712     9.0008     5.7975     6.4016     6.1145     7.4767     7.8347     8.3682     8.5183    -3.0050     0.0477   -19.8016    12.1176     5.2432    -2.4240    -8.5157     0.1888     8.4596     0.6621     2.7144    -1.1840    -7.4680     3.2847     3.2304    -0.7460     1.2432    11.7050
  1121.628 0.145E+18 0.131E+05    5.3216   10.4484   -9.3987   -3.1026   -1.6594    12.6166     5.6924    -5.4747     7.0424     1.4525    11.2742    -6.5311    -0.2738     9.0215    -3.5431     3.7654   -23.7349     0.3828     4.1120    10.8765    -8.3724     6.5132   -22.5371    -9.9860     9.4935    11.3701   -11.5902     8.7371    -6.1792     1.9695     5.6211     7.1606     4.1765   -13.8511     7.2678     6.4521     3.9196    -9.3578   -44.3828     8.9926     5.8695     6.4895     6.1914     7.5105     7.9046     8.4029     8.6042    -3.0047     0.0362   -19.6490    12.1603     5.3462    -2.2933    -8.3631     0.2541     8.5090     0.7944     2.8471    -1.0558    -7.3163     3.3395     3.3369    -0.6529     1.3281    11.7423
  1131.088 0.159E+18 0.146E+05    5.4279   10.5542   -9.1306   -2.8981   -1.4676    12.6582     5.7524    -5.2278     7.1610     1.5801    11.3165    -6.3094    -0.1478     9.0532    -3.3561     3.8898   -23.3530     0.5016     4.1689    10.9162    -8.1475     6.5432   -22.2388    -9.7301     9.5659    11.3878   -11.3572     8.7381    -5.9528     2.0890     5.7037     7.2450     4.2289   -13.5208     7.3108     6.5409     3.9767    -9.3116   -43.7927     8.9837     5.9415     6.5775     6.2681     7.5440     7.9743     8.4372     8.6904    -3.0054     0.0237   -19.4957    12.2029     5.4497    -2.1622    -8.2104     0.3191     8.5582     0.9273     2.9807    -0.9272    -7.1644     3.3939     3.4439    -0.5592     1.4136    11.7795
  1140.694 0.175E+18 0.161E+05    5.5340   10.6598   -8.8629   -2.6939   -1.2761    12.6997     5.8123    -4.9811     7.2793     1.7074    11.3587    -6.0879    -0.0221     9.0848    -3.1695     4.0140   -22.9716     0.6202     4.2254    10.9557    -7.9228     6.5732   -21.9409    -9.4747     9.6382    11.4055   -11.1245     8.7390    -5.7267     2.2082     5.7861     7.3293     4.2813   -13.1910     7.3536     6.6295     4.0336    -9.2654   -43.2035     8.9749     6.0134     6.6653     6.3447     7.5773     8.0440     8.4715     8.7765    -3.0061     0.0111   -19.3426    12.2453     5.5533    -2.0313    -8.0582     0.3840     8.6073     1.0599     3.1141    -0.7988    -7.0130     3.4482     3.5507    -0.4658     1.4988    11.8165
  1150.493 0.192E+18 0.179E+05    5.6402   10.7656   -8.5946   -2.4892   -1.0840    12.7410     5.8722    -4.7336     7.3977     1.8349    11.4007    -5.8657     0.1033     9.1162    -2.9826     4.1384   -22.5889     0.7390     4.2818    10.9951    -7.6975     6.6030   -21.6420    -9.2189     9.7101    11.4228   -10.8913     8.7394    -5.5000     2.3272     5.8684     7.4137     4.3333   -12.8609     7.3964     6.7182     4.0905    -9.2202   -42.6136     8.9656     6.0852     6.7530     6.4212     7.6104     8.1134     8.5055     8.8626    -3.0075    -0.0021   -19.1892    12.2876     5.6571    -1.9004    -7.9061     0.4485     8.6561     1.1928     3.2480    -0.6703    -6.8617     3.5022     3.6578    -0.3721     1.5843    11.8534
  1160.509 0.211E+18 0.198E+05    5.7467   10.8717   -8.3254   -2.2838   -0.8910    12.7823     5.9320    -4.4848     7.5163     1.9626    11.4426    -5.6425     0.2287     9.1475    -2.7951     4.2632   -22.2041     0.8582     4.3379    11.0343    -7.4711     6.6325   -21.3417    -8.9624     9.7819    11.4396   -10.6571     8.7392    -5.2722     2.4463     5.9507     7.4982     4.3847   -12.5300     7.4390     6.8068     4.1472    -9.1762   -42.0225     8.9557     6.1569     6.8407     6.4975     7.6431     8.1827     8.5391     8.9489    -3.0098    -0.0163   -19.0354    12.3297     5.7615    -1.7691    -7.7539     0.5127     8.7048     1.3261     3.3825    -0.5416    -6.7104     3.5557     3.7653    -0.2780     1.6702    11.8901
  1170.772 0.232E+18 0.219E+05    5.8536   10.9783   -8.0548   -2.0771   -0.6968    12.8233     5.9918    -4.2342     7.6353     2.0908    11.4843    -5.4179     0.3540     9.1786    -2.6068     4.3887   -21.8166     0.9780     4.3938    11.0732    -7.2432     6.6619   -21.0394    -8.7047     9.8535    11.4558   -10.4217     8.7380    -5.0430     2.5655     6.0331     7.5831     4.4353   -12.1979     7.4815     6.8957     4.2040    -9.1341   -41.4294     8.9449     6.2287     6.9283     6.5737     7.6753     8.2518     8.5722     9.0356    -3.0134    -0.0319   -18.8809    12.3717     5.8664    -1.6374    -7.6015     0.5765     8.7533     1.4601     3.5179    -0.4124    -6.5588     3.6087     3.8736    -0.1834     1.7566    11.9265
  1181.313 0.254E+18 0.243E+05    5.9611   11.0856   -7.7823   -1.8689   -0.5008    12.8641     6.0516    -3.9812     7.7548     2.2195    11.5259    -5.1913     0.4795     9.2093    -2.4174     4.5150   -21.4254     1.0986     4.4496    11.1120    -7.0135     6.6909   -20.7346    -8.4456     9.9248    11.4713   -10.1847     8.7358    -4.8120     2.6849     6.1156     7.6684     4.4852   -11.8641     7.5238     6.9848     4.2607    -9.0941   -40.8336     8.9330     6.3005     7.0160     6.6497     7.7070     8.3207     8.6048     9.1227    -3.0186    -0.0492   -18.7255    12.4134     5.9722    -1.5051    -7.4487     0.6397     8.8015     1.5949     3.6542    -0.2826    -6.4069     3.6611     3.9827    -0.0879     1.8438    11.9628
  1192.161 0.279E+18 0.269E+05    6.0694   11.1937   -7.5075   -1.6588   -0.3027    12.9047     6.1114    -3.7253     7.8748     2.3490    11.5672    -4.9626     0.6052     9.2398    -2.2266     4.6423   -21.0298     1.2202     4.5051    11.1504    -6.7815     6.7196   -20.4266    -8.1848     9.9959    11.4859    -9.9457     8.7321    -4.5787     2.8045     6.1982     7.7542     4.5339   -11.5285     7.5659     7.0741     4.3173    -9.0569   -40.2347     8.9196     6.3724     7.1036     6.7256     7.7379     8.3893     8.6367     9.2104    -3.0258    -0.0687   -18.5689    12.4549     6.0788    -1.3721    -7.2954     0.7023     8.8496     1.7308     3.7919    -0.1521    -6.2545     3.7127     4.0930     0.0086     1.9319    11.9986
  1203.349 0.306E+18 0.297E+05    6.1786   11.3028   -7.2300   -1.4464   -0.1022    12.9450     6.1712    -3.4663     7.9956     2.4794    11.6082    -4.7313     0.7312     9.2699    -2.0342     4.7708   -20.6292     1.3429     4.5605    11.1886    -6.5469     6.7479   -20.1151    -7.9218    10.0666    11.4995    -9.7044     8.7270    -4.3429     2.9245     6.2810     7.8406     4.5814   -11.1905     7.6079     7.1638     4.3739    -9.0227   -39.6319     8.9047     6.4444     7.1911     6.8012     7.7681     8.4576     8.6679     9.2988    -3.0353    -0.0905   -18.4111    12.4962     6.1865    -1.2381    -7.1415     0.7641     8.8973     1.8681     3.9310    -0.0208    -6.1015     3.7634     4.2046     0.1061     2.0210    12.0342
  1214.907 0.335E+18 0.329E+05    6.2889   11.4130   -6.9495   -1.2316    0.1011    12.9850     6.2311    -3.2035     8.1172     2.6107    11.6490    -4.4971     0.8575     9.2996    -1.8401     4.9007   -20.2229     1.4670     4.6157    11.2264    -6.3094     6.7758   -19.7995    -7.6564    10.1371    11.5120    -9.4605     8.7202    -4.1041     3.0448     6.3641     7.9278     4.6276   -10.8498     7.6496     7.2539     4.4305    -8.9920   -39.0246     8.8880     6.5166     7.2787     6.8767     7.7975     8.5257     8.6983     9.3879    -3.0472    -0.1150   -18.2519    12.5371     6.2954    -1.1032    -6.9868     0.8252     8.9449     2.0067     4.0717     0.1115    -5.9477     3.8132     4.3177     0.2050     2.1113    12.0694
  1226.862 0.366E+18 0.363E+05    6.4003   11.5243   -6.6659   -1.0141    0.3073    13.0247     6.2908    -2.9369     8.2396     2.7430    11.6894    -4.2598     0.9841     9.3288    -1.6440     5.0320   -19.8105     1.5923     4.6706    11.2638    -6.0688     6.8031   -19.4797    -7.3886    10.2071    11.5233    -9.2139     8.7114    -3.8623     3.1654     6.4475     8.0157     4.6722   -10.5065     7.6910     7.3443     4.4869    -8.9652   -38.4130     8.8694     6.5888     7.3663     6.9519     7.8259     8.5934     8.7277     9.4778    -3.0620    -0.1425   -18.0911    12.5777     6.4055    -0.9672    -6.8314     0.8853     8.9921     2.1469     4.2140     0.2448    -5.7932     3.8619     4.4324     0.3053     2.2029    12.1042
  1239.236 0.401E+18 0.401E+05    6.5129   11.6368   -6.3789   -0.7938    0.5165    13.0641     6.3507    -2.6663     8.3630     2.8764    11.7295    -4.0194     1.1111     9.3576    -1.4459     5.1649   -19.3920     1.7191     4.7254    11.3008    -5.8250     6.8300   -19.1555    -7.1181    10.2769    11.5334    -8.9644     8.7008    -3.6173     3.2865     6.5311     8.1045     4.7153   -10.1602     7.7322     7.4352     4.5433    -8.9421   -37.7966     8.8488     6.6612     7.4538     7.0269     7.8534     8.6607     8.7561     9.5686    -3.0796    -0.1730   -17.9288    12.6180     6.5169    -0.8301    -6.6751     0.9445     9.0391     2.2887     4.3582     0.3791    -5.6379     3.9096     4.5487     0.4069     2.2958    12.1386
  1252.042 0.438E+18 0.443E+05    6.6266   11.7504   -6.0888   -0.5709    0.7286    13.1031     6.4104    -2.3917     8.4871     3.0108    11.7693    -3.7760     1.2384     9.3859    -1.2460     5.2991   -18.9674     1.8472     4.7799    11.3374    -5.5782     6.8563   -18.8271    -6.8452    10.3462    11.5423    -8.7123     8.6882    -3.3693     3.4078     6.6149     8.1939     4.7568    -9.8114     7.7731     7.5265     4.5996    -8.9231   -37.1759     8.8261     6.7337     7.5412     7.1016     7.8799     8.7276     8.7836     9.6601    -3.1001    -0.2065   -17.7649    12.6579     6.6295    -0.6920    -6.5182     1.0028     9.0857     2.4319     4.5040     0.5145    -5.4819     3.9561     4.6666     0.5100     2.3900    12.1724
  1265.286 0.478E+18 0.489E+05    6.7414   11.8651   -5.7959   -0.3456    0.9434    13.1417     6.4701    -2.1136     8.6118     3.1460    11.8087    -3.5298     1.3658     9.4136    -1.0445     5.4346   -18.5371     1.9765     4.8341    11.3735    -5.3285     6.8820   -18.4947    -6.5702    10.4150    11.5499    -8.4578     8.6737    -3.1184     3.5293     6.6988     8.2840     4.7967    -9.4602     7.8136     7.6180     4.6558    -8.9081   -36.5514     8.8015     6.8061     7.6285     7.1759     7.9053     8.7941     8.8101     9.7523    -3.1234    -0.2430   -17.5998    12.6974     6.7432    -0.5531    -6.3607     1.0600     9.1320     2.5765     4.6513     0.6506    -5.3253     4.0014     4.7860     0.6143     2.4853    12.2058
  1278.959 0.521E+18 0.539E+05    6.8570   11.9806   -5.5005   -0.1183    1.1606    13.1799     6.5297    -1.8325     8.7371     3.2818    11.8476    -3.2812     1.4933     9.4409    -0.8416     5.5711   -18.1022     2.1068     4.8880    11.4091    -5.0765     6.9072   -18.1591    -6.2934    10.4833    11.5563    -8.2012     8.6575    -2.8652     3.6509     6.7828     8.3745     4.8351    -9.1071     7.8538     7.7096     4.7117    -8.8966   -35.9240     8.7752     6.8786     7.7156     7.2498     7.9298     8.8601     8.8357     9.8451    -3.1492    -0.2822   -17.4335    12.7365     6.8578    -0.4134    -6.2028     1.1163     9.1778     2.7223     4.7999     0.7875    -5.1683     4.0456     4.9066     0.7197     2.5816    12.2388
  1293.048 0.568E+18 0.593E+05    6.9732   12.0967   -5.2034    0.1106    1.3795    13.2176     6.5890    -1.5489     8.8627     3.4181    11.8862    -3.0309     1.6206     9.4677    -0.6377     5.7084   -17.6635     2.2378     4.9416    11.4442    -4.8228     6.9319   -17.8210    -6.0154    10.5511    11.5617    -7.9431     8.6398    -2.6103     3.7724     6.8667     8.4654     4.8721    -8.7529     7.8936     7.8013     4.7674    -8.8883   -35.2947     8.7473     6.9508     7.8023     7.3233     7.9535     8.9256     8.8604     9.9382    -3.1772    -0.3237   -17.2663    12.7751     6.9731    -0.2734    -6.0447     1.1716     9.2232     2.8688     4.9495     0.9247    -5.0113     4.0888     5.0281     0.8258     2.6788    12.2712
  1307.544 0.618E+18 0.653E+05    7.0898   12.2132   -4.9051    0.3406    1.5997    13.2550     6.6482    -1.2636     8.9884     3.5545    11.9243    -2.7792     1.7476     9.4941    -0.4333     5.8463   -17.2218     2.3694     4.9947    11.4788    -4.5677     6.9560   -17.4809    -5.7366    10.6183    11.5662    -7.6840     8.6208    -2.3540     3.8937     6.9505     8.5564     4.9079    -8.3979     7.9331     7.8929     4.8229    -8.8829   -34.6643     8.7181     7.0229     7.8888     7.3963     7.9763     8.9905     8.8842    10.0316    -3.2072    -0.3672   -17.0986    12.8134     7.0889    -0.1330    -5.8867     1.2260     9.2682     3.0159     5.0997     1.0622    -4.8542     4.1310     5.1504     0.9326     2.7764    12.3032
  1322.467 0.672E+18 0.718E+05    7.2069   12.3301   -4.6054    0.5717    1.8214    13.2919     6.7071    -0.9763     9.1141     3.6912    11.9620    -2.5262     1.8743     9.5199    -0.2282     5.9846   -16.7772     2.5015     5.0474    11.5129    -4.3113     6.9796   -17.1389    -5.4570    10.6849    11.5697    -7.4237     8.6003    -2.0963     4.0147     7.0340     8.6476     4.9422    -8.0423     7.9722     7.9845     4.8780    -8.8805   -34.0330     8.6875     7.0947     7.9748     7.4688     7.9982     9.0549     8.9072    10.1251    -3.2393    -0.4128   -16.9303    12.8511     7.2051     0.0075    -5.7289     1.2794     9.3127     3.1636     5.2507     1.1998    -4.6973     4.1721     5.2733     1.0400     2.8747    12.3346
  1337.908 0.730E+18 0.789E+05    7.3250   12.4479   -4.3032    0.8050    2.0456    13.3284     6.7658    -0.6859     9.2404     3.8285    11.9992    -2.2707     2.0009     9.5452    -0.0218     6.1241   -16.3275     2.6346     5.0998    11.5463    -4.0524     7.0025   -16.7934    -5.1757    10.7509    11.5718    -7.1614     8.5780    -1.8361     4.1357     7.1176     8.7392     4.9749    -7.6848     8.0110     8.0761     4.9328    -8.8822   -33.3987     8.6550     7.1664     8.0605     7.5407     8.0190     9.1187     8.9292    10.2192    -3.2743    -0.4614   -16.7608    12.8884     7.3223     0.1488    -5.5706     1.3316     9.3567     3.3125     5.4031     1.3382    -4.5400     4.2120     5.3976     1.1485     2.9741    12.3655
  1354.089 0.792E+18 0.867E+05    7.4451   12.5678   -3.9953    1.0431    2.2750    13.3643     6.8246    -0.3886     9.3681     3.9677    12.0358    -2.0098     2.1283     9.5697     0.1881     6.2661   -15.8671     2.7701     5.1519    11.5790    -3.7882     7.0244   -16.4405    -4.8899    10.8164    11.5720    -6.8941     8.5524    -1.5704     4.2575     7.2018     8.8322     5.0049    -7.3223     8.0492     8.1685     4.9876    -8.8905   -32.7561     8.6191     7.2384     8.1463     7.6123     8.0383     9.1820     8.9496    10.3148    -3.3140    -0.5152   -16.5884    12.9251     7.4417     0.2920    -5.4108     1.3824     9.4003     3.4641     5.5584     1.4784    -4.3812     4.2500     5.5248     1.2596     3.0758    12.3957
  1371.441 0.857E+18 0.950E+05    7.5697   12.6920   -3.6756    1.2910    2.5150    13.3994     6.8838    -0.0777     9.4992     4.1108    12.0716    -1.7381     2.2577     9.5929     0.4051     6.4135   -15.3854     2.9107     5.2038    11.6106    -3.5131     7.0449   -16.0725    -4.5946    10.8812    11.5686    -6.6168     8.5211    -1.2937     4.3812     7.2874     8.9280     5.0305    -6.9489     8.0869     8.2627     5.0424    -8.9109   -32.0956     8.5770     7.3113     8.2324     7.6836     8.0548     9.2445     8.9673    10.4135    -3.3625    -0.5783   -16.4103    12.9611     7.5654     0.4394    -5.2472     1.4307     9.4434     3.6215     5.7197     1.6228    -4.2187     4.2850     5.6578     1.3756     3.1822    12.4247
  1390.640 0.926E+18 0.104E+06    7.7021   12.8239   -3.3349    1.5562    2.7736    13.4335     6.9438     0.2573     9.6365     4.2611    12.1064    -1.4472     2.3914     9.6141     0.6350     6.5702   -14.8664     3.0602     5.2559    11.6406    -3.2187     7.0630   -15.6779    -4.2822    10.9455    11.5593    -6.3217     8.4800    -0.9973     4.5090     7.3758     9.0292     5.0488    -6.5560     8.1238     8.3603     5.0977    -8.9510   -31.4023     8.5244     7.3861     8.3198     7.7549     8.0671     9.3064     8.9809    10.5179    -3.4258    -0.6573   -16.2218    12.9961     7.6969     0.5945    -5.0768     1.4753     9.4860     3.7891     5.8917     1.7745    -4.0493     4.3154     5.8009     1.5005     3.2967    12.4523
  1412.572 0.997E+18 0.114E+06    7.8464   12.9677   -2.9621    1.8477    3.0603    13.4662     7.0054     0.6285     9.7835     4.4226    12.1396    -1.1272     2.5315     9.6324     0.8847     6.7414   -14.2907     3.2234     5.3084    11.6684    -2.8951     7.0776   -15.2430    -3.9436    11.0091    11.5414    -5.9993     8.4243    -0.6712     4.6429     7.4687     9.1384     5.0564    -6.1329     8.1596     8.4635     5.1539    -9.0208   -30.6585     8.4561     7.4639     8.4090     7.8262     8.0729     9.3673     8.9882    10.6310    -3.5111    -0.7599   -16.0176    13.0297     7.8402     0.7614    -4.8955     1.5146     9.5279     3.9723     6.0801     1.9377    -3.8692     4.3388     5.9596     1.6389     3.4237    12.4775
  1438.154 0.107E+19 0.124E+06    8.0063   13.1268   -2.5477    2.1735    3.3836    13.4970     7.0690     1.0470     9.9428     4.5984    12.1708    -0.7696     2.6800     9.6468     1.1598     6.9311   -13.6415     3.4041     5.3611    11.6928    -2.5337     7.0875   -14.7560    -3.5712    11.0717    11.5121    -5.6416     8.3497    -0.3063     4.7849     7.5675     9.2581     5.0500    -5.6707     8.1940     8.5736     5.2111    -9.1291   -29.8495     8.3672     7.5455     8.5007     7.8976     8.0704     9.4270     8.9873    10.7553    -3.6251    -0.8934   -15.7928    13.0614     7.9989     0.9435    -4.7003     1.5467     9.5690     4.1757     6.2896     2.1157    -3.6753     4.3531     6.1384     1.7948     3.5669    12.4998
  1467.998 0.114E+19 0.135E+06    8.1830   13.3024   -2.0886    2.5361    3.7466    13.5254     7.1344     1.5161    10.1148     4.7891    12.1990    -0.3715     2.8368     9.6564     1.4619     7.1404   -12.9130     3.6035     5.4135    11.7128    -2.1320     7.0913   -14.2131    -3.1629    11.1328    11.4702    -5.2459     8.2541     0.1004     4.9351     7.6722     9.3884     5.0278    -5.1669     8.2266     8.6910     5.2690    -9.2804   -28.9709     8.2559     7.6310     8.5947     7.9686     8.0585     9.4849     8.9773    10.8916    -3.7709    -1.0608   -15.5460    13.0907     8.1741     1.1419    -4.4905     1.5706     9.6087     4.4008     6.5218     2.3096    -3.4669     4.3571     6.3388     1.9694     3.7275    12.5185
  1502.042 0.121E+19 0.146E+06    8.3735   13.4915   -1.5923    2.9295    4.1430    13.5512     7.2009     2.0274    10.2963     4.9912    12.2236     0.0599     2.9988     9.6608     1.7855     7.3655   -12.1180     3.8178     5.4644    11.7271    -1.6980     7.0882   -13.6246    -2.7260    11.1917    11.4166    -4.8187     8.1397     0.5421     5.0913     7.7812     9.5267     4.9907    -4.6295     8.2569     8.8137     5.3268    -9.4709   -28.0366     8.1245     7.7192     8.6897     8.0383     8.0375     9.5404     8.9586    11.0376    -3.9453    -1.2587   -15.2809    13.1172     8.3630     1.3534    -4.2693     1.5863     9.6465     4.6438     6.7731     2.5161    -3.2473     4.3511     6.5575     2.1597     3.9028    12.5334
  1535.697 0.127E+19 0.158E+06    8.5539   13.6705   -1.1229    3.3015    4.5176    13.5761     7.2644     2.5091    10.4665     5.1812    12.2458     0.4665     3.1508     9.6642     2.0902     7.5769   -11.3678     4.0192     5.5115    11.7379    -1.2906     7.0828   -13.0708    -2.3141    11.2480    11.3668    -4.4141     8.0330     0.9597     5.2395     7.8847     9.6555     4.9570    -4.1202     8.2860     8.9298     5.3814    -9.6477   -27.1505     8.0018     7.8029     8.7804     8.1049     8.0184     9.5935     8.9416    11.1753    -4.1082    -1.4435   -15.0292    13.1425     8.5417     1.5536    -4.0599     1.6019     9.6822     4.8734     7.0109     2.7118    -3.0392     4.3465     6.7638     2.3390     4.0683    12.5475
  1568.832 0.134E+19 0.170E+06    8.7246   13.8395   -0.6797    3.6524    4.8706    13.6002     7.3252     2.9611    10.6256     5.3591    12.2655     0.8482     3.2929     9.6663     2.3759     7.7746   -10.6624     4.2075     5.5545    11.7446    -0.9101     7.0744   -12.5521    -1.9269    11.3021    11.3210    -4.0318     7.9343     1.3538     5.3803     7.9829     9.7748     4.9272    -3.6383     8.3140     9.0396     5.4331    -9.8102   -26.3110     7.8883     7.8825     8.8672     8.1686     8.0014     9.6448     8.9268    11.3052    -4.2592    -1.6148   -14.7906    13.1668     8.7106     1.7430    -3.8616     1.6179     9.7162     5.0897     7.2355     2.8970    -2.8420     4.3437     6.9579     2.5074     4.2241    12.5612
  1601.077 0.141E+19 0.183E+06    8.8844   13.9975   -0.2653    3.9804    5.2001    13.6233     7.3829     3.3804    10.7721     5.5233    12.2820     1.2026     3.4239     9.6666     2.6407     7.9569   -10.0062     4.3813     5.5928    11.7462    -0.5596     7.0623   -12.0724    -1.5671    11.3536    11.2794    -3.6740     7.8439     1.7221     5.5127     8.0753     9.8834     4.9011    -3.1866     8.3408     9.1424     5.4816    -9.9579   -25.5232     7.7842     7.9575     8.9494     8.2290     7.9865     9.6937     8.9140    11.4263    -4.3978    -1.7720   -14.5666    13.1897     8.8685     1.9205    -3.6758     1.6340     9.7481     5.2916     7.4457     3.0706    -2.6571     4.3424     7.1388     2.6640     4.3693    12.5742
  1632.102 0.149E+19 0.196E+06    9.0327   14.1440    0.1186    4.2839    5.5049    13.6454     7.4371     3.7650    10.9050     5.6729    12.2948     1.5278     3.5427     9.6646     2.8831     8.1229    -9.4021     4.5394     5.6258    11.7421    -0.2412     7.0456   -11.6343    -1.2365    11.4022    11.2420    -3.3422     7.7621     2.0631     5.6361     8.1614     9.9806     4.8787    -2.7670     8.3660     9.2378     5.5266   -10.0908   -24.7907     7.6899     8.0275     9.0266     8.2858     7.9735     9.7400     8.9033    11.5383    -4.5237    -1.9148   -14.3583    13.2113     9.0148     2.0851    -3.5031     1.6501     9.7779     5.4783     7.6405     3.2320    -2.4851     4.3427     7.3057     2.8083     4.5035    12.5865
  1661.898 0.156E+19 0.209E+06    9.1702   14.2799    0.4743    4.5651    5.7869    13.6665     7.4881     4.1174    11.0249     5.8084    12.3038     1.8255     3.6499     9.6601     3.1044     8.2733    -8.8465     4.6826     5.6534    11.7317     0.0467     7.0238   -11.2354    -0.9334    11.4482    11.2085    -3.0343     7.6881     2.3790     5.7513     8.2417    10.0668     4.8595    -2.3772     8.3898     9.3263     5.5682   -10.2103   -24.1093     7.6043     8.0929     9.0990     8.3391     7.9624     9.7838     8.8944    11.6418    -4.6382    -2.0445   -14.1646    13.2316     9.1504     2.2380    -3.3427     1.6658     9.8057     5.6510     7.8211     3.3819    -2.3251     4.3443     7.4598     2.9411     4.6274    12.5982
  1690.629 0.163E+19 0.222E+06    9.2987   14.4066    0.8060    4.8271    6.0494    13.6867     7.5363     4.4413    11.1330     5.9311    12.3088     2.0991     3.7463     9.6525     3.3068     8.4096    -8.3331     4.8122     5.6757    11.7144     0.3070     6.9961   -10.8716    -0.6545    11.4918    11.1782    -2.7468     7.6206     2.6734     5.8593     8.3170    10.1428     4.8430    -2.0127     8.4123     9.4088     5.6069   -10.3186   -23.4718     7.5262     8.1544     9.1675     8.3894     7.9527     9.8255     8.8869    11.7380    -4.7431    -2.1630   -13.9833    13.2507     9.2768     2.3807    -3.1928     1.6813     9.8317     5.8117     7.9897     3.5222    -2.1754     4.3470     7.6028     3.0641     4.7425    12.6091
  1718.129 0.170E+19 0.236E+06    9.4179   14.5241    1.1136    5.0699    6.2924    13.7058     7.5815     4.7368    11.2291     6.0408    12.3095     2.3484     3.8318     9.6418     3.4902     8.5316    -7.8620     4.9283     5.6924    11.6900     0.5395     6.9622   -10.5431    -0.4000    11.5329    11.1510    -2.4800     7.5594     2.9463     5.9601     8.3873    10.2086     4.8288    -1.6741     8.4334     9.4853     5.6425   -10.4165   -22.8787     7.4553     8.2118     9.2317     8.4365     7.9444     9.8648     8.8809    11.8270    -4.8388    -2.2708   -13.8148    13.2685     9.3940     2.5131    -3.0535     1.6962     9.8559     5.9603     8.1461     3.6525    -2.0361     4.3505     7.7349     3.1773     4.8488    12.6194
  1751.542 0.176E+19 0.249E+06    9.5541   14.6583    1.4670    5.3509    6.5774    13.7210     7.6276     5.0758    11.3269     6.1548    12.2955     2.6299     3.9134     9.6146     3.6905     8.6637    -7.3167     5.0534     5.6971    11.6390     0.7937     6.9002   -10.1762    -0.1202    11.5703    11.1084    -2.1740     7.4736     3.2630     6.0674     8.4625    10.2738     4.7937    -1.2949     8.4504     9.5671     5.6759   -10.5678   -22.2190     7.3580     8.2719     9.2962     8.4804     7.9233     9.9001     8.8630    11.9270    -4.9731    -2.4184   -13.6242    13.2815     9.5275     2.6609    -2.9016     1.6984     9.8764     6.1303     8.3260     3.7982    -1.8838     4.3402     7.8892     3.3088     4.9730    12.6234
  1774.104 0.183E+19 0.262E+06    9.6474   14.7503    1.7066    5.5390    6.7638    13.7396     7.6663     5.2937    11.3955     6.2341    12.2912     2.8145     3.9757     9.6017     3.8261     8.7504    -6.9638     5.1357     5.7049    11.6064     0.9565     6.8606    -9.9395     0.0717    11.6075    11.0934    -1.9651     7.4348     3.4743     6.1504     8.5202    10.3165     4.7921    -1.0255     8.4700     9.6289     5.7059   -10.6239   -21.7445     7.3119     8.3198     9.3513     8.5218     7.9222     9.9360     8.8641    11.9964    -5.0354    -2.4889   -13.4908    13.2984     9.6189     2.7659    -2.7897     1.7166     9.8981     6.2455     8.4481     3.9021    -1.7713     4.3506     7.9899     3.3945     5.0541    12.6344
  1794.290 0.193E+19 0.281E+06    9.7333   14.8350    1.9244    5.7075    6.9266    13.7643     7.7088     5.4818    11.4617     6.3098    12.2937     2.9779     4.0407     9.5968     3.9510     8.8284    -6.6576     5.2097     5.7182    11.5821     1.0987     6.8303    -9.7327     0.2500    11.6528    11.0931    -1.7741     7.4181     3.6632     6.2357     8.5792    10.3559     4.8121    -0.7688     8.4957     9.6914     5.7407   -10.6302   -21.2871     7.2888     8.3702     9.4123     8.5708     7.9340     9.9802     8.8780    12.0613    -5.0641    -2.5247   -13.3655    13.3216     9.7030     2.8660    -2.6793     1.7494     9.9254     6.3504     8.5589     4.0014    -1.6604     4.3767     8.0779     3.4692     5.1249    12.6524
  1825.517 0.204E+19 0.301E+06    9.8551   14.9550    2.2376    5.9537    7.1713    13.7871     7.7585     5.7564    11.5386     6.4009    12.2750     3.2084     4.1083     9.5670     4.1159     8.9301    -6.2054     5.3057     5.7152    11.5145     1.2889     6.7537    -9.4453     0.4881    11.6996    11.0714    -1.5009     7.3647     3.9402     6.3425     8.6536    10.3987     4.8058    -0.4186     8.5193     9.7703     5.7771   -10.7119   -20.6707     7.2258     8.4316     9.4826     8.6223     7.9298    10.0252     8.8774    12.1508    -5.1511    -2.6210   -13.1917    13.3414     9.8219     3.0018    -2.5355     1.7690     9.9515     6.5001     8.7187     4.1364    -1.5152     4.3875     8.2092     3.5801     5.2308    12.6645
  1858.948 0.214E+19 0.322E+06    9.9804   15.0785    2.5601    6.2075    7.4241    13.8097     7.8090     6.0310    11.6076     6.4849    12.2453     3.4371     4.1671     9.5260     4.2760     9.0255    -5.7469     5.3952     5.7018    11.4252     1.4667     6.6552    -9.1668     0.7233    11.7463    11.0475    -1.2193     7.3078     4.2262     6.4513     8.7294    10.4323     4.7962    -0.0593     8.5420     9.8499     5.8123   -10.8023   -20.0386     7.1590     8.4941     9.5538     8.6733     7.9232    10.0702     8.8753    12.2420    -5.2449    -2.7233   -13.0133    13.3602     9.9438     3.1405    -2.3893     1.7860     9.9767     6.6534     8.8835     4.2749    -1.3670     4.3966     8.3442     3.6932     5.3394    12.6751
  1892.220 0.225E+19 0.345E+06   10.1012   15.1976    2.8710    6.4517    7.6669    13.8326     7.8588     6.2862    11.6664     6.5580    12.2094     3.6488     4.2164     9.4793     4.4222     9.1090    -5.3151     5.4731     5.6812    11.3230     1.6208     6.5444    -8.9159     0.9421    11.7930    11.0264    -0.9473     7.2558     4.5016     6.5576     8.8034    10.4556     4.7894     0.2889     8.5645     9.9268     5.8459   -10.8840   -19.4251     7.0977     8.5552     9.6241     8.7234     7.9180    10.1152     8.8750    12.3294    -5.3326    -2.8174   -12.8411    13.3786    10.0610     3.2741    -2.2482     1.8033    10.0012     6.8005     9.0425     4.4091    -1.2232     4.4078     8.4730     3.8003     5.4431    12.6857
  1945.612 0.234E+19 0.368E+06   10.2772   15.3717    3.3305    6.8176    8.0389    13.8507     7.9184     6.6564    11.7175     6.6314    12.1155     3.9442     4.2435     9.3692     4.6075     9.2068    -4.6736     5.5625     5.6100    11.1058     1.8061     6.3142    -8.5819     1.2303    11.8390    10.9687    -0.5462     7.1425     4.9163     6.6951     8.8999    10.4582     4.7343     0.7803     8.5794    10.0250     5.8753   -11.0982   -18.5688     6.9701     8.6318     9.7064     8.7722     7.8820    10.1586     8.8491    12.4520    -5.5223    -3.0121   -12.5957    13.3871    10.2306     3.4595    -2.0607     1.7909    10.0191     7.0148     9.2788     4.5979    -1.0291     4.3910     8.6678     3.9593     5.5995    12.6824
  1978.091 0.246E+19 0.393E+06   10.3852   15.4786    3.6094    7.0362    8.2553    13.8727     7.9647     6.8665    11.7530     6.6801    12.0668     4.1167     4.2706     9.3110     4.7212     9.2640    -4.3054     5.6147     5.5741    10.9797     1.9089     6.1806    -8.3925     1.4096    11.8830    10.9523    -0.3009     7.0997     5.1637     6.7922     8.9674    10.4592     4.7300     1.0951     8.5990    10.0929     5.9026   -11.1670   -18.0126     6.9190     8.6878     9.7716     8.8167     7.8771    10.2011     8.8512    12.5283    -5.6002    -3.0908   -12.4418    13.4028    10.3342     3.5778    -1.9360     1.8045    10.0402     7.1444     9.4223     4.7191    -0.8994     4.4041     8.7803     4.0503     5.6897    12.6912
  2008.491 0.258E+19 0.420E+06   10.4842   15.5769    3.8651    7.2358    8.4515    13.8954     8.0094     7.0537    11.7843     6.7233    12.0217     4.2711     4.2951     9.2575     4.8233     9.3135    -3.9749     5.6598     5.5404    10.8607     1.9965     6.0550    -8.2263     1.5727    11.9269    10.9415    -0.0755     7.0665     5.3896     6.8844     9.0314    10.4569     4.7321     1.3874     8.6189    10.1566     5.9288   -11.2172   -17.4943     6.8784     8.7412     9.8349     8.8602     7.8758    10.2437     8.8571    12.5982    -5.6644    -3.1536   -12.3000    13.4190    10.4289     3.6867    -1.8200     1.8204    10.0613     7.2626     9.5540     4.8317    -0.7781     4.4214     8.8816     4.1315     5.7708    12.7012
  2044.082 0.271E+19 0.449E+06   10.5941   15.6864    4.1509    7.4600    8.6737    13.9173     8.0565     7.2604    11.8102     6.7627    11.9610     4.4389     4.3109     9.1873     4.9295     9.3620    -3.6056     5.7033     5.4921    10.7104     2.0829     5.8973    -8.0508     1.7459    11.9710    10.9238     0.1768     7.0215     5.6442     6.9832     9.1000    10.4453     4.7236     1.7092     8.6364    10.2235     5.9520   -11.2956   -16.9255     6.8251     8.7980     9.9010     8.9022     7.8670    10.2863     8.8582    12.6740    -5.7514    -3.2359   -12.1440    13.4323    10.5332     3.8048    -1.6966     1.8277    10.0801     7.3933     9.7019     4.9555    -0.6469     4.4335     8.9950     4.2207     5.8614    12.7075
  2069.928 0.287E+19 0.482E+06   10.6766   15.7687    4.3628    7.6231    8.8302    13.9431     8.1000     7.4075    11.8401     6.8023    11.9300     4.5639     4.3389     9.1496     5.0160     9.4027    -3.3438     5.7405     5.4697    10.6177     2.1518     5.7993    -7.9190     1.8850    12.0176    10.9267     0.3650     7.0106     5.8288     7.0683     9.1587    10.4437     4.7432     1.9620     8.6592    10.2812     5.9790   -11.2996   -16.4727     6.8084     8.8484     9.9632     8.9469     7.8759    10.3318     8.8745    12.7326    -5.7824    -3.2627   -12.0235    13.4521    10.6115     3.8978    -1.5946     1.8526    10.1037     7.4906     9.8114     5.0531    -0.5391     4.4627     9.0748     4.2836     5.9252    12.7223
  2098.092 0.305E+19 0.518E+06   10.7635   15.8555    4.5866    7.7957    8.9963    13.9695     8.1453     7.5618    11.8687     6.8411    11.8940     4.6943     4.3645     9.1065     5.1048     9.4433    -3.0676     5.7774     5.4425    10.5140     2.2206     5.6902    -7.7833     2.0290    12.0656    10.9284     0.5642     6.9971     6.0246     7.1571     9.2199    10.4386     4.7604     2.2277     8.6818    10.3406     6.0052   -11.3108   -15.9968     6.7888     8.9007    10.0277     8.9918     7.8828    10.3786     8.8901    12.7935    -5.8204    -3.2941   -11.8971    13.4713    10.6933     3.9945    -1.4893     1.8750    10.1269     7.5926     9.9273     5.1556    -0.4265     4.4917     9.1589     4.3490     5.9923    12.7362
  2119.060 0.325E+19 0.559E+06   10.8316   15.9234    4.7590    7.9260    9.1171    13.9982     8.1878     7.6768    11.9019     6.8819    11.8803     4.7967     4.4005     9.0877     5.1817     9.4805    -2.8640     5.8119     5.4353    10.4538     2.2810     5.6261    -7.6743     2.1510    12.1148    10.9440     0.7185     7.0065     6.1716     7.2361     9.2740    10.4430     4.7971     2.4451     8.7084    10.3939     6.0349   -11.2705   -15.6025     6.7939     8.9485    10.0890     9.0388     7.9022    10.4270     8.9159    12.8432    -5.8191    -3.2880   -11.7950    13.4954    10.7576     4.0745    -1.3982     1.9105    10.1539     7.6721    10.0164     5.2397    -0.3302     4.5319     9.2204     4.3975     6.0415    12.7565
  2123.961 0.351E+19 0.604E+06   10.8615   15.9524    4.8254    7.9694    9.1449    14.0313     8.2240     7.7128    11.9465     6.9281    11.9140     4.8431     4.4598     9.1202     5.2364     9.5127    -2.8075     5.8434     5.4713    10.4871     2.3280     5.6584    -7.6161     2.2293    12.1659    10.9873     0.7797     7.0617     6.2179     7.2940     9.3129    10.4701     4.8740     2.5617     8.7436    10.4354     6.0735   -11.1243   -15.3786     6.8482     8.9860    10.1431     9.0916     7.9485    10.4780     8.9617    12.8705    -5.7350    -3.2069   -11.7423    13.5301    10.7868     4.1215    -1.3345     1.9758    10.1890     7.7062    10.0493     5.2856    -0.2673     4.5943     9.2372     4.4138     6.0554    12.7901
  2128.419 0.380E+19 0.656E+06   10.8910   15.9810    4.8903    8.0110    9.1702    14.0659     8.2615     7.7470    11.9934     6.9765    11.9510     4.8891     4.5225     9.1562     5.2923     9.5459    -2.7547     5.8761     5.5105    10.5255     2.3763     5.6960    -7.5576     2.3091    12.2192    11.0335     0.8397     7.1210     6.2619     7.3535     9.3527    10.4993     4.9557     2.6791     8.7807    10.4781     6.1139   -10.9678   -15.1524     6.9068     9.0248    10.1991     9.1467     7.9979    10.5313     9.0102    12.8980    -5.6442    -3.1194   -11.6895    13.5667    10.8159     4.1691    -1.2693     2.0451    10.2260     7.7400    10.0814     5.3319    -0.2032     4.6601     9.2527     4.4293     6.0684    12.8257
  2132.613 0.414E+19 0.714E+06   10.9206   16.0096    4.9547    8.0519    9.1938    14.1020     8.3003     7.7804    12.0423     7.0270    11.9908     4.9353     4.5883     9.1949     5.3498     9.5803    -2.7040     5.9100     5.5524    10.5679     2.4261     5.7376    -7.4983     2.3908    12.2746    11.0823     0.8994     7.1840     6.3049     7.4147     9.3937    10.5301     5.0418     2.7982     8.8194    10.5220     6.1561   -10.8021   -14.9220     6.9691     9.0647    10.2571     9.2042     8.0499    10.5867     9.0612    12.9259    -5.5475    -3.0264   -11.6360    13.6049    10.8451     4.2176    -1.2023     2.1178    10.2645     7.7737    10.1131     5.3790    -0.1375     4.7292     9.2676     4.4445     6.0808    12.8630
  2136.552 0.451E+19 0.780E+06   10.9503   16.0383    5.0188    8.0920    9.2159    14.1396     8.3404     7.8129    12.0933     7.0793    12.0331     4.9817     4.6569     9.2363     5.4088     9.6158    -2.6553     5.9449     5.5969    10.6141     2.4772     5.7831    -7.4382     2.4742    12.3320    11.1336     0.9589     7.2503     6.3468     7.4776     9.4358    10.5625     5.1319     2.9191     8.8596    10.5672     6.1999   -10.6279   -14.6877     7.0349     9.1059    10.3171     9.2638     8.1044    10.6441     9.1145    12.9541    -5.4452    -2.9281   -11.5819    13.6448    10.8744     4.2670    -1.1336     2.1939    10.3046     7.8074    10.1446     5.4267    -0.0703     4.8012     9.2818     4.4593     6.0928    12.9020
  2140.203 0.493E+19 0.855E+06   10.9800   16.0669    5.0821    8.1311    9.2364    14.1784     8.3816     7.8444    12.1461     7.1334    12.0780     5.0282     4.7283     9.2803     5.4690     9.6521    -2.6088     5.9808     5.6439    10.6641     2.5296     5.8324    -7.3777     2.5592    12.3914    11.1872     1.0179     7.3200     6.3875     7.5419     9.4789    10.5963     5.2260     3.0412     8.9013    10.6135     6.2452   -10.4453   -14.4502     7.1041     9.1481    10.3787     9.3255     8.1614    10.7035     9.1700    12.9827    -5.3376    -2.8247   -11.5274    13.6861    10.9038     4.3172    -1.0635     2.2731    10.3461     7.8410    10.1757     5.4750    -0.0018     4.8762     9.2953     4.4736     6.1041    12.9424
  2143.849 0.541E+19 0.940E+06   11.0102   16.0961    5.1466    8.1707    9.2567    14.2185     8.4240     7.8761    12.2006     7.1891    12.1245     5.0755     4.8020     9.3259     5.5308     9.6895    -2.5621     6.0177     5.6925    10.7162     2.5832     5.8839    -7.3158     2.6463    12.4525    11.2427     1.0781     7.3922     6.4287     7.6080     9.5231    10.6313     5.3232     3.1663     8.9443    10.6610     6.2918   -10.2564   -14.2068     7.1759     9.1915    10.4422     9.3891     8.2203    10.7647     9.2274    13.0118    -5.2261    -2.7176   -11.4717    13.7287    10.9338     4.3685    -0.9916     2.3549    10.3888     7.8751    10.2072     5.5245     0.0685     4.9537     9.3087     4.4879     6.1154    12.9842
  2147.898 0.595E+19 0.104E+07   11.0419   16.1268    5.2148    8.2130    9.2792    14.2597     8.4677     7.9100    12.2563     7.2462    12.1715     5.1251     4.8772     9.3719     5.5946     9.7280    -2.5117     6.0556     5.7416    10.7681     2.6385     5.9349    -7.2515     2.7366    12.5154    11.2993     1.1415     7.4656     6.4727     7.6764     9.5688    10.6667     5.4225     3.2967     8.9883    10.7100     6.3395   -10.0640   -13.9536     7.2488     9.2364    10.5077     9.4543     8.2804    10.8277     9.2861    13.0422    -5.1129    -2.6087   -11.4136    13.7723    10.9652     4.4219    -0.9171     2.4384    10.4326     7.9110    10.2407     5.5761     0.1413     5.0329     9.3232     4.5030     6.1276    13.0269
  2152.920 0.656E+19 0.114E+07   11.0765   16.1602    5.2900    8.2608    9.3070    14.3017     8.5129     7.9488    12.3129     7.3045    12.2172     5.1788     4.9532     9.4164     5.6612     9.7676    -2.4525     6.0947     5.7898    10.8163     2.6958     5.9823    -7.1830     2.8313    12.5797    11.3559     1.2112     7.5386     6.5230     7.7476     9.6165    10.7018     5.5223     3.4356     9.0330    10.7608     6.3879    -9.8719   -13.6851     7.3211     9.2829    10.5752     9.5210     8.3406    10.8921     9.3453    13.0744    -5.0009    -2.5008   -11.3515    13.8164    10.9992     4.4783    -0.8393     2.5226    10.4770     7.9500    10.2778     5.6309     0.2178     5.1131     9.3404     4.5202     6.1419    13.0699
  2159.352 0.723E+19 0.126E+07   11.1147   16.1973    5.3750    8.3162    9.3424    14.3443     8.5596     7.9943    12.3698     7.3636    12.2603     5.2378     5.0291     9.4581     5.7309     9.8085    -2.3810     6.1347     5.8359    10.8587     2.7553     6.0235    -7.1093     2.9315    12.6454    11.4117     1.2896     7.6099     6.5820     7.8219     9.6663    10.7359     5.6215     3.5852     9.0781    10.8138     6.4369    -9.6833   -13.3977     7.3915     9.3313    10.6448     9.5888     8.4003    10.9578     9.4043    13.1090    -4.8925    -2.3960   -11.2842    13.8608    11.0366     4.5385    -0.7577     2.6066    10.5218     7.9934    10.3200     5.6898     0.2985     5.1934     9.3613     4.5402     6.1592    13.1130
  2167.687 0.799E+19 0.140E+07   11.1576   16.2392    5.4725    8.3815    9.3879    14.3874     8.6079     8.0487    12.4268     7.4234    12.2996     5.3037     5.1043     9.4954     5.8044     9.8507    -2.2931     6.1760     5.8785    10.8923     2.8173     6.0557    -7.0288     3.0382    12.7123    11.4659     1.3789     7.6780     6.6523     7.9000     9.7188    10.7686     5.7187     3.7482     9.1234    10.8691     6.4861    -9.5014   -13.0869     7.4583     9.3817    10.7166     9.6575     8.4586    11.0245     9.4625    13.1468    -4.7901    -2.2966   -11.2103    13.9052    11.0784     4.6034    -0.6714     2.6895    10.5668     8.0424    10.3687     5.7538     0.3843     5.2732     9.3873     4.5641     6.1806    13.1557
  2178.299 0.882E+19 0.156E+07   11.2059   16.2864    5.5845    8.4585    9.4454    14.4307     8.6578     8.1135    12.4834     7.4836    12.3338     5.3775     5.1780     9.5273     5.8818     9.8943    -2.1860     6.2183     5.9168    10.9153     2.8820     6.0769    -6.9409     3.1519    12.7801    11.5176     1.4810     7.7417     6.7360     7.9819     9.7739    10.7992     5.8128     3.9261     9.1685    10.9270     6.5355    -9.3287   -12.7503     7.5204     9.4341    10.7906     9.7268     8.5147    11.0922     9.5194    13.1880    -4.6956    -2.2045   -11.1290    13.9491    11.1251     4.6734    -0.5802     2.7704    10.6117     8.0978    10.4249     5.8235     0.4756     5.3517     9.4193     4.5926     6.2067    13.1976
  2190.422 0.975E+19 0.173E+07   11.2577   16.3371    5.7056    8.5427    9.5105    14.4742     8.7088     8.1847    12.5398     7.5441    12.3649     5.4561     5.2510     9.5557     5.9617     9.9388    -2.0669     6.2613     5.9523    10.9317     2.9483     6.0912    -6.8484     3.2702    12.8485    11.5679     1.5910     7.8030     6.8279     8.0663     9.8309    10.8285     5.9053     4.1136     9.2137    10.9866     6.5849    -9.1616   -12.3969     7.5797     9.4880    10.8660     9.7966     8.5696    11.1604     9.5754    13.2314    -4.6058    -2.1166   -11.0429    13.9930    11.1750     4.7468    -0.4858     2.8501    10.6566     8.1572    10.4859     5.8969     0.5706     5.4295     9.4551     4.6239     6.2359    13.2391
  2204.885 0.108E+20 0.192E+07   11.3147   16.3929    5.8404    8.6381    9.5871    14.5177     8.7610     8.2658    12.5953     7.6045    12.3907     5.5421     5.3219     9.5783     6.0450     9.9842    -1.9293     6.3051     5.9832    10.9371     3.0167     6.0941    -6.7490     3.3948    12.9174    11.6156     1.7131     7.8595     6.9326     8.1540     9.8901    10.8555     5.9940     4.3149     9.2585    11.0483     6.6342    -9.0049   -12.0197     7.6340     9.5437    10.9431     9.8665     8.6219    11.2291     9.6297    13.2781    -4.5246    -2.0367   -10.9498    14.0362    11.2295     4.8249    -0.3870     2.9274    10.7011     8.2228    10.5540     5.9755     0.6706     5.5055     9.4966     4.6597     6.2696    13.2797
  2220.811 0.119E+20 0.214E+07   11.3745   16.4516    5.9830    8.7398    9.6703    14.5611     8.8140     8.3525    12.6503     7.6647    12.4134     5.6321     5.3916     9.5975     6.1301    10.0301    -1.7814     6.3492     6.0112    10.9360     3.0860     6.0904    -6.6460     3.5229    12.9866    11.6616     1.8421     7.9134     7.0445     8.2437     9.9507    10.8811     6.0806     4.5241     9.3031    11.1112     6.6834    -8.8542   -11.6289     7.6853     9.6003    11.0212     9.9364     8.6728    11.2980     9.6830    13.3265    -4.4484    -1.9611   -10.8527    14.0790    11.2865     4.9056    -0.2859     3.0031    10.7454     8.2918    10.6261     6.0571     0.7734     5.5804     9.5414     4.6979     6.3060    13.3196
  2238.528 0.131E+20 0.238E+07   11.4378   16.5137    6.1350    8.8490    9.7615    14.6043     8.8678     8.4457    12.7044     7.7246    12.4321     5.7269     5.4595     9.6125     6.2172    10.0764    -1.6209     6.3935     6.0357    10.9268     3.1564     6.0784    -6.5387     3.6549    13.0558    11.7055     1.9792     7.9637     7.1651     8.3353    10.0128    10.9047     6.1642     4.7424     9.3472    11.1754     6.7321    -8.7118   -11.2226     7.7329     9.6579    11.1002    10.0061     8.7215    11.3669     9.7348    13.3770    -4.3789    -1.8914   -10.7510    14.1211    11.3466     4.9892    -0.1821     3.0764    10.7892     8.3649    10.7032     6.1421     0.8793     5.6538     9.5901     4.7391     6.3455    13.3586
  2258.269 0.145E+20 0.265E+07   11.5048   16.5795    6.2969    8.9664    9.8614    14.6470     8.9222     8.5461    12.7572     7.7837    12.4461     5.8267     5.5250     9.6224     6.3062    10.1230    -1.4468     6.4379     6.0559    10.9084     3.2276     6.0570    -6.4271     3.7908    13.1249    11.7468     2.1250     8.0098     7.2951     8.4290    10.0762    10.9261     6.2440     4.9703     9.3907    11.2409     6.7803    -8.5792   -10.7999     7.7760     9.7166    11.1799    10.0752     8.7677    11.4356     9.7848    13.4297    -4.3171    -1.8286   -10.6444    14.1624    11.4098     5.0759    -0.0759     3.1468    10.8322     8.4423    10.7854     6.2308     0.9884     5.7251     9.6431     4.7835     6.3884    13.3964
  2280.368 0.160E+20 0.295E+07   11.5759   16.6494    6.4702    9.0931    9.9712    14.6894     8.9773     8.6546    12.8085     7.8421    12.4549     5.9322     5.5878     9.6267     6.3974    10.1699    -1.2574     6.4825     6.0714    10.8795     3.2996     6.0248    -6.3105     3.9312    13.1939    11.7853     2.2809     8.0513     7.4359     8.5250    10.1414    10.9448     6.3196     5.2091     9.4334    11.3077     6.8277    -8.4577   -10.3585     7.8141     9.7764    11.2606    10.1435     8.8109    11.5041     9.8328    13.4849    -4.2642    -1.7734   -10.5322    14.2027    11.4765     5.1659     0.0332     3.2137    10.8744     8.5246    10.8736     6.3235     1.1012     5.7942     9.7009     4.8313     6.4351    13.4328
  2307.066 0.175E+20 0.328E+07   11.6551   16.7275    6.6658    9.2383   10.1009    14.7303     9.0333     8.7794    12.8562     7.8981    12.4522     6.0490     5.6441     9.6188     6.4921    10.2169    -1.0367     6.5268     6.0763    10.8285     3.3729     5.9699    -6.1845     4.0795    13.2617    11.8171     2.4564     8.0821     7.5981     8.6247    10.2092    10.9575     6.3847     5.4685     9.4738    11.3765     6.8727    -8.3624    -9.8825     7.8408     9.8379    11.3421    10.2093     8.8470    11.5713     9.8756    13.5445    -4.2316    -1.7357   -10.4095    14.2401    11.5499     5.2620     0.1468     3.2721    10.9143     8.6163    10.9736     6.4240     1.2203     5.8575     9.7683     4.8862     6.4895    13.4658
  2318.546 0.194E+20 0.364E+07   11.7026   16.7737    6.7749    9.3128   10.1558    14.7738     9.0832     8.8410    12.9124     7.9579    12.4872     6.1205     5.7181     9.6516     6.5682    10.2597    -0.9345     6.5684     6.1153    10.8528     3.4358     5.9925    -6.0993     4.1914    13.3294    11.8696     2.5557     8.1474     7.6786     8.7059    10.2638    10.9880     6.4802     5.6439     9.5195    11.4342     6.9225    -8.1861    -9.5499     7.9049     9.8902    11.4162    10.2788     8.9039    11.6391     9.9331    13.5851    -4.1344    -1.6410   -10.3289    14.2846    11.5955     5.3311     0.2373     3.3538    10.9593     8.6705    11.0281     6.4927     1.3109     5.9366     9.7990     4.9138     6.5147    13.5082
  2368.157 0.210E+20 0.404E+07   11.8236   16.8940    7.0861    9.5526   10.3868    14.8095     9.1460     9.0494    12.9448     8.0053    12.4301     6.2961     5.7458     9.5853     6.6845    10.3098    -0.5552     6.6136     6.0703    10.6944     3.5190     5.8273    -5.9222     4.3846    13.3948    11.8709     2.8331     8.1285     7.9508     8.8283    10.3479    10.9728     6.4985     6.0130     9.5504    11.5157     6.9578    -8.2116    -8.8875     7.8785     9.9625    11.5057    10.3351     8.9072    11.7030     9.9537    13.6686    -4.1977    -1.6849   -10.1511    14.3100    11.7040     5.4598     0.3772     3.3732    10.9896     8.8113    11.1891     6.6344     1.4659     5.9750     9.9150     5.0035     6.6076    13.5258
  2377.348 0.232E+20 0.447E+07   11.8648   16.9337    7.1783    9.6139   10.4285    14.8517     9.1932     9.0993    13.0002     8.0634    12.4694     6.3581     5.8196     9.6229     6.7550    10.3503    -0.4744     6.6533     6.1130    10.7289     3.5778     5.8606    -5.8464     4.4869    13.4600    11.9245     2.9173     8.1965     8.0160     8.9036    10.3984    11.0049     6.5951     6.1694     9.5953    11.5697     7.0068    -8.0295    -8.5885     7.9458    10.0115    11.5758    10.4027     8.9652    11.7683    10.0112    13.7051    -4.0942    -1.5852   -10.0795    14.3540    11.7437     5.5225     0.4612     3.4555    11.0337     8.8581    11.2347     6.6958     1.5489     6.0535     9.9393     5.0264     6.6277    13.5681
  2425.417 0.251E+20 0.493E+07   11.9771   17.0455    7.4672    9.8360   10.6416    14.8863     9.2530     9.2913    13.0313     8.1085    12.4181     6.5210     5.8471     9.5633     6.8636    10.3970    -0.1244     6.6956     6.0726    10.5836     3.6549     5.7092    -5.6823     4.6673    13.5229    11.9284     3.1753     8.1829     8.2682     9.0191    10.4777    10.9904     6.6142     6.5145     9.6250    11.6458     7.0395    -8.0481    -7.9681     7.9255    10.0800    11.6612    10.4548     8.9686    11.8297    10.0327    13.7821    -4.1517    -1.6202    -9.9138    14.3784    11.8426     5.6407     0.5902     3.4723    11.0624     8.9880    11.3842     6.8282     1.6940     6.0922    10.0454     5.1074     6.7126    13.5852
  2449.310 0.273E+20 0.543E+07   12.0426   17.1100    7.6277    9.9537   10.7443    14.9239     9.3029     9.3910    13.0753     8.1593    12.4224     6.6173     5.9007     9.5635     6.9450    10.4379     0.0515     6.7344     6.0828    10.5503     3.7176     5.6731    -5.5777     4.7939    13.5845    11.9616     3.3198     8.2184     8.3992     9.1060    10.5366    11.0036     6.6779     6.7336     9.6624    11.7055     7.0802    -7.9479    -7.5634     7.9581    10.1342    11.7341    10.5134     9.0037    11.8909    10.0747    13.8317    -4.1124    -1.5738    -9.8106    14.4133    11.9018     5.7205     0.6866     3.5260    11.0988     9.0631    11.4660     6.9130     1.7963     6.1528    10.0985     5.1503     6.7555    13.6163
  2496.179 0.294E+20 0.596E+07   12.1458   17.2129    7.8938   10.1580   10.9401    14.9560     9.3583     9.5670    13.1034     8.2004    12.3748     6.7671     5.9252     9.5085     7.0444    10.4802     0.3731     6.7728     6.0449    10.4155     3.7876     5.5328    -5.4276     4.9595    13.6429    11.9658     3.5581     8.2071     8.6316     9.2128    10.6099    10.9881     6.6933     7.0518     9.6889    11.7745     7.1081    -7.9689    -6.9905     7.9407    10.1976    11.8133    10.5586     9.0040    11.9478    10.0949    13.9012    -4.1703    -1.6047    -9.6585    14.4347    11.9899     5.8262     0.8019     3.5355    11.1241     9.1813    11.6039     7.0350     1.9297     6.1889    10.1946     5.2220     6.8322    13.6307
  2527.872 0.317E+20 0.652E+07   12.2200   17.2864    8.0804   10.2980   11.0684    14.9891     9.4068     9.6864    13.1386     8.2442    12.3606     6.8754     5.9648     9.4893     7.1263    10.5187     0.5879     6.8087     6.0374    10.3484     3.8483     5.4623    -5.3144     5.0910    13.6992    11.9868     3.7258     8.2241     8.7893     9.3008    10.6699    10.9895     6.7347     7.2909     9.7195    11.8329     7.1405    -7.9201    -6.5539     7.9542    10.2514    11.8837    10.6071     9.0231    12.0033    10.1264    13.9538    -4.1702    -1.5881    -9.5453    14.4620    12.0538     5.9082     0.8969     3.5672    11.1535     9.2658    11.6997     7.1270     2.0358     6.2367    10.2585     5.2709     6.8835    13.6533
  2580.604 0.338E+20 0.709E+07   12.3249   17.3917    8.3546   10.5104   11.2748    15.0165     9.4590     9.8693    13.1586     8.2782    12.3010     7.0278     5.9772     9.4220     7.2216    10.5570     0.9246     6.8430     5.9873    10.1934     3.9133     5.3019    -5.1646     5.2530    13.7515    11.9822     3.9718     8.2003     9.0321     9.4042    10.7410    10.9637     6.7298     7.6108     9.7387    11.8966     7.1581    -7.9840    -5.9809     7.9241    10.3121    11.9580    10.6396     9.0084    12.0535    10.1380    14.0210    -4.2610    -1.6394    -9.3931    14.4754    12.1384     6.0076     1.0026     3.5531    11.1711     9.3845    11.8423     7.2490     2.1659     6.2614    10.3569     5.3409     6.9617    13.6592
  2616.062 0.361E+20 0.768E+07   12.3989   17.4653    8.5434   10.6535   11.4089    15.0446     9.5034     9.9916    13.1860     8.3148    12.2769     7.1356     6.0056     9.3930     7.2981    10.5912     1.1469     6.8746     5.9698    10.1112     3.9683     5.2162    -5.0545     5.3781    13.8011    11.9948     4.1416     8.2059     9.1943     9.4869    10.7975    10.9569     6.7533     7.8449     9.7625    11.9493     7.1817    -7.9721    -5.5559     7.9259    10.3622    12.0222    10.6767     9.0148    12.1018    10.1612    14.0707    -4.2878    -1.6412    -9.2825    14.4955    12.1984     6.0830     1.0877     3.5654    11.1936     9.4676    11.9395     7.3386     2.2666     6.2982    10.4216     5.3879     7.0133    13.6741
  2676.131 0.379E+20 0.827E+07   12.5060   17.5731    8.8271   10.8751   11.6279    15.0658     9.5513    10.1827    13.1960     8.3399    12.2027     7.2908     6.0033     9.3108     7.3881    10.6246     1.5016     6.9040     5.9051     9.9319     4.0272     5.0315    -4.9053     5.5353    13.8456    11.9791     4.3965     8.1665     9.4492     9.5857    10.8659    10.9179     6.7220     8.1654     9.7716    12.0053     7.1850    -8.0918    -4.9851     7.8799    10.4193    12.0900    10.6919     8.9800    12.1432    10.1617    14.1340    -4.4218    -1.7185    -9.1314    14.4982    12.2771     6.1731     1.1800     3.5196    11.2009     9.5856    12.0871     7.4600     2.3921     6.3083    10.5219     5.4541     7.0924    13.6683
  2714.820 0.400E+20 0.885E+07   12.5780   17.6449    9.0129   11.0175   11.7637    15.0884     9.5907    10.3044    13.2157     8.3691    12.1703     7.3953     6.0211     9.2736     7.4576    10.6541     1.7250     6.9310     5.8793     9.8380     4.0756     4.9344    -4.8007     5.6513    13.8877    11.9839     4.5636     8.1617     9.6113     9.6615    10.9179    10.9030     6.7272     8.3886     9.7878    12.0505     7.1982    -8.1166    -4.5821     7.8713    10.4647    12.1469    10.7161     8.9732    12.1833    10.1765    14.1788    -4.4751    -1.7374    -9.0266    14.5103    12.3302     6.2389     1.2528     3.5109    11.2156     9.6644    12.1825     7.5448     2.4851     6.3335    10.5848     5.4964     7.1423    13.6748
  2782.331 0.415E+20 0.943E+07   12.6860   17.7535    9.3016   11.2448   11.9918    15.1030     9.6335    10.5001    13.2158     8.3854    12.0831     7.5507     6.0050     9.1784     7.5414    10.6824     2.0917     6.9554     5.8020     9.6380     4.1274     4.7292    -4.6545     5.8016    13.9241    11.9579     4.8231     8.1082     9.8738     9.7547    10.9827    10.8502     6.6684     8.7046     9.7855    12.0967     7.1844    -8.2931    -4.0228     7.8108    10.5177    12.2075    10.7120     8.9172    12.2148    10.1657    14.2358    -4.6536    -1.8400    -8.8799    14.5008    12.3993     6.3164     1.3290     3.4303    11.2112     9.7787    12.3316     7.6633     2.6042     6.3279    10.6839     5.5548     7.2196    13.6557
  2819.206 0.433E+20 0.999E+07   12.7491   17.8159    9.4639   11.3696   12.1117    15.1207     9.6662    10.6062    13.2306     8.4087    12.0520     7.6410     6.0176     9.1433     7.6002    10.7068     2.2879     6.9777     5.7772     9.5518     4.1674     4.6403    -4.5647     5.9006    13.9588    11.9598     4.9690     8.1010    10.0158     9.8191    11.0270    10.8328     6.6647     8.8968     9.7960    12.1326     7.1898    -8.3312    -3.6765     7.8004    10.5562    12.2553    10.7266     8.9045    12.2468    10.1754    14.2721    -4.7137    -1.8628    -8.7906    14.5074    12.4408     6.3687     1.3867     3.4108    11.2202     9.8450    12.4138     7.7358     2.6833     6.3451    10.7371     5.5876     7.2615    13.6568
  2911.875 0.440E+20 0.105E+08   12.8796   17.9460    9.8150   11.6499   12.3997    15.1239     9.7057    10.8464    13.2109     8.4100    11.9226     7.8242     5.9718     9.0044     7.6866    10.7302     2.7448     6.9965     5.6615     9.2739     4.2139     4.3565    -4.3983     6.0642    13.9851    11.9078     5.2837     8.0082    10.3405     9.9175    11.0963    10.7430     6.5425     9.2598     9.7704    12.1675     7.1391    -8.6491    -3.0414     7.6986    10.6103    12.3119    10.6860     8.7987    12.2631    10.1386    14.3269    -5.0083    -2.0376    -8.6267    14.4715    12.5054     6.4383     1.4485     3.2521    11.1917     9.9725    12.5914     7.8690     2.8113     6.3049    10.8523     5.6414     7.3497    13.6072
  2934.685 0.456E+20 0.110E+08   12.9188   17.9839    9.9123   11.7232   12.4678    15.1385     9.7289    10.9078    13.2264     8.4305    11.9122     7.8794     5.9897     8.9919     7.7272    10.7488     2.8575     7.0141     5.6557     9.2344     4.2426     4.3155    -4.3411     6.1302    14.0123    11.9166     5.3707     8.0146    10.4227     9.9617    11.1266    10.7376     6.5530     9.3811     9.7815    12.1929     7.1471    -8.6453    -2.8201     7.7034    10.6374    12.3467    10.7016     8.7989    12.2883    10.1512    14.3498    -5.0274    -2.0361    -8.5704    14.4802    12.5302     6.4729     1.4896     3.2507    11.2017    10.0126    12.6391     7.9147     2.8641     6.3236    10.8824     5.6598     7.3735    13.6121
  2957.471 0.473E+20 0.115E+08   12.9579   18.0214   10.0084   11.7956   12.5347    15.1532     9.7522    10.9683    13.2424     8.4515    11.9028     7.9339     6.0084     8.9803     7.7678    10.7676     2.9685     7.0319     5.6508     9.1963     4.2714     4.2762    -4.2844     6.1961    14.0399    11.9260     5.4568     8.0220    10.5036    10.0059    11.1568    10.7328     6.5647     9.5016     9.7929    12.2183     7.1555    -8.6390    -2.6001     7.7092    10.6646    12.3818    10.7177     8.7999    12.3137    10.1642    14.3727    -5.0446    -2.0333    -8.5144    14.4893    12.5547     6.5073     1.5309     3.2502    11.2119    10.0523    12.6859     7.9600     2.9169     6.3428    10.9120     5.6780     7.3969    13.6172
  2980.277 0.491E+20 0.121E+08   12.9966   18.0585   10.1035   11.8671   12.6007    15.1677     9.7752    11.0278    13.2586     8.4726    11.8939     7.9879     6.0274     8.9694     7.8082    10.7863     3.0779     7.0497     5.6466     9.1594     4.3000     4.2380    -4.2281     6.2615    14.0674    11.9356     5.5417     8.0298    10.5833    10.0499    11.1869    10.7282     6.5767     9.6209     9.8044    12.2436     7.1639    -8.6317    -2.3822     7.7155    10.6917    12.4167    10.7339     8.8011    12.3389    10.1774    14.3952    -5.0609    -2.0300    -8.4590    14.4984    12.5788     6.5414     1.5720     3.2501    11.2222    10.0914    12.7320     8.0047     2.9692     6.3619    10.9411     5.6957     7.4199    13.6223
  3003.099 0.510E+20 0.126E+08   13.0349   18.0951   10.1971   11.9375   12.6658    15.1820     9.7978    11.0864    13.2745     8.4934    11.8852     8.0410     6.0464     8.9586     7.8481    10.8049     3.1856     7.0673     5.6426     9.1230     4.3282     4.2005    -4.1727     6.3260    14.0945    11.9452     5.6253     8.0376    10.6618    10.0932    11.2165    10.7236     6.5885     9.7384     9.8157    12.2684     7.1720    -8.6245    -2.1676     7.7218    10.7184    12.4512    10.7496     8.8023    12.3637    10.1902    14.4173    -5.0771    -2.0269    -8.4043    14.5074    12.6022     6.5749     1.6126     3.2497    11.2322    10.1299    12.7771     8.0487     3.0208     6.3805    10.9697     5.7130     7.4425    13.6270
  3025.898 0.529E+20 0.132E+08   13.0729   18.1313   10.2897   12.0070   12.7298    15.1962     9.8203    11.1440    13.2908     8.5145    11.8773     8.0936     6.0660     8.9488     7.8879    10.8235     3.2917     7.0851     5.6395     9.0881     4.3564     4.1644    -4.1176     6.3903    14.1218    11.9553     5.7079     8.0462    10.7390    10.1365    11.2461    10.7194     6.6011     9.8549     9.8273    12.2932     7.1803    -8.6152    -1.9545     7.7290    10.7452    12.4858    10.7658     8.8040    12.3886    10.2034    14.4392    -5.0917    -2.0227    -8.3500    14.5165    12.6254     6.6083     1.6532     3.2502    11.2425    10.1679    12.8214     8.0923     3.0722     6.3994    10.9978     5.7300     7.4648    13.6319
  3048.639 0.549E+20 0.138E+08   13.1104   18.1669   10.3809   12.0754   12.7927    15.2102     9.8424    11.2007    13.3070     8.5356    11.8698     8.1453     6.0857     8.9394     7.9273    10.8421     3.3959     7.1028     5.6369     9.0542     4.3843     4.1294    -4.0633     6.4539    14.1490    11.9655     5.7891     8.0551    10.8149    10.1793    11.2754    10.7154     6.6141     9.9698     9.8388    12.3177     7.1886    -8.6051    -1.7443     7.7366    10.7717    12.5201    10.7820     8.8061    12.4132    10.2165    14.4608    -5.1055    -2.0182    -8.2963    14.5257    12.6481     6.6413     1.6935     3.2510    11.2527    10.2053    12.8648     8.1352     3.1230     6.4181    11.0253     5.7466     7.4867    13.6367
  3071.256 0.570E+20 0.145E+08   13.1475   18.2019   10.4705   12.1425   12.8543    15.2240     9.8643    11.2562    13.3234     8.5567    11.8629     8.1963     6.1059     8.9307     7.9664    10.8606     3.4981     7.1205     5.6349     9.0215     4.4120     4.0957    -4.0097     6.5168    14.1760    11.9759     5.8690     8.0645    10.8893    10.2216    11.3044    10.7118     6.6275    10.0830     9.8504    12.3420     7.1971    -8.5937    -1.5370     7.7447    10.7981    12.5541    10.7983     8.8085    12.4376    10.2297    14.4821    -5.1180    -2.0130    -8.2433    14.5350    12.6704     6.6740     1.7336     3.2524    11.2629    10.2421    12.9073     8.1775     3.1733     6.4368    11.0523     5.7629     7.5081    13.6414
  3093.812 0.591E+20 0.151E+08   13.1840   18.2364   10.5586   12.2085   12.9149    15.2375     9.8856    11.3107    13.3396     8.5776    11.8563     8.2463     6.1258     8.9224     8.0049    10.8788     3.5985     7.1380     5.6332     8.9896     4.4393     4.0628    -3.9569     6.5787    14.2027    11.9863     5.9474     8.0738    10.9623    10.2634    11.3330    10.7082     6.6408    10.1943     9.8618    12.3658     7.2052    -8.5822    -1.3332     7.7529    10.8240    12.5877    10.8143     8.8110    12.4616    10.2426    14.5029    -5.1302    -2.0080    -8.1911    14.5440    12.6922     6.7061     1.7731     3.2537    11.2730    10.2782    12.9488     8.2189     3.2227     6.4550    11.0788     5.7787     7.5292    13.6458
  3116.344 0.613E+20 0.158E+08   13.2203   18.2705   10.6458   12.2737   12.9745    15.2510     9.9069    11.3644    13.3562     8.5987    11.8504     8.2959     6.1464     8.9147     8.0433    10.8972     3.6974     7.1556     5.6322     8.9589     4.4666     4.0312    -3.9044     6.6405    14.2295    11.9972     6.0249     8.0839    11.0343    10.3051    11.3616    10.7050     6.6550    10.3047     9.8734    12.3897     7.2137    -8.5687    -1.1308     7.7618    10.8500    12.6214    10.8307     8.8141    12.4856    10.2559    14.5237    -5.1408    -2.0020    -8.1392    14.5534    12.7137     6.7382     1.8128     3.2559    11.2833    10.3139    12.9896     8.2600     3.2719     6.4734    11.1049     5.7943     7.5499    13.6503
  3138.868 0.636E+20 0.166E+08   13.2562   18.3042   10.7318   12.3380   13.0333    15.2642     9.9279    11.4174    13.3728     8.6199    11.8449     8.3448     6.1673     8.9076     8.0816    10.9156     3.7949     7.1732     5.6317     8.9292     4.4937     4.0006    -3.8525     6.7018    14.2562    12.0082     6.1015     8.0944    11.1052    10.3464    11.3899    10.7021     6.6695    10.4139     9.8852    12.4135     7.2223    -8.5542    -0.9304     7.7711    10.8759    12.6549    10.8472     8.8175    12.5095    10.2691    14.5442    -5.1505    -1.9957    -8.0878    14.5628    12.7350     6.7700     1.8523     3.2586    11.2936    10.3492    13.0297     8.3006     3.3207     6.4918    11.1306     5.8097     7.5704    13.6548
  3161.395 0.660E+20 0.173E+08   13.2918   18.3376   10.8169   12.4015   13.0912    15.2773     9.9486    11.4695    13.3894     8.6411    11.8398     8.3933     6.1883     8.9009     8.1196    10.9339     3.8911     7.1909     5.6316     8.9003     4.5208     3.9708    -3.8010     6.7626    14.2829    12.0194     6.1771     8.1051    11.1751    10.3875    11.4180    10.6994     6.6844    10.5220     9.8969    12.4371     7.2309    -8.5388    -0.7321     7.7808    10.9016    12.6883    10.8638     8.8211    12.5333    10.2823    14.5645    -5.1593    -1.9890    -8.0367    14.5723    12.7559     6.8016     1.8917     3.2616    11.3040    10.3841    13.0691     8.3407     3.3691     6.5100    11.1559     5.8248     7.5906    13.6591
  3183.926 0.685E+20 0.181E+08   13.3271   18.3705   10.9010   12.4642   13.1484    15.2901     9.9690    11.5210    13.4061     8.6623    11.8351     8.4412     6.2096     8.8947     8.1573    10.9521     3.9860     7.2085     5.6320     8.8722     4.5477     3.9419    -3.7499     6.8230    14.3095    12.0307     6.2517     8.1162    11.2440    10.4283    11.4460    10.6969     6.6996    10.6290     9.9088    12.4605     7.2396    -8.5226    -0.5358     7.7909    10.9273    12.7215    10.8805     8.8251    12.5568    10.2956    14.5846    -5.1674    -1.9820    -7.9861    14.5818    12.7766     6.8330     1.9310     3.2651    11.3143    10.4186    13.1078     8.3803     3.4171     6.5281    11.1808     5.8398     7.6105    13.6633
  3206.465 0.711E+20 0.190E+08   13.3621   18.4031   10.9841   12.5261   13.2047    15.3028     9.9892    11.5718    13.4230     8.6836    11.8308     8.4886     6.2311     8.8890     8.1949    10.9704     4.0796     7.2262     5.6328     8.8449     4.5745     3.9139    -3.6992     6.8829    14.3360    12.0423     6.3255     8.1276    11.3120    10.4689    11.4738    10.6947     6.7152    10.7349     9.9207    12.4839     7.2484    -8.5053    -0.3413     7.8013    10.9528    12.7546    10.8973     8.8294    12.5803    10.3089    14.6045    -5.1745    -1.9746    -7.9358    14.5914    12.7971     6.8643     1.9702     3.2690    11.3248    10.4527    13.1458     8.4195     3.4647     6.5461    11.2054     5.8545     7.6302    13.6674
  3228.973 0.737E+20 0.199E+08   13.3968   18.4354   11.0663   12.5872   13.2602    15.3153    10.0091    11.6218    13.4400     8.7051    11.8271     8.5355     6.2529     8.8837     8.2323    10.9886     4.1718     7.2439     5.6342     8.8187     4.6012     3.8869    -3.6490     6.9426    14.3625    12.0541     6.3984     8.1395    11.3790    10.5093    11.5015    10.6927     6.7314    10.8397     9.9327    12.5072     7.2574    -8.4867    -0.1486     7.8123    10.9782    12.7876    10.9144     8.8342    12.6036    10.3223    14.6243    -5.1804    -1.9667    -7.8858    14.6012    12.8174     6.8954     2.0093     3.2735    11.3354    10.4865    13.1832     8.4582     3.5120     6.5641    11.2297     5.8690     7.6497    13.6714
  3251.481 0.765E+20 0.208E+08   13.4312   18.4673   11.1475   12.6476   13.3150    15.3275    10.0287    11.6712    13.4570     8.7265    11.8237     8.5819     6.2750     8.8790     8.2695    11.0069     4.2629     7.2616     5.6359     8.7932     4.6278     3.8608    -3.5991     7.0018    14.3890    12.0661     6.4705     8.1517    11.4451    10.5494    11.5290    10.6911     6.7479    10.9436     9.9449    12.5304     7.2665    -8.4670     0.0423     7.8236    11.0036    12.8205    10.9316     8.8393    12.6269    10.3357    14.6439    -5.1854    -1.9584    -7.8362    14.6111    12.8375     6.9264     2.0484     3.2785    11.3460    10.5198    13.2200     8.4965     3.5588     6.5821    11.2537     5.8834     7.6689    13.6754
  3274.050 0.794E+20 0.217E+08   13.4654   18.4989   11.2280   12.7074   13.3691    15.3396    10.0481    11.7200    13.4742     8.7481    11.8207     8.6280     6.2973     8.8747     8.3066    11.0252     4.3530     7.2794     5.6381     8.7685     4.6544     3.8354    -3.5495     7.0608    14.4155    12.0782     6.5419     8.1642    11.5104    10.5894    11.5564    10.6896     6.7648    11.0467     9.9572    12.5535     7.2758    -8.4465     0.2319     7.8353    11.0289    12.8534    10.9489     8.8447    12.6500    10.3491    14.6634    -5.1896    -1.9498    -7.7868    14.6211    12.8574     6.9573     2.0875     3.2840    11.3567    10.5530    13.2562     8.5344     3.6055     6.6000    11.2774     5.8977     7.6880    13.6793
  3296.711 0.824E+20 0.227E+08   13.4994   18.5303   11.3079   12.7667   13.4227    15.3515    10.0672    11.7684    13.4915     8.7698    11.8180     8.6737     6.3198     8.8707     8.3436    11.0435     4.4423     7.2972     5.6406     8.7443     4.6810     3.8107    -3.5001     7.1195    14.4420    12.0906     6.6127     8.1770    11.5752    10.6292    11.5837    10.6883     6.7821    11.1490     9.9695    12.5766     7.2852    -8.4251     0.4203     7.8474    11.0542    12.8863    10.9664     8.8503    12.6730    10.3626    14.6828    -5.1931    -1.9410    -7.7376    14.6312    12.8772     6.9881     2.1266     3.2898    11.3675    10.5858    13.2920     8.5720     3.6518     6.6177    11.3009     5.9119     7.7069    13.6830
  3319.494 0.856E+20 0.238E+08   13.5332   18.5616   11.3873   12.8255   13.4759    15.3631    10.0860    11.8164    13.5088     8.7915    11.8156     8.7192     6.3425     8.8670     8.3805    11.0618     4.5308     7.3150     5.6434     8.7207     4.7076     3.7865    -3.4509     7.1781    14.4685    12.1030     6.6831     8.1900    11.6394    10.6689    11.6109    10.6872     6.7996    11.2507     9.9819    12.5997     7.2946    -8.4032     0.6075     7.8597    11.0794    12.9190    10.9840     8.8562    12.6959    10.3760    14.7021    -5.1960    -1.9321    -7.6885    14.6413    12.8969     7.0189     2.1656     3.2960    11.3783    10.6185    13.3273     8.6094     3.6979     6.6353    11.3242     5.9259     7.7257    13.6864
  3342.425 0.889E+20 0.249E+08   13.5671   18.5927   11.4664   12.8841   13.5287    15.3746    10.1048    11.8641    13.5265     8.8136    11.8137     8.7647     6.3658     8.8639     8.4176    11.0803     4.6189     7.3332     5.6468     8.6980     4.7344     3.7632    -3.4015     7.2368    14.4953    12.1159     6.7532     8.2037    11.7032    10.7087    11.6383    10.6865     6.8178    11.3524     9.9947    12.6229     7.3044    -8.3794     0.7948     7.8727    11.1049    12.9521    11.0020     8.8627    12.7190    10.3897    14.7215    -5.1976    -1.9224    -7.6393    14.6518    12.9166     7.0499     2.2051     3.3029    11.3894    10.6512    13.3623     8.6466     3.7441     6.6532    11.3474     5.9401     7.7445    13.6900
  3365.477 0.923E+20 0.261E+08   13.6006   18.6236   11.5447   12.9422   13.5811    15.3858    10.1231    11.9114    13.5441     8.8355    11.8119     8.8098     6.3889     8.8609     8.4544    11.0987     4.7062     7.3512     5.6503     8.6754     4.7610     3.7402    -3.3526     7.2950    14.5218    12.1287     6.8227     8.2173    11.7664    10.7482    11.6655    10.6857     6.8358    11.4529    10.0072    12.6458     7.3139    -8.3562     0.9799     7.8857    11.1302    12.9848    11.0199     8.8691    12.7417    10.4032    14.7406    -5.1992    -1.9131    -7.5903    14.6621    12.9360     7.0806     2.2442     3.3097    11.4003    10.6835    13.3968     8.6834     3.7897     6.6705    11.3704     5.9540     7.7631    13.6931
  3388.623 0.958E+20 0.273E+08   13.6340   18.6542   11.6224   12.9997   13.6331    15.3966    10.1412    11.9582    13.5617     8.8575    11.8105     8.8546     6.4123     8.8584     8.4911    11.1172     4.7928     7.3694     5.6542     8.6535     4.7876     3.7179    -3.3037     7.3529    14.5483    12.1417     6.8918     8.2313    11.8290    10.7876    11.6926    10.6851     6.8541    11.5526    10.0199    12.6687     7.3235    -8.3322     1.1638     7.8991    11.1554    13.0176    11.0379     8.8758    12.7643    10.4166    14.7597    -5.1999    -1.9035    -7.5412    14.6725    12.9554     7.1113     2.2835     3.3169    11.4113    10.7155    13.4308     8.7199     3.8352     6.6876    11.3933     5.9679     7.7818    13.6959
  3411.863 0.995E+20 0.286E+08   13.6672   18.6846   11.6993   13.0568   13.6846    15.4073    10.1591    12.0047    13.5794     8.8798    11.8094     8.8994     6.4360     8.8564     8.5277    11.1358     4.8787     7.3879     5.6587     8.6323     4.8144     3.6965    -3.2547     7.4104    14.5748    12.1550     6.9605     8.2459    11.8910    10.8268    11.7198    10.6847     6.8725    11.6515    10.0326    12.6913     7.3331    -8.3078     1.3461     7.9131    11.1808    13.0503    11.0561     8.8830    12.7867    10.4303    14.7787    -5.1996    -1.8934    -7.4918    14.6831    12.9747     7.1421     2.3228     3.3246    11.4224    10.7474    13.4644     8.7562     3.8805     6.7047    11.4161     5.9819     7.8006    13.6986
  3435.189 0.103E+21 0.299E+08   13.7003   18.7150   11.7754   13.1135   13.7359    15.4180    10.1773    12.0508    13.5976     8.9028    11.8093     8.9443     6.4607     8.8557     8.5645    11.1549     4.9643     7.4072     5.6643     8.6124     4.8417     3.6767    -3.2051     7.4677    14.6017    12.1691     7.0291     8.2617    11.9526    10.8663    11.7473    10.6849     6.8915    11.7499    10.0454    12.7137     7.3428    -8.2822     1.5274     7.9284    11.2067    13.0833    11.0748     8.8912    12.8095    10.4445    14.7979    -5.1972    -1.8819    -7.4412    14.6941    12.9941     7.1735     2.3629     3.3332    11.4339    10.7793    13.4976     8.7927     3.9262     6.7221    11.4391     5.9962     7.8198    13.7011


==> mixfig/outPAH_1500-3-3.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-07 eps( N) = 6.03E-08 eps( O) = 4.57E-07

        Tg     nHges      pges       nel         H         C         N         O        C2H6       HC3N       C2H3       C4H3       C4H4       C4H        C4H2       C3H3       C4N        CH3CN      C6H6       C3H4       C4         C5         C6H        C4H6       C6H2       C6H4       C10H7      HC5N       HC7N       HC9N       HC11N      C4H4S      C5H5N      C10H8      C10H16     C14H10a    C14H10p    C18H12t    C18H12b    C22H14c    C24H12    
   741.687 0.969E+03 0.581E-10   -8.3775   -1.8452  -37.5008  -22.9537  -16.3756   -62.8811   -74.8859   -50.6028  -103.9350  -100.1762   -35.5662   -96.5326   -52.0831   -69.0113   -67.3163  -257.5108   -78.8157  -197.2380  -109.4445  -150.3313  -130.7975  -133.8650  -167.9054  -300.0000  -119.0512  -300.0000  -300.0000  -300.0000  -139.5582  -194.7713  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.687 0.104E+10 0.626E-04   -5.3532    1.1712  -31.4797  -19.9373  -16.3639   -32.7406   -50.7899   -29.5115   -70.8015   -64.0264    -8.4655   -66.4155   -24.9707   -41.9106   -43.2086  -203.2860   -48.6870  -173.1537   -79.3391  -111.1884   -88.6149   -91.7057  -119.7134  -300.0000   -82.9131  -116.1788  -300.0000  -300.0000  -102.2563  -146.5676  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.119E+10 0.711E-04   -5.3452    1.1789  -31.4782  -19.9533  -16.4095   -32.4326   -50.6099   -29.3079   -70.5606   -63.7165    -7.9961   -66.2060   -24.6329   -41.5656   -43.0267  -203.0207   -48.4279  -173.4947   -79.0923  -110.9419   -88.3465   -91.3751  -119.3972  -300.0000   -82.6379  -115.8104  -300.0000  -300.0000  -102.1351  -146.4568  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.135E+10 0.807E-04   -5.3176    1.2064  -31.4231  -19.9257  -16.4095   -32.1570   -50.3894   -29.1149   -70.2573   -63.3857    -7.7480   -65.9303   -24.3848   -41.3175   -42.8061  -202.5245   -48.1522  -173.2742   -78.8166  -110.5835   -87.9605   -90.9892  -118.9561  -300.0000   -82.3070  -115.3693  -300.0000  -300.0000  -101.8043  -146.0157  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.153E+10 0.916E-04   -5.2900    1.2340  -31.3679  -19.8981  -16.4095   -31.8812   -50.1688   -28.9219   -69.9540   -63.0549    -7.4999   -65.6546   -24.1367   -41.0693   -42.5855  -202.0282   -47.8765  -173.0536   -78.5409  -110.2251   -87.5745   -90.6032  -118.5149  -300.0000   -81.9762  -114.9282  -300.0000  -300.0000  -101.4734  -145.5746  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.174E+10 0.104E-03   -5.2624    1.2616  -31.3128  -19.8706  -16.4095   -31.6056   -49.9482   -28.7290   -69.6508   -62.7240    -7.2517   -65.3789   -23.8886   -40.8212   -42.3650  -201.5320   -47.6008  -172.8331   -78.2652  -109.8667   -87.1886   -90.2172  -118.0738  -300.0000   -81.6454  -114.4871  -300.0000  -300.0000  -101.1426  -145.1335  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.197E+10 0.118E-03   -5.2349    1.2891  -31.2577  -19.8430  -16.4095   -31.3299   -49.7277   -28.5360   -69.3475   -62.3933    -7.0037   -65.1032   -23.6405   -40.5731   -42.1445  -201.0358   -47.3252  -172.6125   -77.9895  -109.5083   -86.8026   -89.8313  -117.6328  -300.0000   -81.3146  -114.0460  -300.0000  -300.0000  -100.8118  -144.6925  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.224E+10 0.134E-03   -5.2073    1.3167  -31.2025  -19.8154  -16.4095   -31.0542   -49.5072   -28.3430   -69.0443   -62.0625    -6.7556   -64.8276   -23.3924   -40.3251   -41.9239  -200.5396   -47.0495  -172.3920   -77.7139  -109.1500   -86.4167   -89.4454  -117.1917  -300.0000   -80.9838  -113.6050  -300.0000  -300.0000  -100.4810  -144.2514  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.254E+10 0.152E-03   -5.1797    1.3443  -31.1474  -19.7879  -16.4095   -30.7786   -49.2867   -28.1501   -68.7411   -61.7317    -6.5075   -64.5519   -23.1443   -40.0770   -41.7034  -200.0434   -46.7738  -172.1714   -77.4382  -108.7916   -86.0308   -89.0595  -116.7507  -300.0000   -80.6530  -113.1640  -300.0000  -300.0000  -100.1502  -143.8103  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.289E+10 0.173E-03   -5.1522    1.3718  -31.0923  -19.7603  -16.4095   -30.5030   -49.0662   -27.9571   -68.4379   -61.4009    -6.2594   -64.2763   -22.8962   -39.8289   -41.4829  -199.5473   -46.4982  -171.9509   -77.1626  -108.4333   -85.6449   -88.6736  -116.3097  -300.0000   -80.3222  -112.7229  -300.0000  -300.0000   -99.8194  -143.3693  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.328E+10 0.196E-03   -5.1246    1.3994  -31.0372  -19.7327  -16.4095   -30.2273   -48.8457   -27.7642   -68.1347   -61.0702    -6.0114   -64.0007   -22.6482   -39.5808   -41.2624  -199.0511   -46.2226  -171.7304   -76.8870  -108.0750   -85.2590   -88.2877  -115.8686  -300.0000   -79.9915  -112.2819  -300.0000  -300.0000   -99.4886  -142.9283  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.372E+10 0.223E-03   -5.0971    1.4270  -30.9820  -19.7052  -16.4095   -29.9517   -48.6252   -27.5713   -67.8315   -60.7394    -5.7633   -63.7251   -22.4001   -39.3328   -41.0419  -198.5550   -45.9470  -171.5099   -76.6114  -107.7167   -84.8732   -87.9018  -115.4277  -300.0000   -79.6608  -111.8410  -300.0000  -300.0000   -99.1579  -142.4873  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.423E+10 0.253E-03   -5.0695    1.4545  -30.9269  -19.6776  -16.4095   -29.6760   -48.4046   -27.3783   -67.5283   -60.4086    -5.5152   -63.4494   -22.1520   -39.0847   -40.8213  -198.0588   -45.6713  -171.2894   -76.3357  -107.3583   -84.4872   -87.5159  -114.9865  -300.0000   -79.3299  -111.3998  -300.0000  -300.0000   -98.8270  -142.0462  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.480E+10 0.287E-03   -5.0419    1.4821  -30.8718  -19.6500  -16.4095   -29.4005   -48.1841   -27.1854   -67.2251   -60.0779    -5.2672   -63.1738   -21.9040   -38.8367   -40.6009  -197.5627   -45.3957  -171.0689   -76.0601  -107.0000   -84.1014   -87.1301  -114.5456  -300.0000   -78.9992  -110.9589  -300.0000  -300.0000   -98.4963  -141.6053  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.545E+10 0.326E-03   -5.0144    1.5096  -30.8166  -19.6225  -16.4095   -29.1248   -47.9636   -26.9924   -66.9219   -59.7471    -5.0191   -62.8981   -21.6559   -38.5886   -40.3804  -197.0665   -45.1200  -170.8483   -75.7844  -106.6417   -83.7155   -86.7441  -114.1046  -300.0000   -78.6684  -110.5179  -300.0000  -300.0000   -98.1655  -141.1642  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.619E+10 0.370E-03   -4.9868    1.5372  -30.7615  -19.5949  -16.4095   -28.8492   -47.7431   -26.7995   -66.6187   -59.4164    -4.7711   -62.6225   -21.4078   -38.3405   -40.1599  -196.5704   -44.8444  -170.6278   -75.5088  -106.2833   -83.3296   -86.3582  -113.6636  -300.0000   -78.3377  -110.0768  -300.0000  -300.0000   -97.8348  -140.7232  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.702E+10 0.420E-03   -4.9592    1.5648  -30.7064  -19.5674  -16.4095   -28.5736   -47.5227   -26.6066   -66.3156   -59.0857    -4.5231   -62.3469   -21.1598   -38.0925   -39.9394  -196.0744   -44.5688  -170.4073   -75.2332  -105.9251   -82.9438   -85.9725  -113.2227  -300.0000   -78.0070  -109.6359  -300.0000  -300.0000   -97.5041  -140.2823  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.797E+10 0.477E-03   -4.9317    1.5923  -30.6513  -19.5398  -16.4095   -28.2980   -47.3022   -26.4137   -66.0124   -58.7550    -4.2750   -62.0713   -20.9118   -37.8445   -39.7189  -195.5783   -44.2933  -170.1868   -74.9576  -105.5668   -82.5579   -85.5866  -112.7817  -300.0000   -77.6763  -109.1950  -300.0000  -300.0000   -97.1734  -139.8413  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.905E+10 0.542E-03   -4.9041    1.6199  -30.5961  -19.5122  -16.4095   -28.0224   -47.0817   -26.2207   -65.7093   -58.4242    -4.0270   -61.7957   -20.6638   -37.5964   -39.4984  -195.0822   -44.0176  -169.9663   -74.6820  -105.2085   -82.1721   -85.2008  -112.3407  -300.0000   -77.3455  -108.7540  -300.0000  -300.0000   -96.8426  -139.4003  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.103E+11 0.615E-03   -4.8766    1.6475  -30.5410  -19.4847  -16.4095   -27.7468   -46.8612   -26.0278   -65.4061   -58.0935    -3.7790   -61.5201   -20.4157   -37.3484   -39.2779  -194.5860   -43.7420  -169.7458   -74.4064  -104.8502   -81.7862   -84.8149  -111.8997  -300.0000   -77.0148  -108.3130  -300.0000  -300.0000   -96.5118  -138.9593  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.117E+11 0.698E-03   -4.8490    1.6750  -30.4859  -19.4571  -16.4095   -27.4712   -46.6407   -25.8349   -65.1029   -57.7628    -3.5309   -61.2445   -20.1677   -37.1003   -39.0575  -194.0899   -43.4664  -169.5252   -74.1308  -104.4919   -81.4003   -84.4290  -111.4587  -300.0000   -76.6841  -107.8720  -300.0000  -300.0000   -96.1811  -138.5183  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.132E+11 0.793E-03   -4.8214    1.7026  -30.4308  -19.4295  -16.4095   -27.1956   -46.4202   -25.6420   -64.7998   -57.4321    -3.2829   -60.9689   -19.9196   -36.8523   -38.8370  -193.5939   -43.1908  -169.3047   -73.8552  -104.1336   -81.0145   -84.0432  -111.0178  -300.0000   -76.3534  -107.4311  -300.0000  -300.0000   -95.8504  -138.0773  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.710 0.150E+11 0.900E-03   -4.7939    1.7301  -30.3756  -19.4020  -16.4095   -26.9200   -46.1997   -25.4490   -64.4966   -57.1013    -3.0349   -60.6933   -19.6716   -36.6043   -38.6165  -193.0977   -42.9152  -169.0842   -73.5796  -103.7753   -80.6287   -83.6574  -110.5768  -300.0000   -76.0226  -106.9901  -300.0000  -300.0000   -95.5196  -137.6363  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.171E+11 0.102E-02   -4.7663    1.7577  -30.3205  -19.3744  -16.4095   -26.6444   -45.9792   -25.2561   -64.1934   -56.7706    -2.7869   -60.4176   -19.4236   -36.3562   -38.3960  -192.6016   -42.6396  -168.8636   -73.3040  -103.4170   -80.2427   -83.2715  -110.1358  -300.0000   -75.6919  -106.5491  -300.0000  -300.0000   -95.1888  -137.1953  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.194E+11 0.116E-02   -4.7387    1.7853  -30.2654  -19.3468  -16.4095   -26.3688   -45.7588   -25.0632   -63.8902   -56.4399    -2.5389   -60.1420   -19.1755   -36.1082   -38.1755  -192.1055   -42.3640  -168.6431   -73.0284  -103.0587   -79.8569   -82.8857  -109.6948  -300.0000   -75.3612  -106.1082  -300.0000  -300.0000   -94.8581  -136.7543  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.220E+11 0.132E-02   -4.7112    1.8128  -30.2103  -19.3193  -16.4095   -26.0932   -45.5383   -24.8703   -63.5871   -56.1092    -2.2909   -59.8665   -18.9275   -35.8602   -37.9550  -191.6094   -42.0884  -168.4225   -72.7528  -102.7005   -79.4711   -82.4998  -109.2539  -300.0000   -75.0305  -105.6672  -300.0000  -300.0000   -94.5274  -136.3133  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.250E+11 0.150E-02   -4.6836    1.8404  -30.1551  -19.2917  -16.4095   -25.8176   -45.3178   -24.6774   -63.2839   -55.7784    -2.0429   -59.5908   -18.6795   -35.6122   -37.7345  -191.1133   -41.8128  -168.2020   -72.4772  -102.3422   -79.0852   -82.1140  -108.8129  -300.0000   -74.6997  -105.2262  -300.0000  -300.0000   -94.1966  -135.8723  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.284E+11 0.170E-02   -4.6560    1.8680  -30.1000  -19.2641  -16.4095   -25.5420   -45.0973   -24.4844   -62.9807   -55.4476    -1.7948   -59.3152   -18.4314   -35.3641   -37.5140  -190.6171   -41.5371  -167.9813   -72.2015  -101.9838   -78.6993   -81.7281  -108.3718  -300.0000   -74.3689  -104.7852  -300.0000  -300.0000   -93.8658  -135.4312  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.711 0.322E+11 0.193E-02   -4.6285    1.8955  -30.0449  -19.2366  -16.4094   -25.2665   -44.8769   -24.2916   -62.6776   -55.1171    -1.5469   -59.0397   -18.1835   -35.1162   -37.2936  -190.1211   -41.2617  -167.7608   -71.9261  -101.6256   -78.3136   -81.3424  -107.9310  -300.0000   -74.0383  -104.3444  -300.0000  -300.0000   -93.5352  -134.9903  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.712 0.366E+11 0.219E-02   -4.6009    1.9231  -29.9898  -19.2090  -16.4094   -24.9909   -44.6564   -24.0987   -62.3745   -54.7864    -1.2990   -58.7641   -17.9355   -34.8682   -37.0731  -189.6250   -40.9861  -167.5402   -71.6505  -101.2674   -77.9277   -80.9566  -107.4901  -300.0000   -73.7076  -103.9035  -300.0000  -300.0000   -93.2044  -134.5493  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.712 0.415E+11 0.248E-02   -4.5734    1.9507  -29.9346  -19.1814  -16.4094   -24.7153   -44.4360   -23.9058   -62.0714   -54.4557    -1.0510   -58.4885   -17.6875   -34.6203   -36.8527  -189.1290   -40.7105  -167.3196   -71.3749  -100.9091   -77.5419   -80.5708  -107.0492  -300.0000   -73.3770  -103.4626  -300.0000  -300.0000   -92.8737  -134.1083  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.712 0.471E+11 0.282E-02   -4.5458    1.9782  -29.8795  -19.1539  -16.4094   -24.4398   -44.2155   -23.7129   -61.7683   -54.1251    -0.8032   -58.2130   -17.4396   -34.3724   -36.6322  -188.6330   -40.4350  -167.0990   -71.0995  -100.5510   -77.1561   -80.1851  -106.6083  -300.0000   -73.0464  -103.0218  -300.0000  -300.0000   -92.5430  -133.6674  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.712 0.535E+11 0.320E-02   -4.5182    2.0058  -29.8244  -19.1263  -16.4093   -24.1643   -43.9951   -23.5201   -61.4652   -53.7945    -0.5553   -57.9375   -17.1917   -34.1245   -36.4118  -188.1370   -40.1595  -166.8785   -70.8240  -100.1928   -76.7704   -79.7994  -106.1675  -300.0000   -72.7158  -102.5810  -300.0000  -300.0000   -92.2123  -133.2265  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.713 0.608E+11 0.364E-02   -4.4907    2.0334  -29.7693  -19.0987  -16.4093   -23.8888   -43.7748   -23.3272   -61.1622   -53.4639    -0.3076   -57.6621   -16.9438   -33.8767   -36.1914  -187.6411   -39.8840  -166.6580   -70.5486   -99.8348   -76.3847   -79.4138  -105.7268  -300.0000   -72.3853  -102.1403  -300.0000  -300.0000   -91.8817  -132.7856  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.713 0.690E+11 0.413E-02   -4.4631    2.0609  -29.7142  -19.0711  -16.4092   -23.6133   -43.5545   -23.1345   -60.8593   -53.1335    -0.0599   -57.3867   -16.6960   -33.6289   -35.9710  -187.1453   -39.6086  -166.4375   -70.2733   -99.4769   -75.9990   -79.0284  -105.2861  -300.0000   -72.0549  -101.6998  -300.0000  -300.0000   -91.5511  -132.3448  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.714 0.783E+11 0.469E-02   -4.4355    2.0885  -29.6592  -19.0435  -16.4091   -23.3380   -43.3344   -22.9418   -60.5566   -52.8032     0.1875   -57.1116   -16.4484   -33.3814   -35.7508  -186.6499   -39.3334  -166.2172   -69.9983   -99.1193   -75.6136   -78.6432  -104.8459  -300.0000   -71.7247  -101.2597  -300.0000  -300.0000   -91.2207  -131.9043  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.715 0.889E+11 0.532E-02   -4.4079    2.1161  -29.6042  -19.0160  -16.4090   -23.0628   -43.1144   -22.7493   -60.2541   -52.4732     0.4347   -56.8366   -16.2010   -33.1342   -35.5306  -186.1547   -39.0583  -165.9971   -69.7236   -98.7620   -75.2285   -78.2584  -104.4059  -300.0000   -71.3949  -100.8199  -300.0000  -300.0000   -90.8906  -131.4641  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.715 0.101E+12 0.604E-02   -4.3804    2.1436  -29.5494  -18.9884  -16.4088   -22.7878   -42.8947   -22.5569   -59.9520   -52.1436     0.6815   -56.5621   -15.9538   -32.8873   -35.3107  -185.6601   -38.7835  -165.7773   -69.4494   -98.4053   -74.8436   -77.8742  -103.9665  -300.0000   -71.0655  -100.3808  -300.0000  -300.0000   -90.5607  -131.0242  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.716 0.115E+12 0.686E-02   -4.3528    2.1712  -29.4946  -18.9608  -16.4085   -22.5131   -42.6755   -22.3648   -59.6506   -51.8146     0.9276   -56.2882   -15.7072   -32.6411   -35.0910  -185.1665   -38.5092  -165.5581   -69.1759   -98.0495   -74.4594   -77.4909  -103.5280  -300.0000   -70.7369   -99.9429  -300.0000  -300.0000   -90.2315  -130.5852  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.717 0.130E+12 0.779E-02   -4.3252    2.1988  -29.4401  -18.9332  -16.4081   -22.2388   -42.4570   -22.1733   -59.3500   -51.4865     1.1728   -56.0152   -15.4612   -32.3958   -34.8719  -184.6742   -38.2356  -165.3398   -68.9036   -97.6951   -74.0762   -77.1090  -103.0910  -300.0000   -70.4094   -99.5065  -300.0000  -300.0000   -89.9031  -130.1472  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.718 0.148E+12 0.884E-02   -4.2976    2.2264  -29.3860  -18.9056  -16.4075   -21.9653   -42.2395   -21.9824   -59.0509   -51.1599     1.4165   -55.7436   -15.2163   -32.1520   -34.6534  -184.1840   -37.9631  -165.1228   -68.6331   -97.3429   -73.6943   -76.7293  -102.6561  -300.0000   -70.0838   -99.0727  -300.0000  -300.0000   -89.5761  -129.7111  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.719 0.168E+12 0.100E-01   -4.2701    2.2539  -29.3324  -18.8780  -16.4066   -21.6929   -42.0237   -21.7926   -58.7539   -50.8353     1.6581   -55.4741   -14.9731   -31.9102   -34.4360  -183.6970   -37.6921  -164.9079   -68.3653   -96.9938   -73.3145   -76.3527  -102.2243  -300.0000   -69.7608   -98.6425  -300.0000  -300.0000   -89.2510  -129.2775  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.720 0.190E+12 0.114E-01   -4.2425    2.2815  -29.2795  -18.8503  -16.4052   -21.4220   -41.8101   -21.6044   -58.4600   -50.5139     1.8965   -55.2078   -14.7321   -31.6717   -34.2201  -183.2146   -37.4235  -164.6960   -68.1013   -96.6494   -72.9379   -75.9808  -101.7971  -300.0000   -69.4417   -98.2177  -300.0000  -300.0000   -88.9289  -128.8478  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.722 0.216E+12 0.129E-01   -4.2149    2.3091  -29.2277  -18.8227  -16.4032   -21.1533   -41.5999   -21.4184   -58.1705   -50.1970     2.1304   -54.9459   -14.4946   -31.4376   -34.0065  -182.7389   -37.1582  -164.4885   -67.8429   -96.3116   -72.5657   -75.6156  -101.3767  -300.0000   -69.1281   -97.8008  -300.0000  -300.0000   -88.6109  -128.4236  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.723 0.245E+12 0.147E-01   -4.1873    2.3367  -29.1775  -18.7951  -16.4003   -20.8878   -41.3943   -21.2354   -57.8872   -49.8862     2.3581   -54.6901   -14.2616   -31.2096   -33.7959  -182.2723   -36.8975  -164.2870   -67.5922   -95.9830   -72.1996   -75.2595  -100.9654  -300.0000   -68.8222   -97.3946  -300.0000  -300.0000   -88.2987  -128.0070  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.725 0.279E+12 0.167E-01   -4.1597    2.3643  -29.1293  -18.7674  -16.3963   -20.6262   -41.1947   -21.0565   -57.6118   -49.5833     2.5778   -54.4423   -14.0347   -30.9897   -33.5893  -181.8177   -36.6428  -164.0934   -67.3514   -95.6665   -71.8414   -74.9155  -100.5661  -300.0000   -68.5263   -97.0024  -300.0000  -300.0000   -87.9941  -127.6003  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.727 0.316E+12 0.189E-01   -4.1321    2.3919  -29.0835  -18.7398  -16.3910   -20.3696   -41.0026   -20.8826   -57.3464   -49.2905     2.7874   -54.2045   -13.8153   -30.7798   -33.3877  -181.3779   -36.3956  -163.9095   -67.1231   -95.3647   -71.4932   -74.5863  -100.1817  -300.0000   -68.2428   -96.6276  -300.0000  -300.0000   -87.6989  -127.2060  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.730 0.359E+12 0.215E-01   -4.1045    2.4195  -29.0405  -18.7121  -16.3841   -20.1186   -40.8188   -20.7142   -57.0922   -49.0088     2.9858   -53.9778   -13.6043   -30.5811   -33.1917  -180.9549   -36.1568  -163.7367   -66.9088   -95.0798   -71.1562   -74.2740   -99.8140  -300.0000   -67.9733   -96.2723  -300.0000  -300.0000   -87.4143  -126.8255  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.733 0.408E+12 0.244E-01   -4.0769    2.4471  -29.0006  -18.6844  -16.3757   -19.8738   -40.6443   -20.5520   -56.8503   -48.7394     3.1718   -53.7634   -13.4026   -30.3947   -33.0018  -180.5503   -35.9272  -163.5761   -66.7099   -94.8134   -70.8314   -73.9801   -99.4649  -300.0000   -67.7192   -95.9387  -300.0000  -300.0000   -87.1414  -126.4604  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.736 0.463E+12 0.277E-01   -4.0493    2.4748  -28.9638  -18.6567  -16.3658   -19.6353   -40.4791   -20.3961   -56.6208   -48.4825     3.3453   -53.5615   -13.2102   -30.2208   -32.8181  -180.1643   -35.7070  -163.4276   -66.5265   -94.5655   -70.5191   -73.7049   -99.1343  -300.0000   -67.4806   -95.6267  -300.0000  -300.0000   -86.8805  -126.1107  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.739 0.526E+12 0.315E-01   -4.0216    2.5024  -28.9299  -18.6290  -16.3545   -19.4027   -40.3227   -20.2461   -56.4031   -48.2374     3.5068   -53.3713   -13.0268   -30.0589   -32.6404  -179.7959   -35.4956  -163.2908   -66.3579   -94.3354   -70.2185   -73.4474   -98.8214  -300.0000   -67.2568   -95.3355  -300.0000  -300.0000   -86.6308  -125.7757  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.743 0.597E+12 0.357E-01   -3.9940    2.5300  -28.8987  -18.6013  -16.3421   -19.1755   -40.1746   -20.1015   -56.1963   -48.0033     3.6573   -53.1921   -12.8516   -29.9079   -32.4681  -179.4439   -35.2924  -163.1647   -66.2031   -94.1216   -69.9289   -73.2064   -98.5250  -300.0000   -67.0467   -95.0634  -300.0000  -300.0000   -86.3916  -125.4542  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.748 0.677E+12 0.405E-01   -3.9663    2.5577  -28.8700  -18.5735  -16.3288   -18.9534   -40.0339   -19.9620   -55.9995   -47.7791     3.7977   -53.0228   -12.6840   -29.7669   -32.3007  -179.1066   -35.0967  -163.0481   -66.0606   -93.9227   -69.6491   -72.9801   -98.2433  -300.0000   -66.8490   -94.8086  -300.0000  -300.0000   -86.1621  -125.1449  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.753 0.769E+12 0.460E-01   -3.9387    2.5854  -28.8434  -18.5457  -16.3149   -18.7356   -39.8996   -19.8267   -55.8113   -47.5635     3.9292   -52.8622   -12.5229   -29.6347   -32.1377  -178.7823   -34.9075  -162.9399   -65.9289   -93.7368   -69.3779   -72.7670   -97.9747  -300.0000   -66.6621   -94.5691  -300.0000  -300.0000   -85.9410  -124.8464  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.759 0.873E+12 0.523E-01   -3.9110    2.6130  -28.8187  -18.5179  -16.3005   -18.5217   -39.7711   -19.6953   -55.6307   -47.3556     4.0530   -52.7091   -12.3676   -29.5101   -31.9784  -178.4692   -34.7240  -162.8390   -65.8068   -93.5622   -69.1143   -72.5652   -97.7173  -300.0000   -66.4847   -94.3428  -300.0000  -300.0000   -85.7272  -124.5570  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.766 0.991E+12 0.593E-01   -3.8833    2.6407  -28.7956  -18.4900  -16.2860   -18.3111   -39.6475   -19.5673   -55.4566   -47.1543     4.1700   -52.5626   -12.2173   -29.3923   -31.8225  -178.1658   -34.5454  -162.7442   -65.6929   -93.3975   -68.8572   -72.3733   -97.4698  -300.0000   -66.3155   -94.1280  -300.0000  -300.0000   -85.5200  -124.2757  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.773 0.113E+13 0.673E-01   -3.8556    2.6684  -28.7739  -18.4621  -16.2713   -18.1034   -39.5283   -19.4421   -55.2884   -46.9588     4.2809   -52.4219   -12.0715   -29.2804   -31.6694  -177.8711   -34.3712  -162.6547   -65.5864   -93.2414   -68.6058   -72.1901   -97.2310  -300.0000   -66.1536   -93.9234  -300.0000  -300.0000   -85.3185  -124.0014  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.782 0.128E+13 0.765E-01   -3.8279    2.6962  -28.7534  -18.4342  -16.2568   -17.8983   -39.4128   -19.3195   -55.1251   -46.7683     4.3866   -52.2861   -11.9296   -29.1737   -31.5188  -177.5836   -34.2008  -162.5697   -65.4861   -93.0928   -68.3594   -72.0144   -96.9996  -300.0000   -65.9980   -93.7276  -300.0000  -300.0000   -85.1220  -123.7331  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.792 0.145E+13 0.868E-01   -3.8001    2.7239  -28.7340  -18.4062  -16.2425   -17.6955   -39.3005   -19.1992   -54.9662   -46.5823     4.4875   -52.1547   -11.7912   -29.0715   -31.3704  -177.3026   -34.0337  -162.4885   -65.3913   -92.9507   -68.1173   -71.8454   -96.7747  -300.0000   -65.8478   -93.5395  -300.0000  -300.0000   -84.9298  -123.4700  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.803 0.165E+13 0.986E-01   -3.7723    2.7517  -28.7154  -18.3781  -16.2284   -17.4947   -39.1912   -19.0808   -54.8111   -46.4001     4.5842   -52.0272   -11.6557   -28.9733   -31.2238  -177.0270   -33.8695  -162.4104   -65.3013   -92.8143   -67.8789   -71.6820   -96.5555  -300.0000   -65.7024   -93.3580  -300.0000  -300.0000   -84.7413  -123.2112  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.816 0.187E+13 0.112E+00   -3.7445    2.7795  -28.6977  -18.3500  -16.2148   -17.2956   -39.0843   -18.9641   -54.6594   -46.2213     4.6772   -51.9029   -11.5230   -28.8787   -31.0789  -176.7562   -33.7078  -162.3348   -65.2155   -92.6829   -67.6437   -71.5237   -96.3412  -300.0000   -65.5612   -93.1824  -300.0000  -300.0000   -84.5562  -122.9562  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.830 0.212E+13 0.127E+00   -3.7167    2.8074  -28.6806  -18.3218  -16.2015   -17.0981   -38.9796   -18.8489   -54.5104   -46.0454     4.7669   -51.7815   -11.3926   -28.7873   -30.9355  -176.4895   -33.5484  -162.2613   -65.1335   -92.5557   -67.4113   -71.3698   -96.1311  -300.0000   -65.4236   -93.0120  -300.0000  -300.0000   -84.3739  -122.7044  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.846 0.241E+13 0.144E+00   -3.6888    2.8353  -28.6640  -18.2935  -16.1887   -16.9019   -38.8768   -18.7350   -54.3640   -45.8721     4.8534   -51.6625   -11.2644   -28.6986   -30.7933  -176.2262   -33.3908  -162.1892   -65.0546   -92.4322   -67.1813   -71.2197   -95.9248  -300.0000   -65.2892   -92.8459  -300.0000  -300.0000   -84.1940  -122.4551  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.865 0.274E+13 0.164E+00   -3.6609    2.8632  -28.6479  -18.2652  -16.1764   -16.7069   -38.7756   -18.6223   -54.2197   -45.7011     4.9372   -51.5457   -11.1381   -28.6125   -30.6521  -175.9659   -33.2349  -162.1181   -64.9785   -92.3119   -66.9533   -71.0729   -95.7215  -300.0000   -65.1575   -92.6836  -300.0000  -300.0000   -84.0161  -122.2079  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.885 0.311E+13 0.186E+00   -3.6329    2.8912  -28.6321  -18.2367  -16.1646   -16.5131   -38.6758   -18.5107   -54.0773   -45.5320     5.0185   -51.4308   -11.0135   -28.5286   -30.5118  -175.7080   -33.0806  -162.0478   -64.9049   -92.1944   -66.7270   -70.9290   -95.5210  -300.0000   -65.0282   -92.5248  -300.0000  -300.0000   -83.8400  -121.9626  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.909 0.353E+13 0.211E+00   -3.6049    2.9192  -28.6166  -18.2081  -16.1533   -16.3202   -38.5771   -18.3999   -53.9364   -45.3645     5.0974   -51.3173   -10.8905   -28.4466   -30.3723  -175.4519   -32.9274  -161.9774   -64.8333   -92.0789   -66.5021   -70.7874   -95.3226  -300.0000   -64.9007   -92.3686  -300.0000  -300.0000   -83.6652  -121.7183  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.936 0.400E+13 0.240E+00   -3.5768    2.9473  -28.6013  -18.1793  -16.1424   -16.1280   -38.4793   -18.2898   -53.7966   -45.1983     5.1743   -51.2050   -10.7687   -28.3664   -30.2333  -175.1971   -32.7751  -161.9065   -64.7632   -91.9652   -66.2781   -70.6477   -95.1259  -300.0000   -64.7749   -92.2145  -300.0000  -300.0000   -83.4912  -121.4746  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.966 0.454E+13 0.272E+00   -3.5486    2.9755  -28.5861  -18.1504  -16.1321   -15.9366   -38.3823   -18.1804   -53.6578   -45.0332     5.2491   -51.0936   -10.6482   -28.2876   -30.0947  -174.9432   -32.6237  -161.8347   -64.6946   -91.8528   -66.0549   -70.5095   -94.9304  -300.0000   -64.6502   -92.0622  -300.0000  -300.0000   -83.3178  -121.2311  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.001 0.516E+13 0.309E+00   -3.5203    3.0038  -28.5708  -18.1213  -16.1221   -15.7457   -38.2857   -18.0714   -53.5195   -44.8688     5.3222   -50.9828   -10.5287   -28.2101   -29.9565  -174.6896   -32.4729  -161.7614   -64.6268   -91.7412   -65.8320   -70.3724   -94.7357  -300.0000   -64.5264   -91.9111  -300.0000  -300.0000   -83.1445  -120.9873  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.040 0.586E+13 0.351E+00   -3.4920    3.0322  -28.5555  -18.0920  -16.1125   -15.5552   -38.1893   -17.9627   -53.3815   -44.7049     5.3937   -50.8721   -10.4100   -28.1336   -29.8182  -174.4357   -32.3223  -161.6859   -64.5596   -91.6299   -65.6090   -70.2358   -94.5411  -300.0000   -64.4030   -91.7606  -300.0000  -300.0000   -82.9709  -120.7426  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.085 0.665E+13 0.398E+00   -3.4635    3.0606  -28.5399  -18.0624  -16.1032   -15.3650   -38.0929   -17.8543   -53.2434   -44.5412     5.4636   -50.7615   -10.2920   -28.0580   -29.6800  -174.1810   -32.1719  -161.6077   -64.4926   -91.5184   -65.3857   -70.0993   -94.3464  -300.0000   -64.2797   -91.6102  -300.0000  -300.0000   -82.7967  -120.4964  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.136 0.755E+13 0.452E+00   -3.4350    3.0892  -28.5239  -18.0326  -16.0942   -15.1751   -37.9963   -17.7459   -53.1049   -44.3773     5.5322   -50.6503   -10.1746   -27.9829   -29.5414  -173.9247   -32.0214  -161.5258   -64.4254   -91.4062   -65.1617   -69.9625   -94.1508  -300.0000   -64.1560   -91.4593  -300.0000  -300.0000   -82.6213  -120.2481  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.194 0.857E+13 0.513E+00   -3.4063    3.1180  -28.5075  -18.0024  -16.0854   -14.9852   -37.8991   -17.6374   -52.9656   -44.2129     5.5995   -50.5384   -10.0576   -27.9082   -29.4025  -173.6663   -31.8705  -161.4394   -64.3576   -91.2926   -64.9364   -69.8247   -93.9538  -300.0000   -64.0314   -91.3073  -300.0000  -300.0000   -82.4441  -119.9970  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.261 0.973E+13 0.583E+00   -3.3774    3.1469  -28.4904  -17.9719  -16.0767   -14.7953   -37.8010   -17.5286   -52.8251   -44.0476     5.6656   -50.4251    -9.9408   -27.8336   -29.2628  -173.4047   -31.7189  -161.3475   -64.2885   -91.1770   -64.7095   -69.6854   -93.7546  -300.0000   -63.9055   -91.1534  -300.0000  -300.0000   -82.2646  -119.7421  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.337 0.110E+14 0.661E+00   -3.3483    3.1760  -28.4725  -17.9409  -16.0681   -14.6050   -37.7016   -17.4194   -52.6827   -43.8810     5.7306   -50.3100    -9.8241   -27.7589   -29.1221  -173.1391   -31.5663  -161.2488   -64.2178   -91.0585   -64.4801   -69.5438   -93.5524  -300.0000   -63.7775   -90.9967  -300.0000  -300.0000   -82.0819  -119.4824  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.426 0.125E+14 0.751E+00   -3.3190    3.2054  -28.4536  -17.9095  -16.0593   -14.4144   -37.6005   -17.3094   -52.5380   -43.7124     5.7947   -50.1925    -9.7072   -27.6836   -28.9802  -172.8683   -31.4122  -161.1418   -64.1447   -90.9363   -64.2478   -69.3990   -93.3463  -300.0000   -63.6469   -90.8363  -300.0000  -300.0000   -81.8952  -119.2168  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.527 0.142E+14 0.852E+00   -3.2894    3.2350  -28.4334  -17.8774  -16.0504   -14.2232   -37.4974   -17.1986   -52.3905   -43.5416     5.8578   -50.0722    -9.5899   -27.6076   -28.8368  -172.5915   -31.2565  -161.0254   -64.0687   -90.8095   -64.0119   -69.2506   -93.1355  -300.0000   -63.5130   -90.6715  -300.0000  -300.0000   -81.7039  -118.9443  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.645 0.162E+14 0.968E+00   -3.2595    3.2650  -28.4115  -17.8445  -16.0411   -14.0309   -37.3912   -17.0865   -52.2387   -43.3672     5.9201   -49.9474    -9.4719   -27.5303   -28.6911  -172.3058   -31.0980  -160.8957   -63.9882   -90.6761   -63.7707   -69.0964   -92.9178  -300.0000   -63.3742   -90.4998  -300.0000  -300.0000   -81.5058  -118.6619  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.784 0.183E+14 0.110E+01   -3.2291    3.2954  -28.3876  -17.8108  -16.0312   -13.8375   -37.2813   -16.9726   -52.0819   -43.1887     5.9816   -49.8176    -9.3530   -27.4511   -28.5427  -172.0096   -30.9365  -160.7507   -63.9025   -90.5347   -63.5234   -68.9355   -92.6919  -300.0000   -63.2295   -90.3200  -300.0000  -300.0000   -81.2997  -118.3681  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   741.948 0.208E+14 0.125E+01   -3.1983    3.3263  -28.3611  -17.7759  -16.0205   -13.6424   -37.1668   -16.8566   -51.9187   -43.0048     6.0424   -49.6814    -9.2327   -27.3696   -28.3910  -171.7005   -30.7709  -160.5870   -63.8100   -90.3833   -63.2683   -68.7660   -92.4556  -300.0000   -63.0775   -90.1301  -300.0000  -300.0000   -81.0836  -118.0600  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   742.142 0.236E+14 0.142E+01   -3.1669    3.3578  -28.3314  -17.7397  -16.0087   -13.4453   -37.0465   -16.7379   -51.7474   -42.8142     6.1025   -49.5369    -9.1105   -27.2849   -28.2350  -171.3750   -30.6001  -160.3997   -63.7090   -90.2193   -63.0034   -68.5856   -92.2063  -300.0000   -62.9161   -89.9272  -300.0000  -300.0000   -80.8551  -117.7341  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   742.369 0.268E+14 0.161E+01   -3.1348    3.3900  -28.2982  -17.7021  -15.9957   -13.2458   -36.9197   -16.6161   -51.5673   -42.6160     6.1619   -49.3835    -8.9863   -27.1967   -28.0742  -171.0315   -30.4237  -160.1869   -63.5985   -90.0413   -62.7278   -68.3931   -91.9426  -300.0000   -62.7443   -89.7100  -300.0000  -300.0000   -80.6128  -117.3885  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   742.636 0.304E+14 0.183E+01   -3.1019    3.4230  -28.2608  -17.6626  -15.9812   -13.0435   -36.7852   -16.4906   -51.3765   -42.4088     6.2208   -49.2191    -8.8594   -27.1041   -27.9079  -170.6664   -30.2405  -159.9435   -63.4766   -89.8466   -62.4394   -68.1861   -91.6617  -300.0000   -62.5601   -89.4755  -300.0000  -300.0000   -80.3541  -117.0197  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   742.950 0.346E+14 0.207E+01   -3.0680    3.4570  -28.2183  -17.6211  -15.9648   -12.8377   -36.6412   -16.3606   -51.1727   -42.1906     6.2792   -49.0418    -8.7293   -27.0062   -27.7347  -170.2753   -30.0490  -159.6636   -63.3410   -89.6317   -62.1353   -67.9617   -91.3599  -300.0000   -62.3608   -89.2202  -300.0000  -300.0000   -80.0756  -116.6227  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   743.307 0.392E+14 0.235E+01   -3.0333    3.4918  -28.1712  -17.5776  -15.9467   -12.6286   -36.4886   -16.2265   -50.9571   -41.9624     6.3371   -48.8524    -8.5962   -26.9033   -27.5552  -169.8604   -29.8499  -159.3503   -63.1927   -89.3983   -61.8171   -67.7211   -91.0390  -300.0000   -62.1477   -88.9458  -300.0000  -300.0000   -79.7790  -116.2001  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   743.679 0.445E+14 0.267E+01   -2.9983    3.5270  -28.1227  -17.5335  -15.9280   -12.4186   -36.3334   -16.0911   -50.7378   -41.7311     6.3947   -48.6593    -8.4623   -26.7989   -27.3738  -169.4380   -29.6484  -159.0263   -63.0404   -89.1591   -61.4944   -67.4756   -90.7122  -300.0000   -61.9303   -88.6655  -300.0000  -300.0000   -79.4766  -115.7693  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.107 0.505E+14 0.304E+01   -2.9622    3.5633  -28.0682  -17.4870  -15.9069   -12.2045   -36.1671   -15.9504   -50.5034   -41.4869     6.4519   -48.4509    -8.3245   -26.6881   -27.1844  -168.9851   -29.4373  -158.6599   -62.8720   -88.8962   -61.1536   -67.2095   -90.3610  -300.0000   -61.6953   -88.3608  -300.0000  -300.0000   -79.1513  -115.3059  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.542 0.574E+14 0.345E+01   -2.9260    3.5997  -28.0130  -17.4401  -15.8857   -11.9899   -35.9996   -15.8091   -50.2673   -41.2412     6.5090   -48.2407    -8.1862   -26.5767   -26.9940  -168.5286   -29.2251  -158.2885   -62.7017   -88.6307   -60.8107   -66.9411   -90.0070  -300.0000   -61.4582   -88.0533  -300.0000  -300.0000   -78.8232  -114.8388  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.962 0.651E+14 0.392E+01   -2.8900    3.6359  -27.9595  -17.3939  -15.8651   -11.7764   -35.8353   -15.6693   -50.0355   -40.9993     6.5662   -48.0350    -8.0491   -26.4672   -26.8059  -168.0807   -29.0156  -157.9293   -62.5362   -88.3720   -60.4730   -66.6788   -89.6601  -300.0000   -61.2264   -87.7530  -300.0000  -300.0000   -78.5019  -114.3810  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.344 0.739E+14 0.445E+01   -2.8548    3.6713  -27.9103  -17.3494  -15.8463   -11.5660   -35.6792   -15.5335   -49.8151   -40.7670     6.6233   -47.8407    -7.9151   -26.3625   -26.6238  -167.6552   -28.8134  -157.6012   -62.3828   -88.1310   -60.1488   -66.4318   -89.3314  -300.0000   -61.0077   -87.4709  -300.0000  -300.0000   -78.1977  -113.9474  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.637 0.839E+14 0.506E+01   -2.8214    3.7048  -27.8707  -17.3088  -15.8315   -11.3624   -35.5411   -15.4064   -49.6193   -40.5558     6.6808   -47.6715    -7.7875   -26.2686   -26.4547  -167.2791   -28.6271  -157.3421   -62.2560   -87.9288   -59.8542   -66.2186   -89.0425  -300.0000   -60.8180   -87.2290  -300.0000  -300.0000   -77.9311  -113.5670  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.856 0.953E+14 0.574E+01   -2.7894    3.7369  -27.8393  -17.2715  -15.8201   -11.1646   -35.4184   -15.2867   -49.4448   -40.3626     6.7383   -47.5237    -7.6656   -26.1839   -26.2967  -166.9452   -28.4544  -157.1416   -62.1521   -87.7597   -59.5848   -66.0342   -88.7877  -300.0000   -60.6530   -87.0213  -300.0000  -300.0000   -77.6968  -113.2319  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.979 0.108E+15 0.652E+01   -2.7593    3.7670  -27.8184  -17.2385  -15.8130   -10.9742   -35.3153   -15.1765   -49.2971   -40.1924     6.7961   -47.4032    -7.5508   -26.1110   -26.1529  -166.6651   -28.2990  -157.0158   -62.0771   -87.6326   -59.3475   -65.8865   -88.5763  -300.0000   -60.5196   -86.8572  -300.0000  -300.0000   -77.5033  -112.9544  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   746.081 0.123E+15 0.741E+01   -2.7297    3.7967  -27.7997  -17.2063  -15.8070   -10.7856   -35.2167   -15.0685   -49.1556   -40.0275     6.8536   -47.2889    -7.4378   -26.0408   -26.0123  -166.3971   -28.1475  -156.9063   -62.0086   -87.5151   -59.1176   -65.7471   -88.3746  -300.0000   -60.3933   -86.7030  -300.0000  -300.0000   -77.3189  -112.6898  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.939 0.140E+15 0.841E+01   -2.7049    3.8214  -27.8077  -17.1850  -15.8120   -10.6158   -35.1679   -14.9847   -49.0825   -39.9209     6.9116   -47.2440    -7.3429   -26.0005   -25.9078  -166.2660   -28.0401  -156.9869   -62.0140   -87.5047   -58.9695   -65.7011   -88.2832  -300.0000   -60.3471   -86.6597  -300.0000  -300.0000   -77.2386  -112.5720  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.695 0.158E+15 0.955E+01   -2.6821    3.8441  -27.8268  -17.1682  -15.8218   -10.4541   -35.1401   -14.9111   -49.0382   -39.8390     6.9695   -47.2282    -7.2559   -25.9728   -25.8185  -166.1923   -27.9513  -157.1467   -62.0502   -87.5393   -58.8557   -65.6943   -88.2381  -300.0000   -60.3345   -86.6629  -300.0000  -300.0000   -77.2019  -112.5155  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.418 0.180E+15 0.108E+02   -2.6601    3.8660  -27.8495  -17.1529  -15.8332   -10.2954   -35.1195   -14.8410   -49.0038   -39.7655     7.0271   -47.2224    -7.1717   -25.9496   -25.7345  -166.1380   -27.8689  -157.3328   -62.0971   -87.5892   -58.7536   -65.7009   -88.2088  -300.0000   -60.3335   -86.6820  -300.0000  -300.0000   -77.1800  -112.4799  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.137 0.204E+15 0.123E+02   -2.6381    3.8878  -27.8729  -17.1378  -15.8450   -10.1374   -35.1001   -14.7718   -48.9711   -39.6937     7.0843   -47.2182    -7.0883   -25.9273   -25.6514  -166.0869   -27.7878  -157.5227   -62.1457   -87.6416   -58.6537   -65.7098   -88.1822  -300.0000   -60.3344   -86.7039  -300.0000  -300.0000   -77.1606  -112.4475  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.908 0.232E+15 0.140E+02   -2.6152    3.9107  -27.8907  -17.1204  -15.8546    -9.9759   -35.0705   -14.6976   -48.9243   -39.6099     7.1410   -47.1998    -7.0014   -25.8991   -25.5611  -166.0075   -27.6977  -157.6725   -62.1790   -87.6717   -58.5371   -65.6995   -88.1328  -300.0000   -60.3189   -86.7029  -300.0000  -300.0000   -77.1196  -112.3848  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.712 0.263E+15 0.158E+02   -2.5917    3.9341  -27.9049  -17.1017  -15.8629    -9.8123   -35.0345   -14.6206   -48.8688   -39.5189     7.1973   -47.1724    -6.9125   -25.8672   -25.4662  -165.9105   -27.6022  -157.7973   -62.2028   -87.6880   -58.4100   -65.6772   -88.0694  -300.0000   -60.2930   -86.6877  -300.0000  -300.0000   -77.0652  -112.3030  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.568 0.299E+15 0.180E+02   -2.5672    3.9585  -27.9137  -17.0807  -15.8689    -9.6453   -34.9883   -14.5388   -48.7992   -39.4160     7.2531   -47.1308    -6.8200   -25.8293   -25.3641  -165.7854   -27.4978  -157.8821   -62.2114   -87.6820   -58.2663   -65.6357   -87.9832  -300.0000   -60.2507   -86.6495  -300.0000  -300.0000   -76.9894  -112.1909  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.494 0.339E+15 0.204E+02   -2.5414    3.9843  -27.9147  -17.0567  -15.8718    -9.4732   -34.9278   -14.4502   -48.7101   -39.2965     7.3087   -47.0692    -6.7226   -25.7830   -25.2519  -165.6211   -27.3809  -157.9117   -62.1987   -87.6452   -58.0994   -65.5674   -87.8654  -300.0000   -60.1854   -86.5795  -300.0000  -300.0000   -76.8836  -112.0367  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.510 0.384E+15 0.231E+02   -2.5138    4.0119  -27.9060  -17.0287  -15.8706    -9.2944   -34.8490   -14.3528   -48.5958   -39.1556     7.3638   -46.9821    -6.6187   -25.7259   -25.1265  -165.4065   -27.2480  -157.8712   -62.1589   -87.5689   -57.9025   -65.4647   -87.7072  -300.0000   -60.0906   -86.4688  -300.0000  -300.0000   -76.7397  -111.8285  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.634 0.435E+15 0.262E+02   -2.4842    4.0416  -27.8854  -16.9960  -15.8645    -9.1077   -34.7482   -14.2450   -48.4513   -38.9891     7.4186   -46.8644    -6.5069   -25.6556   -24.9853  -165.1316   -27.0958  -157.7460   -62.0863   -87.4450   -57.6696   -65.3208   -87.5002  -300.0000   -59.9604   -86.3088  -300.0000  -300.0000   -76.5496  -111.5554  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.884 0.493E+15 0.297E+02   -2.4521    4.0738  -27.8512  -16.9579  -15.8527    -8.9117   -34.6219   -14.1249   -48.2717   -38.7927     7.4730   -46.7109    -6.3860   -25.5700   -24.8258  -164.7865   -26.9212  -157.5228   -61.9758   -87.2660   -57.3948   -65.1288   -87.2365  -300.0000   -59.7890   -86.0919  -300.0000  -300.0000   -76.3062  -111.2069  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.275 0.558E+15 0.336E+02   -2.4172    4.1089  -27.8016  -16.9135  -15.8345    -8.7051   -34.4668   -13.9910   -48.0527   -38.5628     7.5271   -46.5176    -6.2547   -25.4673   -24.6457  -164.3628   -26.7213  -157.1901   -61.8227   -87.0252   -57.0732   -64.8831   -86.9095  -300.0000   -59.5715   -85.8111  -300.0000  -300.0000   -76.0029  -110.7740  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   745.820 0.632E+15 0.381E+02   -2.3794    4.1469  -27.7353  -16.8624  -15.8093    -8.4870   -34.2805   -13.8422   -47.7909   -38.2965     7.5808   -46.2807    -6.1122   -25.3460   -24.4432  -163.8533   -26.4941  -156.7379   -61.6233   -86.7171   -56.7006   -64.5789   -86.5134  -300.0000   -59.3038   -85.4607  -300.0000  -300.0000   -75.6345  -110.2494  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   746.531 0.715E+15 0.431E+02   -2.3383    4.1883  -27.6512  -16.8041  -15.7765    -8.2567   -34.0612   -13.6773   -47.4836   -37.9915     7.6342   -45.9977    -5.9578   -25.2048   -24.2169  -163.2527   -26.2377  -156.1590   -61.3748   -86.3377   -56.2738   -64.2126   -86.0441  -300.0000   -58.9828   -85.0367  -300.0000  -300.0000   -75.1970  -109.6274  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   747.415 0.809E+15 0.488E+02   -2.2939    4.2331  -27.5487  -16.7383  -15.7360    -8.0138   -33.8075   -13.4960   -47.1292   -37.6465     7.6871   -45.6671    -5.7909   -25.0431   -23.9659  -162.5575   -25.9511  -155.4492   -61.0754   -85.8845   -55.7911   -63.7822   -85.4991  -300.0000   -58.6068   -84.5363  -300.0000  -300.0000   -74.6882  -108.9047  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   748.477 0.915E+15 0.553E+02   -2.2461    4.2814  -27.4274  -16.6647  -15.6874    -7.7581   -33.5192   -13.2980   -46.7273   -37.2610     7.7396   -45.2881    -5.6117   -24.8606   -23.6900  -161.7665   -25.6342  -154.6066   -60.7246   -85.3566   -55.2518   -63.2870   -84.8776  -300.0000   -58.1751   -83.9590  -300.0000  -300.0000   -74.1072  -108.0804  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   749.719 0.103E+16 0.626E+02   -2.1948    4.3332  -27.2874  -16.5835  -15.6308    -7.4899   -33.1965   -13.0835   -46.2783   -36.8356     7.7916   -44.8615    -5.4202   -24.6577   -23.3894  -160.8802   -25.2872  -153.6325   -60.3228   -84.7549   -54.6567   -62.7276   -84.1803  -300.0000   -57.6883   -83.3054  -300.0000  -300.0000   -73.4550  -107.1555  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   751.141 0.117E+16 0.709E+02   -2.1401    4.3886  -27.1292  -16.4947  -15.5663    -7.2096   -32.8407   -12.8530   -45.7836   -36.3716     7.8429   -44.3885    -5.2168   -24.4349   -23.0650  -159.9010   -24.9111  -152.5306   -59.8716   -84.0814   -54.0075   -62.1062   -83.4098  -300.0000   -57.1483   -82.5781  -300.0000  -300.0000   -72.7337  -106.1332  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   752.740 0.132E+16 0.803E+02   -2.0820    4.4473  -26.9534  -16.3984  -15.4941    -6.9179   -32.4531   -12.6072   -45.2454   -35.8707     7.8935   -43.8714    -5.0023   -24.1932   -22.7179  -158.8326   -24.5073  -151.3062   -59.3732   -83.3396   -53.3068   -61.4256   -82.5693  -300.0000   -56.5574   -81.7803  -300.0000  -300.0000   -71.9466  -105.0181  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   754.511 0.149E+16 0.910E+02   -2.0208    4.5093  -26.7607  -16.2950  -15.4145    -6.6156   -32.0356   -12.3472   -44.6662   -35.3352     7.9431   -43.3128    -4.7775   -23.9339   -22.3493  -157.6796   -24.0775  -149.9660   -58.8303   -82.5333   -52.5577   -60.6895   -81.6631  -300.0000   -55.9187   -80.9165  -300.0000  -300.0000   -71.0976  -103.8155  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   756.453 0.169E+16 0.103E+03   -1.9565    4.5744  -26.5523  -16.1847  -15.3278    -6.3036   -31.5904   -12.0738   -44.0488   -34.7677     7.9914   -42.7154    -4.5434   -23.6583   -21.9609  -156.4470   -23.6236  -148.5169   -58.2459   -81.6669   -51.7637   -59.9017   -80.6957  -300.0000   -55.2356   -79.9912  -300.0000  -300.0000   -70.1909  -102.5314  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   758.561 0.190E+16 0.117E+03   -1.8891    4.6427  -26.3288  -16.0677  -15.2343    -5.9829   -31.1194   -11.7882   -43.3961   -34.1707     8.0378   -42.0823    -4.3008   -23.3679   -21.5541  -155.1395   -23.1475  -146.9658   -57.6232   -80.7447   -50.9281   -59.0662   -79.6716  -300.0000   -54.5114   -79.0092  -300.0000  -300.0000   -69.2307  -101.1717  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   760.833 0.215E+16 0.132E+03   -1.8189    4.7138  -26.0911  -15.9443  -15.1342    -5.6546   -30.6247   -11.4916   -42.7109   -33.5467     8.0818   -41.4161    -4.0511   -23.0643   -21.1305  -153.7622   -22.6511  -145.3191   -56.9651   -79.7711   -50.0544   -58.1871   -78.5955  -300.0000   -53.7496   -77.9751  -300.0000  -300.0000   -68.2212   -99.7419  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   763.269 0.243E+16 0.150E+03   -1.7458    4.7879  -25.8400  -15.8145  -15.0278    -5.3196   -30.1083   -11.1849   -41.9959   -32.8983     8.1224   -40.7197    -3.7954   -22.7491   -20.6914  -152.3193   -22.1365  -143.5826   -56.2747   -78.7503   -49.1458   -57.2682   -77.4717  -300.0000   -52.9534   -76.8935  -300.0000  -300.0000   -67.1661   -98.2474  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   765.870 0.274E+16 0.170E+03   -1.6699    4.8649  -25.5763  -15.6785  -14.9151    -4.9793   -29.5725   -10.8694   -41.2541   -32.2282     8.1580   -39.9961    -3.5352   -22.4246   -20.2385  -150.8155   -21.6056  -141.7614   -55.5553   -77.6867   -48.2057   -56.3138   -76.3049  -300.0000   -52.1264   -75.7695  -300.0000  -300.0000   -66.0693   -96.6932  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   768.639 0.309E+16 0.192E+03   -1.5913    4.9447  -25.3007  -15.5363  -14.7962    -4.6352   -29.0197   -10.5468   -40.4888   -31.5399     8.1863   -39.2487    -3.2727   -22.0932   -19.7735  -149.2556   -21.0610  -139.8606   -54.8108   -76.5854   -47.2377   -55.3289   -75.1002  -300.0000   -51.2729   -74.6089  -300.0000  -300.0000   -64.9350   -95.0848  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   771.581 0.349E+16 0.218E+03   -1.5098    5.0273  -25.0142  -15.3878  -14.6712    -4.2894   -28.4531   -10.2190   -39.7044   -30.8375     8.2040   -38.4817    -3.0107   -21.7590   -19.2987  -147.6462   -20.5060  -137.8860   -54.0464   -75.4528   -46.2467   -54.3199   -73.8645  -300.0000   -50.3981   -73.4191  -300.0000  -300.0000   -63.7682   -93.4288  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   774.699 0.394E+16 0.247E+03   -1.4255    5.1129  -24.7183  -15.2330  -14.5400    -3.9450   -27.8774    -9.8890   -38.9072   -30.1273     8.2055   -37.7015    -2.7537   -21.4276   -18.8172  -145.9960   -19.9451  -135.8447   -53.2697   -74.2984   -45.2392   -53.2961   -72.6071  -300.0000   -49.5099   -72.2112  -300.0000  -300.0000   -62.5756   -91.7338  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   778.002 0.445E+16 0.279E+03   -1.3383    5.2014  -24.4153  -15.0717  -14.4027    -3.6069   -27.3000    -9.5617   -38.1070   -29.4192     8.1815   -36.9179    -2.5087   -21.1085   -18.3341  -144.3196   -19.3859  -133.7477   -52.4928   -73.1369   -44.2254   -52.2725   -71.3433  -300.0000   -48.6206   -71.0024  -300.0000  -300.0000   -61.3677   -90.0131  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   781.494 0.501E+16 0.317E+03   -1.2482    5.2929  -24.1092  -14.9040  -14.2590    -3.2835   -26.7333    -9.2454   -37.3205   -28.7297     8.1162   -36.1477    -2.2880   -20.8178   -17.8579  -142.6416   -18.8408  -131.6126   -51.7360   -71.9932   -43.2224   -51.2737   -70.0980  -300.0000   -47.7510   -69.8216  -300.0000  -300.0000   -60.1619   -88.2885  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   785.183 0.565E+16 0.359E+03   -1.1551    5.3874  -23.8069  -14.7298  -14.1084    -2.9886   -26.1983    -8.9537   -36.5754   -28.0867     7.9828   -35.4186    -2.1120   -20.5828   -17.4024  -141.0032   -18.3307  -129.4685   -51.0341   -70.9091   -42.2582   -50.3417   -68.9133  -300.0000   -46.9359   -68.7177  -300.0000  -300.0000   -58.9865   -86.5959  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   789.075 0.637E+16 0.406E+03   -1.0591    5.4849  -23.5185  -14.5489  -13.9500    -2.7430   -25.7260    -8.7073   -35.9136   -27.5317     7.7408   -34.7722    -2.0114   -20.4443   -16.9886  -139.4667   -17.8867  -127.3590   -50.4385   -69.9469   -41.3752   -49.5386   -67.8517  -300.0000   -46.2271   -67.7632  -300.0000  -300.0000   -57.8838   -84.9887  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   793.174 0.718E+16 0.460E+03   -0.9601    5.5854  -23.2522  -14.3615  -13.7830    -2.5624   -25.3405    -8.5221   -35.3670   -27.0967     7.3594   -34.2409    -2.0098   -20.4336   -16.6328  -138.0803   -17.5329  -125.3184   -49.9891   -69.1550   -40.6060   -48.9127   -66.9619  -300.0000   -45.6648   -67.0144  -300.0000  -300.0000   -56.8867   -83.5089  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   797.486 0.809E+16 0.521E+03   -0.8582    5.6889  -23.0015  -14.1676  -13.6076    -2.4343   -25.0231    -8.3854   -34.9108   -26.7567     6.8655   -33.7995    -2.0877   -20.5247   -16.3224  -136.8062   -17.2506  -123.3245   -49.6542   -68.4957   -39.9260   -48.4262   -66.2066  -300.0000   -45.2178   -66.4273  -300.0000  -300.0000   -55.9715   -82.1269  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   802.014 0.912E+16 0.591E+03   -0.7534    5.7953  -22.7523  -13.9672  -13.4249    -2.3298   -24.7308    -8.2683   -34.4877   -26.4542     6.3182   -33.3910    -2.2012   -20.6592   -16.0292  -135.5591   -16.9966  -121.3234   -49.3618   -67.8835   -39.2788   -47.9931   -65.5003  -300.0000   -44.8143   -65.9017   -86.7896  -300.0000   -55.0825   -80.7734  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   806.761 0.103E+17 0.669E+03   -0.6458    5.9046  -22.4964  -13.7606  -13.2355    -2.2322   -24.4391    -8.1541   -34.0651   -26.1564     5.7523   -32.9828    -2.3248   -20.8031   -15.7368  -134.2903   -16.7464  -119.2860   -49.0707   -67.2694   -38.6323   -47.5644   -64.7945  -300.0000   -44.4135   -65.3804   -86.1519  -300.0000   -54.1885   -79.4099  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   811.729 0.116E+17 0.758E+03   -0.5355    6.0167  -22.2313  -13.5479  -13.0399    -2.1361   -24.1403    -8.0374   -33.6329   -25.8528     5.1804   -32.5647    -2.4500   -20.9450   -15.4403  -132.9847   -16.4921  -117.2059   -48.7674   -66.6381   -37.9771   -47.1244   -64.0742  -300.0000   -44.0024   -64.8450   -85.4959  -300.0000   -53.2807   -78.0259  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   816.920 0.130E+17 0.859E+03   -0.4225    6.1315  -21.9567  -13.3292  -12.8383    -2.0399   -23.8328    -7.9168   -33.1890   -25.5410     4.6070   -32.1345    -2.5739   -21.0812   -15.1387  -131.6398   -16.2321  -115.0852   -48.4489   -65.9866   -37.3116   -46.6698   -63.3366  -300.0000   -43.5783   -64.2917   -84.8172  -300.0000   -52.3585   -76.6212  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   822.338 0.146E+17 0.972E+03   -0.3069    6.2489  -21.6725  -13.1048  -12.6308    -1.9434   -23.5164    -7.7919   -32.7333   -25.2209     4.0344   -31.6924    -2.6956   -21.2104   -14.8323  -130.2560   -15.9661  -112.9276   -48.1146   -65.3150   -36.6365   -46.2001   -62.5820  -300.0000   -43.1410   -63.7203   -84.1154  -300.0000   -51.4232   -75.1982  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   827.983 0.165E+17 0.110E+04   -0.1888    6.3688  -21.3791  -12.8749  -12.4175    -1.8464   -23.1916    -7.6628   -32.2665   -24.8927     3.4645   -31.2391    -2.8143   -21.3319   -14.5214  -128.8346   -15.6944  -110.7377   -47.7647   -64.6241   -35.9531   -45.7161   -61.8116  -300.0000   -42.6910   -63.1315   -83.3915  -300.0000   -50.4768   -73.7598  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   833.860 0.185E+17 0.125E+04   -0.0684    6.4912  -21.0767  -12.6397  -12.1988    -1.7489   -22.8589    -7.5294   -31.7893   -24.5568     2.8987   -30.7751    -2.9297   -21.4449   -14.2064  -127.3772   -15.4174  -108.5198   -47.3995   -63.9151   -35.2625   -45.2186   -61.0268  -300.0000   -42.2292   -62.5262   -82.6466  -300.0000   -49.5213   -72.3091  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   839.971 0.208E+17 0.141E+04    0.0544    6.6160  -20.7655  -12.3992  -11.9747    -1.6509   -22.5186    -7.3917   -31.3023   -24.2137     2.3384   -30.3011    -3.0412   -21.5491   -13.8879  -125.8849   -15.1353  -106.2777   -47.0194   -63.1890   -34.5660   -44.7081   -60.2287  -300.0000   -41.7560   -61.9053   -81.8818  -300.0000   -48.5584   -70.8488  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   846.323 0.234E+17 0.160E+04    0.1796    6.7431  -20.4457  -12.1536  -11.7454    -1.5524   -22.1711    -7.2499   -30.8060   -23.8638     1.7848   -29.8178    -3.1484   -21.6437   -13.5661  -124.3588   -14.8486  -104.0151   -46.6247   -62.4465   -33.8646   -44.1854   -59.4186  -300.0000   -41.2721   -61.2696   -81.0981  -300.0000   -47.5899   -69.3814  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   852.922 0.263E+17 0.181E+04    0.3069    6.8724  -20.1175  -11.9030  -11.5109    -1.4535   -21.8168    -7.1038   -30.3011   -23.5073     1.2392   -29.3257    -3.2510   -21.7285   -13.2415  -122.8000   -14.5574  -101.7352   -46.2155   -61.6886   -33.1593   -43.6511   -58.5973  -300.0000   -40.7781   -60.6198   -80.2964  -300.0000   -46.6172   -67.9092  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   859.777 0.295E+17 0.205E+04    0.4365    7.0041  -19.7808  -11.6475  -11.2712    -1.3541   -21.4558    -6.9535   -29.7877   -23.1445     0.7026   -28.8250    -3.3487   -21.8028   -12.9142  -121.2084   -14.2619   -99.4401   -45.7918   -60.9154   -32.4507   -43.1054   -57.7654  -300.0000   -40.2740   -59.9562   -79.4770  -300.0000   -45.6413   -66.4338  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   866.898 0.331E+17 0.232E+04    0.5684    7.1380  -19.4357  -11.3869  -11.0263    -1.2543   -21.0883    -6.7989   -29.2661   -22.7755     0.1759   -28.3160    -3.4410   -21.8660   -12.5845  -119.5844   -13.9623   -97.1319   -45.3535   -60.1273   -31.7396   -42.5484   -56.9235   -89.9534   -39.7602   -59.2789   -78.6402  -300.0000   -44.6633   -64.9568   -56.6560  -192.5023  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   874.293 0.371E+17 0.262E+04    0.7024    7.2741  -19.0822  -11.1214  -10.7764    -1.1540   -20.7146    -6.6400   -28.7370   -22.4007    -0.3398   -27.7993    -3.5276   -21.9180   -12.2528  -117.9292   -13.6589   -94.8141   -44.9011   -59.3254   -31.0271   -41.9810   -56.0727   -88.7846   -39.2373   -58.5891   -77.7872  -300.0000   -43.6848   -63.4807   -52.2394  -188.4486  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   882.018 0.416E+17 0.296E+04    0.8393    7.4131  -18.7181  -10.8496  -10.5199    -1.0532   -20.3324    -6.4758   -28.1970   -22.0177    -0.8454   -27.2715    -3.6085   -21.9574   -11.9175  -116.2324   -13.3499   -92.4744   -44.4304   -58.5037   -30.3094   -41.3988   -55.2078   -87.3311   -38.7014   -57.8813   -76.9114  -300.0000   -42.7007   -61.9982   -47.4213  -184.1185  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   890.056 0.466E+17 0.335E+04    0.9787    7.5546  -18.3449  -10.5724  -10.2579    -0.9520   -19.9435    -6.3069   -27.6489   -21.6285    -1.3386   -26.7355    -3.6830   -21.9842   -11.5801  -114.5016   -13.0369   -90.1252   -43.9442   -57.6670   -29.5905   -40.8053   -54.3335   -85.8712   -38.1557   -57.1599   -76.0180  -300.0000   -41.7166   -60.5172   -42.4906  -179.8046  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   898.453 0.522E+17 0.379E+04    1.1209    7.6989  -17.9609  -10.2889   -9.9893    -0.8504   -19.5464    -6.1327   -27.0907   -21.2316    -1.8196   -26.1890    -3.7510   -21.9973   -11.2397  -112.7297   -12.7187   -87.7592   -43.4397   -56.8115   -28.8682   -40.1978   -53.4465   -84.3999   -37.5978   -56.4214   -75.1028  -300.0000   -40.7294   -59.0338   -41.1276  -175.4964  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   907.252 0.585E+17 0.429E+04    1.2663    7.8465  -17.5651   -9.9983   -9.7134    -0.7483   -19.1402    -5.9526   -26.5209   -20.8260    -2.2879   -25.6307    -3.8120   -21.9959   -10.8957  -110.9119   -12.3947   -85.3724   -42.9151   -55.9347   -28.1415   -39.5745   -52.5449   -82.9147   -37.0260   -55.6637   -74.1631  -300.0000   -39.7379   -57.5458   -40.7883  -171.1888  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   916.506 0.654E+17 0.484E+04    1.4153    7.9977  -17.1556   -9.6995   -9.4291    -0.6458   -18.7231    -5.7659   -25.9376   -20.4103    -2.7435   -25.0587    -3.8657   -21.9786   -10.5475  -109.0415   -12.0639   -82.9585   -42.3674   -55.0333   -27.4089   -38.9328   -51.6257   -81.4115   -36.4381   -54.8838   -73.1949  -300.0000   -38.7399   -56.0503   -40.4385  -166.8740  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   926.285 0.731E+17 0.547E+04    1.5686    8.1533  -16.7303   -9.3913   -9.1353    -0.5428   -18.2935    -5.5717   -25.3384   -19.9828    -3.1860   -24.4702    -3.9116   -21.9440   -10.1939  -107.1097   -11.7251   -80.5098   -41.7934   -54.1027   -26.6683   -38.2695   -50.6853   -79.8852   -35.8313   -54.0776   -72.1933  -300.0000   -37.7324   -54.5432   -40.0768  -162.5418  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   936.674 0.817E+17 0.618E+04    1.7269    8.3138  -16.2867   -9.0721   -8.8301    -0.4395   -17.8491    -5.3689   -24.7203   -19.5415    -3.6152   -23.8625    -3.9492   -21.8901    -9.8338  -105.1062   -11.3769   -78.0168   -41.1889   -53.1378   -25.9173   -37.5809   -49.7195   -78.3300   -35.2023   -53.2407   -71.1524   -89.1632   -36.7122   -53.0198   -39.7013  -158.1806  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   947.773 0.911E+17 0.698E+04    1.8910    8.4802  -15.8219   -8.7401   -8.5119    -0.3359   -17.3877    -5.1565   -24.0807   -19.0843    -4.0307   -23.2325    -3.9778   -21.8150    -9.4661  -103.0198   -11.0179   -75.4704   -40.5497   -52.1333   -25.1539   -36.8633   -48.7240   -76.7405   -34.5476   -52.3685   -70.0664   -87.8609   -35.6764   -51.4759   -39.3107  -153.7797  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   959.658 0.102E+18 0.787E+04    2.0612    8.6528  -15.3346   -8.3943   -8.1799    -0.2324   -16.9087    -4.9340   -23.4188   -18.6111    -4.4307   -22.5796    -3.9968   -21.7172    -9.0909  -100.8459   -10.6481   -72.8702   -39.8740   -51.0877   -24.3787   -36.1159   -47.6985   -75.1177   -33.8667   -51.4599   -68.9342   -86.5030   -34.6258   -49.9129   -38.9058  -149.3444  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   972.276 0.113E+18 0.888E+04    2.2364    8.8304  -14.8294   -8.0375   -7.8369    -0.1299   -16.4180    -4.7037   -22.7428   -18.1277    -4.8109   -21.9120    -4.0061   -21.5980    -8.7124   -98.6056   -10.2718   -70.2470   -39.1701   -50.0140   -23.6012   -35.3486   -46.6558   -73.4834   -33.1682   -50.5269   -67.7707   -85.1072   -33.5737   -48.3503   -38.4944  -144.9295  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   985.590 0.126E+18 0.100E+05    2.4154    9.0118  -14.3097   -7.6720   -7.4851    -0.0294   -15.9197    -4.4674   -22.0586   -17.6386    -5.1676   -21.2355    -4.0056   -21.4579    -8.3340   -96.3150    -9.8926   -67.6236   -38.4438   -48.9212   -22.8287   -34.5684   -45.6052   -71.8535   -32.4584   -49.5781   -66.5867   -83.6859   -32.5301   -46.8027   -38.0824  -140.5765  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   999.499 0.139E+18 0.112E+05    2.5956    9.1943  -13.7801   -7.3024   -7.1287     0.0645   -15.4185    -4.2284   -21.3730   -17.1492    -5.4930   -20.5561    -3.9947   -21.2952    -7.9618   -93.9987    -9.5155   -65.0273   -37.6983   -47.8171   -22.0722   -33.7805   -44.5570   -70.2445   -31.7426   -48.6194   -65.3890   -82.2473   -31.5075   -45.2894   -37.6727  -136.3431  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1014.524 0.151E+18 0.124E+05    2.7814    9.3825  -13.2218   -6.9179   -6.7567     0.1480   -14.8974    -3.9807   -20.6637   -16.6448    -5.7921   -19.8498    -3.9732   -21.0998    -7.5875   -91.5817    -9.1308   -62.3722   -36.9026   -46.6598   -21.3121   -32.9548   -43.4763   -68.6046   -30.9942   -47.6141   -64.1307   -80.7339   -30.4756   -43.7668   -37.2523  -132.1125  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1031.384 0.165E+18 0.137E+05    2.9816    9.5851  -12.6149   -6.5017   -6.3540     0.2266   -14.3427    -3.7160   -19.9116   -16.1126    -6.0807   -19.0992    -3.9426   -20.8709    -7.1983   -88.9777    -8.7276   -59.5774   -36.0388   -45.4210   -20.5260   -32.0747   -42.3356   -66.8965   -30.1968   -46.5416   -62.7871   -79.1171   -29.4058   -42.1905   -36.8243  -127.7550  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1050.160 0.179E+18 0.152E+05    3.1954    9.8015  -11.9640   -6.0557   -5.9230     0.2970   -13.7632    -3.4381   -19.1293   -15.5629    -6.3555   -18.3167    -3.9047   -20.6117    -6.8009   -86.2101    -8.3135   -56.6818   -35.1192   -44.1194   -19.7292   -31.1563   -41.1545   -65.1558   -29.3640   -45.4210   -61.3827   -77.4265   -28.3183   -40.5890   -36.4087  -123.3484  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1070.632 0.195E+18 0.168E+05    3.4190   10.0275  -11.2842   -5.5884   -5.4726     0.3563   -13.1770    -3.1552   -18.3415   -15.0145    -6.6114   -17.5275    -3.8627   -20.3318    -6.4073   -83.3465    -7.9025   -53.7684   -34.1725   -42.7957   -18.9481   -30.2316   -39.9718   -63.4449   -28.5241   -44.2907   -59.9663   -75.7215   -27.2487   -39.0135   -36.0326  -119.0303  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1092.355 0.211E+18 0.187E+05    3.6467   10.2576  -10.5961   -5.1122   -5.0151     0.4030   -12.6050    -2.8764   -17.5763   -14.4875    -6.8439   -16.7603    -3.8197   -20.0434    -6.0303   -80.4737    -7.5092   -50.9331   -33.2334   -41.4974   -18.2095   -29.3359   -38.8298   -61.8284   -27.7082   -43.1939   -58.5925   -74.0683   -26.2342   -37.5174   -35.7193  -114.9439  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1114.879 0.229E+18 0.207E+05    3.8736   10.4866   -9.9171   -4.6381   -4.5610     0.4375   -12.0622    -2.6085   -16.8538   -13.9957    -7.0504   -16.0354    -3.7775   -19.7562    -5.6784   -77.6625    -7.1434   -48.2466   -32.3284   -40.2596   -17.5308   -28.4945   -37.7582   -60.3483   -26.9388   -42.1612   -57.3002   -72.5140   -25.2996   -36.1365   -35.4799  -111.1830   -56.4587   -56.0621  -300.0000  -300.0000  -300.0000  -300.0000
  1137.334 0.249E+18 0.229E+05    4.0919   10.7068   -9.2730   -4.1834   -4.1264     0.4637   -11.5664    -2.3593   -16.1971   -13.5531    -7.2264   -15.3769    -3.7366   -19.4822    -5.3604   -75.0128    -6.8145   -45.7995   -31.4914   -39.1257   -16.9289   -27.7352   -36.7906   -59.0464   -26.2415   -41.2274   -56.1332   -71.1118   -24.4708   -34.9091   -35.3142  -107.8496   -56.2377   -55.8386  -300.0000  -300.0000  -300.0000  -300.0000
  1158.177 0.270E+18 0.253E+05    4.2893   10.9057   -8.7021   -3.7750   -3.7370     0.4909   -11.1394    -2.1377   -15.6336   -13.1740    -7.3644   -14.8137    -3.6948   -19.2365    -5.0853   -72.6695    -6.5314   -43.7135   -30.7669   -38.1517   -16.4198   -27.0904   -35.9663   -57.9638   -25.6465   -40.4335   -55.1434   -69.9239   -23.7763   -33.8785   -35.2041  -105.0591   -56.0956   -55.6946  -300.0000  -300.0000  -300.0000  -300.0000
  1174.444 0.295E+18 0.280E+05    4.4437   11.0611   -8.2730   -3.4612   -3.4391     0.5377   -10.8170    -1.9583   -15.2082   -12.8799    -7.4508   -14.3934    -3.6469   -19.0441    -4.8664   -70.8868    -6.3071   -42.1958   -30.2305   -37.4319   -16.0273   -26.6125   -35.3489   -57.1618   -25.2034   -39.8464   -54.4144   -69.0517   -23.2612   -33.1137   -35.1077  -102.9968   -55.9756   -55.5734  -300.0000  -300.0000  -300.0000  -300.0000
  1183.986 0.323E+18 0.309E+05    4.5413   11.1593   -8.0270   -3.2722   -3.2619     0.6185   -10.6161    -1.8283   -14.9404   -12.6772    -7.4839   -14.1376    -3.5898   -18.9215    -4.7071   -69.8130    -6.1441   -41.3448   -29.9238   -37.0141   -15.7539   -26.3237   -34.9644   -56.6516   -24.9342   -39.4958   -53.9834   -68.5395   -22.9374   -32.6344   -34.9841  -101.7107   -55.8218   -55.4190  -300.0000  -300.0000  -300.0000  -300.0000
  1188.735 0.355E+18 0.341E+05    4.6001   11.2184   -7.9064   -3.1687   -3.1673     0.7220   -10.4974    -1.7327   -14.7786   -12.5363    -7.4886   -13.9923    -3.5298   -18.8509    -4.5870   -69.2231    -6.0223   -40.9327   -29.7747   -36.8008   -15.5577   -26.1629   -34.7356   -56.3318   -24.7828   -39.3051   -53.7541   -68.2712   -22.7374   -32.3393   -34.8412  -100.9201   -55.6442   -55.2411  -300.0000  -300.0000  -300.0000  -300.0000
  1192.030 0.390E+18 0.376E+05    4.6471   11.2655   -7.8246   -3.0910   -3.0977     0.8294   -10.4068    -1.6500   -14.6532   -12.4187    -7.4898   -13.8847    -3.4727   -18.8007    -4.4814   -68.7860    -5.9166   -40.6558   -29.6785   -36.6555   -15.3896   -26.0472   -34.5605   -56.0805   -24.6723   -39.1704   -53.5954   -68.0882   -22.5790   -32.1052   -34.7045  -100.2893   -55.4759   -55.0726  -300.0000  -300.0000  -300.0000  -300.0000
  1195.363 0.428E+18 0.414E+05    4.6940   11.3126   -7.7435   -3.0131   -3.0280     0.9332   -10.3200    -1.5701   -14.5330   -12.3067    -7.4954   -13.7821    -3.4195   -18.7550    -4.3790   -68.3554    -5.8153   -40.3836   -29.5876   -36.5170   -15.2276   -25.9387   -34.3931   -55.8426   -24.5679   -39.0439   -53.4473   -67.9181   -22.4266   -31.8786   -34.5814   -99.6749   -55.3265   -54.9230  -300.0000  -300.0000  -300.0000  -300.0000
  1198.913 0.470E+18 0.455E+05    4.7423   11.3611   -7.6584   -2.9321   -2.9552     1.0327   -10.2336    -1.4915   -14.4135   -12.1972    -7.5053   -13.6799    -3.3698   -18.7109    -4.2781   -67.9133    -5.7163   -40.1003   -29.4955   -36.3769   -15.0684   -25.8320   -34.2270   -55.6101   -24.4646   -38.9190   -53.3011   -67.7504   -22.2751   -31.6526   -34.4712   -99.0592   -55.1947   -54.7910  -300.0000  -300.0000  -300.0000  -300.0000
  1202.945 0.515E+18 0.500E+05    4.7939   11.4128   -7.5626   -2.8436   -2.8752     1.1274   -10.1425    -1.4118   -14.2883   -12.0860    -7.5191   -13.5713    -3.3225   -18.6643    -4.1763   -67.4329    -5.6168   -39.7834   -29.3925   -36.2231   -14.9073   -25.7185   -34.0526   -55.3708   -24.3548   -38.7852   -53.1438   -67.5692   -22.1177   -31.4169   -34.3717   -98.4165   -55.0773   -54.6734  -300.0000  -300.0000  -300.0000  -300.0000
  1207.946 0.563E+18 0.549E+05    4.8524   11.4716   -7.4435   -2.7395   -2.7801     1.2163   -10.0373    -1.3263   -14.1453   -11.9650    -7.5355   -13.4436    -3.2755   -18.6069    -4.0691   -66.8653    -5.5112   -39.3919   -29.2601   -36.0328   -14.7355   -25.5826   -33.8521   -55.1021   -24.2245   -38.6232   -52.9508   -67.3447   -21.9414   -31.1533   -34.2787   -97.7006   -54.9681   -54.5640  -300.0000  -300.0000  -300.0000  -300.0000
  1214.431 0.614E+18 0.602E+05    4.9215   11.5410   -7.2885   -2.6118   -2.6620     1.2986    -9.9080    -1.2302   -13.9717   -11.8254    -7.5518   -13.2836    -3.2259   -18.5294    -3.9515   -66.1599    -5.3935   -38.8854   -29.0794   -35.7821   -14.5435   -25.4079   -33.6070   -54.7803   -24.0589   -38.4128   -52.6964   -67.0457   -21.7331   -30.8431   -34.1863   -96.8658   -54.8584   -54.4540  -300.0000  -300.0000  -300.0000  -300.0000
  1222.613 0.668E+18 0.660E+05    5.0026   11.6224   -7.0929   -2.4577   -2.5181     1.3746    -9.7507    -1.1211   -13.7627   -11.6635    -7.5648   -13.0864    -3.1716   -18.4271    -3.8218   -65.2987    -5.2612   -38.2522   -28.8425   -35.4621   -14.3283   -25.1873   -33.3101   -54.3967   -23.8519   -38.1457   -52.3699   -66.6594   -21.4888   -30.4809   -34.0903   -95.9007   -54.7422   -54.3376  -300.0000  -300.0000  -300.0000  -300.0000
  1232.629 0.725E+18 0.722E+05    5.0959   11.7162   -6.8548   -2.2761   -2.3474     1.4446    -9.5640    -0.9981   -13.5164   -11.4778    -7.5712   -12.8499    -3.1109   -18.2968    -3.6794   -64.2743    -5.1132   -37.4910   -28.5460   -35.0692   -14.0890   -24.9183   -32.9591   -53.9491   -23.6011   -37.8185   -51.9672   -66.1804   -21.2080   -30.0664   -33.9886   -94.8074   -54.6167   -54.2117  -300.0000  -300.0000  -300.0000  -300.0000
  1240.445 0.788E+18 0.789E+05    5.1721   11.7926   -6.6740   -2.1323   -2.2133     1.5198    -9.4193    -0.8949   -13.3244   -11.3274    -7.5774   -12.6696    -3.0568   -18.1999    -3.5581   -63.4750    -4.9894   -36.9227   -28.3293   -34.7775   -13.8904   -24.7173   -32.6875   -53.6020   -23.4120   -37.5754   -51.6709   -65.8303   -20.9868   -29.7383   -33.8995   -93.9367   -54.5100   -54.1048  -300.0000  -300.0000  -300.0000  -300.0000
  1242.851 0.859E+18 0.862E+05    5.2087   11.8293   -6.6266   -2.0753   -2.1641     1.6070    -9.3724    -0.8391   -13.2573   -11.2596    -7.5967   -12.6194    -3.0236   -18.1882    -3.4840   -63.1982    -4.9220   -36.7819   -28.3022   -34.7223   -13.7816   -24.6765   -32.5986   -53.4819   -23.3672   -37.5297   -51.6247   -65.7833   -20.8967   -29.5987   -33.8442   -93.5390   -54.4539   -54.0487  -300.0000  -300.0000  -300.0000  -300.0000
  1246.578 0.935E+18 0.941E+05    5.2544   11.8751   -6.5483   -1.9980   -2.0951     1.6882    -9.3054    -0.7743   -13.1649   -11.1767    -7.6154   -12.5424    -2.9883   -18.1594    -3.4015   -62.8038    -4.8447   -36.5451   -28.2342   -34.6165   -13.6568   -24.6033   -32.4728   -53.3192   -23.2930   -37.4439   -51.5275   -65.6745   -20.7808   -29.4213   -33.7914   -93.0457   -54.4003   -53.9950  -300.0000  -300.0000  -300.0000  -300.0000
  1251.709 0.101E+19 0.103E+06    5.3098   11.9307   -6.4371   -1.8993   -2.0053     1.7645    -9.2157    -0.6989   -13.0437   -11.0756    -7.6304   -12.4352    -2.9487   -18.1099    -3.3092   -62.2831    -4.7556   -36.2072   -28.1204   -34.4544   -13.5133   -24.4929   -32.3051   -53.1067   -23.1852   -37.3118   -51.3717   -65.4946   -20.6361   -29.2026   -33.7351   -92.4496   -54.3408   -53.9353  -300.0000  -300.0000  -300.0000  -300.0000
  1257.149 0.110E+19 0.112E+06    5.3669   11.9879   -6.3198   -1.7967   -1.9116     1.8385    -9.1228    -0.6223   -12.9187   -10.9725    -7.6443   -12.3235    -2.9088   -18.0566    -3.2163   -61.7405    -4.6654   -35.8534   -27.9988   -34.2831   -13.3685   -24.3770   -32.1317   -52.8890   -23.0724   -37.1729   -51.2071   -65.3039   -20.4883   -28.9795   -33.6815   -91.8436   -54.2845   -53.8789  -300.0000  -300.0000  -300.0000  -300.0000
  1262.896 0.119E+19 0.122E+06    5.4256   12.0467   -6.1965   -1.6903   -1.8143     1.9105    -9.0265    -0.5443   -12.7896   -10.8672    -7.6566   -12.2074    -2.8683   -17.9994    -3.1227   -61.1763    -4.5742   -35.4845   -27.8690   -34.1025   -13.2225   -24.2555   -31.9525   -52.6659   -22.9545   -37.0267   -51.0332   -65.1019   -20.3376   -28.7521   -33.6296   -91.2283   -54.2301   -53.8245  -300.0000  -300.0000  -300.0000  -300.0000
  1269.026 0.129E+19 0.132E+06    5.4863   12.1076   -6.0656   -1.5791   -1.7122     1.9806    -8.9253    -0.4641   -12.6545   -10.7584    -7.6664   -12.0847    -2.8265   -17.9364    -3.0277   -60.5837    -4.4808   -35.0955   -27.7284   -33.9092   -13.0736   -24.1256   -31.7647   -52.4337   -22.8292   -36.8703   -50.8462   -64.8838   -20.1820   -28.5181   -33.5779   -90.5982   -54.1756   -53.7699  -300.0000  -300.0000  -300.0000  -300.0000
  1275.559 0.140E+19 0.144E+06    5.5493   12.1707   -5.9266   -1.4630   -1.6053     2.0490    -8.8188    -0.3813   -12.5130   -10.6455    -7.6730   -11.9550    -2.7830   -17.8672    -2.9311   -59.9613    -4.3849   -34.6860   -27.5760   -33.7023   -12.9217   -23.9867   -31.5674   -52.1913   -22.6958   -36.7026   -50.6447   -64.6481   -20.0213   -28.2768   -33.5254   -89.9526   -54.1194   -53.7136  -300.0000  -300.0000  -300.0000  -300.0000
  1282.494 0.151E+19 0.156E+06    5.6143   12.2359   -5.7798   -1.3421   -1.4935     2.1159    -8.7071    -0.2960   -12.3651   -10.5284    -7.6759   -11.8184    -2.7374   -17.7914    -2.8328   -59.3098    -4.2865   -34.2572   -27.4120   -33.4820   -12.7666   -23.8388   -31.3610   -51.9390   -22.5543   -36.5237   -50.4289   -64.3950   -19.8556   -28.0288   -33.4714   -89.2929   -54.0608   -53.6549  -300.0000  -300.0000  -300.0000  -300.0000
  1289.807 0.163E+19 0.169E+06    5.6812   12.3029   -5.6260   -1.2170   -1.3775     2.1815    -8.5907    -0.2082   -12.2114   -10.4075    -7.6747   -11.6755    -2.6898   -17.7094    -2.7330   -58.6321    -4.1858   -33.8118   -27.2373   -33.2494   -12.6088   -23.6824   -31.1461   -51.6777   -22.4055   -36.3344   -50.1999   -64.1257   -19.6857   -27.7751   -33.4158   -88.6222   -53.9994   -53.5935  -300.0000  -300.0000  -300.0000  -300.0000
  1297.484 0.175E+19 0.184E+06    5.7498   12.3717   -5.4658   -1.0880   -1.2577     2.2458    -8.4699    -0.1182   -12.0524   -10.2830    -7.6693   -11.5269    -2.6399   -17.6212    -2.6320   -57.9303    -4.0828   -33.3522   -27.0525   -33.0055   -12.4487   -23.5183   -30.9235   -51.4083   -22.2498   -36.1356   -49.9585   -63.8413   -19.5121   -27.5167   -33.3583   -87.9429   -53.9350   -53.5291  -300.0000  -300.0000  -300.0000  -300.0000
  1305.501 0.189E+19 0.199E+06    5.8198   12.4418   -5.2998   -0.9556   -1.1344     2.3092    -8.3452    -0.0261   -11.8888   -10.1553    -7.6596   -11.3732    -2.5879   -17.5272    -2.5300   -57.2075    -3.9780   -32.8809   -26.8587   -32.7517   -12.2868   -23.3473   -30.6943   -51.1322   -22.0880   -35.9282   -49.7063   -63.5436   -19.3356   -27.2546   -33.2990   -87.2580   -53.8677   -53.4618  -300.0000  -300.0000  -300.0000  -300.0000
  1313.861 0.203E+19 0.215E+06    5.8913   12.5134   -5.1283   -0.8200   -1.0077     2.3716    -8.2166     0.0680   -11.7207   -10.0245    -7.6453   -11.2145    -2.5336   -17.4275    -2.4269   -56.4640    -3.8713   -32.3988   -26.6560   -32.4880   -12.1231   -23.1694   -30.4586   -50.8494   -21.9201   -35.7124   -49.4431   -63.2325   -19.1565   -26.9892   -33.2378   -86.5685   -53.7972   -53.3914   -72.3473  -161.8121  -300.0000  -300.0000
  1322.589 0.218E+19 0.233E+06    5.9642   12.5865   -4.9510   -0.6808   -0.8776     2.4332    -8.0841     0.1644   -11.5479    -9.8904    -7.6259   -11.0506    -2.4768   -17.3215    -2.3228   -55.6987    -3.7626   -31.9055   -26.4440   -32.2140   -11.9574   -22.9843   -30.2159   -50.5596   -21.7460   -35.4877   -49.1685   -62.9075   -18.9745   -26.7202   -33.1742   -85.8741   -53.7231   -53.3174   -72.2657  -160.9594  -300.0000  -300.0000
  1331.752 0.234E+19 0.252E+06    6.0391   12.6614   -4.7665   -0.5375   -0.7431     2.4938    -7.9466     0.2636   -11.3690    -9.7519    -7.6009   -10.8801    -2.4170   -17.2081    -2.2170   -54.9068    -3.6511   -31.3980   -26.2206   -31.9274   -11.7890   -22.7903   -29.9646   -50.2607   -21.5639   -35.2520   -48.8799   -62.5653   -18.7886   -26.4463   -33.1075   -85.1717   -53.6442   -53.2386   -72.1764  -160.0711  -300.0000  -300.0000
  1341.429 0.251E+19 0.272E+06    6.1162   12.7386   -4.5736   -0.3891   -0.6035     2.5537    -7.8030     0.3662   -11.1828    -9.6082    -7.5692   -10.7018    -2.3535   -17.0860    -2.1093   -54.0828    -3.5363   -30.8729   -25.9837   -31.6255   -11.6169   -22.5856   -29.7026   -49.9503   -21.3724   -35.0032   -48.5744   -62.2025   -18.5977   -26.1659   -33.0369   -84.4582   -53.5594   -53.1539   -72.0792  -159.1416  -300.0000  -300.0000
  1351.715 0.269E+19 0.294E+06    6.1960   12.8184   -4.3706   -0.2346   -0.4578     2.6127    -7.6521     0.4730   -10.9878    -9.4581    -7.5299   -10.5141    -2.2858   -16.9537    -1.9989   -53.2206    -3.4174   -30.3266   -25.7308   -31.3057   -11.4404   -22.3680   -29.4279   -49.6261   -21.1696   -34.7386   -48.2488   -61.8153   -18.4006   -25.8774   -32.9614   -83.7302   -53.4673   -53.0620   -71.9725  -158.1628  -300.0000  -300.0000
  1362.697 0.288E+19 0.317E+06    6.2789   12.9014   -4.1563   -0.0731   -0.3051     2.6709    -7.4931     0.5845   -10.7830    -9.3008    -7.4821   -10.3158    -2.2133   -16.8098    -1.8856   -52.3150    -3.2938   -29.7564   -25.4600   -30.9656   -11.2586   -22.1362   -29.1388   -49.2864   -20.9541   -34.4565   -47.9008   -61.4007   -18.1966   -25.5797   -32.8807   -82.9858   -53.3672   -52.9621   -71.8552  -157.1287  -300.0000  -300.0000
  1374.448 0.308E+19 0.341E+06    6.3652   12.9877   -3.9298    0.0958   -0.1449     2.7281    -7.3253     0.7010   -10.5677    -9.1360    -7.4249   -10.1062    -2.1355   -16.6535    -1.7692   -51.3630    -3.1653   -29.1612   -25.1700   -30.6039   -11.0714   -21.8891   -28.8345   -48.9302   -20.7251   -34.1557   -47.5288   -60.9570   -17.9852   -25.2725   -32.7943   -82.2244   -53.2587   -52.8538   -71.7268  -156.0351  -300.0000  -300.0000
  1387.020 0.328E+19 0.368E+06    6.4549   13.0774   -3.6909    0.2724    0.0230     2.7845    -7.1487     0.8226   -10.3420    -8.9634    -7.3579    -9.8854    -2.0523   -16.4845    -1.6497   -50.3633    -3.0319   -28.5414   -24.8606   -30.2203   -10.8790   -21.6268   -28.5150   -48.5582   -20.4825   -33.8360   -47.1328   -60.4840   -17.7668   -24.9562   -32.7027   -81.4476   -53.1423   -52.7378   -71.5881  -154.8813  -300.0000  -300.0000
  1400.457 0.350E+19 0.396E+06    6.5481   13.1706   -3.4393    0.4568    0.1987     2.8398    -6.9636     0.9494   -10.1060    -8.7835    -7.2806    -9.6535    -1.9635   -16.3024    -1.5273   -49.3162    -2.8937   -27.8981   -24.5316   -29.8151   -10.6817   -21.3493   -28.1806   -48.1710   -20.2265   -33.4978   -46.7131   -59.9820   -17.5419   -24.6315   -32.6064   -80.6578   -53.0187   -52.6145   -71.4397  -153.6676  -300.0000  -300.0000
  1414.798 0.373E+19 0.427E+06    6.6448   13.2673   -3.1755    0.6489    0.3821     2.8940    -6.7702     1.0812    -9.8604    -8.5966    -7.1929    -9.4113    -1.8693   -16.1076    -1.4022   -48.2226    -2.7512   -27.2334   -24.1840   -29.3894   -10.4802   -21.0577   -27.8323   -47.7704   -19.9579   -33.1420   -46.2710   -59.4528   -17.3114   -24.2996   -32.5063   -79.8579   -52.8893   -52.4855   -71.2836  -152.3964  -300.0000  -300.0000
  1430.080 0.398E+19 0.459E+06    6.7449   13.3674   -2.8997    0.8486    0.5729     2.9469    -6.5692     1.2177    -9.6060    -8.4034    -7.0945    -9.1593    -1.7697   -15.9003    -1.2750   -47.0839    -2.6047   -26.5493   -23.8183   -28.9438   -10.2752   -20.7526   -27.4711   -47.3579   -19.6773   -32.7696   -45.8076   -58.8978   -17.0761   -23.9618   -32.4034   -79.0515   -52.7553   -52.3521   -71.1214  -151.0701  -300.0000  -300.0000
  1446.343 0.423E+19 0.494E+06    6.8482   13.4708   -2.6121    1.0557    0.7711     2.9983    -6.3609     1.3586    -9.3436    -8.2044    -6.9856    -8.8984    -1.6649   -15.6807    -1.1458   -45.9017    -2.4547   -25.8480   -23.4353   -28.4797   -10.0675   -20.4351   -27.0980   -46.9356   -19.3855   -32.3817   -45.3246   -58.3186   -16.8372   -23.6194   -32.2989   -78.2419   -52.6186   -52.2160   -70.9554  -149.6917  -300.0000  -300.0000
  1463.661 0.449E+19 0.531E+06    6.9550   13.5776   -2.3126    1.2705    0.9768     3.0479    -6.1458     1.5040    -9.0735    -8.0000    -6.8659    -8.6290    -1.5549   -15.4489    -1.0151   -44.6755    -2.3015   -25.1306   -23.0353   -27.9974    -9.8577   -20.1057   -26.7138   -46.5046   -19.0830   -31.9791   -44.8226   -57.7164   -16.5951   -23.2733   -32.1942   -77.4315   -52.4809   -52.0789   -70.7877  -148.2620  -300.0000  -300.0000
  1482.168 0.477E+19 0.571E+06    7.0656   13.6881   -2.0002    1.4937    1.1907     3.0955    -5.9235     1.6540    -8.7954    -7.7902    -6.7348    -8.3506    -1.4396   -15.2041    -0.8828   -43.4017    -2.1451   -24.3960   -22.6172   -27.4958    -9.6459   -19.7639   -26.3178   -46.0653   -18.7693   -31.5608   -44.3007   -57.0901   -16.3500   -22.9236   -32.0902   -76.6209   -52.3436   -51.9423   -70.6204  -146.7780   -90.3199  -300.0000
  1503.284 0.505E+19 0.614E+06    7.1864   13.8091   -1.6524    1.7400    1.4272     3.1389    -5.6790     1.8171    -8.4915    -7.5626    -6.5807    -8.0441    -1.3120   -14.9275    -0.7432   -41.9947    -1.9775   -23.5936   -22.1489   -26.9379    -9.4222   -19.3849   -25.8840   -45.5903   -18.4220   -31.0964   -43.7201   -56.3924   -16.0880   -22.5510   -31.9831   -75.7699   -52.2005   -51.8001   -70.4450  -145.1394   -89.9674  -300.0000
  1523.066 0.536E+19 0.659E+06    7.2977   13.9207   -1.3370    1.9656    1.6433     3.1831    -5.4595     1.9667    -8.2193    -7.3575    -6.4389    -7.7706    -1.1942   -14.6774    -0.6155   -40.7154    -1.8253   -22.8836   -21.7301   -26.4394    -9.2202   -19.0480   -25.4960   -45.1710   -18.1122   -30.6835   -43.2049   -55.7740   -15.8553   -22.2192   -31.8923   -75.0138   -52.0812   -51.6817   -70.3005  -143.6604   -89.7974  -300.0000
  1544.370 0.567E+19 0.708E+06    7.4134   14.0369   -1.0065    2.2014    1.8691     3.2243    -5.2325     2.1212    -7.9391    -7.1472    -6.2849    -7.4879    -1.0710   -14.4135    -0.4865   -39.3812    -1.6702   -22.1546   -21.2916   -25.9200    -9.0168   -18.6983   -25.0960   -44.7448   -17.7908   -30.2545   -42.6692   -55.1307   -15.6201   -21.8843   -31.8059   -74.2590   -51.9672   -51.5687   -70.1625  -142.1228   -89.6352  -300.0000
  1566.507 0.601E+19 0.760E+06    7.5299   14.1539   -0.6734    2.4393    2.0970     3.2634    -5.0066     2.2758    -7.6615    -6.9391    -6.1255    -7.2071    -0.9465   -14.1464    -0.3598   -38.0398    -1.5173   -21.4357   -20.8518   -25.4010    -8.8183   -18.3506   -24.6992   -44.3285   -17.4707   -29.8275   -42.1360   -54.4904   -15.3908   -21.5577   -31.7276   -73.5296   -51.8643   -51.4668   -70.0386  -140.5846   -89.4901  -117.3135
  1589.355 0.635E+19 0.816E+06    7.6462   14.2712   -0.3400    2.6778    2.3253     3.3005    -4.7835     2.4293    -7.3885    -6.7348    -5.9622    -6.9306    -0.8217   -13.8785    -0.2360   -36.7008    -1.3674   -20.7324   -20.4142   -24.8864    -8.6257   -18.0076   -24.3088   -43.9251   -17.1548   -29.4060   -41.6098   -53.8586   -15.1688   -21.2415   -31.6582   -72.8295   -51.7736   -51.3772   -69.9304  -139.0574   -89.3641  -116.5534
  1612.942 0.672E+19 0.876E+06    7.7622   14.3886   -0.0066    2.9168    2.5540     3.3356    -4.5634     2.5817    -7.1205    -6.5345    -5.7953    -6.6585    -0.6967   -13.6101    -0.1153   -35.3649    -1.2207   -20.0447   -19.9793   -24.3767    -8.4390   -17.6698   -23.9249   -43.5348   -16.8431   -28.9903   -41.0909   -53.2357   -14.9542   -20.9355   -31.5980   -72.1581   -51.6956   -51.3004   -69.8383  -137.5422   -89.2579  -115.8304
  1637.220 0.710E+19 0.940E+06    7.8776   14.5059    0.3256    3.1555    2.7823     3.3687    -4.3470     2.7325    -6.8582    -6.3386    -5.6257    -6.3917    -0.5721   -13.3423     0.0022   -34.0364    -1.0777   -19.3749   -19.5488   -23.8737    -8.2587   -17.3383   -23.5487   -43.1588   -16.5368   -28.5820   -40.5815   -52.6242   -14.7474   -20.6403   -31.5472   -71.5160   -51.6306   -51.2366   -69.7629  -136.0445   -89.1719  -115.1464
  1662.109 0.751E+19 0.101E+07    7.9917   14.6225    0.6552    3.3929    3.0093     3.4001    -4.1353     2.8813    -6.6028    -6.1481    -5.4544    -6.1314    -0.4483   -13.0765     0.1161   -32.7209    -0.9387   -18.7254   -19.1247   -23.3796    -8.0851   -17.0145   -23.1817   -42.7980   -16.2371   -28.1828   -40.0836   -52.0267   -14.5489   -20.3566   -31.5057   -70.9040   -51.5785   -51.1858   -69.7039  -134.5703   -89.1061  -114.5027
  1687.514 0.793E+19 0.108E+07    8.1039   14.7381    0.9807    3.6281    3.2342     3.4300    -3.9288     3.0274    -6.3549    -5.9632    -5.2824    -5.8784    -0.3258   -12.8140     0.2264   -31.4237    -0.8039   -18.0984   -18.7089   -22.8963    -7.9181   -16.6997   -22.8249   -42.4531   -15.9453   -27.7943   -39.5992   -51.4456   -14.3588   -20.0845   -31.4730   -70.3218   -51.5386   -51.1472   -69.6606  -133.1252   -89.0594  -113.8998
  1713.335 0.837E+19 0.116E+07    8.2137   14.8521    1.3007    3.8600    3.4559     3.4587    -3.7284     3.1706    -6.1153    -5.7843    -5.1106    -5.6335    -0.2049   -12.5558     0.3328   -30.1498    -0.6736   -17.4956   -18.3030   -22.4257    -7.7580   -16.3947   -22.4793   -42.1244   -15.6620   -27.4177   -39.1299   -50.8827   -14.1774   -19.8243   -31.4485   -69.7691   -51.5101   -51.1200   -69.6319  -131.7141   -89.0305  -113.3372
  1739.480 0.884E+19 0.124E+07    8.3206   14.9642    1.6143    4.0879    3.6738     3.4867    -3.5342     3.3106    -5.8843    -5.6117    -4.9398    -5.3971    -0.0859   -12.3028     0.4356   -28.9027    -0.5478   -16.9179   -17.9081   -21.9686    -7.6043   -16.1001   -22.1452   -41.8115   -15.3880   -27.0536   -38.6765   -50.3392   -14.0043   -19.5756   -31.4309   -69.2441   -51.4914   -51.1026   -69.6158  -130.3400   -89.0172  -112.8130
  1765.875 0.934E+19 0.133E+07    8.4242   15.0743    1.9206    4.3114    3.8875     3.5140    -3.3464     3.4472    -5.6618    -5.4451    -4.7705    -5.1692     0.0311   -12.0555     0.5347   -27.6848    -0.4264   -16.3654   -17.5249   -21.5258    -7.4568   -15.8161   -21.8228   -41.5136   -15.1232   -26.7022   -38.2392   -49.8152   -13.8392   -19.3379   -31.4194   -68.7453   -51.4812   -51.0939   -69.6108  -129.0046   -89.0173  -112.3247
  1792.457 0.985E+19 0.143E+07    8.5243   15.1821    2.2192    4.5300    4.0965     3.5412    -3.1651     3.5805    -5.4478    -5.2845    -4.6032    -4.9498     0.1460   -11.8142     0.6305   -26.4976    -0.3092   -15.8379   -17.1536   -21.0974    -7.3150   -15.5423   -21.5117   -41.2300   -14.8677   -26.3635   -37.8179   -49.3106   -13.6817   -19.1104   -31.4128   -68.2704   -51.4781   -51.0921   -69.6147  -127.7084   -89.0284  -111.8693
  1819.173 0.104E+20 0.153E+07    8.6207   15.2875    2.5099    4.7434    4.3007     3.5683    -2.9900     3.7104    -5.2419    -5.1295    -4.4380    -4.7387     0.2588   -11.5791     0.7230   -25.3417    -0.1959   -15.3345   -16.7942   -20.6831    -7.1784   -15.2787   -21.2116   -40.9594   -14.6213   -26.0371   -37.4122   -48.8249   -13.5310   -18.8924   -31.4101   -67.8172   -51.4806   -51.0959   -69.6260  -126.4510   -89.0485  -111.4436
  1845.966 0.110E+20 0.164E+07    8.7131   15.3904    2.7924    4.9515    4.4999     3.5955    -2.8211     3.8371    -5.0439    -4.9798    -4.2753    -4.5355     0.3695   -11.3504     0.8126   -24.2179    -0.0863   -14.8546   -16.4469   -20.2830    -7.0466   -15.0249   -20.9222   -40.7009   -14.3836   -25.7228   -37.0218   -48.3576   -13.3867   -18.6832   -31.4104   -67.3838   -51.4873   -51.1040   -69.6427  -125.2325   -89.0753  -111.0445
  1872.863 0.116E+20 0.175E+07    8.8019   15.4910    3.0673    5.1547    4.6944     3.6231    -2.6577     3.9608    -4.8531    -4.8349    -4.1149    -4.3396     0.4783   -11.1274     0.8995   -23.1235     0.0200   -14.3960   -16.1105   -19.8957    -6.9189   -14.7799   -20.6423   -40.4530   -14.1539   -25.4192   -36.6451   -47.9070   -13.2481   -18.4818   -31.4130   -66.9673   -51.4974   -51.1155   -69.6638  -124.0491   -89.1076  -110.6686
  1899.882 0.122E+20 0.188E+07    8.8872   15.5896    3.3352    5.3533    4.8846     3.6514    -2.4992     4.0820    -4.6686    -4.6941    -3.9566    -4.1501     0.5857   -10.9097     0.9843   -22.0559     0.1237   -13.9571   -15.7842   -19.5200    -6.7943   -14.5427   -20.3706   -40.2140   -13.9313   -25.1255   -36.2807   -47.4714   -13.1140   -18.2866   -31.4168   -66.5644   -51.5094   -51.1288   -69.6874  -122.8970   -89.1429  -110.3117
  1927.137 0.129E+20 0.201E+07    8.9695   15.6863    3.5973    5.5480    5.0714     3.6791    -2.3453     4.2005    -4.4900    -4.5575    -3.8002    -3.9666     0.6912   -10.6966     1.0666   -21.0116     0.2242   -13.5348   -15.4665   -19.1544    -6.6737   -14.3127   -20.1069   -39.9840   -13.7152   -24.8404   -35.9273   -47.0490   -12.9848   -18.0980   -31.4237   -66.1760   -51.5257   -51.1465   -69.7165  -121.7738   -89.1850  -109.9743
  1954.756 0.136E+20 0.215E+07    9.0494   15.7816    3.8549    5.7398    5.2557     3.7065    -2.1952     4.3170    -4.3165    -4.4244    -3.6450    -3.7880     0.7955   -10.4872     1.1467   -19.9849     0.3222   -13.1267   -15.1556   -18.7969    -6.5562   -14.0887   -19.8496   -39.7617   -13.5043   -24.5625   -35.5830   -46.6376   -12.8594   -17.9145   -31.4336   -65.7990   -51.5462   -51.1683   -69.7509  -120.6734   -89.2335  -109.6535
  1982.895 0.143E+20 0.230E+07    9.1276   15.8760    4.1095    5.9298    5.4384     3.7332    -2.0481     4.4318    -4.1473    -4.2945    -3.4906    -3.6134     0.8986   -10.2804     1.2250   -18.9709     0.4180   -12.7300   -14.8500   -18.4456    -6.4416   -13.8694   -19.5975   -39.5462   -13.2977   -24.2905   -35.2461   -46.2352   -12.7373   -17.7356   -31.4472   -65.4319   -51.5719   -51.1953   -69.7921  -119.5909   -89.2902  -109.3482
  2012.712 0.151E+20 0.246E+07    9.2068   15.9727    4.3707    6.1248    5.6264     3.7562    -1.9003     4.5471    -3.9785    -4.1659    -3.3327    -3.4385     1.0022   -10.0700     1.3016   -17.9351     0.5120   -12.3303   -14.5392   -18.0891    -6.3299   -13.6494   -19.3448   -39.3357   -13.0898   -24.0167   -34.9070   -45.8301   -12.6173   -17.5587   -31.4725   -65.0720   -51.6134   -51.2383   -69.8534  -118.4961   -89.3714  -109.0594
  2038.177 0.160E+20 0.263E+07    9.2758   16.0553    4.5882    6.2889    5.7843     3.7908    -1.7716     4.6513    -3.8297    -4.0476    -3.1950    -3.2865     1.0978    -9.8899     1.3753   -17.0569     0.6012   -12.0001   -14.2781   -17.7870    -6.2207   -13.4584   -19.1220   -39.1388   -12.9098   -23.7807   -34.6155   -45.4827   -12.5059   -17.3953   -31.4687   -64.7305   -51.6161   -51.2421   -69.8653  -117.5475   -89.3928  -108.7783
  2074.987 0.167E+20 0.281E+07    9.3654   16.1651    4.8898    6.5135    6.0025     3.7969    -1.6130     4.7729    -3.6535    -3.9192    -3.0187    -3.0997     1.2051    -9.6552     1.4480   -15.8818     0.6920   -11.5569   -13.9288   -17.3897    -6.1169   -13.2227   -18.8539   -38.9383   -12.6856   -23.4848   -34.2486   -45.0440   -12.3880   -17.2184   -31.5446   -64.3819   -51.7262   -51.3539   -70.0138  -116.3494   -89.5797  -108.5373
  2098.284 0.177E+20 0.300E+07    9.4287   16.2382    5.0774    6.6566    6.1403     3.8386    -1.4983     4.8691    -3.5199    -3.8090    -2.8941    -2.9649     1.2953    -9.4960     1.5188   -15.1123     0.7767   -11.2786   -13.7026   -17.1260    -6.0106   -13.0530   -18.6530   -38.7531   -12.5257   -23.2762   -33.9917   -44.7384   -12.2835   -17.0655   -31.5237   -64.0559   -51.7059   -51.3346   -69.9967  -115.5047   -89.5659  -108.2673
  2137.229 0.186E+20 0.321E+07    9.5213   16.3475    5.3763    6.8803    6.3588     3.8400    -1.3465     4.9866    -3.3538    -3.6892    -2.7207    -2.7872     1.3986    -9.2671     1.5861   -13.9520     0.8608   -10.8543   -13.3630   -16.7402    -5.9153   -12.8289   -18.3969   -38.5719   -12.3112   -22.9936   -33.6416   -44.3201   -12.1743   -16.8989   -31.6182   -63.7290   -51.8417   -51.4721   -70.1779  -114.3430   -89.7928  -108.0710
  2163.827 0.196E+20 0.342E+07    9.5903   16.4245    5.5763    7.0327    6.5067     3.8736    -1.2308     5.0830    -3.2217    -3.5825    -2.5911    -2.6519     1.4883    -9.1021     1.6531   -13.1424     0.9416   -10.5681   -13.1273   -16.4669    -5.8152   -12.6580   -18.1955   -38.3970   -12.1494   -22.7824   -33.3814   -44.0104   -12.0739   -16.7498   -31.6214   -63.4150   -51.8541   -51.4856   -70.2023  -113.4782   -89.8292  -107.8321
  2203.573 0.205E+20 0.365E+07    9.6843   16.5297    5.8616    7.2477    6.7176     3.8746    -1.0895     5.1944    -3.0689    -3.4722    -2.4259    -2.4876     1.5862    -8.8862     1.7156   -12.0352     1.0190   -10.1765   -12.8087   -16.1046    -5.7267   -12.4508   -17.9566   -38.2339   -11.9499   -22.5203   -33.0574   -43.6238   -11.9735   -16.5940   -31.7231   -63.1068   -52.0001   -51.6333   -70.3967  -112.3841   -90.0722  -107.6711
  2232.755 0.216E+20 0.390E+07    9.7576   16.6084    6.0664    7.4041    6.8703     3.9026    -0.9757     5.2894    -2.9411    -3.3703    -2.2952    -2.3553     1.6742    -8.7205     1.7789   -11.2121     1.0956    -9.8929   -12.5720   -15.8306    -5.6323   -12.2833   -17.7588   -38.0700   -11.7905   -22.3123   -32.8012   -43.3189   -11.8780   -16.4496   -31.7440   -62.8037   -52.0366   -51.6710   -70.4517  -111.5226   -90.1458  -107.4599
  2276.482 0.226E+20 0.416E+07    9.8578   16.7160    6.3584    7.6250    7.0884     3.8947    -0.8387     5.3978    -2.7964    -3.2688    -2.1305    -2.1973     1.7681    -8.5058     1.8351   -10.0875     1.1654    -9.5068   -12.2544   -15.4702    -5.5537   -12.0840   -17.5281   -37.9274   -11.5971   -22.0585   -32.4877   -42.9450   -11.7870   -16.3025   -31.8766   -62.5146   -52.2249   -51.8611   -70.7002  -110.4421   -90.4544  -107.3505
  2307.492 0.237E+20 0.443E+07    9.9326   16.7940    6.5612    7.7803    7.2405     3.9194    -0.7292     5.4900    -2.6749    -3.1722    -2.0018    -2.0705     1.8534    -8.3440     1.8948    -9.2753     1.2377    -9.2343   -12.0235   -15.2028    -5.4642   -11.9231   -17.3372   -37.7737   -11.4433   -21.8580   -32.2410   -42.6517   -11.6970   -16.1632   -31.9081   -62.2210   -52.2759   -51.9132   -70.7735  -109.6037   -90.5501  -107.1605
  2360.688 0.247E+20 0.472E+07   10.0461   16.9137    6.8885    8.0288    7.4875     3.8893    -0.5899     5.5989    -2.5347    -3.0814    -1.8281    -1.9118     1.9439    -8.1158     1.9414    -8.0350     1.2962    -8.8208   -11.6818   -14.8175    -5.4024   -11.7234   -17.1058   -37.6623   -11.2463   -21.5997   -31.9221   -42.2715   -11.6191   -16.0252   -32.1134   -61.9567   -52.5635   -52.2029   -71.1484  -108.4711   -91.0124  -107.1435
  2398.446 0.258E+20 0.502E+07   10.1286   16.9995    7.1147    8.2020    7.6585     3.8992    -0.4788     5.6915    -2.4160    -2.9916    -1.6926    -1.7843     2.0273    -7.9445     1.9946    -7.1461     1.3611    -8.5302   -11.4343   -14.5327    -5.3234   -11.5613   -16.9137   -37.5273   -11.0895   -21.3952   -31.6705   -41.9721   -11.5377   -15.8908   -32.1917   -61.6769   -52.6782   -52.3188   -71.3027  -107.5964   -91.2065  -107.0092
  2439.827 0.270E+20 0.534E+07   10.2142   17.0894    7.3533    8.3846    7.8392     3.9011    -0.3669     5.7841    -2.2989    -2.9057    -1.5539    -1.6564     2.1095    -7.7685     2.0442    -6.2172     1.4219    -8.2299   -11.1782   -14.2389    -5.2503   -11.3989   -16.7211   -37.4026   -10.9314   -21.1889   -31.4165   -41.6699   -11.4610   -15.7591   -32.2952   -61.4044   -52.8271   -52.4692   -71.5007  -106.7035   -91.4535  -106.9046
  2471.809 0.283E+20 0.568E+07   10.2818   17.1600    7.5348    8.5243    7.9762     3.9272    -0.2688     5.8687    -2.1908    -2.8174    -1.4349    -1.5433     2.1893    -7.6224     2.0992    -5.4847     1.4885    -7.9953   -10.9723   -13.9984    -5.1648   -11.2538   -16.5469   -37.2579   -10.7928   -21.0085   -31.1948   -41.4064   -11.3791   -15.6266   -32.3193   -61.1176   -52.8676   -52.5109   -71.5604  -105.9454   -91.5324  -106.7178
  2503.529 0.297E+20 0.603E+07   10.3467   17.2284    7.7105    8.6595    8.1088     3.9545    -0.1731     5.9517    -2.0851    -2.7302    -1.3182    -1.4327     2.2683    -7.4801     2.1537    -4.7738     1.5546    -7.7691   -10.7724   -13.7642    -5.0791   -11.1118   -16.3758   -37.1132   -10.6572   -20.8321   -30.9779   -41.1488   -11.2981   -15.4949   -32.3381   -60.8306   -52.9009   -52.5452   -71.6108  -105.2056   -91.5999  -106.5260
  2534.921 0.311E+20 0.640E+07   10.4090   17.2947    7.8801    8.7900    8.2367     3.9828    -0.0799     6.0330    -1.9819    -2.6443    -1.2043    -1.3250     2.3460    -7.3418     2.2075    -4.0851     1.6199    -7.5513   -10.5787   -13.5367    -4.9938   -10.9729   -16.2083   -36.9690   -10.5250   -20.6600   -30.7664   -40.8974   -11.2180   -15.3644   -32.3522   -60.5444   -52.9276   -52.5728   -71.6526  -104.4851   -91.6568  -106.3305
  2566.070 0.326E+20 0.680E+07   10.4689   17.3591    8.0444    8.9166    8.3607     4.0130     0.0117     6.1134    -1.8802    -2.5586    -1.0922    -1.2190     2.4234    -7.2065     2.2613    -3.4145     1.6854    -7.3405   -10.3898   -13.3143    -4.9076   -10.8361   -16.0427   -36.8233   -10.3949   -20.4907   -30.5584   -40.6503   -11.1380   -15.2336   -32.3601   -60.2558   -52.9458   -52.5920   -71.6836  -103.7784   -91.7006  -106.1276
  2597.015 0.342E+20 0.722E+07   10.5268   17.4220    8.2040    9.0395    8.4811     4.0451     0.1018     6.1930    -1.7796    -2.4730    -0.9817    -1.1146     2.5006    -7.0740     2.3154    -2.7604     1.7512    -7.1359   -10.2054   -13.0963    -4.8202   -10.7008   -15.8787   -36.6758   -10.2666   -20.3239   -30.3534   -40.4068   -11.0576   -15.1023   -32.3618   -59.9639   -52.9555   -52.6027   -71.7039  -103.0834   -91.7313  -105.9167
  2627.775 0.358E+20 0.766E+07   10.5825   17.4831    8.3589    9.1588    8.5979     4.0773     0.1896     6.2708    -1.6816    -2.3891    -0.8738    -1.0128     2.5763    -6.9450     2.3685    -2.1241     1.8157    -6.9380   -10.0263   -12.8841    -4.7338   -10.5689   -15.7184   -36.5303   -10.1416   -20.1613   -30.1535   -40.1694   -10.9786   -14.9728   -32.3616   -59.6746   -52.9626   -52.6107   -71.7205  -102.4060   -91.7575  -105.7063
  2658.363 0.375E+20 0.812E+07   10.6363   17.5428    8.5095    9.2748    8.7116     4.1104     0.2756     6.3475    -1.5853    -2.3061    -0.7679    -0.9130     2.6512    -6.8190     2.4211    -1.5036     1.8799    -6.7459    -9.8516   -12.6767    -4.6475   -10.4392   -15.5604   -36.3848   -10.0190   -20.0018   -29.9576   -39.9366   -10.9002   -14.8439   -32.3578   -59.3848   -52.9647   -52.6137   -71.7308  -101.7423   -91.7760  -105.4926
  2688.782 0.393E+20 0.861E+07   10.6885   17.6009    8.6559    9.3876    8.8222     4.1442     0.3597     6.4229    -1.4908    -2.2240    -0.6642    -0.8152     2.7252    -6.6961     2.4732    -0.8984     1.9435    -6.5594    -9.6815   -12.4741    -4.5613   -10.3121   -15.4050   -36.2399    -9.8989   -19.8456   -29.7657   -39.7087   -10.8224   -14.7159   -32.3510   -59.0953   -52.9627   -52.6126   -71.7358  -101.0924   -91.7879  -105.2768
  2719.026 0.411E+20 0.912E+07   10.7391   17.6577    8.7982    9.4973    8.9298     4.1788     0.4420     6.4972    -1.3981    -2.1429    -0.5626    -0.7194     2.7982    -6.5762     2.5249    -0.3080     2.0066    -6.3785    -9.5157   -12.2762    -4.4752   -10.1873   -15.2521   -36.0956    -9.7812   -19.6927   -29.5778   -39.4856   -10.7452   -14.5887   -32.3414   -58.8059   -52.9567   -52.6075   -71.7358  -100.4560   -91.7938  -105.0591
  2749.061 0.431E+20 0.967E+07   10.7885   17.7131    8.9365    9.6040    9.0345     4.2149     0.5229     6.5708    -1.3064    -2.0619    -0.4628    -0.6250     2.8708    -6.4589     2.5767     0.2686     2.0698    -6.2025    -9.3539   -12.0824    -4.3884   -10.0642   -15.1008   -35.9505    -9.6654   -19.5423   -29.3931   -39.2662   -10.6678   -14.4613   -32.3273   -58.5144   -52.9448   -52.5964   -71.7281   -99.8303   -91.7902  -104.8366
  2778.844 0.451E+20 0.102E+08   10.8364   17.7671    9.0707    9.7075    9.1362     4.2511     0.6015     6.6427    -1.2172    -1.9828    -0.3656    -0.5332     2.9419    -6.3451     2.6274     0.8292     2.1318    -6.0323    -9.1971   -11.8940    -4.3028    -9.9444   -14.9531   -35.8076    -9.5529   -19.3960   -29.2136   -39.0531   -10.5917   -14.3360   -32.3122   -58.2259   -52.9313   -52.5837   -71.7184   -99.2212   -91.7842  -104.6161
  2808.406 0.473E+20 0.109E+08   10.8834   17.8199    9.2011    9.8082    9.2352     4.2887     0.6788     6.7139    -1.1290    -1.9038    -0.2702    -0.4428     3.0126    -6.2339     2.6782     1.3770     2.1940    -5.8668    -9.0441   -11.7096    -4.2165    -9.8263   -14.8069   -35.6641    -9.4422   -19.2523   -29.0371   -38.8437   -10.5154   -14.2107   -32.2930   -57.9354   -52.9123   -52.5655   -71.7017   -98.6223   -91.7697  -104.3916
  2837.876 0.495E+20 0.115E+08   10.9295   17.8715    9.3282    9.9064    9.3320     4.3259     0.7540     6.7836    -1.0432    -1.8266    -0.1773    -0.3547     3.0818    -6.1258     2.7278     1.9119     2.2548    -5.7060    -8.8953   -11.5299    -4.1316    -9.7113   -14.6641   -35.5235    -9.3345   -19.1126   -28.8656   -38.6402   -10.4406   -14.0874   -32.2742   -57.6482   -52.8938   -52.5478   -71.6856   -98.0380   -91.7558  -104.1708
  2867.255 0.518E+20 0.122E+08   10.9749   17.9221    9.4524   10.0023    9.4267     4.3642     0.8278     6.8526    -0.9584    -1.7500    -0.0860    -0.2681     3.1504    -6.0202     2.7773     2.4362     2.3155    -5.5491    -8.7499   -11.3538    -4.0464    -9.5981   -14.5231   -35.3830    -9.2288   -18.9754   -28.6973   -38.4405   -10.3659   -13.9644   -32.2530   -57.3599   -52.8721   -52.5268   -71.6654   -97.4631   -91.7370  -103.9485
  2896.518 0.543E+20 0.129E+08   11.0196   17.9718    9.5735   10.0958    9.5192     4.4029     0.8998     6.9206    -0.8754    -1.6744     0.0031    -0.1833     3.2180    -5.9173     2.8262     2.9492     2.3756    -5.3965    -8.6082   -11.1818    -3.9616    -9.4873   -14.3844   -35.2439    -9.1254   -18.8414   -28.5330   -38.2456   -10.2918   -13.8426   -32.2306   -57.0725   -52.8490   -52.5044   -71.6433   -96.9000   -91.7159  -103.7271
  2925.610 0.568E+20 0.136E+08   11.0634   18.0203    9.6912   10.1868    9.6095     4.4412     0.9697     6.9870    -0.7946    -1.6006     0.0897    -0.1009     3.2840    -5.8177     2.8739     3.4491     2.4343    -5.2486    -8.4710   -11.0146    -3.8784    -9.3798   -14.2492   -35.1079    -9.0253   -18.7116   -28.3739   -38.0569   -10.2193   -13.7231   -32.2088   -56.7889   -52.8266   -52.4826   -71.6221   -96.3517   -91.6959  -103.5104
  2954.520 0.595E+20 0.144E+08   11.1066   18.0679    9.8059   10.2755    9.6977     4.4806     1.0381     7.0528    -0.7151    -1.5274     0.1743    -0.0200     3.3493    -5.7206     2.9215     3.9383     2.4929    -5.1047    -8.3373   -10.8513    -3.7949    -9.2742   -14.1159   -34.9724    -8.9272   -18.5845   -28.2182   -37.8724   -10.1468   -13.6042   -32.1848   -56.5045   -52.8011   -52.4579   -71.5971   -95.8133   -91.6712  -103.2929
  2983.371 0.623E+20 0.153E+08   11.1492   18.1146    9.9180   10.3622    9.7842     4.5201     1.1048     7.1175    -0.6372    -1.4554     0.2569     0.0591     3.4136    -5.6263     2.9683     4.4176     2.5507    -4.9645    -8.2071   -10.6918    -3.7121    -9.1711   -13.9850   -34.8388    -8.8316   -18.4608   -28.0667   -37.6928   -10.0752   -13.4866   -32.1606   -56.2216   -52.7756   -52.4330   -71.5721   -95.2860   -91.6465  -103.0780
  3012.211 0.652E+20 0.162E+08   11.1913   18.1606   10.0277   10.4470    9.8692     4.5596     1.1697     7.1811    -0.5611    -1.3848     0.3374     0.1362     3.4767    -5.5347     3.0143     4.8876     2.6075    -4.8278    -8.0803   -10.5360    -3.6302    -9.0705   -13.8568   -34.7076    -8.7385   -18.3405   -27.9194   -37.5183   -10.0046   -13.3707   -32.1371   -55.9406   -52.7510   -52.4091   -71.5482   -94.7699   -91.6232  -102.8671
  3041.056 0.683E+20 0.171E+08   11.2330   18.2058   10.1351   10.5301    9.9527     4.5991     1.2328     7.2436    -0.4867    -1.3155     0.4159     0.2115     3.5385    -5.4457     3.0594     5.3488     2.6635    -4.6946    -7.9569   -10.3840    -3.5493    -8.9725   -13.7312   -34.5789    -8.6481   -18.2236   -27.7764   -37.3489    -9.9350   -13.2563   -32.1144   -55.6617   -52.7276   -52.3863   -71.5258   -94.2646   -91.6018  -102.6603
  3069.822 0.715E+20 0.181E+08   11.2740   18.2503   10.2400   10.6112   10.0346     4.6385     1.2940     7.3051    -0.4142    -1.2476     0.4920     0.2848     3.5992    -5.3596     3.1036     5.8002     2.7184    -4.5651    -7.8371   -10.2360    -3.4693    -8.8773   -13.6083   -34.4527    -8.5604   -18.1104   -27.6379   -37.1850    -9.8664   -13.1438   -32.0923   -55.3850   -52.7051   -52.3644   -71.5047   -93.7710   -91.5818  -102.4579
  3098.512 0.748E+20 0.192E+08   11.3146   18.2940   10.3424   10.6903   10.1149     4.6779     1.3534     7.3654    -0.3435    -1.1812     0.5660     0.3562     3.6586    -5.2763     3.1469     6.2422     2.7725    -4.4393    -7.7210   -10.0920    -3.3903    -8.7847   -13.4882   -34.3291    -8.4754   -18.0007   -27.5039   -37.0265    -9.7988   -13.0331   -32.0709   -55.1105   -52.6836   -52.3435   -71.4848   -93.2888   -91.5634  -102.2598
  3127.197 0.783E+20 0.203E+08   11.3547   18.3370   10.4426   10.7678   10.1938     4.7173     1.4109     7.4247    -0.2746    -1.1162     0.6378     0.4256     3.7167    -5.1959     3.1893     6.6757     2.8255    -4.3168    -7.6081    -9.9517    -3.3124    -8.6948   -13.3707   -34.2084    -8.3931   -17.8947   -27.3745   -36.8733    -9.7323   -12.9242   -32.0507   -54.8384   -52.6639   -52.3244   -71.4672   -92.8176   -91.5478  -102.0670
  3155.887 0.820E+20 0.214E+08   11.3944   18.3794   10.5407   10.8436   10.2715     4.7563     1.4664     7.4829    -0.2076    -1.0528     0.7073     0.4930     3.7736    -5.1182     3.2306     7.1009     2.8775    -4.1976    -7.4988    -9.8153    -3.2357    -8.6078   -13.2561   -34.0907    -8.3136   -17.7925   -27.2497   -36.7258    -9.6671   -12.8173   -32.0321   -54.5690   -52.6465   -52.3076   -71.4526   -92.3577   -91.5359  -101.8800
  3184.572 0.859E+20 0.227E+08   11.4338   18.4213   10.6368   10.9178   10.3480     4.7959     1.5203     7.5403    -0.1420    -0.9903     0.7750     0.5588     3.8295    -5.0432     3.2713     7.5186     2.9289    -4.0815    -7.3925    -9.6822    -3.1593    -8.5230   -13.1436   -33.9749    -8.2366   -17.6934   -27.1289   -36.5831    -9.6024   -12.7117   -32.0138   -54.3002   -52.6296   -52.2913   -71.4388   -91.9067   -91.5249  -101.6965


==> mixfig/outPAH_1500-5-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        C2H6       HC3N       C2H3       C4H3       C4H4       C4H        C4H2       C3H3       C4N        CH3CN      C6H6       C3H4       C4         C5         C6H        C4H6       C6H2       C6H4       C10H7      HC5N       HC7N       HC9N       HC11N      C4H4S      C5H5N      C10H8      C10H16     C14H10a    C14H10p    C18H12t    C18H12b    C22H14c    C24H12    
   706.107 0.102E+04 0.581E-10   -7.6144   -2.6067  -39.5482  -23.1176  -15.1214   -61.6427   -75.0313   -50.1679  -106.4701  -101.0773   -26.5379   -99.2272   -48.4583   -63.5178   -67.4208  -266.4830   -79.5374  -219.9814  -110.5368  -154.8450  -135.7128  -136.1552  -173.0542  -300.0000  -119.8370  -300.0000  -300.0000  -300.0000  -146.5009  -206.9317  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.107 0.192E+10 0.109E-03   -4.5743    0.5308  -33.2831  -19.9802  -15.1118   -30.2878   -49.9611   -28.2254   -71.9974   -63.4671     1.6599   -67.8919   -20.2507   -35.3200   -42.3408  -210.0677   -48.1924  -194.9210   -79.2113  -114.1170   -91.8278   -92.2897  -122.9138  -300.0000   -82.2366  -300.0000  -300.0000  -300.0000  -106.4973  -156.7816  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.218E+10 0.124E-03   -4.5518    0.5583  -33.2279  -19.9526  -15.1119   -30.0122   -49.7405   -28.0323   -71.6941   -63.1362     1.9082   -67.6161   -20.0025   -35.0717   -42.1202  -209.5714   -47.9166  -194.7004   -78.9355  -113.7584   -91.4418   -91.9036  -122.4726  -300.0000   -81.9056  -300.0000  -300.0000  -300.0000  -106.1647  -156.3404  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.247E+10 0.141E-03   -4.5295    0.5859  -33.1729  -19.9251  -15.1120   -29.7367   -49.5202   -27.8395   -71.3912   -62.8057     2.1560   -67.3408   -19.7547   -34.8239   -41.8999  -209.0757   -47.6412  -194.4802   -78.6602  -113.4005   -91.0562   -91.5182  -122.0320  -300.0000   -81.5752  -114.8599  -300.0000  -300.0000  -105.8326  -155.8997  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.281E+10 0.160E-03   -4.5074    0.6135  -33.1180  -19.8975  -15.1120   -29.4615   -49.3004   -27.6471   -71.0889   -62.4759     2.4031   -67.0661   -19.5073   -34.5768   -41.6798  -208.5810   -47.3663  -194.2607   -78.3857  -113.0436   -90.6713   -91.1337  -121.5924  -300.0000   -81.2457  -114.3276  -300.0000  -300.0000  -105.5014  -155.4599  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.319E+10 0.182E-03   -4.4856    0.6410  -33.0634  -19.8700  -15.1118   -29.1869   -49.0815   -27.4552   -70.7879   -62.1473     2.6491   -66.7926   -19.2608   -34.3308   -41.4604  -208.0880   -47.0922  -194.0423   -78.1128  -112.6885   -90.2875   -90.7510  -121.1546  -300.0000   -80.9175  -113.9715  -300.0000  -300.0000  -105.1715  -155.0216  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.362E+10 0.206E-03   -4.4641    0.6686  -33.0093  -19.8424  -15.1114   -28.9133   -48.8639   -27.2642   -70.4886   -61.8205     2.8933   -66.5209   -19.0157   -34.0867   -41.2419  -207.5978   -46.8196  -193.8258   -77.8420  -112.3360   -89.9056   -90.3710  -120.7195  -300.0000   -80.5917  -113.5184  -300.0000  -300.0000  -104.8434  -154.5856  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.411E+10 0.234E-03   -4.4429    0.6961  -32.9557  -19.8149  -15.1106   -28.6408   -48.6482   -27.0745   -70.1918   -61.4961     3.1349   -66.2517   -18.7724   -33.8450   -41.0246  -207.1113   -46.5487  -193.6118   -77.5744  -111.9873   -89.5261   -89.9947  -120.2881  -300.0000   -80.2690  -113.0953  -300.0000  -300.0000  -104.5178  -154.1526  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.466E+10 0.266E-03   -4.4221    0.7237  -32.9032  -19.7873  -15.1093   -28.3704   -48.4354   -26.8867   -69.8989   -61.1757     3.3728   -65.9863   -18.5320   -33.6072   -40.8092  -206.6306   -46.2808  -193.4016   -77.3116  -111.6444   -89.1505   -89.6243  -119.8625  -300.0000   -79.9511  -112.6757  -300.0000  -300.0000  -104.1959  -153.7245  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.529E+10 0.302E-03   -4.4018    0.7513  -32.8520  -19.7597  -15.1072   -28.1026   -48.2267   -26.7016   -69.6114   -60.8606     3.6052   -65.7264   -18.2957   -33.3748   -40.5966  -206.1580   -46.0170  -193.1968   -77.0555  -111.3096   -88.7804   -89.2619  -119.4450  -300.0000   -79.6399  -112.2642  -300.0000  -300.0000  -103.8793  -153.3031  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.601E+10 0.343E-03   -4.3821    0.7788  -32.8025  -19.7322  -15.1042   -27.8383   -48.0232   -26.5200   -69.3310   -60.5526     3.8305   -65.4735   -18.0647   -33.1495   -40.3874  -205.6961   -45.7584  -192.9992   -76.8084  -110.9855   -88.4172   -88.9102  -119.0382  -300.0000   -79.3376  -111.8632  -300.0000  -300.0000  -103.5695  -152.8906  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.682E+10 0.389E-03   -4.3631    0.8064  -32.7554  -19.7046  -15.0999   -27.5787   -47.8268   -26.3431   -69.0598   -60.2538     4.0466   -65.2299   -17.8406   -32.9334   -40.1830  -205.2480   -45.5068  -192.8108   -76.5728  -110.6752   -88.0634   -88.5723  -118.6452  -300.0000   -79.0469  -111.4777  -300.0000  -300.0000  -103.2685  -152.4897  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.106 0.775E+10 0.442E-03   -4.3450    0.8339  -32.7111  -19.6771  -15.0941   -27.3246   -47.6385   -26.1716   -68.7996   -59.9661     4.2517   -64.9973   -17.6248   -32.7283   -39.9840  -204.8164   -45.2634  -192.6334   -76.3509  -110.3814   -87.7205   -88.2509  -118.2687  -300.0000   -78.7699  -111.1121  -300.0000  -300.0000  -102.9780  -152.1025  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.105 0.879E+10 0.502E-03   -4.3278    0.8615  -32.6697  -19.6495  -15.0867   -27.0766   -47.4594   -26.0063   -68.5517   -59.6906     4.4447   -64.7769   -17.4181   -32.5354   -39.7911  -204.4031   -45.0292  -192.4682   -76.1443  -110.1059   -87.3899   -87.9479  -117.9106  -300.0000   -78.5081  -110.7676  -300.0000  -300.0000  -102.6992  -151.7306  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.105 0.998E+10 0.570E-03   -4.3117    0.8891  -32.6316  -19.6220  -15.0777   -26.8348   -47.2898   -25.8473   -68.3163   -59.4276     4.6250   -64.5691   -17.2209   -32.3552   -39.6045  -204.0088   -44.8044  -192.3157   -75.9534  -109.8494   -87.0719   -87.6638  -117.5714  -300.0000   -78.2622  -110.4454  -300.0000  -300.0000  -102.4326  -151.3744  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.105 0.113E+11 0.647E-03   -4.2965    0.9166  -32.5966  -19.5944  -15.0672   -26.5994   -47.1296   -25.6945   -68.0935   -59.1773     4.7927   -64.3738   -17.0331   -32.1874   -39.4242  -203.6333   -44.5891  -192.1757   -75.7783  -109.6116   -86.7664   -87.3984  -117.2509  -300.0000   -78.0319  -110.1451  -300.0000  -300.0000  -102.1780  -151.0340  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.105 0.129E+11 0.735E-03   -4.2824    0.9442  -32.5645  -19.5668  -15.0555   -26.3698   -46.9781   -25.5476   -67.8824   -58.9386     4.9488   -64.1903   -16.8540   -32.0314   -39.2497  -203.2753   -44.3825  -192.0474   -75.6177  -109.3914   -86.4726   -87.1507  -116.9480  -300.0000   -77.8162  -109.8652  -300.0000  -300.0000  -101.9347  -150.7081  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.105 0.146E+11 0.834E-03   -4.2691    0.9717  -32.5351  -19.5393  -15.0428   -26.1454   -46.8347   -25.4060   -67.6819   -58.7105     5.0942   -64.0174   -16.6830   -31.8860   -39.0806  -202.9333   -44.1839  -191.9299   -75.4705  -109.1872   -86.1895   -86.9189  -116.6612  -300.0000   -77.6139  -109.6039  -300.0000  -300.0000  -101.7018  -150.3956  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.104 0.166E+11 0.947E-03   -4.2567    0.9993  -32.5080  -19.5117  -15.0293   -25.9259   -46.6983   -25.2691   -67.4910   -58.4920     5.2301   -63.8540   -16.5190   -31.7501   -38.9162  -202.6056   -43.9924  -191.8218   -75.3352  -108.9973   -85.9158   -86.7013  -116.3885  -300.0000   -77.4234  -109.3593  -300.0000  -300.0000  -101.4782  -150.0950  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.104 0.188E+11 0.108E-02   -4.2450    1.0269  -32.4830  -19.4842  -15.0153   -25.7105   -46.5683   -25.1365   -67.3084   -58.2818     5.3578   -63.6990   -16.3613   -31.6226   -38.7560  -202.2904   -43.8072  -191.7221   -75.2103  -108.8199   -85.6506   -86.4963  -116.1284  -300.0000   -77.2434  -109.1293  -300.0000  -300.0000  -101.2629  -149.8048  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.103 0.214E+11 0.122E-02   -4.2340    1.0544  -32.4599  -19.4566  -15.0010   -25.4988   -46.4437   -25.0074   -67.1330   -58.0789     5.4781   -63.5512   -16.2091   -31.5023   -38.5994  -201.9861   -43.6275  -191.6298   -75.0945  -108.6534   -85.3926   -86.3022  -115.8792  -300.0000   -77.0724  -108.9121  -300.0000  -300.0000  -101.0549  -149.5238  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.103 0.243E+11 0.139E-02   -4.2234    1.0820  -32.4384  -19.4291  -14.9866   -25.2902   -46.3238   -24.8816   -66.9641   -57.8823     5.5920   -63.4099   -16.0616   -31.3884   -38.4460  -201.6914   -43.4525  -191.5438   -74.9867  -108.4965   -85.1410   -86.1178  -115.6396  -300.0000   -76.9095  -108.7061  -300.0000  -300.0000  -100.8534  -149.2507  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.102 0.276E+11 0.157E-02   -4.2133    1.1095  -32.4182  -19.4015  -14.9723   -25.0844   -46.2082   -24.7585   -66.8008   -57.6914     5.7004   -63.2741   -15.9184   -31.2801   -38.2954  -201.4051   -43.2818  -191.4635   -74.8859  -108.3480   -84.8950   -85.9417  -115.4085  -300.0000   -76.7536  -108.5098  -300.0000  -300.0000  -100.6576  -148.9847  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.102 0.313E+11 0.179E-02   -4.2035    1.1371  -32.3994  -19.3740  -14.9582   -24.8812   -46.0965   -24.6381   -66.6426   -57.5056     5.8037   -63.1434   -15.7789   -31.1769   -38.1474  -201.1265   -43.1148  -191.3883   -74.7914  -108.2072   -84.6541   -85.7732  -115.1849  -300.0000   -76.6040  -108.3225  -300.0000  -300.0000  -100.4671  -148.7251  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.101 0.355E+11 0.203E-02   -4.1939    1.1647  -32.3816  -19.3464  -14.9444   -24.6800   -45.9879   -24.5196   -66.4886   -57.3240     5.9027   -63.0171   -15.6426   -31.0780   -38.0014  -200.8543   -42.9510  -191.3176   -74.7024  -108.0728   -84.4174   -85.6112  -114.9678  -300.0000   -76.4598  -108.1427  -300.0000  -300.0000  -100.2810  -148.4708  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.101 0.404E+11 0.230E-02   -4.1845    1.1922  -32.3648  -19.3189  -14.9310   -24.4810   -45.8823   -24.4033   -66.3387   -57.1465     5.9978   -62.8948   -15.5094   -30.9831   -37.8575  -200.5882   -42.7903  -191.2509   -74.6183  -107.9445   -84.1848   -85.4553  -114.7568  -300.0000   -76.3207  -107.9699  -300.0000  -300.0000  -100.0993  -148.2216  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.100 0.458E+11 0.262E-02   -4.1751    1.2198  -32.3490  -19.2913  -14.9181   -24.2835   -45.7794   -24.2887   -66.1923   -56.9725     6.0893   -62.7759   -15.3788   -30.8916   -37.7154  -200.3273   -42.6322  -191.1878   -74.5387  -107.8214   -83.9557   -85.3046  -114.5510  -300.0000   -76.1859  -107.8033  -300.0000  -300.0000   -99.9213  -147.9768  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.099 0.520E+11 0.297E-02   -4.1658    1.2474  -32.3339  -19.2638  -14.9057   -24.0877   -45.6789   -24.1756   -66.0491   -56.8016     6.1777   -62.6603   -15.2505   -30.8034   -37.5748  -200.0713   -42.4765  -191.1279   -74.4631  -107.7032   -83.7298   -85.1587  -114.3500  -300.0000   -76.0552  -107.6423  -300.0000  -300.0000   -99.7467  -147.7360  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.098 0.591E+11 0.337E-02   -4.1564    1.2749  -32.3195  -19.2362  -14.8939   -23.8933   -45.5806   -24.0640   -65.9088   -56.6337     6.2631   -62.5476   -15.1244   -30.7181   -37.4357  -199.8196   -42.3230  -191.0710   -74.3912  -107.5894   -83.5068   -85.0172  -114.1534  -300.0000   -75.9281  -107.4865  -300.0000  -300.0000   -99.5753  -147.4989  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.096 0.671E+11 0.383E-02   -4.1469    1.3025  -32.3059  -19.2087  -14.8827   -23.7003   -45.4843   -23.9538   -65.7712   -56.4685     6.3460   -62.4377   -15.0003   -30.6355   -37.2979  -199.5720   -42.1715  -191.0170   -74.3226  -107.4796   -83.2866   -84.8798  -113.9609  -300.0000   -75.8044  -107.3353  -300.0000  -300.0000   -99.4069  -147.2653  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.095 0.762E+11 0.435E-02   -4.1372    1.3301  -32.2929  -19.1812  -14.8722   -23.5084   -45.3898   -23.8447   -65.6360   -56.3056     6.4264   -62.3301   -14.8780   -30.5552   -37.1613  -199.3280   -42.0217  -190.9654   -74.2570  -107.3735   -83.0687   -84.7459  -113.7720  -300.0000   -75.6836  -107.1884  -300.0000  -300.0000   -99.2412  -147.0346  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.094 0.865E+11 0.494E-02   -4.1274    1.3576  -32.2804  -19.1536  -14.8623   -23.3175   -45.2970   -23.7368   -65.5031   -56.1450     6.5047   -62.2248   -14.7574   -30.4772   -37.0259  -199.0875   -41.8737  -190.9163   -74.1943  -107.2707   -82.8531   -84.6155  -113.5865  -300.0000   -75.5658  -107.0454  -300.0000  -300.0000   -99.0780  -146.8068  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.092 0.983E+11 0.561E-02   -4.1174    1.3852  -32.2684  -19.1261  -14.8531   -23.1277   -45.2057   -23.6298   -65.3722   -55.9864     6.5809   -62.1215   -14.6382   -30.4012   -36.8914  -198.8499   -41.7271  -190.8693   -74.1341  -107.1711   -82.6394   -84.4881  -113.4040  -300.0000   -75.4504  -106.9061  -300.0000  -300.0000   -98.9170  -146.5816  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.090 0.112E+12 0.637E-02   -4.1072    1.4128  -32.2570  -19.0985  -14.8445   -22.9387   -45.1158   -23.5238   -65.2432   -55.8297     6.6553   -62.0201   -14.5204   -30.3271   -36.7578  -198.6153   -41.5819  -190.8243   -74.0764  -107.0743   -82.4277   -84.3636  -113.2244  -300.0000   -75.3375  -106.7700  -300.0000  -300.0000   -98.7582  -146.3588  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.088 0.127E+12 0.723E-02   -4.0968    1.4404  -32.2460  -19.0710  -14.8366   -22.7506   -45.0273   -23.4186   -65.1160   -55.6747     6.7280   -61.9205   -14.4039   -30.2547   -36.6252  -198.3832   -41.4381  -190.7812   -74.0208  -106.9802   -82.2177   -84.2417  -113.0474  -300.0000   -75.2267  -106.6370  -300.0000  -300.0000   -98.6014  -146.1382  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.086 0.144E+12 0.821E-02   -4.0861    1.4680  -32.2354  -19.0435  -14.8293   -22.5632   -44.9399   -23.3142   -64.9903   -55.5213     6.7992   -61.8225   -14.2886   -30.1838   -36.4932  -198.1536   -41.2954  -190.7398   -73.9672  -106.8885   -82.0093   -84.1222  -112.8728  -300.0000   -75.1179  -106.5069  -300.0000  -300.0000   -98.4464  -145.9197  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.084 0.163E+12 0.933E-02   -4.0752    1.4956  -32.2252  -19.0159  -14.8226   -22.3765   -44.8536   -23.2105   -64.8661   -55.3693     6.8690   -61.7260   -14.1743   -30.1145   -36.3620  -197.9262   -41.1538  -190.7001   -73.9155  -106.7991   -81.8023   -84.0050  -112.7005  -300.0000   -75.0110  -106.3793  -300.0000  -300.0000   -98.2931  -145.7031  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.081 0.186E+12 0.106E-01   -4.0641    1.5232  -32.2153  -18.9884  -14.8165   -22.1904   -44.7684   -23.1074   -64.7433   -55.2187     6.9374   -61.6308   -14.0609   -30.0464   -36.2315  -197.7008   -41.0131  -190.6619   -73.8655  -106.7117   -81.5967   -83.8897  -112.5302  -300.0000   -74.9058  -106.2541  -300.0000  -300.0000   -98.1414  -145.4881  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.078 0.211E+12 0.120E-01   -4.0527    1.5508  -32.2058  -18.9608  -14.8109   -22.0048   -44.6841   -23.0050   -64.6217   -55.0693     7.0047   -61.5369   -13.9485   -29.9796   -36.1015  -197.4774   -40.8734  -190.6252   -73.8172  -106.6262   -81.3923   -83.7764  -112.3618  -300.0000   -74.8022  -106.1312  -300.0000  -300.0000   -97.9911  -145.2748  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.075 0.240E+12 0.137E-01   -4.0411    1.5784  -32.1966  -18.9333  -14.8059   -21.8197   -44.6006   -22.9030   -64.5012   -54.9209     7.0709   -61.4442   -13.8368   -29.9139   -35.9720  -197.2555   -40.7344  -190.5897   -73.7702  -106.5425   -81.1889   -83.6648  -112.1950  -300.0000   -74.7000  -106.0102  -300.0000  -300.0000   -97.8421  -145.0629  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.072 0.272E+12 0.155E-01   -4.0293    1.6061  -32.1876  -18.9057  -14.8014   -21.6349   -44.5179   -22.8015   -64.3817   -54.7736     7.1361   -61.3524   -13.7258   -29.8491   -35.8430  -197.0352   -40.5962  -190.5555   -73.7246  -106.4604   -80.9866   -83.5547  -112.0298  -300.0000   -74.5990  -105.8911  -300.0000  -300.0000   -97.6943  -144.8523  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.069 0.309E+12 0.177E-01   -4.0173    1.6337  -32.1789  -18.8782  -14.7973   -21.4506   -44.4359   -22.7005   -64.2632   -54.6271     7.2004   -61.2616   -13.6156   -29.7854   -35.7145  -196.8163   -40.4586  -190.5222   -73.6802  -106.3797   -80.7851   -83.4461  -111.8660  -300.0000   -74.4993  -105.7736  -300.0000  -300.0000   -97.5475  -144.6428  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.065 0.352E+12 0.201E-01   -4.0051    1.6614  -32.1704  -18.8506  -14.7937   -21.2666   -44.3545   -22.5998   -64.1454   -54.4815     7.2639   -61.1716   -13.5058   -29.7224   -35.5862  -196.5986   -40.3216  -190.4899   -73.6368  -106.3003   -80.5843   -83.3387  -111.7034  -300.0000   -74.4006  -105.6576  -300.0000  -300.0000   -97.4017  -144.4343  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.062 0.400E+12 0.228E-01   -3.9927    1.6891  -32.1622  -18.8230  -14.7905   -21.0828   -44.2736   -22.4994   -64.0284   -54.3364     7.3267   -61.0824   -13.3966   -29.6602   -35.4583  -196.3819   -40.1851  -190.4585   -73.5945  -106.2220   -80.3842   -83.2324  -111.5419  -300.0000   -74.3028  -105.5429  -300.0000  -300.0000   -97.2566  -144.2267  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.058 0.454E+12 0.259E-01   -3.9800    1.7168  -32.1540  -18.7953  -14.7877   -20.8992   -44.1932   -22.3992   -63.9119   -54.1920     7.3888   -60.9937   -13.2878   -29.5986   -35.3306  -196.1660   -40.0489  -190.4276   -73.5529  -106.1447   -80.1846   -83.1271  -111.3812  -300.0000   -74.2057  -105.4292  -300.0000  -300.0000   -97.1122  -144.0197  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.055 0.516E+12 0.295E-01   -3.9672    1.7446  -32.1460  -18.7677  -14.7853   -20.7156   -44.1131   -22.2993   -63.7959   -54.0480     7.4504   -60.9056   -13.1793   -29.5376   -35.2030  -195.9507   -39.9131  -190.3972   -73.5121  -106.0682   -79.9854   -83.0225  -111.2213  -300.0000   -74.1094  -105.3165  -300.0000  -300.0000   -96.9683  -143.8132  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.052 0.587E+12 0.335E-01   -3.9542    1.7724  -32.1381  -18.7399  -14.7832   -20.5321   -44.0333   -22.1995   -63.6802   -53.9043     7.5114   -60.8178   -13.0711   -29.4770   -35.0755  -195.7357   -39.7774  -190.3669   -73.4717  -105.9922   -79.7863   -82.9185  -111.0618  -300.0000   -74.0134  -105.2045  -300.0000  -300.0000   -96.8247  -143.6068  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.050 0.668E+12 0.381E-01   -3.9411    1.8003  -32.1303  -18.7121  -14.7813   -20.3487   -43.9536   -22.0998   -63.5646   -53.7607     7.5719   -60.7302   -12.9632   -29.4168   -34.9481  -195.5210   -39.6419  -190.3366   -73.4318  -105.9167   -79.5872   -82.8148  -110.9025  -300.0000   -73.9178  -105.0929  -300.0000  -300.0000   -96.6812  -143.4004  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.048 0.759E+12 0.433E-01   -3.9277    1.8282  -32.1224  -18.6843  -14.7797   -20.1650   -43.8739   -22.0000   -63.4491   -53.6172     7.6321   -60.6425   -12.8553   -29.3569   -34.8204  -195.3059   -39.5063  -190.3056   -73.3921  -105.8411   -79.3879   -82.7113  -110.7432  -300.0000   -73.8222  -104.9814  -300.0000  -300.0000   -96.5375  -143.1935  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.048 0.864E+12 0.493E-01   -3.9141    1.8562  -32.1145  -18.6563  -14.7783   -19.9812   -43.7941   -21.9002   -63.3334   -53.4734     7.6919   -60.5548   -12.7475   -29.2971   -34.6926  -195.0904   -39.3705  -190.2739   -73.3523  -105.7655   -79.1883   -82.6076  -110.5836  -300.0000   -73.7265  -104.8699  -300.0000  -300.0000   -96.3935  -142.9859  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.050 0.983E+12 0.561E-01   -3.9004    1.8842  -32.1064  -18.6282  -14.7771   -19.7972   -43.7140   -21.8001   -63.2172   -53.3293     7.7514   -60.4667   -12.6397   -29.2373   -34.5644  -194.8738   -39.2344  -190.2408   -73.3124  -105.6893   -78.9879   -82.5036  -110.4233  -300.0000   -73.6304  -104.7577  -300.0000  -300.0000   -96.2486  -142.7771  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.054 0.112E+13 0.638E-01   -3.8864    1.9124  -32.0980  -18.5999  -14.7760   -19.6127   -43.6334   -21.6998   -63.1003   -53.1846     7.8106   -60.3779   -12.5317   -29.1775   -34.4358  -194.6558   -39.0978  -190.2056   -73.2719  -105.6122   -78.7865   -82.3986  -110.2619  -300.0000   -73.5336  -104.6447  -300.0000  -300.0000   -96.1027  -142.5665  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.061 0.127E+13 0.726E-01   -3.8722    1.9407  -32.0894  -18.5714  -14.7750   -19.4278   -43.5522   -21.5991   -62.9825   -53.0390     7.8696   -60.2881   -12.4235   -29.1174   -34.3065  -194.4358   -38.9605  -190.1676   -73.2305  -105.5338   -78.5837   -82.2926  -110.0989  -300.0000   -73.4357  -104.5302  -300.0000  -300.0000   -95.9552  -142.3535  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.072 0.145E+13 0.826E-01   -3.8578    1.9690  -32.0803  -18.5428  -14.7739   -19.2429   -43.4702   -21.4982   -62.8637   -52.8927     7.9282   -60.1974   -12.3152   -29.0570   -34.1767  -194.2138   -38.8226  -190.1260   -73.1881  -105.4536   -78.3798   -82.1851  -109.9343  -300.0000   -73.3366  -104.4140  -300.0000  -300.0000   -95.8059  -142.1381  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.088 0.165E+13 0.941E-01   -3.8431    1.9976  -32.0706  -18.5138  -14.7729   -19.0566   -43.3866   -21.3962   -62.7428   -52.7443     7.9868   -60.1046   -12.2061   -28.9959   -34.0455  -193.9877   -38.6831  -190.0797   -73.1439  -105.3707   -78.1729   -82.0750  -109.7663  -300.0000   -73.2353  -104.2949  -300.0000  -300.0000   -95.6536  -141.9180  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.110 0.188E+13 0.107E+00   -3.8280    2.0264  -32.0601  -18.4844  -14.7716   -18.8694   -43.3016   -21.2934   -62.6197   -52.5940     8.0453   -60.0096   -12.0964   -28.9339   -33.9130  -193.7572   -38.5420  -190.0275   -73.0975  -105.2845   -77.9632   -81.9620  -109.5947  -300.0000   -73.1315  -104.1723  -300.0000  -300.0000   -95.4978  -141.6931  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.140 0.214E+13 0.122E+00   -3.8126    2.0554  -32.0487  -18.4546  -14.7702   -18.6812   -43.2145   -21.1895   -62.4938   -52.4413     8.1037   -59.9119   -11.9858   -28.8708   -33.7788  -193.5215   -38.3991  -189.9679   -73.0485  -105.1943   -77.7500   -81.8455  -109.4188  -300.0000   -73.0246  -104.0455  -300.0000  -300.0000   -95.3377  -141.4620  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.179 0.244E+13 0.139E+00   -3.7968    2.0847  -32.0362  -18.4243  -14.7685   -18.4917   -43.1250   -21.0844   -62.3646   -52.2856     8.1621   -59.8109   -11.8743   -28.8064   -33.6428  -193.2792   -38.2538  -189.8995   -72.9961  -105.0991   -77.5325   -81.7245  -109.2375  -300.0000   -72.9138  -103.9134  -300.0000  -300.0000   -95.1725  -141.2236  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.228 0.278E+13 0.159E+00   -3.7806    2.1142  -32.0222  -18.3934  -14.7664   -18.3009   -43.0326   -20.9777   -62.2314   -52.1264     8.2203   -59.7059   -11.7616   -28.7403   -33.5044  -193.0293   -38.1059  -189.8204   -72.9397  -104.9978   -77.3100   -81.5981  -109.0497  -300.0000   -72.7984  -103.7749  -300.0000  -300.0000   -95.0012  -140.9764  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.291 0.317E+13 0.181E+00   -3.7638    2.1442  -32.0066  -18.3618  -14.7638   -18.1082   -42.9367   -20.8692   -62.0933   -51.9629     8.2785   -59.5961   -11.6475   -28.6723   -33.3633  -192.7700   -37.9546  -189.7284   -72.8783  -104.8892   -77.0814   -81.4652  -108.8541  -300.0000   -72.6775  -103.6288  -300.0000  -300.0000   -94.8224  -140.7186  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.369 0.362E+13 0.206E+00   -3.7465    2.1745  -31.9889  -18.3294  -14.7606   -17.9138   -42.8368   -20.7588   -61.9497   -51.7947     8.3367   -59.4807   -11.5318   -28.6019   -33.2192  -192.5001   -37.7997  -189.6214   -72.8112  -104.7722   -76.8460   -81.3249  -108.6496  -300.0000   -72.5501  -103.4739  -300.0000  -300.0000   -94.6351  -140.4487  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.464 0.413E+13 0.236E+00   -3.7285    2.2053  -31.9690  -18.2961  -14.7566   -17.7171   -42.7321   -20.6458   -61.7995   -51.6206     8.3949   -59.3587   -11.4142   -28.5287   -33.0714  -192.2175   -37.6404  -189.4969   -72.7374  -104.6452   -76.6024   -81.1757  -108.4344  -300.0000   -72.4151  -103.3084  -300.0000  -300.0000   -94.4377  -140.1645  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.580 0.471E+13 0.269E+00   -3.7098    2.2366  -31.9464  -18.2617  -14.7516   -17.5180   -42.6219   -20.5301   -61.6418   -51.4400     8.4530   -59.2291   -11.2944   -28.4523   -32.9195  -191.9205   -37.4760  -189.3521   -72.6557  -104.5065   -76.3495   -81.0162  -108.2071  -300.0000   -72.2713  -103.1308  -300.0000  -300.0000   -94.2287  -139.8639  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.720 0.537E+13 0.307E+00   -3.6902    2.2685  -31.9207  -18.2261  -14.7456   -17.3162   -42.5055   -20.4113   -61.4755   -51.2519     8.5111   -59.0908   -11.1722   -28.3723   -32.7629  -191.6070   -37.3060  -189.1841   -72.5650  -104.3548   -76.0860   -80.8451  -107.9659  -300.0000   -72.1175  -102.9393  -300.0000  -300.0000   -94.0065  -139.5446  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   706.887 0.613E+13 0.350E+00   -3.6698    2.3010  -31.8916  -18.1891  -14.7383   -17.1113   -42.3820   -20.2890   -61.2994   -51.0554     8.5692   -58.9427   -11.0473   -28.2880   -32.6009  -191.2747   -37.1295  -188.9894   -72.4640  -104.1878   -75.8105   -80.6606  -107.7088  -300.0000   -71.9523  -102.7321  -300.0000  -300.0000   -93.7691  -139.2039  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   707.084 0.700E+13 0.400E+00   -3.6483    2.3343  -31.8584  -18.1506  -14.7295   -16.9030   -42.2505   -20.1627   -61.1123   -50.8492     8.6273   -58.7834   -10.9192   -28.1991   -32.4330  -190.9212   -36.9457  -188.7649   -72.3515  -104.0039   -75.5215   -80.4611  -107.4338  -300.0000   -71.7741  -102.5070  -300.0000  -300.0000   -93.5149  -138.8393  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   707.316 0.800E+13 0.457E+00   -3.6257    2.3683  -31.8209  -18.1104  -14.7191   -16.6910   -42.1100   -20.0320   -60.9129   -50.6324     8.6854   -58.6116   -10.7877   -28.1048   -32.2585  -190.5440   -36.7539  -188.5067   -72.2259  -103.8007   -75.2174   -80.2447  -107.1389  -300.0000   -71.5815  -102.2619  -300.0000  -300.0000   -93.2415  -138.4479  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   707.586 0.913E+13 0.522E+00   -3.6018    2.4032  -31.7783  -18.0683  -14.7068   -16.4750   -41.9595   -19.8964   -60.6997   -50.4037     8.7434   -58.4260   -10.6525   -28.0047   -32.0766  -190.1405   -36.5530  -188.2111   -72.0858  -103.5764   -74.8966   -80.0096  -106.8218  -300.0000   -71.3729  -101.9946  -300.0000  -300.0000   -92.9471  -138.0266  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   707.898 0.104E+14 0.596E+00   -3.5766    2.4391  -31.7303  -18.0241  -14.6924   -16.2545   -41.7980   -19.7555   -60.4714   -50.1620     8.8014   -58.2250   -10.5130   -27.8980   -31.8866  -189.7079   -36.3423  -187.8741   -71.9297  -103.3285   -74.5573   -79.7538  -106.4801  -300.0000   -71.1465  -101.7027  -300.0000  -300.0000   -92.6294  -137.5724  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   708.258 0.119E+14 0.681E+00   -3.5499    2.4761  -31.6762  -17.9776  -14.6757   -16.0291   -41.6244   -19.6086   -60.2263   -49.9059     8.8593   -58.0071   -10.3690   -27.7842   -31.6877  -189.2432   -36.1207  -187.4913   -71.7558  -103.0545   -74.1977   -79.4751  -106.1114  -300.0000   -70.9004  -101.3837  -300.0000  -300.0000   -92.2859  -137.0819  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   708.669 0.136E+14 0.778E+00   -3.5216    2.5142  -31.6155  -17.9286  -14.6563   -15.7984   -41.4376   -19.4553   -59.9632   -49.6341     8.9171   -57.7708   -10.2200   -27.6625   -31.4791  -188.7435   -35.8872  -187.0587   -71.5626  -102.7523   -73.8161   -79.1715  -105.7133  -300.0000   -70.6331  -101.0351  -300.0000  -300.0000   -91.9145  -136.5521  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   709.138 0.155E+14 0.889E+00   -3.4915    2.5536  -31.5476  -17.8769  -14.6341   -15.5622   -41.2364   -19.2951   -59.6802   -49.3453     8.9748   -57.5144   -10.0657   -27.5323   -31.2601  -188.2058   -35.6410  -186.5718   -71.3483  -102.4193   -73.4105   -78.8408  -105.2831  -300.0000   -70.3425  -100.6544  -300.0000  -300.0000   -91.5126  -135.9793  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   709.668 0.177E+14 0.102E+01   -3.4595    2.5943  -31.4718  -17.8222  -14.6088   -15.3200   -41.0197   -19.1275   -59.3761   -49.0383     9.0324   -57.2365    -9.9057   -27.3930   -31.0299  -187.6272   -35.3809  -186.0263   -71.1113  -102.0530   -72.9792   -78.4810  -104.8186  -300.0000   -70.0270  -100.2391  -300.0000  -300.0000   -91.0780  -135.3603  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   710.264 0.202E+14 0.116E+01   -3.4256    2.6364  -31.3877  -17.7643  -14.5802   -15.0713   -40.7864   -18.9518   -59.0491   -48.7117     9.0899   -56.9355    -9.7395   -27.2438   -30.7876  -187.0045   -35.1061  -185.4180   -70.8499  -101.6511   -72.5203   -78.0899  -104.3170  -300.0000   -69.6847   -99.7866  -300.0000  -300.0000   -90.6082  -134.6919  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   710.932 0.231E+14 0.133E+01   -3.3894    2.6801  -31.2946  -17.7031  -14.5479   -14.8160   -40.5356   -18.7678   -58.6980   -48.3644     9.1472   -56.6099    -9.5668   -27.0842   -30.5325  -186.3351   -34.8157  -184.7429   -70.5627  -101.2114   -72.0322   -77.6656  -103.7764  -300.0000   -69.3139   -99.2948  -300.0000  -300.0000   -90.1013  -133.9711  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   711.677 0.263E+14 0.151E+01   -3.3510    2.7254  -31.1921  -17.6382  -14.5118   -14.5537   -40.2662   -18.5748   -58.3214   -47.9953     9.2044   -56.2585    -9.3874   -26.9136   -30.2641  -185.6164   -34.5089  -183.9974   -70.2482  -100.7318   -71.5134   -77.2063  -103.1945  -300.0000   -68.9132   -98.7615  -300.0000  -300.0000   -89.5552  -133.1951  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   712.501 0.300E+14 0.173E+01   -3.3103    2.7723  -31.0798  -17.5696  -14.4717   -14.2842   -39.9775   -18.3727   -57.9183   -47.6035     9.2613   -55.8802    -9.2010   -26.7315   -29.9818  -184.8462   -34.1851  -183.1784   -69.9051  -100.2106   -70.9628   -76.7107  -102.5697  -300.0000   -68.4813   -98.1849  -300.0000  -300.0000   -88.9683  -132.3617  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   713.410 0.342E+14 0.197E+01   -3.2671    2.8211  -30.9572  -17.4972  -14.4274   -14.0072   -39.6690   -18.1610   -57.4880   -47.1884     9.3180   -55.4741    -9.0073   -26.5377   -29.6852  -184.0230   -33.8437  -182.2838   -69.5327   -99.6466   -70.3793   -76.1776  -101.9007  -300.0000   -68.0174   -97.5639  -300.0000  -300.0000   -88.3396  -131.4693  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   714.406 0.390E+14 0.225E+01   -3.2214    2.8716  -30.8241  -17.4207  -14.3788   -13.7228   -39.3403   -17.9398   -57.0299   -46.7496     9.3745   -55.0399    -8.8063   -26.3318   -29.3740  -183.1456   -33.4844  -181.3118   -69.1304   -99.0389   -69.7625   -75.6064  -101.1867  -300.0000   -67.5207   -96.8975  -300.0000  -300.0000   -87.6681  -130.5167  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   715.490 0.444E+14 0.256E+01   -3.1731    2.9239  -30.6806  -17.3402  -14.3258   -13.4311   -38.9914   -17.7089   -56.5441   -46.2872     9.4307   -54.5774    -8.5981   -26.1140   -29.0485  -182.2140   -33.1075  -180.2628   -68.6982   -98.3877   -69.1126   -74.9971  -100.4280  -300.0000   -66.9915   -96.1859  -300.0000  -300.0000   -86.9542  -129.5044  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   716.664 0.505E+14 0.292E+01   -3.1223    2.9780  -30.5266  -17.2557  -14.2685   -13.1322   -38.6227   -17.4687   -56.0311   -45.8016     9.4866   -54.0874    -8.3827   -25.8843   -28.7087  -181.2289   -32.7131  -179.1380   -68.2366   -97.6938   -68.4301   -74.3505   -99.6253  -300.0000   -66.4303   -95.4301  -300.0000  -300.0000   -86.1987  -128.4334  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   717.925 0.574E+14 0.333E+01   -3.0690    3.0338  -30.3626  -17.1673  -14.2069   -12.8265   -38.2349   -17.2194   -55.4920   -45.2938     9.5422   -53.5707    -8.1606   -25.6433   -28.3554  -180.1921   -32.3021  -177.9399   -67.7466   -96.9586   -67.7164   -73.6680   -98.7803  -300.0000   -65.8383   -94.6315  -300.0000  -300.0000   -85.4031  -127.3060  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   719.271 0.653E+14 0.379E+01   -3.0133    3.0913  -30.1893  -17.0752  -14.1414   -12.5146   -37.8296   -16.9618   -54.9288   -44.7656     9.5976   -53.0295    -7.9323   -25.3919   -27.9896  -179.1076   -31.8758  -176.6744   -67.2306   -96.1854   -66.9742   -72.9526   -97.8965  -300.0000   -65.2180   -93.7937  -300.0000  -300.0000   -84.5708  -126.1270  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   720.698 0.742E+14 0.432E+01   -2.9554    3.1504  -30.0070  -16.9796  -14.0720   -12.1969   -37.4077   -16.6964   -54.3428   -44.2181     9.6526   -52.4652    -7.6982   -25.1305   -27.6120  -177.9774   -31.4350  -175.3450   -66.6897   -95.3763   -66.2050   -72.2059   -96.9759  -300.0000   -64.5709   -92.9189  -300.0000  -300.0000   -83.7038  -124.8990  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   722.198 0.843E+14 0.492E+01   -2.8956    3.2108  -29.8170  -16.8808  -13.9993   -11.8743   -36.9718   -16.4243   -53.7376   -43.6544     9.7074   -51.8813    -7.4591   -24.8608   -27.2244  -176.8085   -30.9820  -173.9614   -66.1279   -94.5368   -65.4130   -71.4329   -96.0244  -300.0000   -63.9013   -92.0127  -300.0000  -300.0000   -82.8077  -123.6300  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   723.773 0.957E+14 0.560E+01   -2.8337    3.2727  -29.6195  -16.7789  -13.9233   -11.5470   -36.5222   -16.1457   -53.1135   -43.0747     9.7619   -51.2783    -7.2153   -24.5828   -26.8272  -175.6012   -30.5171  -172.5247   -65.5455   -93.6676   -64.5989   -70.6342   -95.0426  -300.0000   -63.2097   -91.0760  -300.0000  -300.0000   -81.8830  -122.3208  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   725.417 0.109E+15 0.637E+01   -2.7699    3.3359  -29.4150  -16.6741  -13.8443   -11.2154   -36.0602   -15.8612   -52.4725   -42.4808     9.8161   -50.6581    -6.9672   -24.2974   -26.4211  -174.3590   -30.0415  -171.0401   -64.9445   -92.7716   -63.7649   -69.8125   -94.0336  -300.0000   -62.4982   -90.1118  -300.0000  -300.0000   -80.9329  -120.9757  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   727.142 0.123E+15 0.725E+01   -2.7040    3.4006  -29.2024  -16.5660  -13.7617   -10.8788   -35.5837   -15.5698   -51.8117   -41.8701     9.8700   -50.0177    -6.7141   -24.0034   -26.0048  -173.0761   -29.5534  -169.4995   -64.3219   -91.8443   -62.9075   -68.9637   -92.9927  -300.0000   -61.7634   -89.1154  -300.0000  -300.0000   -79.9528  -119.5882  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   728.965 0.140E+15 0.825E+01   -2.6354    3.4671  -28.9801  -16.4538  -13.6749   -10.5361   -35.0899   -15.2701   -51.1270   -41.2393     9.9235   -49.3531    -6.4549   -23.6989   -25.5761  -171.7443   -29.0501  -167.8918   -63.6734   -90.8796   -62.0221   -68.0825   -91.9136  -300.0000   -61.0009   -88.0805  -300.0000  -300.0000   -78.9367  -118.1501  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   730.911 0.159E+15 0.938E+01   -2.5633    3.5360  -28.7453  -16.3363  -13.5827   -10.1855   -34.5735   -14.9597   -50.4113   -40.5824     9.9765   -48.6571    -6.1878   -23.3810   -25.1314  -170.3493   -28.5272  -166.1967   -62.9912   -89.8659   -61.1001   -67.1590   -90.7846  -300.0000   -60.2020   -86.9953  -300.0000  -300.0000   -77.8738  -116.6459  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   733.011 0.180E+15 0.107E+02   -2.4871    3.6079  -28.4949  -16.2124  -13.4838    -9.8251   -34.0287   -14.6359   -49.6568   -39.8927    10.0286   -47.9216    -5.9110   -23.0464   -24.6665  -168.8750   -27.9798  -164.3917   -62.2666   -88.7909   -60.1324   -66.1826   -89.5933  -300.0000   -59.3577   -85.8472  -300.0000  -300.0000   -76.7520  -115.0586  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   735.294 0.204E+15 0.121E+02   -2.4057    3.6830  -28.2262  -16.0810  -13.3771    -9.4538   -33.4515   -14.2967   -48.8577   -39.1656    10.0795   -47.1407    -5.6233   -22.6925   -24.1787  -167.3095   -27.4043  -162.4596   -61.4933   -87.6454   -59.1122   -65.1454   -88.3302  -300.0000   -58.4612   -84.6267  -300.0000  -300.0000   -75.5627  -113.3760  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   737.765 0.231E+15 0.138E+02   -2.3192    3.7616  -27.9392  -15.9419  -13.2627    -9.0724   -32.8422   -13.9427   -48.0146   -38.4017    10.1288   -46.3150    -5.3251   -22.3198   -23.6684  -165.6527   -26.8014  -160.4006   -60.6716   -86.4298   -58.0404   -64.0481   -86.9962  -300.0000   -57.5130   -83.3346  -300.0000  -300.0000   -74.3067  -111.5990  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.440 0.261E+15 0.156E+02   -2.2269    3.8439  -27.6330  -15.7946  -13.1403    -8.6804   -32.1998   -13.5733   -47.1260   -37.6001    10.1759   -45.4431    -5.0164   -21.9279   -23.1349  -163.9011   -26.1702  -158.2101   -59.8001   -85.1421   -56.9157   -62.8891   -85.5894  -300.0000   -56.5118   -81.9690  -300.0000  -300.0000   -72.9820  -109.7248  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   743.301 0.294E+15 0.177E+02   -2.1294    3.9291  -27.3107  -15.6403  -13.0113    -8.2821   -31.5311   -13.1923   -46.2015   -36.7692    10.2198   -44.5343    -4.7005   -21.5212   -22.5838  -162.0719   -25.5175  -155.9104   -58.8881   -83.7960   -55.7497   -61.6810   -84.1246  -300.0000   -55.4683   -80.5447  -300.0000  -300.0000   -71.6028  -107.7730  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   746.344 0.331E+15 0.200E+02   -2.0266    4.0173  -26.9733  -15.4793  -12.8764    -7.8783   -30.8389   -12.8012   -45.2448   -35.9123    10.2598   -43.5924    -4.3789   -21.1019   -22.0168  -160.1715   -24.8457  -153.5108   -57.9401   -82.3975   -54.5469   -60.4292   -82.6080  -300.0000   -54.3872   -79.0681  -300.0000  -300.0000   -70.1747  -105.7514  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   749.547 0.372E+15 0.226E+02   -1.9188    4.1078  -26.6246  -15.3128  -12.7376    -7.4724   -30.1308   -12.4037   -44.2664   -35.0388    10.2949   -42.6282    -4.0549   -20.6750   -21.4395  -158.2193   -24.1618  -151.0383   -56.9673   -80.9631   -53.3199   -59.1483   -81.0567  -300.0000   -53.2809   -77.5566  -300.0000  -300.0000   -68.7135  -103.6818  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   752.899 0.418E+15 0.254E+02   -1.8059    4.2004  -26.2665  -15.1413  -12.5961    -7.0666   -29.4116   -12.0023   -43.2726   -34.1543    10.3233   -41.6480    -3.7311   -20.2441   -20.8552  -156.2265   -23.4700  -148.5069   -55.9767   -79.5023   -52.0761   -57.8472   -79.4804  -300.0000   -52.1569   -76.0206  -300.0000  -300.0000   -67.2284  -101.5764  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   756.382 0.468E+15 0.286E+02   -1.6882    4.2947  -25.9020  -14.9657  -12.4538    -6.6636   -28.6876   -11.6003   -42.2722   -33.2666    10.3434   -40.6607    -3.4106   -19.8142   -20.2685  -154.2092   -22.7761  -145.9382   -54.9782   -78.0289   -50.8255   -56.5383   -77.8935  -300.0000   -51.0258   -74.4747  -300.0000  -300.0000   -65.7322   -99.4529  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   759.989 0.524E+15 0.322E+02   -1.5654    4.3905  -25.5332  -14.7866  -12.3118    -6.2656   -27.9633   -11.2002   -41.2713   -32.3813    10.3526   -39.6725    -3.0963   -19.3892   -19.6826  -152.1779   -22.0845  -143.3446   -53.9786   -76.5524   -49.5753   -55.2302   -76.3054  -300.0000   -49.8950   -72.9292  -300.0000  -300.0000   -64.2332   -97.3221  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   763.705 0.586E+15 0.362E+02   -1.4373    4.4876  -25.1624  -14.6046  -12.1717    -5.8754   -27.2444   -10.8050   -40.2776   -31.5053    10.3482   -38.6912    -2.7915   -18.9742   -19.1013  -150.1461   -21.4003  -140.7426   -52.9871   -75.0847   -48.3339   -53.9342   -74.7285  -300.0000   -48.7738   -71.3973  -300.0000  -300.0000   -62.7421   -95.1982  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   767.528 0.655E+15 0.406E+02   -1.3040    4.5857  -24.7914  -14.4198  -12.0341    -5.4953   -26.5355   -10.4175   -39.2973   -30.6446    10.3262   -37.7231    -2.4998   -18.5741   -18.5276  -148.1239   -20.7278  -138.1420   -52.0107   -73.6352   -47.1079   -52.6590   -73.1721  -300.0000   -47.6697   -69.8893  -300.0000  -300.0000   -61.2664   -93.0909  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   771.448 0.730E+15 0.455E+02   -1.1659    4.6849  -24.4228  -14.2327  -11.8993    -5.1286   -25.8426   -10.0412   -38.3385   -29.8066    10.2816   -36.7763    -2.2258   -18.1951   -17.9658  -146.1248   -20.0728  -135.5570   -51.0592   -72.2164   -45.9061   -51.4166   -71.6488  -300.0000   -46.5927   -68.4193  -300.0000  -300.0000   -59.8161   -91.0132  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   775.465 0.815E+15 0.511E+02   -1.0235    4.7850  -24.0586  -14.0435  -11.7666    -4.7792   -25.1720    -9.6801   -37.4097   -28.9998    10.2074   -35.8593    -1.9750   -17.8450   -17.4200  -144.1619   -19.4415  -132.9986   -50.1430   -70.8413   -44.7373   -50.2197   -70.1717  -300.0000   -45.5535   -67.0021  -300.0000  -300.0000   -58.4004   -88.9771  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   779.573 0.908E+15 0.572E+02   -0.8785    4.8858  -23.7026  -13.8525  -11.6341    -4.4529   -24.5335    -9.3403   -36.5239   -28.2368    10.0928   -34.9853    -1.7561   -17.5356   -16.8968  -142.2556   -18.8434  -130.4836   -49.2781   -69.5295   -43.6148   -49.0874   -68.7604  -300.0000   -44.5680   -65.6600  -300.0000  -300.0000   -57.0330   -87.0008  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   783.772 0.101E+16 0.641E+02   -0.7336    4.9874  -23.3593  -13.6596  -11.4982    -4.1587   -23.9407    -9.0308   -35.6993   -27.5357     9.9206   -34.1725    -1.5824   -17.2845   -16.4052  -140.4338   -18.2919  -128.0324   -48.4871   -68.3085   -42.5570   -48.0471   -67.4426  -300.0000   -43.6591   -64.4251  -300.0000  -300.0000   -55.7313   -85.1080  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   788.058 0.113E+16 0.717E+02   -0.5924    5.0897  -23.0354  -13.4653  -11.3535    -3.9092   -23.4132    -8.7644   -34.9622   -26.9223     9.6660   -33.4470    -1.4726   -17.1171   -15.9583  -138.7360   -17.8066  -125.6736   -47.8025   -67.2176   -41.5904   -47.1377   -66.2574  -300.0000   -42.8593   -63.3429  -300.0000  -300.0000   -54.5203   -83.3328  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   792.430 0.125E+16 0.802E+02   -0.4584    5.1926  -22.7362  -13.2694  -11.1947    -3.7145   -22.9664    -8.5513   -34.3331   -26.4173     9.3094   -32.8296    -1.4419   -17.0536   -15.5666  -137.1938   -17.4029  -123.4293   -47.2499   -66.2879   -40.7358   -46.3903   -65.2362  -300.0000   -42.1945   -62.4495   -82.4960  -300.0000   -53.4188   -81.7017  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   796.888 0.139E+16 0.898E+02   -0.3315    5.2961  -22.4583  -13.0722  -11.0221    -3.5672   -22.5896    -8.3841   -33.7976   -26.0060     8.8660   -32.3058    -1.4790   -17.0788   -15.2227  -135.7856   -17.0698  -121.2868   -46.8111   -65.4978   -39.9789   -45.7829   -64.3572  -300.0000   -41.6463   -61.7194   -81.5896  -300.0000   -52.4127   -80.1975  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   801.433 0.155E+16 0.100E+03   -0.2081    5.4002  -22.1908  -12.8737  -10.8413    -3.4457   -22.2504    -8.2412   -33.3128   -25.6455     8.3793   -31.8327    -1.5515   -17.1498   -14.9053  -134.4474   -16.7751  -119.2042   -46.4325   -64.7829   -39.2768   -45.2513   -63.5562  -300.0000   -41.1613   -61.0776   -80.7946  -300.0000   -51.4614   -78.7670  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   806.063 0.172E+16 0.112E+03   -0.0856    5.5048  -21.9262  -12.6739  -10.6567    -3.3344   -21.9258    -8.1071   -32.8478   -25.3047     7.8809   -31.3795    -1.6357   -17.2352   -14.5988  -133.1331   -16.4954  -117.1517   -46.0752   -64.0971   -38.5990   -44.7489   -62.7870  -300.0000   -40.7008   -60.4700   -80.0434  -300.0000   -50.5358   -77.3722  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   810.781 0.192E+16 0.126E+03    0.0371    5.6099  -21.6615  -12.4730  -10.4701    -3.2271   -21.6066    -7.9758   -32.3905   -24.9716     7.3831   -30.9340    -1.7226   -17.3226   -14.2973  -131.8243   -16.2218  -115.1177   -45.7241   -63.4219   -37.9331   -44.2576   -62.0313  -300.0000   -40.2495   -59.8752   -79.3086  -300.0000   -49.6247   -75.9982  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   815.589 0.213E+16 0.140E+03    0.1603    5.7156  -21.3956  -12.2708  -10.2819    -3.1220   -21.2900    -7.8452   -31.9372   -24.6422     6.8900   -30.4925    -1.8092   -17.4083   -13.9988  -130.5155   -15.9513  -113.0988   -45.3744   -62.7520   -37.2757   -43.7717   -61.2836  -300.0000   -39.8028   -59.2867   -78.5818  -300.0000   -48.7246   -74.6406  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   820.490 0.236E+16 0.157E+03    0.2841    5.8217  -21.1283  -12.0675  -10.0925    -3.0185   -20.9752    -7.7149   -31.4867   -24.3157     6.4027   -30.0539    -1.8946   -17.4910   -13.7029  -129.2051   -15.6833  -111.0940   -45.0247   -62.0856   -36.6256   -43.2896   -60.5422  -300.0000   -39.3593   -58.7027   -77.8605  -300.0000   -47.8345   -73.2980  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   825.486 0.263E+16 0.175E+03    0.4086    5.9285  -20.8595  -11.8628   -9.9016    -2.9165   -20.6619    -7.5846   -31.0388   -23.9915     5.9217   -29.6179    -1.9786   -17.5705   -13.4093  -127.8923   -15.4173  -109.1030   -44.6746   -61.4221   -35.9825   -42.8107   -59.8067  -300.0000   -38.9186   -58.1223   -77.1440  -300.0000   -46.9543   -71.9701  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   830.583 0.291E+16 0.196E+03    0.5336    6.0358  -20.5891  -11.6569   -9.7094    -2.8162   -20.3504    -7.4545   -30.5936   -23.6701     5.4465   -29.1846    -2.0615   -17.6469   -13.1184  -126.5773   -15.1537  -107.1257   -44.3243   -60.7620   -35.3468   -42.3355   -59.0775  -300.0000   -38.4809   -57.5462   -76.4327  -300.0000   -46.0840   -70.6573  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   835.784 0.323E+16 0.218E+03    0.6593    6.1437  -20.3170  -11.4495   -9.5157    -2.7173   -20.0402    -7.3244   -30.1508   -23.3510     4.9774   -28.7537    -2.1429   -17.7199   -12.8297  -125.2592   -14.8922  -105.1616   -43.9733   -60.1044   -34.7179   -41.8633   -58.3538  -300.0000   -38.0459   -56.9736   -75.7259  -300.0000   -45.2234   -69.3587  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   841.094 0.359E+16 0.244E+03    0.7857    6.2523  -20.0431  -11.2407   -9.3205    -2.6201   -19.7315    -7.1944   -29.7105   -23.0344     4.5144   -28.3253    -2.2230   -17.7897   -12.5434  -123.9378   -14.6328  -103.2104   -43.6217   -59.4496   -34.0960   -41.3943   -57.6359  -300.0000   -37.6135   -56.4047   -75.0237  -300.0000   -44.3723   -68.0747  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   846.518 0.398E+16 0.272E+03    0.9127    6.3615  -19.7674  -11.0304   -9.1236    -2.5246   -19.4244    -7.0645   -29.2727   -22.7203     4.0574   -27.8995    -2.3019   -17.8562   -12.2596  -122.6132   -14.3757  -101.2724   -43.2695   -58.7977   -33.4814   -40.9287   -56.9240  -300.0000   -37.1840   -55.8397   -74.3264  -300.0000   -43.5311   -66.8054  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   852.059 0.441E+16 0.304E+03    1.0403    6.4714  -19.4898  -10.8186   -8.9252    -2.4310   -19.1189    -6.9349   -28.8377   -22.4090     3.6062   -27.4765    -2.3797   -17.9196   -11.9785  -121.2855   -14.1210   -99.3477   -42.9170   -58.1488   -32.8742   -40.4667   -56.2182  -300.0000   -36.7575   -55.2787   -73.6343  -300.0000   -42.7000   -65.5512  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   857.722 0.489E+16 0.339E+03    1.1685    6.5819  -19.2104  -10.6053   -8.7251    -2.3392   -18.8150    -6.8053   -28.4054   -22.1004     3.1613   -27.0561    -2.4562   -17.9797   -11.6998  -119.9545   -13.8686   -97.4367   -42.5639   -57.5029   -32.2744   -40.0081   -55.5186   -88.0509   -36.3340   -54.7218   -72.9472  -300.0000   -41.8790   -64.3121   -59.2021  -197.8127  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   863.507 0.541E+16 0.378E+03    1.2973    6.6931  -18.9291  -10.3904   -8.5234    -2.2493   -18.5129    -6.6759   -27.9760   -21.7946     2.7227   -26.6385    -2.5314   -18.0364   -11.4239  -118.6206   -13.6188   -95.5402   -42.2103   -56.8602   -31.6824   -39.5532   -54.8253   -86.8661   -35.9135   -54.1691   -72.2654  -300.0000   -41.0686   -63.0888   -55.4480  -194.2149  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   869.418 0.599E+16 0.421E+03    1.4264    6.8050  -18.6461  -10.1742   -8.3201    -2.1610   -18.2125    -6.5466   -27.5495   -21.4916     2.2911   -26.2239    -2.6051   -18.0894   -11.1507  -117.2840   -13.3714   -93.6590   -41.8563   -56.2207   -31.0982   -39.1020   -54.1386   -85.7003   -35.4962   -53.6206   -71.5889  -300.0000   -40.2689   -61.8817   -51.6730  -190.6690  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   875.455 0.663E+16 0.469E+03    1.5559    6.9173  -18.3615   -9.9566   -8.1154    -2.0747   -17.9141    -6.4176   -27.1262   -21.1916     1.8666   -25.8125    -2.6772   -18.1388   -10.8805  -115.9456   -13.1266   -91.7946   -41.5021   -55.5850   -30.5223   -38.6549   -53.4590   -84.5520   -35.0823   -53.0768   -70.9183  -300.0000   -39.4807   -60.6918   -47.8769  -187.1756  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   881.616 0.733E+16 0.523E+03    1.6856    7.0302  -18.0755   -9.7378   -7.9094    -1.9900   -17.6178    -6.2887   -26.7064   -20.8947     1.4499   -25.4045    -2.7475   -18.1843   -10.6133  -114.6058   -12.8845   -89.9483   -41.1477   -54.9533   -29.9549   -38.2118   -52.7867   -83.4216   -34.6719   -52.5378   -70.2538  -300.0000   -38.7043   -59.5197   -44.0615  -183.7368  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   887.902 0.811E+16 0.582E+03    1.8153    7.1436  -17.7881   -9.5180   -7.7023    -1.9069   -17.3235    -6.1599   -26.2900   -20.6008     1.0416   -24.9999    -2.8157   -18.2255   -10.3491  -113.2654   -12.6450   -88.1217   -40.7932   -54.3258   -29.3962   -37.7729   -52.1219   -82.3094   -34.2651   -52.0037   -69.5952  -300.0000   -37.9402   -58.3661   -40.2292  -180.3548  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   894.309 0.896E+16 0.648E+03    1.9449    7.2573  -17.4998   -9.2973   -7.4942    -1.8252   -17.0315    -6.0311   -25.8773   -20.3100     0.6423   -24.5990    -2.8814   -18.2622   -10.0880  -111.9251   -12.4082   -86.3162   -40.4387   -53.7027   -28.8464   -37.3383   -51.4648   -81.2161   -33.8621   -51.4746   -68.9430  -300.0000   -37.1888   -57.2318   -37.7575  -177.0322  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   900.834 0.990E+16 0.721E+03    2.0742    7.3712  -17.2106   -9.0759   -7.2853    -1.7450   -16.7420    -5.9025   -25.4686   -20.0224     0.2526   -24.2021    -2.9446   -18.2944    -9.8304  -110.5863   -12.1742   -84.5338   -40.0845   -53.0848   -28.3061   -36.9083   -50.8162   -80.1425   -33.4631   -50.9509   -68.2976  -300.0000   -36.4509   -56.1178   -37.5531  -173.7721  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   907.475 0.109E+17 0.802E+03    2.2031    7.4854  -16.9209   -8.8540   -7.0759    -1.6660   -16.4550    -5.7739   -25.0639   -19.7379    -0.1270   -23.8093    -3.0049   -18.3216    -9.5760  -109.2495   -11.9429   -82.7761   -39.7305   -52.4719   -27.7752   -36.4828   -50.1759   -79.0886   -33.0681   -50.4326   -67.6589  -300.0000   -35.7267   -55.0246   -37.3553  -170.5763  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   914.225 0.121E+17 0.892E+03    2.3314    7.5996  -16.6308   -8.6319   -6.8662    -1.5880   -16.1705    -5.6453   -24.6635   -19.4566    -0.4957   -23.4207    -3.0620   -18.3436    -9.3251  -107.9159   -11.7144   -81.0445   -39.3769   -51.8647   -27.2539   -36.0620   -49.5444   -78.0550   -32.6773   -49.9199   -67.0271  -300.0000   -35.0166   -53.9529   -37.1637  -167.4471  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   921.082 0.133E+17 0.991E+03    2.4590    7.7138  -16.3408   -8.4097   -6.6563    -1.5109   -15.8888    -5.5168   -24.2675   -19.1785    -0.8532   -23.0365    -3.1158   -18.3604    -9.0777  -106.5865   -11.4886   -79.3406   -39.0240   -51.2633   -26.7424   -35.6460   -48.9218   -77.0420   -32.2908   -49.4130   -66.4026   -83.4913   -34.3211   -52.9034   -36.9780  -164.3864  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   928.040 0.147E+17 0.110E+04    2.5858    7.8279  -16.0510   -8.1877   -6.4466    -1.4345   -15.6099    -5.3882   -23.8760   -18.9036    -1.1990   -22.6568    -3.1659   -18.3717    -8.8338  -105.2621   -11.2655   -77.6657   -38.6719   -50.6680   -26.2408   -35.2349   -48.3084   -76.0497   -31.9086   -48.9119   -65.7852   -82.7584   -33.6403   -51.8765   -36.7976  -161.3957  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   935.095 0.162E+17 0.122E+04    2.7115    7.9418  -15.7616   -7.9660   -6.2372    -1.3587   -15.3339    -5.2595   -23.4891   -18.6317    -1.5326   -22.2818    -3.2122   -18.3774    -8.5934  -103.9436   -11.0450   -76.0209   -38.3205   -50.0790   -25.7491   -34.8286   -47.7042   -75.0782   -31.5309   -48.4167   -65.1752   -82.0322   -32.9745   -50.8723   -36.6219  -158.4760  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   942.241 0.178E+17 0.136E+04    2.8361    8.0553  -15.4729   -7.7449   -6.0282    -1.2834   -15.0608    -5.1308   -23.1069   -18.3630    -1.8538   -21.9115    -3.2544   -18.3773    -8.3566  -102.6318   -10.8273   -74.4071   -37.9702   -49.4965   -25.2674   -34.4272   -47.1093   -74.1275   -31.1576   -47.9274   -64.5725   -81.3149   -32.3237   -49.8912   -36.4504  -155.6280  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   949.475 0.196E+17 0.151E+04    2.9596    8.1686  -15.1852   -7.5245   -5.8200    -1.2084   -14.7906    -5.0019   -22.7294   -18.0972    -2.1623   -21.5459    -3.2925   -18.3715    -8.1234  -101.3273   -10.6120   -72.8250   -37.6209   -48.9207   -24.7954   -34.0307   -46.5238   -73.1974   -30.7887   -47.4440   -63.9771   -80.6063   -31.6880   -48.9332   -36.2827  -152.8520  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   956.790 0.216E+17 0.167E+04    3.0818    8.2813  -14.8985   -7.3050   -5.6126    -1.1335   -14.5234    -4.8730   -22.3568   -17.8345    -2.4579   -21.1852    -3.3263   -18.3599    -7.8936  -100.0310   -10.3994   -71.2754   -37.2728   -48.3516   -24.3334   -33.6390   -45.9476   -72.2879   -30.4243   -46.9666   -63.3890   -79.9065   -31.0674   -47.9984   -36.1184  -150.1484  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   964.184 0.238E+17 0.186E+04    3.2027    8.3936  -14.6132   -7.0865   -5.4063    -1.0587   -14.2592    -4.7439   -21.9888   -17.5747    -2.7406   -20.8292    -3.3558   -18.3424    -7.6674   -98.7432   -10.1892   -69.7584   -36.9260   -47.7893   -23.8809   -33.2521   -45.3808   -71.3986   -30.0643   -46.4950   -62.8083   -79.2154   -30.4617   -47.0867   -35.9569  -147.5166  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   971.652 0.262E+17 0.206E+04    3.3223    8.5053  -14.3293   -6.8691   -5.2010    -0.9838   -13.9980    -4.6147   -21.6257   -17.3177    -3.0104   -20.4781    -3.3809   -18.3192    -7.4446   -97.4646    -9.9814   -68.2744   -36.5806   -47.2339   -23.4380   -32.8700   -44.8232   -70.5293   -29.7088   -46.0294   -62.2348   -78.5329   -29.8710   -46.1977   -35.7979  -144.9561  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   979.191 0.288E+17 0.228E+04    3.4405    8.6164  -14.0469   -6.6530   -4.9971    -0.9088   -13.7398    -4.4853   -21.2673   -17.0635    -3.2672   -20.1317    -3.4015   -18.2902    -7.2251   -96.1954    -9.7759   -66.8232   -36.2366   -46.6853   -23.0045   -32.4926   -44.2747   -69.6794   -29.3575   -45.5694   -61.6683   -77.8589   -29.2948   -45.3313   -35.6409  -142.4659  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   986.798 0.317E+17 0.253E+04    3.5574    8.7269  -13.7663   -6.4382   -4.7944    -0.8335   -13.4845    -4.3557   -20.9135   -16.8119    -3.5111   -19.7900    -3.4176   -18.2555    -7.0090   -94.9359    -9.5727   -65.4048   -35.8940   -46.1435   -22.5800   -32.1196   -43.7351   -68.8486   -29.0105   -45.1150   -61.1088   -77.1930   -28.7329   -44.4869   -35.4856  -140.0448  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   994.469 0.348E+17 0.280E+04    3.6729    8.8366  -13.4874   -6.2248   -4.5932    -0.7579   -13.2321    -4.2260   -20.5644   -16.5630    -3.7424   -19.4529    -3.4293   -18.2152    -6.7961   -93.6866    -9.3717   -64.0191   -35.5529   -45.6085   -22.1644   -31.7512   -43.2044   -68.0365   -28.6677   -44.6662   -60.5561   -76.5354   -28.1851   -43.6643   -35.3317  -137.6919  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1002.215 0.383E+17 0.310E+04    3.7873    8.9458  -13.2101   -6.0126   -4.3932    -0.6822   -12.9825    -4.0962   -20.2197   -16.3166    -3.9617   -19.1203    -3.4369   -18.1697    -6.5863   -92.4461    -9.1728   -62.6638   -35.2132   -45.0799   -21.7574   -31.3871   -42.6820   -67.2422   -28.3289   -44.2227   -60.0100   -75.8856   -27.6508   -42.8622   -35.1797  -135.4033  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1010.066 0.420E+17 0.343E+04    3.9010    9.0549  -12.9331   -5.8008   -4.1935    -0.6056   -12.7343    -3.9655   -19.8776   -16.0713    -4.1700   -18.7904    -3.4401   -18.1186    -6.3785   -91.2090    -8.9749   -61.3329   -34.8732   -44.5549   -21.3566   -31.0253   -42.1652   -66.4613   -27.9923   -43.7821   -59.4674   -75.2400   -27.1269   -42.0766   -35.0278  -133.1673  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1018.025 0.462E+17 0.380E+04    4.0140    9.1638  -12.6565   -5.5893   -3.9943    -0.5282   -12.4876    -3.8339   -19.5381   -15.8271    -4.3672   -18.4632    -3.4391   -18.0619    -6.1726   -89.9753    -8.7780   -60.0260   -34.5329   -44.0336   -20.9620   -30.6658   -41.6540   -65.6936   -27.6578   -43.3444   -58.9284   -74.5987   -26.6134   -41.3071   -34.8761  -130.9832  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1026.088 0.508E+17 0.422E+04    4.1264    9.2726  -12.3804   -5.3782   -3.7957    -0.4497   -12.2422    -3.7014   -19.2009   -15.5838    -4.5532   -18.1384    -3.4336   -17.9995    -5.9684   -88.7453    -8.5818   -58.7435   -34.1922   -43.5158   -20.5731   -30.3082   -41.1479   -64.9384   -27.3253   -42.9092   -58.3926   -73.9610   -26.1101   -40.5534   -34.7235  -128.8501  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1034.251 0.559E+17 0.467E+04    4.2382    9.3810  -12.1051   -5.1678   -3.5977    -0.3705   -11.9985    -3.5681   -18.8666   -15.3417    -4.7283   -17.8166    -3.4239   -17.9317    -5.7663   -87.5201    -8.3867   -57.4858   -33.8516   -43.0021   -20.1906   -29.9532   -40.6476   -64.1965   -26.9951   -42.4772   -57.8606   -73.3281   -25.6172   -39.8161   -34.5710  -126.7690  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1042.514 0.615E+17 0.518E+04    4.3492    9.4892  -11.8305   -4.9581   -3.4005    -0.2903   -11.7562    -3.4340   -18.5350   -15.1007    -4.8924   -17.4974    -3.4099   -17.8586    -5.5661   -86.2996    -8.1925   -56.2528   -33.5110   -42.4923   -19.8139   -29.6004   -40.1528   -63.4671   -26.6671   -42.0480   -57.3321   -72.6992   -25.1344   -39.0944   -34.4178  -124.7386  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1050.876 0.676E+17 0.575E+04    4.4595    9.5971  -11.5568   -4.7491   -3.2040    -0.2093   -11.5157    -3.2993   -18.2062   -14.8609    -5.0460   -17.1812    -3.3918   -17.7803    -5.3679   -85.0845    -7.9994   -55.0443   -33.1707   -41.9865   -19.4433   -29.2501   -39.6637   -62.7507   -26.3415   -41.6221   -56.8076   -72.0751   -24.6618   -38.3887   -34.2646  -122.7588  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1059.338 0.744E+17 0.637E+04    4.5692    9.7047  -11.2840   -4.5408   -3.0084    -0.1275   -11.2768    -3.1640   -17.8803   -14.6224    -5.1890   -16.8679    -3.3697   -17.6970    -5.1717   -83.8747    -7.8074   -53.8600   -32.8306   -41.4849   -19.0787   -28.9024   -39.1801   -62.0469   -26.0182   -41.1992   -56.2869   -71.4555   -24.1992   -37.6984   -34.1111  -120.8284  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1067.901 0.818E+17 0.707E+04    4.6783    9.8119  -11.0122   -4.3333   -2.8136    -0.0451   -11.0396    -3.0281   -17.5573   -14.3852    -5.3220   -16.5576    -3.3438   -17.6090    -4.9776   -82.6704    -7.6165   -52.6995   -32.4909   -40.9874   -18.7200   -28.5571   -38.7023   -61.3557   -25.6974   -40.7796   -55.7701   -70.8406   -23.7465   -37.0234   -33.9576  -118.9466  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1076.569 0.900E+17 0.784E+04    4.7867    9.9187  -10.7413   -4.1266   -2.6196     0.0378   -10.8042    -2.8917   -17.2373   -14.1495    -5.4452   -16.2501    -3.3141   -17.5163    -4.7855   -81.4717    -7.4268   -51.5624   -32.1517   -40.4939   -18.3672   -28.2145   -38.2300   -60.6769   -25.3790   -40.3632   -55.2574   -70.2305   -23.3033   -36.3634   -33.8045  -117.1123  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1085.344 0.990E+17 0.869E+04    4.8946   10.0252  -10.4713   -3.9206   -2.4263     0.1213   -10.5704    -2.7549   -16.9200   -13.9151    -5.5589   -15.9455    -3.2810   -17.4192    -4.5954   -80.2782    -7.2384   -50.4478   -31.8130   -40.0045   -18.0201   -27.8744   -37.7632   -60.0102   -25.0630   -39.9499   -54.7485   -69.6250   -22.8696   -35.7179   -33.6517  -115.3241  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1094.233 0.109E+18 0.964E+04    5.0020   10.1314  -10.2021   -3.7153   -2.2337     0.2051   -10.3384    -2.6177   -16.6057   -13.6823    -5.6634   -15.6438    -3.2444   -17.3178    -4.4073   -79.0899    -7.0512   -49.3552   -31.4747   -39.5190   -17.6787   -27.5369   -37.3019   -59.3555   -24.7495   -39.5399   -54.2436   -69.0242   -22.4451   -35.0866   -33.4996  -113.5809   -53.4870   -53.0933  -300.0000  -300.0000  -300.0000  -300.0000
  1103.240 0.120E+18 0.107E+05    5.1089   10.2373   -9.9336   -3.5105   -2.0418     0.2892   -10.1081    -2.4803   -16.2943   -13.4510    -5.7592   -15.3450    -3.2048   -17.2123    -4.2213   -77.9064    -6.8653   -48.2838   -31.1370   -39.0373   -17.3430   -27.2020   -36.8459   -58.7127   -24.4383   -39.1331   -53.7426   -68.4282   -22.0295   -34.4692   -33.3485  -111.8814   -53.3108   -52.9157  -300.0000  -300.0000  -300.0000  -300.0000
  1112.377 0.132E+18 0.118E+05    5.2155   10.3431   -9.6657   -3.3062   -1.8502     0.3733    -9.8794    -2.3425   -15.9856   -13.2212    -5.8467   -15.0488    -3.1621   -17.1030    -4.0373   -76.7269    -6.6807   -47.2322   -30.7996   -38.5592   -17.0127   -26.8696   -36.3950   -58.0814   -24.1295   -38.7293   -53.2454   -67.8366   -21.6226   -33.8650   -33.1989  -110.2236   -53.1218   -52.7256  -300.0000  -300.0000  -300.0000  -300.0000
  1121.628 0.145E+18 0.131E+05    5.3216   10.4484   -9.3987   -3.1026   -1.6594     0.4578    -9.6525    -2.2046   -15.6799   -12.9930    -5.9255   -14.7556    -3.1164   -16.9897    -3.8553   -75.5531    -6.4975   -46.2020   -30.4629   -38.0851   -16.6879   -26.5399   -35.9495   -57.4616   -23.8231   -38.3289   -52.7523   -67.2498   -21.2245   -33.2745   -33.0500  -108.6088   -52.9339   -52.5365  -300.0000  -300.0000  -300.0000  -300.0000
  1131.088 0.159E+18 0.146E+05    5.4279   10.5542   -9.1306   -2.8981   -1.4676     0.5410    -9.4269    -2.0666   -15.3766   -12.7667    -5.9987   -14.4647    -3.0691   -16.8735    -3.6754   -74.3776    -6.3160   -45.1847   -30.1260   -37.6133   -16.3686   -26.2127   -35.5085   -56.8533   -23.5189   -37.9313   -52.2628   -66.6675   -20.8339   -32.6952   -32.9066  -107.0285   -52.7535   -52.3551  -300.0000  -300.0000  -300.0000  -300.0000
  1140.694 0.175E+18 0.161E+05    5.5340   10.6598   -8.8629   -2.6939   -1.2761     0.6242    -9.2030    -1.9285   -15.0761   -12.5422    -6.0641   -14.1764    -3.0192   -16.7538    -3.4976   -73.2059    -6.1360   -44.1862   -29.7895   -37.1450   -16.0547   -25.8881   -35.0726   -56.2563   -23.2171   -37.5369   -51.7772   -66.0898   -20.4516   -32.1286   -32.7654  -105.4879   -52.5759   -52.1765  -300.0000  -300.0000  -300.0000  -300.0000
  1150.493 0.192E+18 0.179E+05    5.6402   10.7656   -8.5946   -2.4892   -1.0840     0.7064    -8.9807    -1.7904   -14.7784   -12.3197    -6.1233   -13.8908    -2.9676   -16.6311    -3.3218   -72.0349    -5.9578   -43.2027   -29.4531   -36.6795   -15.7464   -25.5662   -34.6416   -55.6708   -22.9176   -37.1456   -51.2955   -65.5168   -20.0772   -31.5738   -32.6286  -103.9837   -52.4045   -52.0041  -300.0000  -300.0000  -300.0000  -300.0000
  1160.509 0.211E+18 0.198E+05    5.7467   10.8717   -8.3254   -2.2838   -0.8910     0.7874    -8.7599    -1.6524   -14.4832   -12.0994    -6.1767   -13.6075    -2.9145   -16.5056    -3.1483   -70.8629    -5.7814   -42.2328   -29.1167   -36.2165   -15.4435   -25.2470   -34.2153   -55.0969   -22.6204   -36.7575   -50.8177   -64.9484   -19.7103   -31.0304   -32.4974  -102.5142   -52.2405   -51.8394  -300.0000  -300.0000  -300.0000  -300.0000
  1170.772 0.232E+18 0.219E+05    5.8536   10.9783   -8.0548   -2.0771   -0.6968     0.8668    -8.5405    -1.5146   -14.1907   -11.8814    -6.2250   -13.3267    -2.8602   -16.3774    -2.9769   -69.6886    -5.6071   -41.2748   -28.7800   -35.7558   -15.1463   -24.9306   -33.7938   -54.5348   -22.3256   -36.3725   -50.3439   -64.3849   -19.3508   -30.4980   -32.3730  -101.0784   -52.0860   -51.6840  -300.0000  -300.0000  -300.0000  -300.0000
  1181.313 0.254E+18 0.243E+05    5.9611   11.0856   -7.7823   -1.8689   -0.5008     0.9443    -8.3226    -1.3771   -13.9008   -11.6659    -6.2685   -13.0483    -2.8052   -16.2469    -2.8079   -68.5105    -5.4350   -40.3273   -28.4429   -35.2970   -14.8548   -24.6170   -33.3769   -53.9847   -22.0330   -35.9907   -49.8741   -63.8262   -18.9988   -29.9765   -32.2565   -99.6751   -51.9422   -51.5396  -300.0000  -300.0000  -300.0000  -300.0000
  1192.161 0.279E+18 0.269E+05    6.0694   11.1937   -7.5075   -1.6588   -0.3027     1.0193    -8.1062    -1.2400   -13.6137   -11.4533    -6.3080   -12.7723    -2.7498   -16.1141    -2.6414   -67.3274    -5.2655   -39.3893   -28.1053   -34.8401   -14.5695   -24.3067   -32.9650   -53.4475   -21.7431   -35.6124   -49.4088   -63.2729   -18.6543   -29.4659   -32.1497   -98.3044   -51.8117   -51.4084  -300.0000  -300.0000  -300.0000  -300.0000
  1203.349 0.306E+18 0.297E+05    6.1786   11.3028   -7.2300   -1.4464   -0.1022     1.0917    -7.8913    -1.1034   -13.3295   -11.2437    -6.3437   -12.4988    -2.6944   -15.9793    -2.4775   -66.1381    -5.0987   -38.4598   -27.7672   -34.3850   -14.2905   -23.9996   -32.5580   -52.9234   -21.4558   -35.2377   -48.9480   -62.7250   -18.3172   -28.9662   -32.0534   -96.9659   -51.6957   -51.2918  -300.0000  -300.0000  -300.0000  -300.0000
  1214.907 0.335E+18 0.329E+05    6.2889   11.4130   -6.9495   -1.2316    0.1011     1.1611    -7.6779    -0.9673   -13.0480   -11.0373    -6.3756   -12.2278    -2.6388   -15.8424    -2.3162   -64.9414    -4.9346   -37.5381   -27.4281   -33.9313   -14.0179   -23.6956   -32.1559   -52.4126   -21.1709   -34.8664   -48.4915   -62.1824   -17.9877   -28.4772   -31.9684   -95.6591   -51.5950   -51.1906  -300.0000  -300.0000  -300.0000  -300.0000
  1226.862 0.366E+18 0.363E+05    6.4003   11.5243   -6.6659   -1.0141    0.3073     1.2270    -7.4664    -0.8319   -12.7697   -10.8345    -6.4043   -11.9596    -2.5837   -15.7037    -2.1580   -63.7374    -4.7738   -36.6243   -27.0886   -33.4795   -13.7524   -23.3956   -31.7594   -51.9166   -20.8892   -34.4994   -48.0404   -61.6463   -17.6663   -27.9999   -31.8965   -94.3860   -51.5123   -51.1075  -300.0000  -300.0000  -300.0000  -300.0000
  1239.236 0.401E+18 0.401E+05    6.5129   11.6368   -6.3789   -0.7938    0.5165     1.2896    -7.2565    -0.6972   -12.4946   -10.6353    -6.4293   -11.6940    -2.5288   -15.5629    -2.0026   -62.5251    -4.6161   -35.7182   -26.7483   -33.0292   -13.4937   -23.0992   -31.3682   -51.4350   -20.6103   -34.1362   -47.5942   -61.1161   -17.3528   -27.5339   -31.8371   -93.1460   -51.4469   -51.0417  -300.0000  -300.0000  -300.0000  -300.0000
  1252.042 0.438E+18 0.443E+05    6.6266   11.7504   -6.0888   -0.5709    0.7286     1.3487    -7.0485    -0.5633   -12.2230   -10.4399    -6.4507   -11.4315    -2.4743   -15.4202    -1.8505   -61.3058    -4.4618   -34.8211   -26.4076   -32.5811   -13.2425   -22.8068   -30.9829   -50.9687   -20.3346   -33.7774   -47.1536   -60.5927   -17.0478   -27.0801   -31.7911   -91.9414   -51.3997   -50.9943  -300.0000  -300.0000  -300.0000  -300.0000
  1265.286 0.478E+18 0.489E+05    6.7414   11.8651   -5.7959   -0.3456    0.9434     1.4042    -6.8426    -0.4303   -11.9551   -10.2485    -6.4681   -11.1723    -2.4199   -15.2757    -1.7017   -60.0803    -4.3110   -33.9340   -26.0666   -32.1354   -12.9989   -22.5186   -30.6038   -50.5181   -20.0622   -33.4233   -46.7188   -60.0764   -16.7516   -26.6389   -31.7581   -90.7734   -51.3704   -50.9647  -300.0000  -300.0000  -300.0000  -300.0000
  1278.959 0.521E+18 0.539E+05    6.8570   11.9806   -5.5005   -0.1183    1.1606     1.4565    -6.6390    -0.2981   -11.6911   -10.0610    -6.4811   -10.9165    -2.3655   -15.1290    -1.5561   -58.8506    -4.1635   -33.0589   -25.7257   -31.6925   -12.7628   -22.2347   -30.2310   -50.0830   -19.7934   -33.0739   -46.2900   -59.5671   -16.4643   -26.2106   -31.7371   -89.6432   -51.3575   -50.9517  -300.0000  -300.0000  -300.0000  -300.0000
  1293.048 0.568E+18 0.593E+05    6.9732   12.0967   -5.2034    0.1106    1.3795     1.5058    -6.4377    -0.1668   -11.4312    -9.8773    -6.4892   -10.6643    -2.3108   -14.9803    -1.4139   -57.6187    -4.0195   -32.1975   -25.3853   -31.2530   -12.5343   -21.9552   -29.8648   -49.6636   -19.5282   -32.7294   -45.8674   -59.0654   -16.1862   -25.7956   -31.7272   -88.5522   -51.3597   -50.9538   -69.1550  -160.4993  -300.0000  -300.0000
  1307.544 0.618E+18 0.653E+05    7.0898   12.2132   -4.9051    0.3406    1.5997     1.5524    -6.2389    -0.0364   -11.1755    -9.6975    -6.4919   -10.4159    -2.2554   -14.8293    -1.2751   -56.3863    -3.8787   -31.3513   -25.0456   -30.8171   -12.3132   -21.6801   -29.5053   -49.2595   -19.2667   -32.3899   -45.4510   -58.5712   -15.9173   -25.3941   -31.7272   -87.5008   -51.3754   -50.9696   -69.0142  -159.0434  -300.0000  -300.0000
  1322.467 0.672E+18 0.718E+05    7.2069   12.3301   -4.6054    0.5717    1.8214     1.5962    -6.0428     0.0930   -10.9243    -9.5216    -6.4895   -10.1715    -2.1997   -14.6764    -1.1397   -55.1534    -3.7415   -30.5203   -24.7069   -30.3851   -12.0998   -21.4096   -29.1527   -48.8710   -19.0092   -32.0556   -45.0411   -58.0847   -15.6578   -25.0062   -31.7379   -86.4893   -51.4056   -50.9999   -69.0669  -157.7714  -300.0000  -300.0000
  1337.908 0.730E+18 0.789E+05    7.3250   12.4479   -4.3032    0.8050    2.0456     1.6362    -5.8491     0.2214   -10.6773    -9.3501    -6.4829    -9.9308    -2.1441   -14.5216    -1.0080   -53.9161    -3.6080   -29.7014   -24.3684   -29.9561   -11.8944   -21.1437   -28.8068   -48.4991   -18.7554   -31.7265   -44.6377   -57.6062   -15.4075   -24.6315   -31.7618   -85.5162   -51.4540   -51.0484   -69.1428  -156.5067  -300.0000  -300.0000
  1354.089 0.792E+18 0.867E+05    7.4451   12.5678   -3.9953    1.0431    2.2750     1.6705    -5.6576     0.3484   -10.4347    -9.1840    -6.4739    -9.6936    -2.0903   -14.3653    -0.8804   -52.6638    -3.4793   -28.8873   -24.0286   -29.5284   -11.6982   -20.8830   -28.4677   -48.1462   -18.5055   -31.4027   -44.2412   -57.1359   -15.1667   -24.2698   -31.8068   -84.5796   -51.5313   -51.1260   -69.2555  -155.2464  -300.0000  -300.0000
  1371.441 0.857E+18 0.950E+05    7.5697   12.6920   -3.6756    1.2910    2.5150     1.6946    -5.4681     0.4736   -10.1965    -9.0257    -6.4665    -9.4598    -2.0413   -14.2081    -0.7582   -51.3768    -3.3576   -28.0646   -23.6848   -29.0988   -11.5142   -20.6287   -28.1360   -47.8188   -18.2599   -31.0851   -43.8528   -56.6756   -14.9363   -23.9218   -31.8884   -83.6787   -51.6588   -51.2538   -69.4323  -153.9860  -300.0000  -300.0000
  1390.640 0.926E+18 0.104E+06    7.7021   12.8239   -3.3349    1.5562    2.7736     1.7022    -5.2803     0.5961    -9.9633    -8.8788    -6.4653    -9.2290    -2.0016   -14.0507    -0.6436   -50.0255    -3.2464   -27.2149   -23.3327   -28.6627   -11.3471   -20.3826   -27.8129   -47.5269   -18.0194   -30.7751   -43.4743   -56.2277   -14.7187   -23.5891   -32.0296   -82.8150   -51.8685   -51.4640   -69.7142  -152.7184  -300.0000  -300.0000
  1412.572 0.997E+18 0.114E+06    7.8464   12.9677   -2.9621    1.8477    3.0603     1.6852    -5.0943     0.7147    -9.7363    -8.7482    -6.4753    -9.0019    -1.9761   -13.8933    -0.5392   -48.5751    -3.1500   -26.3188   -22.9674   -28.2154   -11.2034   -20.1478   -27.5006   -47.2846   -17.7854   -30.4749   -43.1091   -55.7963   -14.5174   -23.2755   -32.2593   -81.9954   -52.2002   -51.7964   -70.1520  -151.4365  -300.0000  -300.0000
  1438.154 0.107E+19 0.124E+06    8.0063   13.1268   -2.5477    2.1735    3.3836     1.6363    -4.9106     0.8283    -9.5177    -8.6391    -6.4995    -8.7796    -1.9690   -13.7359    -0.4486   -46.9962    -3.0732   -25.3640   -22.5851   -27.7537   -11.0906   -19.9279   -27.2028   -47.1076   -17.5602   -30.1877   -42.7614   -55.3867   -14.3381   -22.9874   -32.6046   -81.2354   -52.6912   -52.2882   -70.7933  -150.1368  -300.0000  -300.0000
  1467.998 0.114E+19 0.135E+06    8.1830   13.3024   -2.0886    2.5361    3.7466     1.5514    -4.7313     0.9358    -9.3110    -8.5551    -6.5363    -8.5651    -1.9815   -13.5779    -0.3747   -45.2813    -3.0193   -24.3550   -22.1857   -27.2791   -11.0148   -19.7266   -26.9244   -47.0081   -17.3466   -29.9176   -42.4363   -55.0051   -14.1867   -22.7332   -33.0788   -80.5576   -53.3598   -52.9579   -71.6616  -148.8245  -300.0000  -300.0000
  1502.042 0.121E+19 0.146E+06    8.3735   13.4915   -1.5923    2.9295    4.1430     1.4333    -4.5591     1.0363    -9.1199    -8.4972    -6.5794    -8.3620    -2.0105   -13.4187    -0.3187   -43.4585    -2.9888   -23.3187   -21.7748   -26.7992   -10.9777   -19.5465   -26.6700   -46.9893   -17.1476   -29.6683   -42.1382   -54.6567   -14.0678   -22.5202   -33.6715   -79.9856   -54.1911   -53.7907   -72.7377  -147.5171   -92.5621  -300.0000
  1535.697 0.127E+19 0.158E+06    8.5539   13.6705   -1.1229    3.3015    4.5176     1.3247    -4.3971     1.1344    -8.9423    -8.4418    -6.5991    -8.1725    -2.0284   -13.2568    -0.2676   -41.7344    -2.9596   -22.3788   -21.3833   -26.3466   -10.9474   -19.3759   -26.4328   -46.9820   -16.9593   -29.4322   -41.8558   -54.3265   -13.9662   -22.3356   -34.2261   -79.5026   -54.9693   -54.5703   -73.7450  -146.2704   -93.7981  -300.0000
  1568.832 0.134E+19 0.170E+06    8.7246   13.8395   -0.6797    3.6524    4.8706     1.2265    -4.2436     1.2305    -8.7756    -8.3870    -6.5982    -7.9943    -2.0354   -13.0930    -0.2195   -40.1051    -2.9301   -21.5252   -21.0100   -25.9184   -10.9204   -19.2123   -26.2091   -46.9792   -16.7795   -29.2066   -41.5857   -54.0105   -13.8772   -22.1725   -34.7396   -79.0882   -55.6899   -55.2925   -74.6782  -145.0779   -94.9436  -122.1292
  1601.077 0.141E+19 0.183E+06    8.8844   13.9975   -0.2653    3.9804    5.2001     1.1387    -4.0994     1.3237    -8.6203    -8.3332    -6.5807    -7.8279    -2.0335   -12.9304    -0.1744   -38.5800    -2.9004   -20.7551   -20.6575   -25.5168   -10.8956   -19.0565   -25.9995   -46.9784   -16.6092   -28.9927   -41.3293   -53.7103   -13.7990   -22.0281   -35.2099   -78.7326   -56.3501   -55.9543   -75.5336  -143.9482   -95.9940  -122.3918
  1632.102 0.149E+19 0.196E+06    9.0327   14.1440    0.1186    4.2839    5.5049     1.0615    -3.9648     1.4131    -8.4763    -8.2805    -6.5503    -7.6733    -2.0241   -12.7714    -0.1320   -37.1647    -2.8707   -20.0646   -20.3277   -25.1428   -10.8721   -18.9091   -25.8037   -46.9771   -16.4489   -28.7910   -41.0872   -53.4268   -13.7297   -21.8995   -35.6356   -78.4256   -56.9481   -56.5539   -76.3087  -142.8867   -96.9461  -122.6446
  1661.898 0.156E+19 0.209E+06    9.1702   14.2799    0.4743    4.5651    5.7869     0.9935    -3.8389     1.4988    -8.3424    -8.2288    -6.5100    -7.5294    -2.0087   -12.6170    -0.0919   -35.8506    -2.8409   -19.4433   -20.0189   -24.7941   -10.8490   -18.7693   -25.6201   -46.9739   -16.2977   -28.6005   -40.8583   -53.1584   -13.6675   -21.7837   -36.0206   -78.1570   -57.4893   -57.0966   -77.0106  -141.8888   -97.8086  -122.8829
  1690.629 0.163E+19 0.222E+06    9.2987   14.4066    0.8060    4.8271    6.0494     0.9334    -3.7204     1.5811    -8.2169    -8.1781    -6.4623    -7.3944    -1.9887   -12.4670    -0.0537   -34.6231    -2.8110   -18.8793   -19.7283   -24.4669   -10.8261   -18.6360   -25.4470   -46.9686   -16.1543   -28.4195   -40.6407   -52.9032   -13.6108   -21.6778   -36.3713   -77.9180   -57.9824   -57.5911   -77.6504  -140.9460   -98.5952  -123.1064
  1718.129 0.170E+19 0.236E+06    9.4179   14.5241    1.1136    5.0699    6.2924     0.8806    -3.6095     1.6595    -8.1000    -8.1288    -6.4095    -7.2685    -1.9653   -12.3228    -0.0175   -33.4830    -2.7814   -18.3690   -19.4565   -24.1617   -10.8034   -18.5097   -25.2844   -46.9610   -16.0191   -28.2488   -40.4351   -52.6619   -13.5589   -21.5809   -36.6889   -77.7045   -58.4293   -58.0395   -78.2306  -140.0607   -99.3087  -123.3129
  1751.542 0.176E+19 0.249E+06    9.5541   14.6583    1.4670    5.3509    6.5774     0.7827    -3.5095     1.7267    -8.0052    -8.1151    -6.3727    -7.1589    -1.9674   -12.1828    -0.0053   -32.2118    -2.7836   -17.8158   -19.1737   -23.8517   -10.8297   -18.4130   -25.1536   -47.0545   -15.9047   -28.1072   -40.2674   -52.4669   -13.5459   -21.5309   -37.1628   -77.6032   -59.0909   -58.7028   -79.0847  -139.1960  -100.3553  -123.7886
  1774.104 0.183E+19 0.262E+06    9.6474   14.7503    1.7066    5.5390    6.7638     0.7617    -3.4103     1.8011    -7.8973    -8.0551    -6.3058    -7.0454    -1.9284   -12.0505     0.0362   -31.3038    -2.7425   -17.4290   -18.9457   -23.5937   -10.7879   -18.2901   -25.0004   -47.0022   -15.7786   -27.9464   -40.0723   -52.2369   -13.4880   -21.4324   -37.3525   -77.3923   -59.3603   -58.9734   -79.4370  -138.4242  -100.7906  -123.8507
  1794.290 0.193E+19 0.281E+06    9.7333   14.8350    1.9244    5.7075    6.9266     0.7864    -3.2897     1.8962    -7.7567    -7.9515    -6.2062    -6.9040    -1.8546   -11.8952     0.1063   -30.4338    -2.6641   -17.0626   -18.7035   -23.3130   -10.6922   -18.1229   -24.7986   -46.8422   -15.6173   -27.7375   -39.8164   -51.9335   -13.3872   -21.2797   -37.3981   -77.0597   -59.4327   -59.0468   -79.5388  -137.5442  -100.9220  -123.6527
  1825.517 0.204E+19 0.301E+06    9.8551   14.9550    2.2376    5.9537    7.1713     0.7520    -3.1662     1.9894    -7.6257    -7.8820    -6.1164    -6.7641    -1.8062   -11.7240     0.1536   -29.2552    -2.6180   -16.5787   -18.4109   -22.9843   -10.6495   -17.9720   -24.6106   -46.7970   -15.4610   -27.5384   -39.5752   -51.6494   -13.3242   -21.1673   -37.6670   -76.8267   -59.8131   -59.4288   -80.0351  -136.5644  -101.5342  -123.7924
  1858.948 0.214E+19 0.322E+06    9.9804   15.0785    2.5601    6.2075    7.4241     0.7117    -3.0433     2.0826    -7.4976    -7.8168    -6.0226    -6.6258    -1.7584   -11.5490     0.1975   -28.0468    -2.5760   -16.0947   -18.1133   -22.6515   -10.6135   -17.8234   -24.4254   -46.7662   -15.3056   -27.3409   -39.3363   -51.3682   -13.2679   -21.0622   -37.9586   -76.6143   -60.2248   -59.8422   -80.5713  -135.5754  -102.1951  -123.9754
  1892.220 0.225E+19 0.345E+06   10.1012   15.1976    2.8710    6.4517    7.6669     0.6795    -2.9208     2.1769    -7.3693    -7.7470    -5.9218    -6.4880    -1.7046   -11.3729     0.2438   -26.8756    -2.5297   -15.6358   -17.8210   -22.3240   -10.5712   -17.6721   -24.2383   -46.7215   -15.1491   -27.1413   -39.0944   -51.0832   -13.2086   -20.9537   -38.2206   -76.3962   -60.5956   -60.2147   -81.0551  -134.5948  -102.7921  -124.1201
  1945.612 0.234E+19 0.368E+06   10.2772   15.3717    3.3305    6.8176    8.0389     0.5456    -2.8020     2.2629    -7.2690    -7.7424    -5.8345    -6.3635    -1.6946   -11.1749     0.2454   -25.2331    -2.5443   -15.0195   -17.4570   -21.9322   -10.6265   -17.5589   -24.0881   -46.8843   -15.0109   -26.9709   -38.8930   -50.8494   -13.2246   -20.9268   -38.8589   -76.3803   -61.4850   -61.1066   -82.2022  -133.4968  -104.1971  -124.8603
  1978.091 0.246E+19 0.393E+06   10.3852   15.4786    3.6094    7.0362    8.2553     0.5255    -2.6873     2.3537    -7.1487    -7.6708    -5.7268    -6.2343    -1.6347   -11.0054     0.2916   -24.1737    -2.4955   -14.6250   -17.1872   -21.6291   -10.5784   -17.4121   -23.9087   -46.8241   -14.8611   -26.7792   -38.6600   -50.5744   -13.1663   -20.8203   -39.0680   -76.1688   -61.7822   -61.4054   -82.5912  -132.5796  -104.6782  -124.9483
  2008.491 0.258E+19 0.420E+06   10.4842   15.5769    3.8651    7.2358    8.4515     0.5213    -2.5723     2.4460    -7.0253    -7.5894    -5.6137    -6.1039    -1.5665   -10.8377     0.3442   -23.1881    -2.4375   -14.2623   -16.9283   -21.3359   -10.5154   -17.2594   -23.7238   -46.7321   -14.7085   -26.5828   -38.4205   -50.2911   -13.0979   -20.7020   -39.2182   -75.9294   -61.9979   -61.6225   -82.8761  -131.6803  -105.0323  -124.9457
  2044.082 0.271E+19 0.449E+06   10.5941   15.6864    4.1509    7.4600    8.6737     0.4980    -2.4573     2.5378    -6.9070    -7.5195    -5.4990    -5.9753    -1.5045   -10.6629     0.3884   -22.1049    -2.3905   -13.8731   -16.6532   -21.0276   -10.4703   -17.1121   -23.5441   -46.6780   -14.5576   -26.3897   -38.1858   -50.0141   -13.0442   -20.5981   -39.4397   -75.7268   -62.3119   -61.9382   -83.2867  -130.7496  -105.5397  -125.0546
  2069.928 0.287E+19 0.482E+06   10.6766   15.7687    4.3628    7.6231    8.8302     0.5338    -2.3348     2.6391    -6.7670    -7.4079    -5.3692    -5.8331    -1.4130   -10.4920     0.4609   -21.2479    -2.3055   -13.5613   -16.4072   -20.7424   -10.3656   -16.9352   -23.3340   -46.4990   -14.3887   -26.1701   -37.9159   -49.6935   -12.9440   -20.4417   -39.4496   -75.3973   -62.3347   -61.9621   -83.3252  -129.8431  -105.5941  -124.8187
  2098.092 0.305E+19 0.518E+06   10.7635   15.8555    4.5866    7.7957    8.9963     0.5668    -2.2089     2.7433    -6.6245    -7.2955    -5.2343    -5.6874    -1.3197   -10.3141     0.5335   -20.3471    -2.2203   -13.2379   -16.1508   -20.4459   -10.2614   -16.7543   -23.1189   -46.3224   -14.2152   -25.9447   -37.6391   -49.3647   -12.8442   -20.2835   -39.4737   -75.0656   -62.3773   -62.0060   -83.3894  -128.9042  -105.6800  -124.5977
  2119.060 0.325E+19 0.559E+06   10.8316   15.9234    4.7590    7.9260    9.1171     0.6391    -2.0788     2.8530    -6.4682    -7.1559    -5.0916    -5.5334    -1.2078   -10.1409     0.6248   -19.6051    -2.1102   -12.9664   -15.9160   -20.1674   -10.1180   -16.5550   -22.8851   -46.0633   -14.0310   -25.7033   -37.3410   -49.0094   -12.7131   -20.0911   -39.3558   -74.6504   -62.2244   -61.8540   -83.2038  -127.9892  -105.4618  -124.1467
  2123.961 0.351E+19 0.604E+06   10.8615   15.9524    4.8254    7.9694    9.1449     0.7889    -1.9424     2.9714    -6.2858    -6.9640    -4.9389    -5.3648    -1.0622    -9.9811     0.7523   -19.1943    -1.9517   -12.7976   -15.7288   -19.9302    -9.8986   -16.3227   -22.6183   -45.6442   -13.8288   -25.4348   -37.0061   -48.6081   -12.5207   -19.8338   -38.9561   -74.0755   -61.6835   -61.3134   -82.5223  -127.1394  -104.6397  -123.2443
  2128.419 0.380E+19 0.656E+06   10.8910   15.9810    4.8903    8.0110    9.1702     0.9481    -1.8000     3.0952    -6.0947    -6.7620    -4.7793    -5.1886    -0.9091    -9.8152     0.8866   -18.7799    -1.7847   -12.6259   -15.5357   -19.6847    -9.6669   -16.0795   -22.3389   -45.2012   -13.6175   -25.1539   -36.6558   -48.1883   -12.3177   -19.5632   -38.5282   -73.4701   -61.1043   -60.7343   -81.7922  -126.2567  -103.7587  -122.2859
  2132.613 0.414E+19 0.714E+06   10.9206   16.0096    4.9547    8.0519    9.1938     1.1156    -1.6519     3.2241    -5.8955    -6.5506    -4.6131    -5.0051    -0.7491    -9.6432     1.0271   -18.3584    -1.6097   -12.4504   -15.3363   -19.4308    -9.4241   -15.8257   -22.0477   -44.7363   -13.3974   -24.8613   -36.2907   -47.7506   -12.1051   -19.2801   -38.0756   -72.8366   -60.4915   -60.1217   -81.0196  -125.3413  -102.8264  -121.2773
  2136.552 0.451E+19 0.780E+06   10.9503   16.0383    5.0188    8.0920    9.2159     1.2912    -1.4983     3.3578    -5.6883    -6.3302    -4.4408    -4.8146    -0.5824    -9.4654     1.1736   -17.9303    -1.4272   -12.2712   -15.1310   -19.1687    -9.1705   -15.5620   -21.7452   -44.2506   -13.1689   -24.5574   -35.9115   -47.2960   -11.8834   -18.9851   -37.5995   -72.1761   -59.8467   -59.4771   -80.2066  -124.3946  -101.8450  -120.2208
  2140.203 0.493E+19 0.855E+06   10.9800   16.0669    5.0821    8.1311    9.2364     1.4745    -1.3395     3.4961    -5.4739    -6.1014    -4.2625    -4.6176    -0.4095    -9.2821     1.3258   -17.4969    -1.2376   -12.0889   -14.9203   -18.8993    -8.9068   -15.2889   -21.4320   -43.7450   -12.9326   -24.2430   -35.5191   -46.8256   -11.6529   -18.6790   -37.1008   -71.4901   -59.1710   -58.8016   -79.3543  -123.4189  -100.8163  -119.1184
  2143.849 0.541E+19 0.940E+06   11.0102   16.0961    5.1466    8.1707    9.2567     1.6640    -1.1759     3.6387    -5.2526    -5.8652    -4.0787    -4.4145    -0.2310    -9.0933     1.4830   -17.0527    -1.0418   -11.9019   -14.7035   -18.6219    -8.6344   -15.0071   -21.1090   -43.2226   -12.6888   -23.9187   -35.1143   -46.3403   -11.4150   -18.3629   -36.5845   -70.7817   -58.4715   -58.1022   -78.4720  -122.4137   -99.7511  -117.9786
  2147.898 0.595E+19 0.104E+07   11.0419   16.1268    5.2148    8.2130    9.2792     1.8576    -1.0076     3.7852    -5.0255    -5.6231    -3.8898    -4.2058    -0.0479    -8.8989     1.6440   -16.5903    -0.8412   -11.7078   -14.4796   -18.3359    -8.3555   -14.7178   -20.7773   -42.6881   -12.4385   -23.5857   -34.6987   -45.8419   -11.1714   -18.0389   -36.0583   -70.0559   -57.7587   -57.3896   -77.5730  -121.3787   -98.6660  -116.8140
  2152.920 0.656E+19 0.114E+07   11.0765   16.1602    5.2900    8.2608    9.3070     2.0523    -0.8354     3.9351    -4.7938    -5.3773    -3.6964    -3.9924     0.1382    -8.6987     1.8073   -16.0990    -0.6378   -11.5038   -14.2476   -18.0403    -8.0733   -14.4227   -20.4386   -42.1478   -12.1825   -23.2453   -34.2740   -45.3329   -10.9246   -17.7097   -35.5326   -69.3192   -57.0470   -56.6781   -76.6758  -120.3136   -97.5832  -115.6420
  2159.352 0.723E+19 0.126E+07   11.1147   16.1973    5.3750    8.3162    9.3424     2.2457    -0.6596     4.0878    -4.5588    -5.1298    -3.4991    -3.7752     0.3262    -8.4928     1.9717   -15.5715    -0.4334   -11.2876   -14.0066   -17.7348    -7.7901   -14.1233   -20.0946   -41.6069   -11.9219   -22.8991   -33.8423   -44.8156   -10.6766   -17.3778   -35.0160   -68.5774   -56.3479   -55.9792   -75.7949  -119.2188   -96.5206  -114.4766
  2167.687 0.799E+19 0.140E+07   11.1576   16.2392    5.4725    8.3815    9.3879     2.4353    -0.4809     4.2429    -4.3217    -4.8824    -3.2985    -3.5550     0.5148    -8.2811     2.1358   -14.9993    -0.2296   -11.0571   -13.7557   -17.4187    -7.5087   -13.8208   -19.7466   -41.0708   -11.6576   -22.5484   -33.4052   -44.2920   -10.4295   -17.0454   -34.5170   -67.8361   -55.6734   -55.3051   -74.9457  -118.0944   -95.4967  -113.3322
  2178.299 0.882E+19 0.156E+07   11.2059   16.2864    5.5845    8.4585    9.4454     2.6190    -0.2998     4.3996    -4.0836    -4.6370    -3.0951    -3.3328     0.7029    -8.0638     2.2984   -14.3772    -0.0280   -10.8110   -13.4946   -17.0919    -7.2314   -13.5170   -19.3965   -40.5443   -11.3909   -22.1947   -32.9648   -43.7646   -10.1852   -16.7148   -34.0430   -67.1006   -55.0335   -54.6656   -74.1410  -116.9422   -94.5272  -112.2216
  2190.422 0.975E+19 0.173E+07   11.2577   16.3371    5.7056    8.5427    9.5105     2.7993    -0.1169     4.5577    -3.8445    -4.3923    -2.8896    -3.1089     0.8911    -7.8427     2.4603   -13.7232     0.1725   -10.5551   -13.2268   -16.7580    -6.9562   -13.2117   -19.0443   -40.0228   -11.1220   -21.8385   -32.5214   -43.2338    -9.9422   -16.3848   -33.5836   -66.3673   -54.4137   -54.0464   -73.3621  -115.7707   -93.5894  -111.1296
  2204.885 0.108E+20 0.192E+07   11.3147   16.3929    5.8404    8.6381    9.5871     2.9726     0.0672     4.7166    -3.6062    -4.1511    -2.6824    -2.8843     1.0776    -7.6173     2.6197   -13.0230     0.3695   -10.2855   -12.9504   -16.4155    -6.6867   -12.9069   -18.6921   -39.5141   -10.8522   -21.4814   -32.0773   -42.7024    -9.7035   -16.0585   -33.1520   -65.6441   -53.8325   -53.4657   -72.6327  -114.5784   -92.7118  -110.0780
  2220.811 0.119E+20 0.214E+07   11.3745   16.4516    5.9830    8.7398    9.6703     3.1418     0.2519     4.8759    -3.3682    -3.9118    -2.4741    -2.6595     1.2633    -7.3894     2.7775   -12.2966     0.5646   -10.0086   -12.6692   -16.0679    -6.4204   -12.6022   -18.3397   -39.0125   -10.5819   -21.1238   -31.6327   -42.1706    -9.4671   -15.7342   -32.7362   -64.9263   -53.2730   -52.9069   -71.9311  -113.3742   -91.8681  -109.0487
  2238.528 0.131E+20 0.238E+07   11.4378   16.5137    6.1350    8.8490    9.7615     3.3054     0.4368     5.0352    -3.1317    -3.6759    -2.2651    -2.4351     1.4473    -7.1592     2.9330   -11.5400     0.7564    -9.7236   -12.3828   -15.7155    -6.1593   -12.2990   -17.9885   -38.5218   -10.3119   -20.7670   -31.1892   -41.6402    -9.2346   -15.4138   -32.3418   -64.2181   -52.7429   -52.3776   -71.2672  -112.1596   -91.0704  -108.0516
  2258.269 0.145E+20 0.265E+07   11.5048   16.5795    6.2969    8.9664    9.8614     3.4621     0.6213     5.1939    -2.8976    -3.4445    -2.0559    -2.2118     1.6288    -6.9271     3.0852   -10.7516     0.9440    -9.4303   -12.0916   -15.3585    -5.9045   -11.9982   -17.6397   -38.0446   -10.0430   -20.4118   -30.7482   -41.1130    -9.0071   -15.0984   -31.9725   -63.5224   -52.2475   -51.8830   -70.6476  -110.9367   -90.3266  -107.0933
  2280.368 0.160E+20 0.295E+07   11.5759   16.6494    6.4702    9.0931    9.9712     3.6111     0.8054     5.3522    -2.6661    -3.2181    -1.8464    -1.9898     1.8077    -6.6926     3.2338    -9.9269     1.1269    -9.1277   -11.7946   -14.9962    -5.6569   -11.7000   -17.2932   -37.5824    -9.7752   -20.0585   -30.3097   -40.5889    -8.7851   -14.7885   -31.6315   -62.8403   -51.7910   -51.4272   -70.0776  -109.7039   -89.6433  -106.1781
  2307.066 0.175E+20 0.328E+07   11.6551   16.7275    6.6658    9.2383   10.1009     3.7412     0.9862     5.5072    -2.4433    -3.0056    -1.6393    -1.7734     1.9781    -6.4564     3.3726    -9.0345     1.2971    -8.8083   -11.4895   -14.6274    -5.4284   -11.4117   -16.9571   -37.1598    -9.5137   -19.7142   -29.8830   -40.0794    -8.5785   -14.4952   -31.3571   -62.1981   -51.4258   -51.0632   -69.6243  -108.4670   -89.1019  -105.3705
  2318.546 0.194E+20 0.364E+07   11.7026   16.7737    6.7749    9.3128   10.1558     3.9281     1.1680     5.6650    -2.2042    -2.7576    -1.4330    -1.5502     2.1689    -6.2379     3.5366    -8.4199     1.5009    -8.5684   -11.2288   -14.3001    -5.1472   -11.1053   -16.6040   -36.6250    -9.2450   -19.3578   -29.4390   -39.5477    -8.3305   -14.1602   -30.8719   -61.4513   -50.7705   -50.4083   -68.8000  -107.3112   -88.1085  -104.2377
  2368.157 0.210E+20 0.404E+07   11.8236   16.8940    7.0861    9.5526   10.3868     3.9743     1.3415     5.8113    -2.0125    -2.6019    -1.2287    -1.3509     2.3067    -5.9831     3.6350    -7.1646     1.6184    -8.1531   -10.8707   -13.8835    -4.9990   -10.8509   -16.3012   -36.3707    -9.0011   -19.0403   -29.0487   -39.0838    -8.1876   -13.9323   -30.9014   -60.9689   -50.8235   -50.4631   -68.8809  -105.9974   -88.2175  -103.9045
  2377.348 0.232E+20 0.447E+07   11.8648   16.9337    7.1783    9.6139   10.4285     4.1627     1.5167     5.9637    -1.7800    -2.3578    -1.0297    -1.1350     2.4937    -5.7752     3.7967    -6.6138     1.8196    -7.9347   -10.6261   -13.5743    -4.7201   -10.5530   -15.9585   -35.8387    -8.7412   -18.6952   -28.6184   -38.5683    -7.9423   -13.6030   -30.4028   -60.2328   -50.1491   -49.7890   -68.0316  -104.8962   -87.1933  -102.7640
  2425.417 0.251E+20 0.493E+07   11.9771   17.0455    7.4672    9.8360   10.6416     4.2149     1.6842     6.1055    -1.5936    -2.2027    -0.8303    -0.9419     2.6306    -5.5305     3.8948    -5.4381     1.9374    -7.5486   -10.2859   -13.1764    -4.5689   -10.3041   -15.6627   -35.5753    -8.5041   -18.3860   -28.2378   -38.1157    -7.7980   -13.3747   -30.4022   -59.7450   -50.1600   -49.8016   -68.0582  -103.6366   -87.2357  -102.3902
  2449.310 0.273E+20 0.543E+07   12.0426   17.1100    7.6277    9.9537   10.7443     4.3460     1.8495     6.2481    -1.3876    -2.0008    -0.6383    -0.7431     2.7922    -5.3171     4.0266    -4.6803     2.1001    -7.2791   -10.0160   -12.8467    -4.3473   -10.0358   -15.3503   -35.1617    -8.2626   -18.0673   -27.8423   -37.6430    -7.5989   -13.0943   -30.1053   -59.1258   -49.7627   -49.4051   -67.5626  -102.5206   -86.6417  -101.5722
  2496.179 0.294E+20 0.596E+07   12.1458   17.2129    7.8938   10.1580   10.9401     4.3968     2.0056     6.3806    -1.2142    -1.8549    -0.4504    -0.5632     2.9216    -5.0887     4.1187    -3.5939     2.2112    -6.9265    -9.7002   -12.4761    -4.2031    -9.8023   -15.0725   -34.9088    -8.0405   -17.7775   -27.4854   -37.2184    -7.4622   -12.8765   -30.0959   -58.6571   -49.7605   -49.4046   -67.5716  -101.3477   -86.6619  -101.2010
  2527.872 0.317E+20 0.652E+07   12.2200   17.2864    8.0804   10.2980   11.0684     4.4917     2.1570     6.5105    -1.0332    -1.6852    -0.2711    -0.3838     3.0623    -4.8835     4.2282    -2.7710     2.3455    -6.6476    -9.4317   -12.1527    -4.0216    -9.5627   -14.7914   -34.5754    -7.8207   -17.4886   -27.1278   -36.7917    -7.2968   -12.6337   -29.9167   -58.1238   -49.5243   -49.1693   -67.2809  -100.2829   -86.3167  -100.5837
  2580.604 0.338E+20 0.709E+07   12.3249   17.3917    8.3546   10.5104   11.2748     4.5147     2.2971     6.6290    -0.8851    -1.5678    -0.0981    -0.2249     3.1727    -4.6692     4.3006    -1.6797     2.4321    -6.3047    -9.1289   -11.7999    -3.9103    -9.3580   -14.5454   -34.3863    -7.6220   -17.2301   -26.8102   -36.4144    -7.1889   -12.4480   -29.9906   -57.7252   -49.6354   -49.2821   -67.4335   -99.1902   -86.5108  -100.3601
  2616.062 0.361E+20 0.768E+07   12.3989   17.4653    8.5434   10.6535   11.4089     4.5829     2.4306     6.7433    -0.7307    -1.4276     0.0627    -0.0687     3.2926    -4.4819     4.3901    -0.8748     2.5415    -6.0407    -8.8790   -11.5011    -3.7627    -9.1502   -14.2998   -34.1183    -7.4287   -16.9766   -26.4970   -36.0410    -7.0532   -12.2406   -29.8893   -57.2696   -49.5050   -49.1528   -67.2767   -98.2245   -86.3275   -99.8906
  2676.131 0.379E+20 0.827E+07   12.5060   17.5731    8.8271   10.8751   11.6279     4.5709     2.5502     6.8437    -0.6145    -1.3464     0.2158     0.0635     3.3782    -4.2862     4.4378     0.2188     2.5971    -5.7097    -8.5935   -11.1717    -3.6930    -8.9822   -14.0944   -34.0098    -7.2599   -16.7583   -26.2298   -35.7243    -6.9826   -12.0954   -30.0675   -56.9592   -49.7581   -49.4077   -67.6093   -97.2364   -86.7395   -99.8518
  2714.820 0.400E+20 0.885E+07   12.5780   17.6449    9.0129   11.0175   11.7637     4.6129     2.6639     6.9407    -0.4884    -1.2365     0.3558     0.1948     3.4762    -4.1201     4.5068     0.9869     2.6810    -5.4660    -8.3669   -10.9024    -3.5796    -8.8083   -13.8870   -33.8069    -7.0954   -16.5431   -25.9644   -35.4083    -6.8774   -11.9242   -30.0391   -56.5821   -49.7265   -49.3772   -67.5773   -96.3852   -86.7070   -99.5247
  2782.331 0.415E+20 0.943E+07   12.6860   17.7535    9.3016   11.2448   11.9918     4.5673     2.7624     7.0224    -0.4046    -1.1911     0.4875     0.2995     3.5370    -3.9450     4.5300     2.0678     2.7061    -5.1510    -8.1019   -10.5995    -3.5500    -8.6777   -13.7227   -33.7755    -6.9573   -16.3657   -25.7486   -35.1534    -6.8440   -11.8181   -30.3147   -56.3550   -50.1119   -49.7644   -68.0774   -95.5109   -87.3215   -99.6582
  2819.206 0.433E+20 0.999E+07   12.7491   17.8159    9.4639   11.3696   12.1117     4.5963     2.8564     7.1025    -0.3027    -1.1037     0.6047     0.4073     3.6169    -3.8053     4.5844     2.7318     2.7722    -4.9438    -7.9096   -10.3709    -3.4596    -8.5345   -13.5508   -33.6143    -6.8208   -16.1873   -25.5286   -34.8916    -6.7605   -11.6756   -30.3110   -56.0387   -50.1128   -49.7663   -68.0854   -94.7964   -87.3366   -99.4047
  2911.875 0.440E+20 0.105E+08   12.8796   17.9460    9.8150   11.6499   12.3997     4.4721     2.9283     7.1594    -0.2708    -1.1251     0.7138     0.4737     3.6356    -3.6424     4.5608     3.9796     2.7378    -4.6017    -7.6400   -10.0702    -3.5104    -8.4589   -13.4444   -33.7419    -6.7227   -16.0648   -25.3827   -34.7215    -6.8003   -11.6359   -30.8406   -55.9562   -50.8454   -50.5012   -69.0272   -94.0043   -88.4872   -99.9331
  2934.685 0.456E+20 0.110E+08   12.9188   17.9839    9.9123   11.7232   12.4678     4.5146     3.0026     7.2231    -0.1846    -1.0440     0.8041     0.5610     3.7047    -3.5395     4.6126     4.4038     2.8014    -4.4639    -7.5048    -9.9057    -3.4214    -8.3405   -13.3041   -33.5773    -6.6134   -15.9210   -25.2047   -34.5090    -6.7200   -11.5105   -30.7648   -55.6743   -50.7458   -50.4021   -68.9052   -93.4726   -88.3428   -99.6242
  2957.471 0.473E+20 0.115E+08   12.9579   18.0214   10.0084   11.7956   12.5347     4.5590     3.0777     7.2875    -0.0971    -0.9613     0.8953     0.6494     3.7750    -3.4360     4.6655     4.8258     2.8666    -4.3264    -7.3691    -9.7405    -3.3301    -8.2205   -13.1618   -33.4081    -6.5028   -15.7754   -25.0243   -34.2937    -6.6376   -11.3826   -30.6830   -55.3862   -50.6380   -50.2948   -68.7728   -92.9372   -88.1857   -99.3035
  2980.277 0.491E+20 0.121E+08   12.9966   18.0585   10.1035   11.8671   12.6007     4.6040     3.1527     7.3520    -0.0093    -0.8780     0.9865     0.7379     3.8455    -3.3328     4.7188     5.2441     2.9322    -4.1899    -7.2341    -9.5757    -3.2381    -8.1001   -13.0193   -33.2372    -6.3920   -15.6295   -24.8436   -34.0780    -6.5545   -11.2538   -30.5985   -55.0959   -50.5264   -50.1837   -68.6356   -92.4030   -88.0228   -98.9777
  3003.099 0.510E+20 0.126E+08   13.0349   18.0951   10.1971   11.9375   12.6658     4.6486     3.2269     7.4156     0.0773    -0.7958     1.0765     0.8253     3.9152    -3.2309     4.7714     5.6568     2.9970    -4.0553    -7.1009    -9.4129    -3.1469    -7.9811   -12.8782   -33.0678    -6.2825   -15.4854   -24.6650   -33.8648    -6.4722   -11.1261   -30.5145   -54.8075   -50.4155   -50.0733   -68.4992   -91.8753   -87.8607   -98.6539
  3025.898 0.529E+20 0.132E+08   13.0729   18.1313   10.2897   12.0070   12.7298     4.6946     3.3016     7.4798     0.1648    -0.7122     1.1671     0.9135     3.9858    -3.1288     4.8250     6.0668     3.0630    -3.9212    -6.9676    -9.2498    -3.0539    -7.8609   -12.7358   -32.8947    -6.1721   -15.3399   -24.4848   -33.6495    -6.3883   -10.9965   -30.4256   -54.5144   -50.2979   -49.9563   -68.3542   -91.3456   -87.6884   -98.3208
  3048.639 0.549E+20 0.138E+08   13.1104   18.1669   10.3809   12.0754   12.7927     4.7410     3.3758     7.5436     0.2520    -0.6287     1.2570     1.0012     4.0562    -3.0274     4.8785     6.4717     3.1289    -3.7886    -6.8355    -9.0879    -2.9608    -7.7412   -12.5940   -32.7214    -6.0622   -15.1951   -24.3053   -33.4353    -6.3043   -10.8669   -30.3352   -54.2210   -50.1781   -49.8370   -68.2065   -90.8198   -87.5125   -97.9855
  3071.256 0.570E+20 0.145E+08   13.1475   18.2019   10.4705   12.1425   12.8543     4.7879     3.4499     7.6072     0.3391    -0.5450     1.3466     1.0888     4.1266    -2.9266     4.9322     6.8714     3.1951    -3.6574    -6.7045    -8.9271    -2.8672    -7.6215   -12.4523   -32.5467    -5.9525   -15.0506   -24.1261   -33.2213    -6.2198   -10.7368   -30.2420   -53.9263   -50.0544   -49.7138   -68.0537   -90.2968   -87.3306   -97.6459
  3093.812 0.591E+20 0.151E+08   13.1840   18.2364   10.5586   12.2085   12.9149     4.8345     3.5230     7.6700     0.4251    -0.4623     1.4350     1.1752     4.1962    -2.8273     4.9852     7.2648     3.2605    -3.5282    -6.5754    -8.7685    -2.7745    -7.5034   -12.3123   -32.3737    -5.8442   -14.9078   -23.9492   -33.0099    -6.1361   -10.6080   -30.1493   -53.6340   -49.9314   -49.5913   -67.9018   -89.7809   -87.1495   -97.3086
  3116.344 0.613E+20 0.158E+08   13.2203   18.2705   10.6458   12.2737   12.9745     4.8823     3.5965     7.7332     0.5120    -0.3784     1.5239     1.2623     4.2665    -2.7277     5.0391     7.6559     3.3269    -3.3994    -6.4463    -8.6096    -2.6802    -7.3841   -12.1710   -32.1974    -5.7350   -14.7639   -23.7707   -32.7968    -6.0509   -10.4775   -30.0521   -53.3374   -49.8024   -49.4627   -67.7421   -89.2631   -86.9591   -96.9628
  3138.868 0.636E+20 0.166E+08   13.2562   18.3042   10.7318   12.3380   13.0333     4.9306     3.6699     7.7963     0.5988    -0.2944     1.6125     1.3493     4.3369    -2.6285     5.0931     8.0434     3.3936    -3.2716    -6.3179    -8.4514    -2.5854    -7.2648   -12.0298   -32.0202    -5.6260   -14.6201   -23.5924   -32.5838    -5.9653   -10.3465   -29.9531   -53.0396   -49.6706   -49.3314   -67.5789   -88.7472   -86.7644   -96.6138
  3161.395 0.660E+20 0.173E+08   13.2918   18.3376   10.8169   12.4015   13.0912     4.9794     3.7432     7.8593     0.6856    -0.2101     1.7009     1.4362     4.4073    -2.5298     5.1473     8.4275     3.4604    -3.1447    -6.1902    -8.2939    -2.4903    -7.1457   -11.8886   -31.8420    -5.5171   -14.4765   -23.4143   -32.3709    -5.8794   -10.2152   -29.8523   -52.7406   -49.5364   -49.1976   -67.4126   -88.2331   -86.5659   -96.2617
  3183.926 0.685E+20 0.181E+08   13.3271   18.3705   10.9010   12.4642   13.1484     5.0285     3.8163     7.9221     0.7723    -0.1258     1.7890     1.5230     4.4777    -2.4314     5.2015     8.8082     3.5274    -3.0188    -6.0632    -8.1370    -2.3948    -7.0266   -11.7475   -31.6631    -5.4084   -14.3331   -23.2363   -32.1584    -5.7931   -10.0836   -29.7497   -52.4406   -49.3999   -49.0615   -67.2433   -87.7210   -86.3637   -95.9068
  3206.465 0.711E+20 0.190E+08   13.3621   18.4031   10.9841   12.5261   13.2047     5.0781     3.8894     7.9850     0.8591    -0.0411     1.8769     1.6097     4.5482    -2.3334     5.2560     9.1858     3.5946    -2.8936    -5.9368    -7.9807    -2.2988    -6.9073   -11.6063   -31.4830    -5.2997   -14.1896   -23.0583   -31.9457    -5.7062    -9.9514   -29.6452   -52.1390   -49.2605   -48.9226   -67.0704   -87.2100   -86.1571   -95.5483
  3228.973 0.737E+20 0.199E+08   13.3968   18.4354   11.0663   12.5872   13.2602     5.1285     3.9624     8.0479     0.9461     0.0440     1.9648     1.6966     4.6190    -2.2357     5.3108     9.5603     3.6623    -2.7691    -5.8108    -7.8247    -2.2021    -6.7878   -11.4648   -31.3013    -5.1908   -14.0459   -22.8800   -31.7326    -5.6187    -9.8186   -29.5381   -51.8356   -49.1176   -48.7802   -66.8930   -86.6998   -85.9451   -95.1853
  3251.481 0.765E+20 0.208E+08   13.4312   18.4673   11.1475   12.6476   13.3150     5.1793     4.0355     8.1107     1.0332     0.1294     2.0525     1.7835     4.6899    -2.1382     5.3658     9.9319     3.7303    -2.6455    -5.6854    -7.6693    -2.1048    -6.6683   -11.3232   -31.1186    -5.0820   -13.9022   -22.7017   -31.5195    -5.5306    -9.6852   -29.4290   -51.5307   -48.9720   -48.6350   -66.7121   -86.1908   -85.7287   -94.8188
  3274.050 0.794E+20 0.217E+08   13.4654   18.4989   11.2280   12.7074   13.3691     5.2307     4.1086     8.1736     1.1205     0.2151     2.1402     1.8705     4.7610    -2.0408     5.4210    10.3013     3.7986    -2.5223    -5.5604    -7.5140    -2.0069    -6.5484   -11.1813   -30.9345    -4.9730   -13.7582   -22.5230   -31.3059    -5.4420    -9.5512   -29.3180   -51.2240   -48.8238   -48.4871   -66.5278   -85.6821   -85.5083   -94.4487
  3296.711 0.824E+20 0.227E+08   13.4994   18.5303   11.3079   12.7667   13.4227     5.2825     4.1817     8.2365     1.2080     0.3012     2.2279     1.9576     4.8322    -1.9436     5.4765    10.6689     3.8672    -2.3995    -5.4356    -7.3590    -1.9086    -6.4284   -11.0391   -30.7495    -4.8638   -13.6141   -22.3441   -31.0921    -5.3528    -9.4166   -29.2054   -50.9157   -48.6734   -48.3372   -66.3408   -85.1739   -85.2845   -94.0755
  3319.494 0.856E+20 0.238E+08   13.5332   18.5616   11.3873   12.8255   13.4759     5.3346     4.2548     8.2995     1.2954     0.3874     2.3155     2.0447     4.9036    -1.8466     5.5321    11.0347     3.9359    -2.2772    -5.3112    -7.2042    -1.8098    -6.3082   -10.8968   -30.5636    -4.7547   -13.4700   -22.1652   -30.8782    -5.2633    -9.2815   -29.0916   -50.6061   -48.5213   -48.1855   -66.1516   -84.6662   -85.0581   -93.6997
  3342.425 0.889E+20 0.249E+08   13.5671   18.5927   11.4664   12.8841   13.5287     5.3880     4.3287     8.3631     1.3841     0.4751     2.4039     2.1329     4.9759    -1.7489     5.5887    11.4010     4.0059    -2.1544    -5.1860    -7.0483    -1.7092    -6.1865   -10.7527   -30.3741    -4.6443   -13.3241   -21.9841   -30.6617    -5.1720    -9.1443   -28.9738   -50.2913   -48.3638   -48.0284   -65.9555   -84.1541   -84.8233   -93.3153
  3365.477 0.923E+20 0.261E+08   13.6006   18.6236   11.5447   12.9422   13.5811     5.4409     4.4018     8.4261     1.4718     0.5618     2.4913     2.2200     5.0475    -1.6522     5.6446    11.7639     4.0751    -2.0329    -5.0621    -6.8939    -1.6096    -6.0662   -10.6100   -30.1865    -4.5350   -13.1798   -21.8049   -30.4475    -5.0816    -9.0082   -28.8576   -49.9786   -48.2083   -47.8733   -65.7620   -83.6473   -84.5917   -92.9345
  3388.623 0.958E+20 0.273E+08   13.6340   18.6542   11.6224   12.9997   13.6331     5.4940     4.4746     8.4890     1.5592     0.6484     2.5783     2.3070     5.1189    -1.5560     5.7006    12.1245     4.1443    -1.9121    -4.9390    -6.7402    -1.5098    -5.9461   -10.4676   -29.9986    -4.4261   -13.0359   -21.6262   -30.2340    -4.9910    -8.8719   -28.7405   -49.6650   -48.0518   -47.7172   -65.5672   -83.1422   -84.3584   -92.5525
  3411.863 0.995E+20 0.286E+08   13.6672   18.6846   11.6993   13.0568   13.6846     5.5472     4.5470     8.5516     1.6462     0.7347     2.6646     2.3933     5.1900    -1.4607     5.7565    12.4823     4.2133    -1.7924    -4.8171    -6.5878    -1.4101    -5.8269   -10.3260   -29.8114    -4.3179   -12.8931   -21.4490   -30.0221    -4.9005    -8.7359   -28.6238   -49.3516   -47.8957   -47.5615   -65.3730   -82.6407   -84.1259   -92.1718
  3435.189 0.103E+21 0.299E+08   13.7003   18.7150   11.7754   13.1135   13.7359     5.6011     4.6189     8.6140     1.7326     0.8207     2.7500     2.4790     5.2609    -1.3663     5.8126    12.8376     4.2823    -1.6740    -4.6966    -6.4369    -1.3102    -5.7087   -10.1851   -29.6248    -4.2106   -12.7515   -21.2734   -29.8124    -4.8099    -8.5998   -28.5068   -49.0371   -47.7395   -47.4057   -65.1787   -82.1424   -83.8934   -91.7922


==> mixfig/out_PAH_1500-3-0.dat <==
 eps( H) = 1.00E+00 eps( C) = 2.45E-04 eps( N) = 6.03E-05 eps( O) = 4.57E-04

        Tg     nHges      pges       nel         H         C         N         O        C2H6       HC3N       C2H3       C4H3       C4H4       C4H        C4H2       C3H3       C4N        CH3CN      C6H6       C3H4       C4         C5         C6H        C4H6       C6H2       C6H4       C10H7      HC5N       HC7N       HC9N       HC11N      C4H4S      C5H5N      C10H8      C10H16     C14H10a    C14H10p    C18H12t    C18H12b    C22H14c    C24H12    
   640.146 0.112E+04 0.581E-10   -9.2158   -4.2422  -43.9683  -26.6931  -18.8568   -59.0408   -79.4073   -49.1035  -113.2324  -103.9243    -3.0514  -106.4261   -39.3353   -52.9398   -71.9306  -300.0000   -81.8604  -278.5555  -113.0169  -300.0000  -149.6420  -300.0000  -300.0000  -300.0000  -126.1732  -300.0000  -300.0000  -300.0000  -169.9955  -244.2930  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.274E+08 0.142E-05   -7.3846   -2.0487  -42.9476  -24.4995  -18.4861   -43.8382   -71.9579   -40.4814  -102.5689   -91.0672     3.2252   -97.9560   -29.6924   -46.6631   -61.1149  -300.0000   -70.0240  -274.4724  -107.9131  -300.0000  -132.3979  -300.0000  -300.0000  -300.0000  -116.6823  -300.0000  -300.0000  -300.0000  -155.1703  -226.0280  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.311E+08 0.161E-05   -7.3683   -2.0211  -42.9407  -24.4719  -18.4861   -43.6590   -71.8821   -40.3850  -102.4586   -90.9294     3.2803   -97.8733   -29.5891   -46.6079   -60.9908  -300.0000   -69.8931  -274.4448  -107.8786  -300.0000  -132.2049  -300.0000  -300.0000  -300.0000  -116.5927  -300.0000  -300.0000  -300.0000  -155.0183  -225.8281  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.353E+08 0.183E-05   -7.3522   -1.9936  -42.9338  -24.4444  -18.4861   -43.4799   -71.8063   -40.2885  -102.3484   -90.7916     3.3355   -97.7906   -29.4857   -46.5528   -60.8668  -300.0000   -69.7622  -274.4174  -107.8441  -300.0000  -132.0120  -300.0000  -300.0000  -300.0000  -116.5031  -300.0000  -300.0000  -300.0000  -154.8670  -225.6284  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.401E+08 0.207E-05   -7.3362   -1.9660  -42.9269  -24.4168  -18.4860   -43.3007   -71.7305   -40.1920  -102.2381   -90.6538     3.3906   -97.7079   -29.3823   -46.4977   -60.7428  -300.0000   -69.6313  -274.3898  -107.8097  -300.0000  -131.8191  -300.0000  -300.0000  -300.0000  -116.4135  -300.0000  -300.0000  -300.0000  -154.7163  -225.4285  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.455E+08 0.235E-05   -7.3203   -1.9384  -42.9200  -24.3892  -18.4860   -43.1216   -71.6547   -40.0956  -102.1279   -90.5160     3.4458   -97.6253   -29.2790   -46.4425   -60.6188  -300.0000   -69.5004  -274.3623  -107.7752  -300.0000  -131.6262  -300.0000  -300.0000  -300.0000  -116.3240  -300.0000  -300.0000  -300.0000  -154.5663  -225.2288  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.517E+08 0.267E-05   -7.3045   -1.9109  -42.9131  -24.3617  -18.4860   -42.9424   -71.5789   -39.9991  -102.0176   -90.3782     3.5010   -97.5426   -29.1756   -46.3874   -60.4947  -300.0000   -69.3694  -274.3349  -107.7408  -300.0000  -131.4332  -300.0000  -300.0000  -300.0000  -116.2344  -300.0000  -300.0000  -300.0000  -154.4169  -225.0290  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.587E+08 0.303E-05   -7.2888   -1.8833  -42.9062  -24.3341  -18.4861   -42.7633   -71.5032   -39.9026  -101.9074   -90.2404     3.5561   -97.4599   -29.0722   -46.3323   -60.3708  -300.0000   -69.2385  -274.3075  -107.7064  -300.0000  -131.2404  -300.0000  -300.0000  -300.0000  -116.1449  -300.0000  -300.0000  -300.0000  -154.2683  -224.8293  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.666E+08 0.345E-05   -7.2732   -1.8558  -42.8994  -24.3066  -18.4861   -42.5841   -71.4274   -39.8062  -101.7972   -90.1027     3.6113   -97.3773   -28.9689   -46.2772   -60.2468  -300.0000   -69.1077  -274.2802  -107.6720  -300.0000  -131.0475  -300.0000  -300.0000  -300.0000  -116.0554  -300.0000  -300.0000  -300.0000  -154.1204  -224.6297  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.756E+08 0.391E-05   -7.2577   -1.8282  -42.8925  -24.2790  -18.4861   -42.4049   -71.3516   -39.7097  -101.6870   -89.9648     3.6664   -97.2947   -28.8655   -46.2220   -60.1227  -300.0000   -68.9767  -274.2528  -107.6376  -300.0000  -130.8546  -300.0000  -300.0000  -300.0000  -115.9658  -300.0000  -300.0000  -300.0000  -153.9730  -224.4299  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.146 0.859E+08 0.444E-05   -7.2422   -1.8006  -42.8856  -24.2515  -18.4861   -42.2258   -71.2759   -39.6133  -101.5768   -89.8271     3.7216   -97.2121   -28.7621   -46.1669   -59.9987  -300.0000   -68.8459  -274.2255  -107.6032  -300.0000  -130.6618  -300.0000  -300.0000  -300.0000  -115.8764  -300.0000  -300.0000  -300.0000  -153.8264  -224.2303  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.145 0.975E+08 0.504E-05   -7.2269   -1.7731  -42.8788  -24.2239  -18.4862   -42.0467   -71.2002   -39.5168  -101.4667   -89.6894     3.7767   -97.1295   -28.6588   -46.1118   -59.8747  -300.0000   -68.7150  -274.1982  -107.5688  -300.0000  -130.4690  -300.0000  -300.0000  -300.0000  -115.7869  -300.0000  -300.0000  -300.0000  -153.6804  -224.0307  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.145 0.111E+09 0.572E-05   -7.2117   -1.7455  -42.8719  -24.1964  -18.4862   -41.8675   -71.1244   -39.4204  -101.3565   -89.5516     3.8319   -97.0469   -28.5554   -46.0567   -59.7507  -300.0000   -68.5841  -274.1709  -107.5345  -300.0000  -130.2761  -300.0000  -300.0000  -300.0000  -115.6974  -300.0000  -300.0000  -300.0000  -153.5350  -223.8311  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.145 0.126E+09 0.650E-05   -7.1965   -1.7180  -42.8651  -24.1688  -18.4863   -41.6883   -71.0487   -39.3239  -101.2463   -89.4139     3.8870   -96.9643   -28.4521   -46.0016   -59.6267  -300.0000   -68.4532  -274.1437  -107.5001  -300.0000  -130.0833  -300.0000  -300.0000  -300.0000  -115.6079  -300.0000  -300.0000  -300.0000  -153.3902  -223.6314  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.145 0.143E+09 0.738E-05   -7.1814   -1.6904  -42.8582  -24.1412  -18.4864   -41.5092   -70.9730   -39.2275  -101.1362   -89.2761     3.9422   -96.8817   -28.3487   -45.9465   -59.5028  -300.0000   -68.3224  -274.1165  -107.4658  -300.0000  -129.8905  -300.0000  -300.0000  -300.0000  -115.5185  -300.0000  -300.0000  -300.0000  -153.2461  -223.4319  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.144 0.162E+09 0.838E-05   -7.1664   -1.6628  -42.8514  -24.1137  -18.4865   -41.3300   -70.8973   -39.1310  -101.0261   -89.1384     3.9973   -96.7992   -28.2454   -45.8915   -59.3788  -300.0000   -68.1915  -274.0894  -107.4315  -300.0000  -129.6977  -300.0000  -300.0000  -300.0000  -115.4291  -300.0000  -300.0000  -300.0000  -153.1025  -223.2324  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.144 0.184E+09 0.951E-05   -7.1514   -1.6353  -42.8445  -24.0861  -18.4866   -41.1508   -70.8216   -39.0346  -100.9160   -89.0007     4.0525   -96.7166   -28.1420   -45.8364   -59.2548  -300.0000   -68.0607  -274.0623  -107.3972  -300.0000  -129.5049  -300.0000  -300.0000  -300.0000  -115.3397  -300.0000  -300.0000  -300.0000  -152.9594  -223.0329  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.144 0.209E+09 0.108E-04   -7.1365   -1.6077  -42.8377  -24.0586  -18.4867   -40.9716   -70.7459   -38.9381  -100.8059   -88.8630     4.1076   -96.6341   -28.0387   -45.7813   -59.1308  -300.0000   -67.9298  -274.0353  -107.3630  -300.0000  -129.3121  -300.0000  -300.0000  -300.0000  -115.2503  -300.0000  -300.0000  -300.0000  -152.8169  -222.8335  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.143 0.237E+09 0.123E-04   -7.1216   -1.5801  -42.8309  -24.0310  -18.4868   -40.7925   -70.6703   -38.8417  -100.6959   -88.7254     4.1628   -96.5517   -27.9353   -45.7263   -59.0069  -300.0000   -67.7990  -274.0085  -107.3288  -300.0000  -129.1194  -300.0000  -300.0000  -300.0000  -115.1610  -300.0000  -300.0000  -300.0000  -152.6749  -222.6341  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.143 0.269E+09 0.139E-04   -7.1068   -1.5526  -42.8241  -24.0035  -18.4870   -40.6134   -70.5946   -38.7453  -100.5859   -88.5878     4.2179   -96.4692   -27.8320   -45.6712   -58.8830  -300.0000   -67.6682  -273.9817  -107.2946  -300.0000  -128.9268  -300.0000  -300.0000  -300.0000  -115.0717  -300.0000  -300.0000  -300.0000  -152.5334  -222.4349  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.142 0.306E+09 0.158E-04   -7.0921   -1.5250  -42.8173  -23.9759  -18.4871   -40.4341   -70.5190   -38.6489  -100.4758   -88.4501     4.2731   -96.3868   -27.7287   -45.6162   -58.7590  -300.0000   -67.5374  -273.9549  -107.2604  -300.0000  -128.7341  -300.0000  -300.0000  -300.0000  -114.9824  -300.0000  -300.0000  -300.0000  -152.3922  -222.2355  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.141 0.347E+09 0.180E-04   -7.0774   -1.4974  -42.8105  -23.9484  -18.4873   -40.2549   -70.4434   -38.5524  -100.3658   -88.3125     4.3283   -96.3044   -27.6253   -45.5612   -58.6350  -300.0000   -67.4066  -273.9284  -107.2264  -300.0000  -128.5414  -300.0000  -300.0000  -300.0000  -114.8932  -300.0000  -300.0000  -300.0000  -152.2515  -222.0364  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.141 0.394E+09 0.204E-04   -7.0627   -1.4699  -42.8038  -23.9208  -18.4875   -40.0757   -70.3678   -38.4560  -100.2559   -88.1749     4.3835   -96.2220   -27.5220   -45.5062   -58.5111  -300.0000   -67.2758  -273.9018  -107.1923  -300.0000  -128.3488  -300.0000  -300.0000  -300.0000  -114.8040  -300.0000  -300.0000  -300.0000  -152.1112  -221.8372  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.140 0.447E+09 0.231E-04   -7.0481   -1.4423  -42.7970  -23.8933  -18.4877   -39.8965   -70.2923   -38.3596  -100.1459   -88.0373     4.4387   -96.1397   -27.4186   -45.4512   -58.3872  -300.0000   -67.1450  -273.8755  -107.1583  -300.0000  -128.1562  -300.0000  -300.0000  -300.0000  -114.7149  -300.0000  -300.0000  -300.0000  -151.9712  -221.6382  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.139 0.508E+09 0.263E-04   -7.0335   -1.4147  -42.7903  -23.8658  -18.4880   -39.7173   -70.2167   -38.2632  -100.0361   -87.8998     4.4939   -96.0574   -27.3153   -45.3962   -58.2633  -300.0000   -67.0143  -273.8493  -107.1243  -300.0000  -127.9637  -300.0000  -300.0000  -300.0000  -114.6258  -300.0000  -300.0000  -300.0000  -151.8317  -221.4393  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.138 0.577E+09 0.298E-04   -7.0189   -1.3871  -42.7836  -23.8382  -18.4882   -39.5380   -70.1412   -38.1668   -99.9262   -87.7622     4.5491   -95.9752   -27.2119   -45.3412   -58.1394  -300.0000   -66.8836  -273.8232  -107.0904  -300.0000  -127.7712  -300.0000  -300.0000  -300.0000  -114.5367  -300.0000  -300.0000  -300.0000  -151.6924  -221.2404  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.137 0.655E+09 0.339E-04   -7.0044   -1.3596  -42.7769  -23.8107  -18.4885   -39.3588   -70.0658   -38.0704   -99.8164   -87.6248     4.6043   -95.8930   -27.1086   -45.2862   -58.0155  -300.0000   -66.7528  -273.7973  -107.0565  -300.0000  -127.5787  -300.0000  -300.0000  -300.0000  -114.4478  -300.0000  -300.0000  -300.0000  -151.5535  -221.0417  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.136 0.744E+09 0.385E-04   -6.9899   -1.3320  -42.7702  -23.7831  -18.4888   -39.1795   -69.9904   -37.9740   -99.7067   -87.4873     4.6595   -95.8109   -27.0052   -45.2313   -57.8916  -300.0000   -66.6222  -273.7717  -107.0228  -300.0000  -127.3863  -300.0000  -300.0000  -300.0000  -114.3589  -300.0000  -300.0000  -300.0000  -151.4149  -220.8431  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.134 0.845E+09 0.437E-04   -6.9755   -1.3044  -42.7636  -23.7556  -18.4891   -39.0002   -69.9150   -37.8776   -99.5970   -87.3499     4.7148   -95.7289   -26.9019   -45.1764   -57.7677  -300.0000   -66.4915  -273.7462  -106.9891  -300.0000  -127.1940  -300.0000  -300.0000  -300.0000  -114.2701  -300.0000  -300.0000  -300.0000  -151.2765  -220.6447  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.133 0.960E+09 0.496E-04   -6.9611   -1.2768  -42.7569  -23.7281  -18.4895   -38.8209   -69.8397   -37.7812   -99.4874   -87.2126     4.7701   -95.6469   -26.7985   -45.1215   -57.6439  -300.0000   -66.3609  -273.7210  -106.9555  -300.0000  -127.0017  -300.0000  -300.0000  -300.0000  -114.1814  -300.0000  -300.0000  -300.0000  -151.1385  -220.4464  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.131 0.109E+10 0.564E-04   -6.9467   -1.2492  -42.7503  -23.7005  -18.4898   -38.6416   -69.7644   -37.6848   -99.3778   -87.0752     4.8253   -95.5650   -26.6951   -45.0667   -57.5200  -300.0000   -66.2302  -273.6960  -106.9220  -300.0000  -126.8094  -300.0000  -300.0000  -300.0000  -114.0927  -300.0000  -300.0000  -300.0000  -151.0007  -220.2481  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.129 0.124E+10 0.640E-04   -6.9323   -1.2216  -42.7438  -23.6730  -18.4903   -38.4622   -69.6892   -37.5884   -99.2683   -86.9380     4.8806   -95.4832   -26.5918   -45.0119   -57.3962  -300.0000   -66.0996  -273.6714  -106.8886  -300.0000  -126.6173  -300.0000  -300.0000  -300.0000  -114.0042  -300.0000  -300.0000  -300.0000  -150.8632  -220.0502  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.127 0.141E+10 0.727E-04   -6.9179   -1.1940  -42.7373  -23.6455  -18.4907   -38.2828   -69.6140   -37.4920   -99.1589   -86.8007     4.9360   -95.4014   -26.4884   -44.9570   -57.2724  -300.0000   -65.9690  -273.6470  -106.8552  -300.0000  -126.4252  -300.0000  -300.0000  -300.0000  -113.9157  -300.0000  -300.0000  -300.0000  -150.7259  -219.8524  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.125 0.160E+10 0.826E-04   -6.9036   -1.1664  -42.7308  -23.6179  -18.4912   -38.1033   -69.5388   -37.3957   -99.0496   -86.6635     4.9913   -95.3198   -26.3850   -44.9023   -57.1486  -300.0000   -65.8385  -273.6230  -106.8221  -300.0000  -126.2332  -300.0000  -300.0000  -300.0000  -113.8273  -300.0000  -300.0000  -300.0000  -150.5890  -219.6548  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.122 0.181E+10 0.939E-04   -6.8892   -1.1388  -42.7243  -23.5904  -18.4917   -37.9238   -69.4637   -37.2992   -98.9402   -86.5263     5.0467   -95.2381   -26.2816   -44.8475   -57.0248  -300.0000   -65.7079  -273.5992  -106.7890  -300.0000  -126.0411  -300.0000  -300.0000  -300.0000  -113.7390  -300.0000  -300.0000  -300.0000  -150.4521  -219.4572  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.119 0.206E+10 0.107E-03   -6.8749   -1.1112  -42.7179  -23.5629  -18.4922   -37.7442   -69.3887   -37.2028   -98.8310   -86.3892     5.1021   -95.1567   -26.1781   -44.7927   -56.9010  -300.0000   -65.5774  -273.5758  -106.7560  -300.0000  -125.8492  -300.0000  -300.0000  -300.0000  -113.6509  -300.0000  -300.0000  -300.0000  -150.3156  -219.2599  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.116 0.234E+10 0.121E-03   -6.8606   -1.0835  -42.7115  -23.5353  -18.4928   -37.5645   -69.3137   -37.1064   -98.7218   -86.2521     5.1576   -95.0752   -26.0746   -44.7380   -56.7771  -300.0000   -65.4468  -273.5527  -106.7231  -300.0000  -125.6573  -300.0000  -300.0000  -300.0000  -113.5628  -300.0000  -300.0000  -300.0000  -150.1792  -219.0628  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.113 0.266E+10 0.138E-03   -6.8463   -1.0559  -42.7052  -23.5077  -18.4934   -37.3847   -69.2387   -37.0099   -98.6127   -86.1150     5.2131   -94.9938   -25.9711   -44.6833   -56.6533  -300.0000   -65.3162  -273.5299  -106.6903  -300.0000  -125.4654  -300.0000  -300.0000  -300.0000  -113.4748  -300.0000  -300.0000  -300.0000  -150.0429  -218.8657  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.110 0.302E+10 0.156E-03   -6.8320   -1.0282  -42.6989  -23.4802  -18.4940   -37.2049   -69.1638   -36.9135   -98.5035   -85.9778     5.2686   -94.9125   -25.8676   -44.6286   -56.5294  -300.0000   -65.1857  -273.5072  -106.6576  -300.0000  -125.2734  -300.0000  -300.0000  -300.0000  -113.3868  -300.0000  -300.0000  -300.0000  -149.9068  -218.6687  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.106 0.344E+10 0.178E-03   -6.8177   -1.0005  -42.6926  -23.4526  -18.4947   -37.0248   -69.0888   -36.8169   -98.3943   -85.8406     5.3242   -94.8311   -25.7639   -44.5738   -56.4054  -300.0000   -65.0549  -273.4848  -106.6249  -300.0000  -125.0813  -300.0000  -300.0000  -300.0000  -113.2988  -300.0000  -300.0000  -300.0000  -149.7706  -218.4715  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.103 0.391E+10 0.202E-03   -6.8034   -0.9728  -42.6863  -23.4250  -18.4954   -36.8447   -69.0138   -36.7203   -98.2851   -85.7033     5.3798   -94.7498   -25.6602   -44.5191   -56.2813  -300.0000   -64.9242  -273.4625  -106.5923  -300.0000  -124.8892  -300.0000  -300.0000  -300.0000  -113.2109  -300.0000  -300.0000  -300.0000  -149.6346  -218.2745  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.099 0.444E+10 0.230E-03   -6.7891   -0.9450  -42.6800  -23.3974  -18.4961   -36.6643   -68.9387   -36.6235   -98.1758   -85.5659     5.4355   -94.6683   -25.5563   -44.4642   -56.1571  -300.0000   -64.7933  -273.4402  -106.5597  -300.0000  -124.6968  -300.0000  -300.0000  -300.0000  -113.1228  -300.0000  -300.0000  -300.0000  -149.4984  -218.0772  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.096 0.505E+10 0.261E-03   -6.7747   -0.9173  -42.6736  -23.3697  -18.4968   -36.4837   -68.8635   -36.5266   -98.0662   -85.4282     5.4913   -94.5866   -25.4523   -44.4093   -56.0327  -300.0000   -64.6622  -273.4175  -106.5268  -300.0000  -124.5042  -300.0000  -300.0000  -300.0000  -113.0345  -300.0000  -300.0000  -300.0000  -149.3620  -217.8794  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.092 0.574E+10 0.297E-03   -6.7604   -0.8894  -42.6673  -23.3420  -18.4976   -36.3029   -68.7881   -36.4296   -97.9565   -85.2903     5.5471   -94.5048   -25.3482   -44.3543   -55.9081  -300.0000   -64.5308  -273.3947  -106.4939  -300.0000  -124.3111  -300.0000  -300.0000  -300.0000  -112.9460  -300.0000  -300.0000  -300.0000  -149.2253  -217.6813  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.090 0.653E+10 0.338E-03   -6.7459   -0.8615  -42.6608  -23.3142  -18.4984   -36.1216   -68.7123   -36.3323   -97.8462   -85.1519     5.6030   -94.4225   -25.2438   -44.2990   -55.7832  -300.0000   -64.3991  -273.3709  -106.4606  -300.0000  -124.1174  -300.0000  -300.0000  -300.0000  -112.8570  -300.0000  -300.0000  -300.0000  -149.0880  -217.4820  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.087 0.743E+10 0.384E-03   -6.7315   -0.8336  -42.6542  -23.2863  -18.4991   -35.9401   -68.6362   -36.2348   -97.7354   -85.0130     5.6590   -94.3398   -25.1392   -44.2435   -55.6579  -300.0000   -64.2669  -273.3462  -106.4268  -300.0000  -123.9230  -300.0000  -300.0000  -300.0000  -112.7674  -300.0000  -300.0000  -300.0000  -148.9499  -217.2818  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.086 0.845E+10 0.437E-03   -6.7169   -0.8056  -42.6474  -23.2584  -18.4999   -35.7581   -68.5596   -36.1369   -97.6239   -84.8734     5.7150   -94.2563   -25.0342   -44.1877   -55.5321  -300.0000   -64.1342  -273.3198  -106.3925  -300.0000  -123.7275  -300.0000  -300.0000  -300.0000  -112.6771  -300.0000  -300.0000  -300.0000  -148.8108  -217.0800  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.087 0.962E+10 0.498E-03   -6.7023   -0.7775  -42.6403  -23.2303  -18.5006   -35.5755   -68.4822   -36.0385   -97.5114   -84.7328     5.7712   -94.1719   -24.9289   -44.1315   -55.4056  -300.0000   -64.0007  -273.2913  -106.3572  -300.0000  -123.5307  -300.0000  -300.0000  -300.0000  -112.5856  -300.0000  -300.0000  -300.0000  -148.6701  -216.8760  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.089 0.110E+11 0.567E-03   -6.6876   -0.7493  -42.6328  -23.2020  -18.5012   -35.3922   -68.4039   -35.9396   -97.3976   -84.5910     5.8275   -94.0862   -24.8230   -44.0747   -55.2783  -300.0000   -63.8662  -273.2598  -106.3207  -300.0000  -123.3322  -300.0000  -300.0000  -300.0000  -112.4927  -300.0000  -300.0000  -300.0000  -148.5276  -216.6692  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.093 0.125E+11 0.645E-03   -6.6727   -0.7211  -42.6250  -23.1736  -18.5017   -35.2088   -68.3248   -35.8404   -97.2827   -84.4483     5.8837   -93.9993   -24.7170   -44.0174   -55.1505  -300.0000   -63.7310  -273.2247  -106.2829  -300.0000  -123.1324  -300.0000  -300.0000  -300.0000  -112.3984  -300.0000  -300.0000  -300.0000  -148.3831  -216.4598  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.101 0.142E+11 0.734E-03   -6.6577   -0.6927  -42.6165  -23.1449  -18.5021   -35.0240   -68.2440   -35.7400   -97.1654   -84.3033     5.9401   -93.9102   -24.6098   -43.9591   -55.0211  -300.0000   -63.5941  -273.1848  -106.2431  -300.0000  -122.9293  -300.0000  -300.0000  -300.0000  -112.3015  -300.0000  -300.0000  -300.0000  -148.2352  -216.2454  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.112 0.162E+11 0.836E-03   -6.6425   -0.6641  -42.6074  -23.1160  -18.5022   -34.8381   -68.1615   -35.6387   -97.0458   -84.1562     5.9967   -93.8188   -24.5019   -43.8998   -54.8903  -300.0000   -63.4554  -273.1391  -106.2010  -300.0000  -122.7232  -300.0000  -300.0000  -300.0000  -112.2019  -300.0000  -300.0000  -300.0000  -148.0837  -216.0259  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.128 0.184E+11 0.953E-03   -6.6271   -0.6353  -42.5887  -23.0867  -18.5022   -34.6336   -68.0510   -35.5190   -96.8886   -83.9719     6.0880   -93.6898   -24.3671   -43.8047   -54.7405  -300.0000   -63.2887  -273.0514  -106.1127  -300.0000  -122.4786  -300.0000  -300.0000  -300.0000  -112.0556  -300.0000  -300.0000  -300.0000  -147.8930  -215.7566  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.150 0.210E+11 0.109E-02   -6.6113   -0.6063  -42.5273  -23.0570  -18.5018   -34.3446   -67.8130   -35.3146   -96.5615   -83.6178     6.3458   -93.3909   -24.1062   -43.5415   -54.5054  -300.0000   -62.9947  -272.7882  -105.8129  -300.0000  -122.0631  -300.0000  -300.0000  -300.0000  -111.6972  -300.0000  -300.0000  -300.0000  -147.5303  -215.2715  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.179 0.239E+11 0.124E-02   -6.5953   -0.5770  -42.4651  -23.0268  -18.5010   -34.0551   -67.5736   -35.1098   -96.2323   -83.2622     6.6016   -93.0899   -23.8456   -43.2788   -54.2690  -300.0000   -62.6994  -272.5166  -105.5115  -300.0000  -121.6444  -300.0000  -300.0000  -300.0000  -111.3367  -300.0000  -300.0000  -300.0000  -147.1634  -214.7799  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.216 0.273E+11 0.141E-02   -6.5789   -0.5475  -42.4544  -22.9961  -18.4998   -33.8697   -67.4897   -35.0091   -96.1103   -83.1143     6.6455   -92.9961   -23.7425   -43.2260   -54.1358  -300.0000   -62.5598  -272.4444  -105.4703  -300.0000  -121.4315  -300.0000  -300.0000  -300.0000  -111.2355  -300.0000  -300.0000  -300.0000  -147.0008  -214.5424  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.263 0.311E+11 0.161E-02   -6.5621   -0.5177  -42.4852  -22.9647  -18.4981   -33.7687   -67.5313   -34.9927   -96.1553   -83.1341     6.5166   -93.0693   -23.7673   -43.3436   -54.0858  -300.0000   -62.5458  -272.5298  -105.6392  -300.0000  -121.3840  -300.0000  -300.0000  -300.0000  -111.3435  -300.0000  -300.0000  -300.0000  -147.0019  -214.5081  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.323 0.355E+11 0.184E-02   -6.5447   -0.4874  -42.3064  -22.9324  -18.4955   -33.2509   -66.9461   -34.5594   -95.3644   -82.3188     7.2156   -92.3065   -23.1688   -42.6300   -53.6173  -300.0000   -61.9055  -271.7660  -104.7651  -300.0000  -120.4984  -300.0000  -300.0000  -300.0000  -110.4072  -300.0000  -300.0000  -300.0000  -146.1625  -213.4211  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.395 0.405E+11 0.210E-02   -6.5268   -0.4568  -42.2296  -22.8995  -18.4924   -32.9391   -66.6685   -34.3319   -94.9835   -81.9142     7.4985   -91.9537   -22.8805   -42.3299   -53.3535  -300.0000   -61.5731  -271.4020  -104.4049  -300.0000  -120.0211  -300.0000  -300.0000  -300.0000  -109.9839  -300.0000  -300.0000  -300.0000  -145.7294  -212.8403  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.482 0.462E+11 0.240E-02   -6.5083   -0.4257  -42.1642  -22.8656  -18.4883   -32.6525   -66.4268   -34.1294   -94.6502   -81.5582     7.7249   -91.6483   -22.6319   -42.0826   -53.1130  -300.0000   -61.2770  -271.0711  -104.1061  -300.0000  -119.5891  -300.0000  -300.0000  -300.0000  -109.6208  -300.0000  -300.0000  -300.0000  -145.3388  -212.3105  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.586 0.528E+11 0.274E-02   -6.4891   -0.3941  -42.1191  -22.8306  -18.4832   -32.4098   -66.2486   -33.9705   -94.4012   -81.2878     7.8570   -91.4272   -22.4512   -41.9255   -52.9141  -300.0000   -61.0450  -270.8076  -103.9150  -300.0000  -119.2387  -300.0000  -300.0000  -300.0000  -109.3638  -300.0000  -300.0000  -300.0000  -145.0267  -211.8761  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.710 0.603E+11 0.313E-02   -6.4690   -0.3619  -42.0565  -22.7944  -18.4769   -32.1354   -66.0203   -33.7796   -94.0850   -80.9515     8.0448   -91.1387   -22.2254   -41.7078   -52.6811  -300.0000   -60.7635  -270.4578  -103.6424  -300.0000  -118.8182  -300.0000  -300.0000  -300.0000  -109.0237  -300.0000  -300.0000  -300.0000  -144.6408  -211.3465  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   640.857 0.688E+11 0.358E-02   -6.4481   -0.3290  -41.9685  -22.7568  -18.4693   -31.8144   -65.7190   -33.5416   -93.6710   -80.5190     8.3175   -90.7524   -21.9321   -41.3997   -52.3985  -300.0000   -60.4097  -269.9887  -103.2503  -300.0000  -118.2965  -300.0000  -300.0000  -300.0000  -108.5622  -300.0000  -300.0000  -300.0000  -144.1497  -210.6821  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   641.029 0.786E+11 0.408E-02   -6.4261   -0.2955  -42.0012  -22.7177  -18.4602   -31.7395   -65.7834   -33.5493   -93.7442   -80.5754     8.0889   -90.8529   -22.0107   -41.5871   -52.3589  -300.0000   -60.4224  -269.9827  -103.4701  -300.0000  -118.2583  -300.0000  -300.0000  -300.0000  -108.7106  -300.0000  -300.0000  -300.0000  -144.1374  -210.6126  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   641.229 0.897E+11 0.469E-02   -6.4031   -0.2612  -41.8268  -22.6769  -18.4494   -31.2557   -65.2304   -33.1474   -92.9937   -79.8100     8.6682   -90.1296   -21.4790   -40.9599   -51.9068  -300.0000   -59.8186  -269.1264  -102.6637  -300.0000  -117.3924  -300.0000  -300.0000  -300.0000  -107.8306  -300.0000  -300.0000  -300.0000  -143.2922  -209.4981  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   641.460 0.102E+12 0.535E-02   -6.3789   -0.2260  -41.7961  -22.6343  -18.4366   -31.0649   -65.1126   -33.0378   -92.8229   -79.6264     8.6505   -89.9857   -21.3900   -40.9224   -51.7437  -300.0000   -59.6511  -268.8206  -102.5855  -300.0000  -117.1018  -300.0000  -300.0000  -300.0000  -107.6763  -300.0000  -300.0000  -300.0000  -143.0166  -209.0911  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   641.725 0.117E+12 0.614E-02   -6.3534   -0.1899  -41.6806  -22.5896  -18.4219   -30.7109   -64.7450   -32.7643   -92.3185   -79.1116     8.9473   -89.5080   -21.0596   -40.5623   -51.4131  -300.0000   -59.2350  -268.1489  -102.0943  -300.0000  -116.4728  -300.0000  -300.0000  -300.0000  -107.1063  -300.0000  -300.0000  -300.0000  -142.3965  -208.2486  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   642.027 0.134E+12 0.702E-02   -6.3265   -0.1528  -41.6138  -22.5427  -18.4048   -30.4613   -64.5287   -32.5943   -92.0152   -78.8004     9.0224   -89.2311   -20.8897   -40.4152   -51.1821  -300.0000   -58.9715  -267.6434  -101.8587  -300.0000  -116.0397  -300.0000  -300.0000  -300.0000  -106.7891  -300.0000  -300.0000  -300.0000  -141.9654  -207.6373  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   642.369 0.152E+12 0.803E-02   -6.2980   -0.1146  -41.5372  -22.4935  -18.3853   -30.1997   -64.2887   -32.4114   -91.6795   -78.4596     9.1077   -88.9214   -20.7058   -40.2485   -50.9341  -300.0000   -58.6855  -267.0676  -101.5871  -300.0000  -115.5686  -300.0000  -300.0000  -300.0000  -106.4328  -300.0000  -300.0000  -300.0000  -141.4890  -206.9635  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   642.754 0.174E+12 0.913E-02   -6.2680   -0.0753  -41.4936  -22.4418  -18.3631   -30.0125   -64.1537   -32.3018   -91.4832   -78.2612     9.0295   -88.7508   -20.6377   -40.2352   -50.7548  -300.0000   -58.5063  -266.5904  -101.4947  -300.0000  -115.2309  -300.0000  -300.0000  -300.0000  -106.2524  -300.0000  -300.0000  -300.0000  -141.1380  -206.4406  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   643.187 0.199E+12 0.105E-01   -6.2362   -0.0347  -41.3608  -22.3872  -18.3380   -29.6559   -63.7579   -32.0216   -90.9383   -77.7174     9.2743   -88.2310   -20.3201   -39.8879   -50.4001  -300.0000   -58.0678  -265.7206  -100.9716  -300.0000  -114.5381  -300.0000  -300.0000  -300.0000  -105.6378  -300.0000  -300.0000  -300.0000  -140.4234  -205.4567  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   643.671 0.227E+12 0.120E-01   -6.2026    0.0072  -41.2520  -22.3298  -18.3097   -29.3568   -63.4409   -31.7977   -90.4977   -77.2813     9.3874   -87.8152   -20.0935   -39.6608   -50.0966  -300.0000   -57.7100  -264.9087  -100.5845  -300.0000  -113.9429  -300.0000  -300.0000  -300.0000  -105.1554  -300.0000  -300.0000  -300.0000  -139.7973  -204.5766  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   644.208 0.259E+12 0.136E-01   -6.1670    0.0506  -41.2032  -22.2693  -18.2782   -29.1880   -63.3115   -31.7026   -90.3062   -77.0980     9.2225   -87.6481   -20.0673   -39.6994   -49.9166  -300.0000   -57.5416  -264.2966  -100.5146  -300.0000  -113.5898  -300.0000  -300.0000  -300.0000  -104.9864  -300.0000  -300.0000  -300.0000  -139.4037  -203.9798  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   644.801 0.295E+12 0.156E-01   -6.1293    0.0953  -41.0662  -22.2055  -18.2432   -28.8533   -62.9250   -31.4402   -89.7712   -76.5749     9.3712   -87.1369   -19.7974   -39.4116   -49.5637  -300.0000   -57.1181  -263.2896  -100.0211  -300.0000  -112.8856  -300.0000  -300.0000  -300.0000  -104.3898  -300.0000  -300.0000  -300.0000  -138.6490  -202.9242  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   645.454 0.336E+12 0.178E-01   -6.0896    0.1416  -40.9417  -22.1384  -18.2045   -28.5552   -62.5849   -31.2129   -89.2969   -76.1166     9.4280   -86.6860   -19.5877   -39.2026   -49.2400  -300.0000   -56.7431  -262.2901   -99.6098  -300.0000  -112.2348  -300.0000  -300.0000  -300.0000  -103.8713  -300.0000  -300.0000  -300.0000  -137.9371  -201.9144  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   646.168 0.383E+12 0.202E-01   -6.0477    0.1894  -40.8226  -22.0678  -18.1621   -28.2791   -62.2691   -31.0060   -88.8541   -75.6938     9.4218   -86.2661   -19.4165   -39.0431   -48.9310  -243.2322   -56.3945  -261.2682   -99.2442  -144.8875  -111.6077  -117.2193  -152.3688  -300.0000  -103.3941  -300.0000  -300.0000  -300.0000  -137.2386  -200.9134  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   646.943 0.437E+12 0.230E-01   -6.0036    0.2388  -40.7162  -21.9938  -18.1160   -28.0401   -62.0000   -30.8345   -88.4726   -75.3364     9.3229   -85.9069   -19.3059   -38.9629   -48.6515  -242.4303   -56.0948  -260.2536   -98.9612  -144.3365  -111.0344  -116.7102  -151.6943  -300.0000  -102.9956  -300.0000  -300.0000  -300.0000  -136.5833  -199.9584  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   647.780 0.497E+12 0.262E-01   -5.9574    0.2897  -40.6141  -21.9163  -18.0662   -27.8211   -61.7524   -30.6816   -88.1189   -75.0106     9.1652   -85.5750   -19.2308   -38.9284   -48.3848  -241.7100   -55.8188  -259.2137   -98.7191  -143.8753  -110.4814  -116.2963  -151.1073  -300.0000  -102.6339  -300.0000  -300.0000  -300.0000  -135.9379  -199.0083  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   648.674 0.566E+12 0.298E-01   -5.9092    0.3421  -40.4786  -21.8356  -18.0128   -27.5460   -61.4124   -30.4709   -87.6412   -74.5646     9.1031   -85.1186   -19.0760   -38.7860   -48.0551  -240.7947   -55.4523  -258.0008   -98.3274  -143.2267  -109.7977  -115.6999  -150.3307  -300.0000  -102.1190  -300.0000  -300.0000  -300.0000  -135.1523  -197.8758  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   649.625 0.644E+12 0.339E-01   -5.8590    0.3958  -40.3921  -21.7519  -17.9562   -27.3793   -61.2275   -30.3672   -87.3693   -74.3279     8.8085   -84.8676   -19.0883   -38.8649   -47.8275  -240.1847   -55.2428  -256.9477   -98.1981  -142.8909  -109.3135  -115.4210  -149.8649  -300.0000  -101.8632  -300.0000  -300.0000  -300.0000  -134.5573  -196.9750  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   650.624 0.733E+12 0.386E-01   -5.8073    0.4506  -40.2190  -21.6656  -17.8967   -27.0481   -60.7893   -30.0976   -86.7591   -73.7559     8.8298   -84.2779   -18.8574   -38.6181   -47.4300  -239.0610   -54.7817  -255.5177   -97.6502  -142.0477  -108.4859  -114.6386  -148.8900  -300.0000  -101.1859  -300.0000  -300.0000  -300.0000  -133.6113  -195.6299  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   651.664 0.834E+12 0.439E-01   -5.7542    0.5064  -40.1227  -21.5772  -17.8349   -26.8778   -60.5872   -29.9879   -86.4631   -73.5005     8.5194   -84.0022   -18.8704   -38.6956   -47.1891  -238.4024   -54.5579  -254.3718   -97.4985  -141.6748  -107.9685  -114.3297  -148.3842  -300.0000  -100.9027  -300.0000  -300.0000  -300.0000  -132.9699  -194.6612  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   652.738 0.949E+12 0.501E-01   -5.7000    0.5631  -40.0090  -21.4870  -17.7712   -26.6783   -60.3374   -29.8482   -86.1032   -73.1829     8.2591   -83.6623   -18.8421   -38.7171   -46.9158  -237.6424   -54.2876  -253.1379   -97.2694  -141.2051  -107.3842  -113.9265  -147.7808  -300.0000  -100.5406  -300.0000  -300.0000  -300.0000  -132.2568  -193.5996  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   653.834 0.108E+13 0.570E-01   -5.6452    0.6202  -39.8229  -21.3957  -17.7063   -26.3375   -59.8733   -29.5666   -85.4573   -72.5804     8.2775   -83.0363   -18.6027   -38.4565   -46.4992  -236.4500   -53.8034  -251.6051   -96.6840  -140.3058  -106.5123  -113.0952  -146.7474  -300.0000   -99.8214  -300.0000  -300.0000  -300.0000  -131.2538  -192.1738  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   654.954 0.123E+13 0.650E-01   -5.5896    0.6778  -39.6856  -21.3033  -17.6402   -26.0977   -59.5585   -29.3855   -85.0102   -72.1779     8.0892   -82.6091   -18.5163   -38.3994   -46.1818  -235.5524   -53.4692  -250.2576   -96.3487  -139.7046  -105.8377  -112.5633  -146.0115  -300.0000   -99.3515  -300.0000  -300.0000  -300.0000  -130.4456  -190.9896  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   656.102 0.140E+13 0.740E-01   -5.5332    0.7362  -39.5365  -21.2095  -17.5727   -25.8387   -59.2122   -29.1847   -84.5208   -71.7344     7.9330   -82.1394   -18.4029   -38.3057   -45.8429  -234.5869   -53.1042  -248.8503   -95.9625  -139.0393  -105.1186  -111.9694  -145.2109  -300.0000   -98.8295  -300.0000  -300.0000  -300.0000  -129.5896  -189.7432  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   657.298 0.159E+13 0.844E-01   -5.4752    0.7956  -39.3276  -21.1131  -17.5025   -25.4679   -58.6928   -28.8711   -83.8001   -71.0621     7.9890   -81.4382   -18.1250   -37.9916   -45.3876  -233.2670   -52.5675  -247.1786   -95.2907  -138.0260  -104.1637  -111.0308  -144.0609  -300.0000   -98.0198  -300.0000  -300.0000  -300.0000  -128.4916  -188.1896  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   658.572 0.181E+13 0.962E-01   -5.4146    0.8570  -39.1069  -21.0126  -17.4278   -25.0869   -58.1484   -28.5453   -83.0449   -70.3599     8.0449   -80.7020   -17.8375   -37.6627   -44.9138  -231.8830   -52.0081  -245.4131   -94.5827  -136.9591  -103.1664  -110.0448  -142.8547  -300.0000   -97.1694  -300.0000  -300.0000  -300.0000  -127.3399  -186.5603  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   659.968 0.205E+13 0.110E+00   -5.3499    0.9213  -38.8675  -20.9056  -17.3461   -24.6899   -57.5645   -28.2005   -82.2354   -69.6106     8.1006   -79.9106   -17.5350   -37.3108   -44.4111  -230.3983   -51.4132  -243.4994   -93.8172  -135.8076  -102.1022  -108.9837  -141.5599  -300.0000   -96.2549  -300.0000  -300.0000  -300.0000  -126.1031  -184.8112  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   661.507 0.233E+13 0.125E+00   -5.2805    0.9890  -38.6062  -20.7911  -17.2561   -24.2746   -56.9347   -27.8337   -81.3627   -68.8065     8.1559   -79.0550   -17.2153   -36.9319   -43.8747  -228.7963   -50.7769  -241.4126   -92.9847  -134.5573  -100.9602  -107.8353  -140.1618  -300.0000   -95.2656  -300.0000  -300.0000  -300.0000  -124.7674  -182.9228  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   663.218 0.265E+13 0.142E+00   -5.2055    1.0607  -38.3190  -20.6675  -17.1563   -23.8381   -56.2505   -27.4410   -80.4153   -67.9379     8.2107   -78.1234   -16.8753   -36.5212   -43.2989  -227.0553   -50.0921  -239.1206   -92.0729  -133.1902   -99.7267  -106.5836  -138.6419  -300.0000   -94.1881  -300.0000  -300.0000  -300.0000  -123.3147  -180.8697  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   665.111 0.300E+13 0.161E+00   -5.1246    1.1366  -38.0049  -20.5346  -17.0462   -23.3797   -55.5105   -27.0215   -79.3912   -67.0030     8.2651   -77.1138   -16.5143   -36.0777   -42.6823  -225.1708   -49.3571  -236.6178   -91.0795  -131.7031   -98.3991  -105.2258  -136.9967  -300.0000   -93.0198  -300.0000  -300.0000  -300.0000  -121.7422  -178.6479  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   667.176 0.339E+13 0.183E+00   -5.0383    1.2161  -37.6665  -20.3931  -16.9266   -22.9034   -54.7210   -26.5790   -78.2991   -66.0099     8.3185   -76.0349   -16.1357   -35.6052   -42.0304  -223.1584   -48.5786  -233.9258   -90.0130  -130.1087   -96.9891  -103.7738  -135.2407  -300.0000   -91.7709  -300.0000  -300.0000  -300.0000  -120.0636  -176.2768  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   669.415 0.383E+13 0.207E+00   -4.9468    1.2993  -37.3042  -20.2433  -16.7975   -22.4098   -53.8838   -26.1141   -77.1416   -64.9607     8.3711   -74.8892   -15.7400   -35.1046   -41.3444  -221.0216   -47.7580  -231.0513   -88.8759  -128.4111   -95.4999  -102.2312  -133.3780  -300.0000   -90.4446  -300.0000  -300.0000  -300.0000  -118.2832  -173.7624  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   671.802 0.432E+13 0.234E+00   -4.8509    1.3855  -36.9231  -20.0865  -16.6607   -21.9035   -53.0099   -25.6321   -75.9337   -63.8687     8.4230   -73.6921   -15.3314   -34.5822   -40.6325  -218.7875   -46.9055  -228.0352   -87.6841  -126.6337   -93.9504  -100.6189  -131.4334  -300.0000   -89.0585  -300.0000  -300.0000  -300.0000  -116.4250  -171.1384  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   674.324 0.485E+13 0.265E+00   -4.7513    1.4743  -36.5260  -19.9237  -16.5171   -21.3875   -52.1058   -25.1363   -74.6843   -62.7417     8.4741   -72.4526   -14.9125   -34.0419   -39.8994  -216.4719   -46.0268  -224.9015   -86.4467  -124.7902   -92.3519   -98.9492  -129.4216  -300.0000   -87.6235  -300.0000  -300.0000  -300.0000  -114.5030  -168.4249  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   676.971 0.545E+13 0.298E+00   -4.6483    1.5654  -36.1149  -19.7556  -16.3673   -20.8635   -51.1763   -24.6287   -73.4001   -61.5855     8.5246   -71.1776   -14.4851   -33.4864   -39.1488  -214.0865   -45.1265  -221.6686   -85.1710  -122.8913   -90.7127   -97.2316  -127.3537  -300.0000   -86.1473  -300.0000  -300.0000  -300.0000  -112.5282  -165.6370  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   679.726 0.612E+13 0.336E+00   -4.5425    1.6583  -35.6932  -19.5831  -16.2126   -20.3346   -50.2289   -24.1131   -72.0914   -60.4092     8.5744   -69.8774   -14.0521   -32.9201   -38.3862  -211.6498   -44.2113  -218.3645   -83.8676  -120.9529   -89.0457   -95.4804  -125.2465  -300.0000   -84.6423  -300.0000  -300.0000  -300.0000  -110.5168  -162.7977  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   682.581 0.685E+13 0.378E+00   -4.4343    1.7529  -35.2626  -19.4067  -16.0536   -19.8025   -49.2675   -23.5912   -70.7635   -59.2172     8.6238   -68.5576   -13.6149   -32.3450   -37.6143  -209.1712   -43.2846  -215.0036   -82.5422  -118.9833   -87.3574   -93.7028  -123.1088  -300.0000   -83.1147  -300.0000  -300.0000  -300.0000  -108.4773  -159.9188  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   685.531 0.767E+13 0.425E+00   -4.3239    1.8489  -34.8243  -19.2268  -15.8905   -19.2679   -48.2947   -23.0643   -69.4200   -58.0129     8.6727   -67.2219   -13.1744   -31.7629   -36.8350  -206.6569   -42.3488  -211.5963   -81.1987  -116.9885   -85.6525   -91.9043  -120.9468  -300.0000   -81.5690  -300.0000  -300.0000  -300.0000  -106.4156  -157.0088  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   688.568 0.858E+13 0.477E+00   -4.2116    1.9463  -34.3799  -19.0439  -15.7241   -18.7322   -47.3140   -22.5339   -68.0659   -56.8003     8.7212   -65.8752   -12.7320   -31.1756   -36.0510  -204.1157   -41.4072  -208.1557   -79.8422  -114.9758   -83.9369   -90.0914  -118.7682  -300.0000   -80.0109  -300.0000  -300.0000  -300.0000  -104.3393  -154.0784  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   691.692 0.959E+13 0.536E+00   -4.0974    2.0450  -33.9301  -18.8581  -15.5544   -18.1962   -46.3272   -22.0008   -66.7034   -55.5816     8.7694   -64.5200   -12.2883   -30.5842   -35.2634  -201.5516   -40.4611  -204.6886   -78.4752  -112.9491   -82.2136   -88.2676  -116.5771  -300.0000   -78.4433  -300.0000  -300.0000  -300.0000  -102.2524  -151.1330  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   694.899 0.107E+14 0.601E+00   -3.9815    2.1448  -33.4754  -18.6696  -15.3818   -17.6602   -45.3356   -21.4658   -65.3344   -54.3583     8.8173   -63.1582   -11.8438   -29.9894   -34.4731  -198.9677   -39.5119  -201.1999   -77.0997  -110.9114   -80.4849   -86.4354  -114.3766  -300.0000   -76.8683  -300.0000  -300.0000  -300.0000  -100.1578  -148.1769  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   698.189 0.120E+14 0.675E+00   -3.8640    2.2457  -33.0167  -18.4786  -15.2064   -17.1250   -44.3409   -20.9295   -63.9613   -53.1326     8.8648   -61.7921   -11.3991   -29.3923   -33.6816  -196.3681   -38.5611  -197.6961   -75.7182  -108.8663   -78.7538   -84.5983  -112.1705  -300.0000   -75.2890  -107.4595  -300.0000  -300.0000   -98.0594  -145.2152  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   701.561 0.133E+14 0.757E+00   -3.7448    2.3478  -32.5543  -18.2850  -15.0284   -16.5909   -43.3441   -20.3924   -62.5855   -51.9056     8.9120   -60.4233   -10.9546   -28.7935   -32.8893  -193.7552   -37.6095  -194.1811   -74.3323  -106.8162   -77.0219   -82.7582  -109.9613  -300.0000   -73.7069  -105.2880  -300.0000  -300.0000   -95.9593  -142.2514  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   705.015 0.149E+14 0.848E+00   -3.6240    2.4509  -32.0884  -18.0891  -14.8481   -16.0584   -42.3462   -19.8550   -61.2081   -50.6784     8.9587   -59.0528   -10.5108   -28.1935   -32.0971  -191.1307   -36.6580  -190.6577   -72.9430  -104.7626   -75.2908   -80.9167  -107.7507  -300.0000   -72.1234  -103.1133  -300.0000  -300.0000   -93.8594  -139.2876  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   708.553 0.166E+14 0.951E+00   -3.5015    2.5550  -31.6196  -17.8909  -14.6654   -15.5278   -41.3479   -19.3176   -59.8304   -49.4521     9.0048   -57.6820   -10.0680   -27.5929   -31.3055  -188.4967   -35.7075  -187.1289   -71.5518  -102.7077   -73.5620   -79.0756  -105.5409  -300.0000   -70.5400  -100.9388  -300.0000  -300.0000   -91.7617  -136.3269  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   712.175 0.185E+14 0.107E+01   -3.3773    2.6603  -31.1480  -17.6903  -14.4808   -14.9995   -40.3501   -18.7808   -58.4534   -48.2277     9.0500   -56.3120    -9.6267   -26.9923   -30.5151  -185.8546   -34.7586  -183.5971   -70.1598  -100.6529   -71.8368   -77.2365  -103.3335  -300.0000   -68.9581   -98.7665  -300.0000  -300.0000   -89.6678  -133.3711  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   715.885 0.206E+14 0.119E+01   -3.2511    2.7665  -30.6737  -17.4873  -14.2944   -14.4739   -39.3534   -18.2448   -57.0780   -47.0060     9.0937   -54.9435    -9.1873   -26.3924   -29.7263  -183.2056   -33.8119  -180.0637   -68.7678   -98.5996   -70.1160   -75.4005  -101.1299  -300.0000   -67.3786   -96.5976  -300.0000  -300.0000   -87.5787  -130.4219  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   719.686 0.230E+14 0.134E+01   -3.1226    2.8739  -30.1971  -17.2820  -14.1065   -13.9515   -38.3586   -17.7101   -55.7054   -45.7881     9.1353   -53.5778    -8.7506   -25.7939   -28.9398  -180.5513   -32.8684  -176.5302   -67.3773   -96.5495   -68.4012   -73.5695   -98.9319  -300.0000   -65.8030   -94.4341  -300.0000  -300.0000   -85.4962  -127.4810  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   723.580 0.256E+14 0.150E+01   -2.9915    2.9823  -29.7182  -17.0742  -13.9180   -13.4332   -37.3667   -17.1775   -54.3368   -44.5753     9.1736   -52.2162    -8.3176   -25.1983   -28.1562  -177.8933   -31.9291  -172.9983   -65.9898   -94.5044   -66.6937   -71.7453   -96.7416  -300.0000   -64.2330   -92.2785  -300.0000  -300.0000   -83.4219  -124.5506  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   727.573 0.285E+14 0.168E+01   -2.8570    3.0919  -29.2376  -16.8638  -13.7295   -12.9197   -36.3790   -16.6477   -52.9740   -43.3696     9.2066   -50.8604    -7.8895   -24.6072   -27.3765  -175.2340   -30.9952  -169.4695   -64.6076   -92.4672   -64.9953   -69.9307   -94.5616  -300.0000   -62.6707   -90.1339  -300.0000  -300.0000   -81.3578  -121.6327  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   731.669 0.318E+14 0.188E+01   -2.7181    3.2028  -28.7557  -16.6508  -13.5425   -12.4126   -35.3978   -16.1223   -51.6199   -42.1738     9.2317   -49.5133    -7.4686   -24.0234   -26.6021  -172.5773   -30.0691  -165.9466   -63.2340   -90.4420   -63.3092   -68.1301   -92.3963  -300.0000   -61.1199   -88.0053  -300.0000  -300.0000   -79.3073  -118.7313  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   735.874 0.354E+14 0.210E+01   -2.5738    3.3148  -28.2735  -16.4350  -13.3587   -11.9141   -34.4261   -15.6033   -50.2787   -40.9921     9.2446   -48.1791    -7.0580   -23.4511   -25.8351  -169.9290   -29.1538  -162.4335   -61.8741   -88.4349   -61.6394   -66.3496   -90.2520  -300.0000   -59.5856   -85.8999  -300.0000  -300.0000   -77.2752  -115.8516  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   740.191 0.394E+14 0.236E+01   -2.4225    3.4281  -27.7923  -16.2164  -13.1803   -11.4273   -33.4683   -15.0937   -48.9564   -39.8305     9.2396   -46.8638    -6.6621   -22.8961   -25.0787  -167.2977   -28.2539  -158.9365   -60.5354   -86.4550   -59.9922   -64.5983   -88.1377  -300.0000   -58.0754   -83.8282  -300.0000  -300.0000   -75.2684  -113.0015  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   744.625 0.438E+14 0.264E+01   -2.2630    3.5428  -27.3142  -15.9949  -13.0092   -10.9563   -32.5308   -14.5977   -47.6614   -38.6974     9.2086   -45.5757    -6.2872   -22.3666   -24.3370  -164.6960   -27.3758  -155.4646   -59.2283   -84.5148   -58.3762   -62.8887   -86.0661  -300.0000   -56.5998   -81.8051  -300.0000  -300.0000   -73.2964  -110.1921  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   749.180 0.487E+14 0.295E+01   -2.0947    3.6587  -26.8422  -15.7706  -12.8465   -10.5071   -31.6227   -14.1211   -46.4056   -37.6049     9.1403   -44.3270    -5.9419   -21.8740   -23.6161  -162.1416   -26.5284  -152.0306   -57.9675   -82.6323   -56.8036   -61.2389   -84.0555  -300.0000   -55.1738   -79.8513  -300.0000  -300.0000   -71.3723  -107.4390  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   753.861 0.541E+14 0.330E+01   -1.9186    3.7759  -26.3805  -15.5433  -12.6907   -10.0887   -30.7572   -13.6728   -45.2071   -36.5707     9.0173   -43.1355    -5.6395   -21.4362   -22.9250  -159.6611   -25.7251  -148.6532   -56.7751   -80.8344   -55.2927   -59.6756   -82.1327  -300.0000   -53.8196   -77.9983  -300.0000  -300.0000   -69.5145  -104.7652  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   758.670 0.602E+14 0.369E+01   -1.7386    3.8944  -25.9374  -15.3132  -12.5358    -9.7173   -29.9588   -13.2691   -44.0984   -35.6276     8.8079   -42.0339    -5.4041   -21.0851   -22.2802  -157.3038   -24.9905  -145.3668   -55.6919   -79.1700   -53.8764   -58.2477   -80.3470  -300.0000   -52.5782   -76.3030  -300.0000  -300.0000   -67.7549  -102.2129  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   763.609 0.668E+14 0.412E+01   -1.5631    4.0142  -25.5280  -15.0802  -12.3690    -9.4229   -29.2730   -12.9401   -43.1402   -34.8358     8.4529   -41.0827    -5.2804   -20.8804   -21.7120  -155.1604   -24.3697  -142.2338   -54.7932   -77.7300   -52.6155   -57.0460   -78.7892  -300.0000   -51.5250   -74.8713  -300.0000  -300.0000   -66.1504   -99.8586  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   768.678 0.742E+14 0.461E+01   -1.4015    4.1351  -25.1680  -14.8446  -12.1751    -9.2366   -28.7464   -12.7166   -42.3947   -34.2575     7.8914   -40.3442    -5.3145   -20.8836   -21.2516  -153.3247   -23.9095  -139.3188   -54.1563   -76.6077   -51.5728   -56.1634   -77.5530  -300.0000   -50.7377   -73.8118  -300.0000  -300.0000   -64.7578   -97.7818  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   773.880 0.823E+14 0.515E+01   -1.2515    4.2572  -24.8433  -14.6064  -11.9576    -9.1296   -28.3364   -12.5701   -41.8053   -33.8359     7.1817   -39.7618    -5.4632   -21.0371   -20.8707  -151.7122   -23.5672  -136.5678   -53.7102   -75.7182   -50.6919   -55.5150   -76.5536  -300.0000   -50.1455   -73.0254  -300.0000  -300.0000   -63.5220   -95.9130  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   779.212 0.913E+14 0.575E+01   -1.1043    4.3803  -24.5274  -14.3659  -11.7309    -9.0489   -27.9637   -12.4475   -41.2660   -33.4649     6.4310   -39.2297    -5.6465   -21.2343   -20.5165  -150.1644   -23.2634  -133.8775   -53.3222   -74.9029   -49.8674   -54.9418   -75.6324  -300.0000   -49.6159   -72.3264  -300.0000  -300.0000   -62.3432   -94.1214  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   784.676 0.101E+15 0.642E+01   -0.9569    4.5044  -24.2111  -14.1232  -11.5006    -8.9748   -27.5994   -12.3293   -40.7387   -33.1060     5.6794   -38.7096    -5.8347   -21.4359   -20.1699  -148.6246   -22.9690  -131.2124   -52.9442   -74.1042   -49.0614   -54.3861   -74.7322  -300.0000   -49.1009   -71.6478  -300.0000  -300.0000   -61.1859   -92.3606  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   790.268 0.112E+15 0.717E+01   -0.8089    4.6293  -23.8928  -13.8785  -11.2681    -8.9037   -27.2385   -12.2120   -40.2164   -32.7521     4.9355   -38.1946    -6.0221   -21.6340   -19.8276  -147.0831   -22.6789  -128.5688   -52.5672   -73.3121   -48.2673   -53.8373   -73.8429  -300.0000   -48.5919   -70.9774  -300.0000  -300.0000   -60.0447   -90.6237  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   795.987 0.124E+15 0.799E+01   -0.6603    4.7550  -23.5724  -13.6322  -11.0337    -8.8349   -26.8802   -12.0949   -39.6985   -32.4023     4.2016   -37.6840    -6.2071   -21.8270   -19.4891  -145.5394   -22.3923  -125.9486   -52.1900   -72.5254   -47.4848   -53.2942   -72.9634  -300.0000   -48.0876   -70.3134  -300.0000  -300.0000   -58.9195   -88.9110  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   801.830 0.138E+15 0.892E+01   -0.5115    4.8813  -23.2502  -13.3844  -10.7978    -8.7680   -26.5247   -11.9777   -39.1850   -32.0564     3.4792   -37.1780    -6.3892   -22.0140   -19.1547  -143.9945   -22.1091  -123.3548   -51.8125   -71.7445   -46.7142   -52.7567   -72.0943  -300.0000   -47.5882   -69.6561  -300.0000  -300.0000   -57.8115   -87.2242  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   807.795 0.152E+15 0.994E+01   -0.3625    5.0081  -22.9265  -13.1353  -10.5605    -8.7028   -26.1721   -11.8606   -38.6763   -31.7145     2.7696   -36.6770    -6.5677   -22.1946   -18.8246  -142.4497   -21.8294  -120.7906   -51.4348   -70.9699   -45.9563   -52.2251   -71.2360  -300.0000   -47.0939   -69.0057   -90.8163  -300.0000   -56.7216   -85.5650  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   813.878 0.168E+15 0.111E+02   -0.2137    5.1353  -22.6016  -12.8853  -10.3221    -8.6393   -25.8228   -11.7433   -38.1729   -31.3768     2.0739   -36.1812    -6.7424   -22.3683   -18.4989  -140.9064   -21.5533  -118.2588   -51.0571   -70.2023   -45.2114   -51.6996   -70.3894  -300.0000   -46.6051   -68.3627   -89.9302  -300.0000   -55.6509   -83.9350  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   820.075 0.186E+15 0.123E+02   -0.0652    5.2628  -22.2759  -12.6345  -10.0830    -8.5772   -25.4768   -11.6259   -37.6748   -31.0433     1.3930   -35.6910    -6.9128   -22.5346   -18.1777  -139.3656   -21.2809  -115.7620   -50.6796   -69.4420   -44.4801   -51.1805   -69.5547  -300.0000   -46.1219   -67.7272   -89.1467  -300.0000   -54.6003   -82.3355  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   826.384 0.206E+15 0.137E+02    0.0826    5.3905  -21.9496  -12.3833   -9.8433    -8.5164   -25.1344   -11.5084   -37.1824   -30.7141     0.7279   -35.2067    -7.0783   -22.6932   -17.8614  -137.8287   -21.0122  -113.3027   -50.3024   -68.6896   -43.7629   -50.6679   -68.7326  -300.0000   -45.6446   -67.0996   -88.3732  -300.0000   -53.5704   -80.7677  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   832.801 0.227E+15 0.153E+02    0.2297    5.5183  -21.6230  -12.1318   -9.6033    -8.4566   -24.7957   -11.3906   -36.6960   -30.3893     0.0793   -34.7284    -7.2388   -22.8438   -17.5498  -136.2967   -20.7472  -110.8830   -49.9256   -67.9455   -43.0599   -50.1622   -67.9234  -300.0000   -45.1732   -66.4801   -87.6097  -300.0000   -52.5620   -79.2325  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   839.322 0.251E+15 0.170E+02    0.3757    5.6461  -21.2963  -11.8802   -9.3632    -8.3977   -24.4608   -11.2725   -36.2157   -30.0688    -0.5520   -34.2564    -7.3939   -22.9861   -17.2432  -134.7706   -20.4859  -108.5046   -49.5495   -67.2100   -42.3714   -49.6632   -67.1274  -300.0000   -44.7081   -65.8689   -86.8565  -300.0000   -51.5754   -77.7309  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   845.944 0.277E+15 0.189E+02    0.5206    5.7737  -20.9699  -11.6288   -9.1231    -8.3396   -24.1298   -11.1542   -35.7417   -29.7526    -1.1656   -33.7909    -7.5434   -23.1199   -16.9417  -133.2514   -20.2285  -106.1690   -49.1742   -66.4835   -41.6976   -49.1713   -66.3449  -300.0000   -44.2493   -65.2662   -86.1139  -300.0000   -50.6112   -76.2634  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   852.667 0.305E+15 0.211E+02    0.6642    5.9012  -20.6438  -11.3777   -8.8833    -8.2822   -23.8027   -11.0356   -35.2739   -29.4408    -1.7612   -33.3318    -7.6870   -23.2452   -16.6450  -131.7394   -19.9746  -103.8768   -48.7997   -65.7660   -41.0384   -48.6862   -65.5758  -300.0000   -43.7967   -64.6718   -85.3816  -300.0000   -49.6691   -74.8299  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   859.481 0.337E+15 0.234E+02    0.8063    6.0284  -20.3185  -11.1272   -8.6441    -8.2253   -23.4799   -10.9167   -34.8129   -29.1334    -2.3380   -32.8796    -7.8247   -23.3617   -16.3537  -130.2366   -19.7246  -101.6307   -48.4264   -65.0582   -40.3943   -48.2085   -64.8208  -300.0000   -43.3508   -64.0863   -84.6604  -300.0000   -48.7502   -73.4319  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   866.387 0.371E+15 0.260E+02    0.9469    6.1552  -19.9941  -10.8773   -8.4055    -8.1687   -23.1612   -10.7974   -34.3584   -28.8302    -2.8960   -32.4341    -7.9560   -23.4693   -16.0672  -128.7428   -19.4782   -99.4304   -48.0542   -64.3598   -39.7649   -47.7377   -64.0794  -300.0000   -42.9112   -63.5093   -83.9496  -300.0000   -47.8538   -72.0685  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   873.384 0.409E+15 0.289E+02    1.0860    6.2816  -19.6707  -10.6283   -8.1677    -8.1123   -22.8465   -10.6778   -33.9105   -28.5313    -3.4352   -31.9953    -8.0812   -23.5680   -15.7859  -127.2585   -19.2354   -97.2762   -47.6832   -63.6710   -39.1501   -47.2739   -63.3517  -300.0000   -42.4780   -62.9408   -83.2495  -300.0000   -46.9800   -70.7399  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   880.469 0.451E+15 0.321E+02    1.2234    6.4076  -19.3485  -10.3801   -7.9307    -8.0563   -22.5361   -10.5579   -33.4693   -28.2367    -3.9558   -31.5634    -8.2002   -23.6583   -15.5096  -125.7844   -18.9964   -95.1683   -47.3136   -62.9919   -38.5500   -46.8173   -62.6379  -100.0126   -42.0514   -62.3811   -82.5603  -300.0000   -46.1288   -69.4458   -61.7530  -206.1673  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   887.643 0.496E+15 0.356E+02    1.3592    6.5331  -19.0274  -10.1328   -7.6946    -8.0004   -22.2297   -10.4377   -33.0345   -27.9462    -4.4578   -31.1381    -8.3130   -23.7398   -15.2382  -124.3202   -18.7607   -93.1058   -46.9453   -62.3222   -37.9639   -46.3675   -61.9373   -98.8705   -41.6309   -61.8297   -81.8813  -300.0000   -45.2994   -68.1854   -57.5077  -202.4602  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   894.907 0.546E+15 0.395E+02    1.4935    6.6582  -18.7075   -9.8865   -7.4594    -7.9446   -21.9273   -10.3171   -32.6061   -27.6597    -4.9416   -30.7193    -8.4197   -23.8129   -14.9716  -122.8659   -18.5285   -91.0883   -46.5783   -61.6618   -37.3918   -45.9244   -61.2499   -97.7282   -41.2166   -61.2865   -81.2125  -300.0000   -44.4916   -66.9581   -54.9601  -198.8272  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   902.264 0.601E+15 0.438E+02    1.6262    6.7828  -18.3888   -9.6410   -7.2251    -7.8891   -21.6290   -10.1963   -32.1841   -27.3773    -5.4078   -30.3070    -8.5206   -23.8779   -14.7098  -121.4216   -18.2997   -89.1148   -46.2127   -61.0107   -36.8335   -45.4881   -60.5755   -96.6148   -40.8085   -60.7515   -80.5540  -300.0000   -43.7050   -65.7633   -54.8253  -195.2953  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   909.717 0.661E+15 0.486E+02    1.7576    6.9069  -18.0712   -9.3964   -6.9916    -7.8337   -21.3344   -10.0751   -31.7683   -27.0988    -5.8568   -29.9010    -8.6157   -23.9349   -14.4525  -119.9865   -18.0743   -87.1836   -45.8484   -60.3683   -36.2883   -45.0581   -59.9136   -95.5293   -40.4063   -60.2244   -79.9051  -300.0000   -42.9387   -64.5998   -54.6953  -191.8611  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   917.274 0.726E+15 0.538E+02    1.8878    7.0308  -17.7546   -9.1525   -6.7586    -7.7788   -21.0437    -9.9538   -31.3585   -26.8242    -6.2894   -29.5011    -8.7056   -23.9844   -14.1999  -118.5601   -17.8522   -85.2932   -45.4854   -59.7346   -35.7561   -44.6346   -59.2639   -94.4711   -40.0099   -59.7050   -79.2660  -300.0000   -42.1922   -63.4667   -54.5708  -188.5215  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   924.941 0.798E+15 0.597E+02    2.0168    7.1543  -17.4386   -8.9091   -6.5262    -7.7244   -20.7566    -9.8324   -30.9545   -26.5535    -6.7064   -29.1071    -8.7904   -24.0267   -13.9516  -117.1415   -17.6333   -83.4416   -45.1235   -59.1089   -35.2364   -44.2172   -58.6259   -93.4392   -39.6191   -59.1932   -78.6361  -300.0000   -41.4648   -62.3626   -54.4518  -185.2726  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   932.732 0.877E+15 0.661E+02    2.1450    7.2777  -17.1230   -8.6660   -6.2939    -7.6706   -20.4728    -9.7108   -30.5559   -26.2865    -7.1088   -28.7186    -8.8705   -24.0622   -13.7076  -115.7293   -17.4177   -81.6261   -44.7626   -58.4908   -34.7287   -43.8058   -57.9991   -92.4326   -39.2336   -58.6884   -78.0150  -300.0000   -40.7554   -61.2863   -54.3388  -182.1096  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   940.658 0.963E+15 0.732E+02    2.2724    7.4010  -16.8076   -8.4229   -6.0615    -7.6178   -20.1924    -9.5891   -30.1628   -26.0233    -7.4975   -28.3355    -8.9464   -24.0913   -13.4678  -114.3224   -17.2053   -79.8444   -44.4025   -57.8799   -34.2327   -43.4001   -57.3831   -91.4507   -38.8533   -58.1906   -77.4026  -300.0000   -40.0635   -60.2365   -54.2326  -179.0290  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   948.730 0.106E+16 0.810E+02    2.3992    7.5244  -16.4919   -8.1796   -5.8288    -7.5661   -19.9152    -9.4675   -29.7748   -25.7639    -7.8731   -27.9575    -9.0185   -24.1142   -13.2320  -112.9199   -16.9962   -78.0948   -44.0432   -57.2758   -33.7480   -43.0001   -56.7775   -90.4928   -38.4780   -57.6996   -76.7987   -95.8777   -39.3883   -59.2123   -54.1335  -176.0273  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   956.958 0.116E+16 0.896E+02    2.5256    7.6479  -16.1759   -7.9360   -5.5957    -7.5156   -19.6411    -9.3459   -29.3920   -25.5082    -8.2362   -27.5846    -9.0868   -24.1312   -13.0003  -111.5209   -16.7903   -76.3760   -43.6845   -56.6781   -33.2746   -42.6056   -56.1821   -89.5585   -38.1076   -57.2152   -76.2029   -95.2857   -38.7295   -58.2129   -54.0419  -173.1026  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   965.370 0.127E+16 0.991E+02    2.6519    7.7718  -15.8588   -7.6914   -5.3615    -7.4669   -19.3698    -9.2244   -29.0138   -25.2564    -8.5884   -27.2164    -9.1523   -24.1429   -12.7724  -110.1229   -16.5877   -74.6836   -43.3260   -56.0861   -32.8119   -42.2164   -55.5962   -88.6467   -37.7419   -56.7370   -75.6150   -94.5867   -38.0860   -57.2366   -53.9592  -170.2486  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   973.970 0.139E+16 0.110E+03    2.7782    7.8960  -15.5407   -7.4459   -5.1262    -7.4199   -19.1015    -9.1031   -28.6404   -25.0084    -8.9295   -26.8529    -9.2147   -24.1493   -12.5485  -108.7262   -16.3884   -73.0181   -42.9679   -55.4999   -32.3600   -41.8327   -55.0199   -87.7576   -37.3808   -56.2651   -75.0350   -93.8972   -37.4578   -56.2834   -53.8855  -167.4657  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   982.774 0.152E+16 0.121E+03    2.9045    8.0207  -15.2213   -7.1993   -4.8897    -7.3749   -18.8359    -8.9820   -28.2717   -24.7644    -9.2602   -26.4939    -9.2746   -24.1507   -12.3285  -107.3295   -16.1926   -71.3777   -42.6100   -54.9190   -31.9187   -41.4542   -54.4530   -86.8910   -37.0243   -55.7995   -74.4627   -93.2171   -36.8445   -55.3527   -53.8214  -164.7517  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
   991.748 0.167E+16 0.134E+03    3.0304    8.1454  -14.9018   -6.9525   -4.6529    -7.3311   -18.5736    -8.8611   -27.9083   -24.5241    -9.5780   -26.1401    -9.3306   -24.1461   -12.1126  -105.9374   -16.0000   -69.7693   -42.2529   -54.3448   -31.4886   -41.0813   -53.8963   -86.0477   -36.6728   -55.3405   -73.8987   -92.5468   -36.2476   -54.4470   -53.7645  -162.1147  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1001.092 0.183E+16 0.148E+03    3.1582    8.2723  -14.5763   -6.7009   -4.4109    -7.2923   -18.3128    -8.7409   -27.5477   -24.2883    -9.8938   -25.7888    -9.3882   -24.1396   -11.9001  -104.5290   -15.8114   -68.1627   -41.8936   -53.7713   -31.0674   -40.7127   -53.3458   -85.2232   -36.3246   -54.8860   -73.3406   -91.8837   -35.6604   -53.5548   -53.7267  -159.5170  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1010.662 0.200E+16 0.163E+03    3.2862    8.3997  -14.2495   -6.4482   -4.1678    -7.2545   -18.0541    -8.6202   -27.1910   -24.0553   -10.1975   -25.4414    -9.4421   -24.1268   -11.6909  -103.1197   -15.6253   -66.5826   -41.5337   -53.2023   -30.6559   -40.3483   -52.8035   -84.4191   -35.9799   -54.4364   -72.7886   -91.2279   -35.0875   -52.6845   -53.6958  -156.9875  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1020.537 0.218E+16 0.180E+03    3.4153    8.5284  -13.9191   -6.1926   -3.9217    -7.2185   -17.7967    -8.4990   -26.8368   -23.8248   -10.4922   -25.0963    -9.4933   -24.1085   -11.4843  -101.7010   -15.4414   -65.0183   -41.1715   -52.6349   -30.2525   -39.9868   -52.2671   -83.6325   -35.6376   -53.9901   -72.2407   -90.5771   -34.5261   -51.8314   -53.6743  -154.5118  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1030.744 0.239E+16 0.199E+03    3.5457    8.6586  -13.5848   -5.9339   -3.6723    -7.1847   -17.5405    -8.3773   -26.4853   -23.5971   -10.7785   -24.7538    -9.5426   -24.0851   -11.2806  -100.2719   -15.2601   -63.4688   -40.8070   -52.0691   -29.8576   -39.6285   -51.7368   -82.8641   -35.2979   -53.5473   -71.6973   -89.9317   -33.9763   -50.9957   -53.6640  -152.0897  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1041.321 0.261E+16 0.219E+03    3.6775    8.7904  -13.2459   -5.6715   -3.4191    -7.1538   -17.2856    -8.2553   -26.1365   -23.3726   -11.0570   -24.4139    -9.5902   -24.0568   -11.0800   -98.8307   -15.0817   -61.9325   -40.4401   -51.5048   -29.4716   -39.2738   -51.2130   -82.1146   -34.9609   -53.1084   -71.1588   -89.2923   -33.4381   -50.1771   -53.6667  -149.7204  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1052.310 0.285E+16 0.242E+03    3.8111    8.9242  -12.9019   -5.4048   -3.1614    -7.1263   -17.0322    -8.1333   -25.7907   -23.1517   -11.3287   -24.0766    -9.6369   -24.0241   -10.8826   -97.3752   -14.9065   -60.4071   -40.0706   -50.9416   -29.0948   -38.9228   -50.6955   -81.3847   -34.6267   -52.6734   -70.6254   -88.6592   -32.9116   -49.3756   -53.6845  -147.4029  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1063.764 0.311E+16 0.267E+03    3.9468    9.0602  -12.5518   -5.1333   -2.8985    -7.1032   -16.7802    -8.0115   -25.4480   -22.9349   -11.5944   -23.7420    -9.6834   -23.9872   -10.6888   -95.9031   -14.7351   -58.8906   -39.6983   -50.3792   -28.7278   -38.5760   -50.1849   -80.6757   -34.2957   -52.2429   -70.0977   -88.0329   -32.3968   -48.5912   -53.7203  -145.1367  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1075.746 0.339E+16 0.295E+03    4.0849    9.1987  -12.1947   -4.8560   -2.6296    -7.0853   -16.5297    -7.8901   -25.1086   -22.7228   -11.8554   -23.4103    -9.7305   -23.9466   -10.4989   -94.4114   -14.5680   -57.3803   -39.3231   -49.8175   -28.3712   -38.2338   -49.6813   -79.9886   -33.9681   -51.8173   -69.5762   -87.4143   -31.8941   -47.8239   -53.7770  -142.9210  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1088.331 0.370E+16 0.326E+03    4.2260    9.3403  -11.8295   -4.5720   -2.3535    -7.0735   -16.2808    -7.7693   -24.7724   -22.5160   -12.1123   -23.0814    -9.7787   -23.9025   -10.3131   -92.8960   -14.4055   -55.8731   -38.9442   -49.2556   -28.0254   -37.8964   -49.1847   -79.3245   -33.6440   -51.3964   -69.0610   -86.8033   -31.4032   -47.0735   -53.8576  -140.7547  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1101.610 0.403E+16 0.359E+03    4.3704    9.4854  -11.4547   -4.2802   -2.0691    -7.0691   -16.0336    -7.6494   -24.4401   -22.3154   -12.3667   -22.7556    -9.8293   -23.8556   -10.1319   -91.3533   -14.2487   -54.3662   -38.5616   -48.6934   -27.6917   -37.5647   -48.6960   -78.6859   -33.3239   -50.9814   -68.5534   -86.2016   -30.9251   -46.3408   -53.9670  -138.6389  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1115.687 0.438E+16 0.395E+03    4.5189    9.6345  -11.0689   -3.9793   -1.7750    -7.0733   -15.7881    -7.5306   -24.1115   -22.1215   -12.6192   -22.4328    -9.8829   -23.8059    -9.9557   -89.7783   -14.0980   -52.8564   -38.1745   -48.1300   -27.3707   -37.2389   -48.2151   -78.0743   -33.0079   -50.5722   -68.0533   -85.6092   -30.4598   -45.6258   -54.1086  -136.5734  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1130.690 0.476E+16 0.435E+03    4.6721    9.7884  -10.6702   -3.6679   -1.4696    -7.0876   -15.5444    -7.4134   -23.7872   -21.9355   -12.8710   -22.1134    -9.9407   -23.7537    -9.7853   -88.1657   -13.9545   -51.3407   -37.7824   -47.5651   -27.0640   -36.9199   -47.7431   -77.4928   -32.6966   -50.1698   -67.5621   -85.0276   -30.0085   -44.9297   -54.2883  -134.5603  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000  -300.0000
  1146.767 0.516E+16 0.478E+03    4.8306    9.9477  -10.2569   -3.3444   -1.1512    -7.1135   -15.3028    -7.2979   -23.4676   -21.7585   -13.1230   -21.7976   -10.0035   -23.6991    -9.6211   -86.5097   -13.8190   -49.8160   -37.3845   -46.9981   -26.7729   -36.6084   -47.2806   -76.9444   -32.3905   -49.7748   -67.0805   -84.4579   -29.5720   -44.2536   -54.5113  -132.6024   -82.1256   -81.7256  -300.0000  -300.0000  -300.0000  -300.0000
  1164.081 0.558E+16 0.526E+03    4.9952   10.1131   -9.8270   -3.0073   -0.8182    -7.1529   -15.0637    -7.1846   -23.1536   -21.5919   -13.3757   -21.4861   -10.0725   -23.6423    -9.4643   -84.8051   -13.6929   -48.2809   -36.9805   -46.4289   -26.4997   -36.3059   -46.8289   -76.4337   -32.0904   -49.3886   -66.6103   -83.9023   -29.1522   -43.5998   -54.7843  -130.7054   -82.4939   -82.0924  -300.0000  -300.0000  -300.0000  -300.0000
  1182.791 0.603E+16 0.576E+03    5.1663   10.2851   -9.3792   -2.6554   -0.4693    -7.2070   -14.8275    -7.0738   -22.8461   -21.4368   -13.6285   -21.1797   -10.1479   -23.5829    -9.3157   -83.0483   -13.5772   -46.7363   -36.5700   -45.8576   -26.2463   -36.0132   -46.3897   -75.9648   -31.7972   -49.0121   -66.1529   -83.3623   -28.7513   -42.9713   -55.1116  -128.8776   -82.9635   -82.5607  -300.0000  -300.0000  -300.0000  -300.0000
  1203.030 0.649E+16 0.631E+03    5.3443   10.4638   -8.9131   -2.2883   -0.1042    -7.2765   -14.5949    -6.9656   -22.5463   -21.2944   -13.8797   -20.8794   -10.2295   -23.5200    -9.1763   -81.2388   -13.4729   -45.1869   -36.1530   -45.2853   -26.0149   -35.7316   -45.9647   -75.5421   -31.5119   -48.6468   -65.7100   -82.8400   -28.3719   -42.3719   -55.4961  -127.1306   -83.5118   -83.1079  -300.0000  -300.0000  -300.0000  -300.0000
  1224.927 0.697E+16 0.690E+03    5.5289   10.6491   -8.4288   -1.9062    0.2773    -7.3619   -14.3669    -6.8603   -22.2556   -21.1656   -14.1270   -20.5865   -10.3167   -23.4529    -9.0470   -79.3785   -13.3807   -43.6394   -35.7301   -44.7134   -25.8078   -35.4625   -45.5562   -75.1703   -31.2357   -48.2943   -65.2836   -82.3379   -28.0170   -41.8062   -55.9399  -125.4780   -84.1415   -83.7368  -300.0000  -300.0000  -300.0000  -300.0000
  1248.624 0.746E+16 0.753E+03    5.7203   10.8411   -7.9265   -1.5091    0.6751    -7.4639   -14.1443    -6.7581   -21.9756   -21.0517   -14.3683   -20.3025   -10.4091   -23.3808    -8.9290   -77.4688   -13.3019   -42.1003   -35.3019   -44.1437   -25.6272   -35.2074   -45.1664   -74.8539   -30.9699   -47.9563   -64.8757   -81.8584   -27.6898   -41.2785   -56.4450  -123.9326   -84.8556   -84.4502  -300.0000  -300.0000  -300.0000  -300.0000
  1274.307 0.796E+16 0.819E+03    5.9184   11.0398   -7.4058   -1.0968    1.0894    -7.5830   -13.9278    -6.6593   -21.7076   -20.9536   -14.6016   -20.0284   -10.5063   -23.3029    -8.8233   -75.5099   -13.2370   -40.5747   -34.8686   -43.5769   -25.4750   -34.9673   -44.7970   -74.5970   -30.7153   -47.6340   -64.4880   -81.4034   -27.3926   -40.7924   -57.0139  -122.5052   -85.6573   -85.2515  -300.0000  -300.0000  -300.0000  -300.0000
  1301.932 0.845E+16 0.890E+03    6.1218   11.2435   -6.8711   -0.6726    1.5169    -7.7175   -13.7190    -6.5640   -21.4536   -20.8715   -14.8221   -19.7664   -10.6058   -23.2181    -8.7304   -73.5174   -13.1864   -39.0800   -34.4331   -43.0175   -25.3524   -34.7436   -44.4507   -74.4015   -30.4736   -47.3294   -64.1227   -80.9755   -27.1287   -40.3532   -57.6397  -121.2126   -86.5370   -86.1312  -300.0000  -300.0000  -300.0000  -300.0000
  1331.339 0.895E+16 0.964E+03    6.3282   11.4500   -6.3284   -0.2415    1.9524    -7.8641   -13.5192    -6.4721   -21.2155   -20.8046   -15.0246   -19.5182   -10.7045   -23.1253    -8.6506   -71.5120   -13.1489   -37.6351   -33.9988   -42.4699   -25.2590   -34.5367   -44.1295   -74.2662   -30.2458   -47.0435   -63.7810   -80.5761   -26.9001   -39.9641   -58.3107  -120.0670   -87.4785   -87.0729  -300.0000  -300.0000  -300.0000  -300.0000
  1361.183 0.945E+16 0.104E+04    6.5284   11.6503   -5.8021    0.1767    2.3752    -8.0084   -13.3318    -6.3829   -20.9958   -20.7469   -15.1942   -19.2880   -10.7917   -23.0233    -8.5812   -69.5759   -13.1189   -36.2996   -33.5791   -41.9502   -25.1875   -34.3458   -43.8357   -74.1748   -30.0333   -46.7777   -63.4637   -80.2056   -26.7069   -39.6290   -58.9736  -119.0868   -88.4079   -88.0027  -300.0000  -300.0000  -300.0000  -300.0000
  1392.437 0.994E+16 0.112E+04    6.7281   11.8498   -5.2770    0.5945    2.7985    -8.1618   -13.1560    -6.2985   -20.7947   -20.7045   -15.3449   -19.0744   -10.8771   -22.9160    -8.5251   -67.6597   -13.1018   -35.0316   -33.1676   -41.4498   -25.1436   -34.1735   -43.5694   -74.1394   -29.8372   -46.5335   -63.1734   -79.8674   -26.5489   -39.3441   -59.6679  -118.2528   -89.3796   -88.9752  -300.0000  -300.0000  -300.0000  -300.0000
  1420.824 0.104E+17 0.120E+04    6.9030   12.0244   -4.8180    0.9590    3.1668    -8.2846   -12.9981    -6.2165   -20.6150   -20.6582   -15.4450   -18.8843   -10.9338   -22.8028    -8.4725   -65.9780   -13.0793   -33.9684   -32.7988   -41.0069   -25.1021   -34.0136   -43.3310   -74.1041   -29.6581   -46.3098   -62.9066   -79.5560   -26.4176   -39.1069   -60.2460  -117.5769   -90.1899   -89.7863  -118.1461  -198.7970  -300.0000  -300.0000
  1447.497 0.109E+17 0.128E+04    7.0615   12.1826   -4.4027    1.2887    3.4998    -8.3923   -12.8556    -6.1393   -20.4545   -20.6152   -15.5162   -18.7140   -10.9760   -22.6897    -8.4261   -64.4559   -13.0582   -33.0423   -32.4622   -40.6071   -25.0687   -33.8682   -43.1182   -74.0817   -29.4957   -46.1067   -62.6644   -79.2732   -26.3097   -38.9081   -60.7626  -117.0205   -90.9139   -90.5112  -119.0824  -197.7337  -300.0000  -300.0000
  1472.560 0.114E+17 0.135E+04    7.2053   12.3261   -4.0257    1.5879    3.8017    -8.4873   -12.7265    -6.0668   -20.3106   -20.5753   -15.5653   -18.5610   -11.0071   -22.5785    -8.3849   -63.0742   -13.0383   -32.2304   -32.1543   -40.2450   -25.0416   -33.7357   -42.9272   -74.0686   -29.3480   -45.9220   -62.4438   -79.0156   -26.2203   -38.7399   -61.2260  -116.5581   -91.5635   -91.1619  -119.9228  -196.7599  -300.0000  -300.0000
  1495.977 0.118E+17 0.143E+04    7.3356   12.4562   -3.6843    1.8586    4.0746    -8.5703   -12.6092    -5.9987   -20.1808   -20.5373   -15.5968   -18.4228   -11.0287   -22.4705    -8.3477   -61.8221   -13.0189   -31.5177   -31.8731   -39.9167   -25.0182   -33.6140   -42.7546   -74.0598   -29.2129   -45.7529   -62.2419   -78.7797   -26.1453   -38.5956   -61.6387  -116.1693   -92.1423   -91.7416  -120.6716  -195.8678  -300.0000  -300.0000
  1520.355 0.122E+17 0.150E+04    7.4660   12.5864   -3.3421    2.1306    4.3499    -8.6631   -12.5000    -5.9361   -20.0633   -20.5117   -15.6272   -18.2956   -11.0551   -22.3654    -8.3196   -60.5784   -13.0099   -30.8285   -31.5987   -39.6003   -25.0123   -33.5063   -42.5996   -74.0859   -29.0896   -45.5996   -62.0596   -78.5674   -26.0894   -38.4763   -62.0823  -115.8466   -92.7630   -92.3633  -121.4736  -195.0143  -300.0000  -300.0000
  1538.303 0.126E+17 0.157E+04    7.5610   12.6813   -3.0937    2.3271    4.5470    -8.7125   -12.4091    -5.8789   -19.9624   -20.4738   -15.6278   -18.1891   -11.0565   -22.2720    -8.2872   -59.6584   -12.9873   -30.3346   -31.3852   -39.3531   -24.9870   -33.4064   -42.4638   -74.0642   -28.9819   -45.4639   -61.8966   -78.3764   -26.0339   -38.3701   -62.3529  -115.5751   -93.1436   -92.7448  -121.9673  -194.3223  -300.0000  -300.0000
  1557.176 0.130E+17 0.164E+04    7.6573   12.7776   -2.8408    2.5277    4.7493    -8.7735   -12.3249    -5.8273   -19.8720   -20.4481   -15.6329   -18.0916   -11.0654   -22.1832    -8.2632   -58.7336   -12.9751   -29.8470   -31.1764   -39.1140   -24.9778   -33.3194   -42.3431   -74.0749   -28.8847   -45.3424   -61.7515   -78.2069   -25.9940   -38.2832   -62.6607  -115.3514   -93.5750   -93.1771  -122.5254  -193.6627  -300.0000  -300.0000
  1583.514 0.136E+17 0.175E+04    7.7899   12.9104   -2.4937    2.8018    5.0236    -8.8347   -12.1948    -5.7418   -19.7283   -20.3886   -15.6127   -17.9401   -11.0551   -22.0396    -8.2152   -57.4425   -12.9380   -29.1862   -30.8716   -38.7637   -24.9386   -33.1727   -42.1481   -74.0383   -28.7283   -45.1448   -61.5138   -77.9279   -25.9209   -38.1393   -63.0186  -114.9970   -94.0792   -93.6825  -123.1801  -192.6660  -300.0000  -300.0000
  1615.258 0.143E+17 0.187E+04    7.9412   13.0624   -2.0948    3.1180    5.3424    -8.9273   -12.0627    -5.6570   -19.5888   -20.3469   -15.5978   -17.7888   -11.0584   -21.8872    -8.1790   -55.9835   -12.9180   -28.4604   -30.5390   -38.3871   -24.9281   -33.0344   -41.9603   -74.0640   -28.5741   -44.9520   -61.2834   -77.6587   -25.8725   -38.0178   -63.4964  -114.6992   -94.7488   -94.3537  -124.0467  -191.6131  -300.0000  -300.0000
  1639.726 0.150E+17 0.200E+04    8.0574   13.1793   -1.7903    3.3572    5.5797    -8.9582   -11.9350    -5.5669   -19.4457   -20.2713   -15.5451   -17.6402   -11.0237   -21.7360    -8.1232   -54.8303   -12.8661   -27.9062   -30.2532   -38.0589   -24.8700   -32.8794   -41.7624   -73.9866   -28.4148   -44.7490   -61.0374   -77.3690   -25.7972   -37.8738   -63.7463  -114.3641   -95.1037   -94.7099  -124.5104  -190.6476  -155.1939  -300.0000
  1658.955 0.159E+17 0.214E+04    8.1497   13.2724   -1.5500    3.5439    5.7612    -8.9448   -11.8084    -5.4718   -19.2969   -20.1696   -15.4674   -17.4906   -10.9623   -21.5850    -8.0518   -53.8820   -12.7898   -27.4617   -29.9975   -37.7604   -24.7754   -32.7096   -41.5531   -73.8308   -28.2491   -44.5351   -60.7761   -77.0595   -25.6983   -37.7083   -63.8343  -113.9871   -95.2351   -94.8423  -124.6881  -189.7316  -155.4179  -300.0000
  1674.597 0.169E+17 0.229E+04    8.2267   13.3501   -1.3515    3.6960    5.9058    -8.8990   -11.6798    -5.3713   -19.1406   -20.0468   -15.3714   -17.3370   -10.8807   -21.4319    -7.9674   -53.0639   -12.6943   -27.0851   -29.7586   -37.4775   -24.6519   -32.5255   -41.3311   -73.6138   -28.0752   -44.3090   -60.4981   -76.7292   -25.5789   -37.5226   -63.8063  -113.5678   -95.2067   -94.8146  -124.6615  -188.8336  -155.3931  -300.0000
  1690.423 0.180E+17 0.247E+04    8.3035   13.4276   -1.1536    3.8476    6.0493    -8.8492   -11.5489    -5.2684   -18.9813   -19.9200   -15.2700   -17.1808   -10.7951   -21.2751    -7.8805   -52.2441   -12.5954   -26.7125   -29.5169   -37.1912   -24.5240   -32.3370   -41.1044   -73.3883   -27.8977   -44.0778   -60.2139   -76.3913   -25.4568   -37.3332   -63.7666  -113.1420   -95.1621   -94.7708  -124.6145  -187.9212  -155.3436  -300.0000
  1706.816 0.192E+17 0.266E+04    8.3814   13.5065   -0.9523    4.0017    6.1952    -8.7973   -11.4152    -5.1627   -18.8188   -19.7898   -15.1636   -17.0213   -10.7059   -21.1134    -7.7916   -51.4090   -12.4939   -26.3375   -29.2700   -36.8990   -24.3929   -32.1438   -40.8726   -73.1571   -27.7159   -43.8411   -59.9227   -76.0451   -25.3331   -37.1404   -63.7226  -112.7105   -95.1119   -94.7215  -124.5605  -186.9879  -155.2859  -300.0000
  1723.660 0.205E+17 0.286E+04    8.4599   13.5862   -0.7489    4.1572    6.3421    -8.7427   -11.2790    -5.0546   -18.6532   -19.6562   -15.0522   -16.8588   -10.6132   -20.9475    -7.7007   -50.5637   -12.3895   -25.9626   -29.0188   -36.6018   -24.2584   -31.9462   -40.6360   -72.9195   -27.5302   -43.5992   -59.6251   -75.6913   -25.2076   -36.9443   -63.6721  -112.2733   -95.0529   -94.6634  -124.4955  -186.0365  -155.2148  -181.0439
  1740.939 0.220E+17 0.310E+04    8.5390   13.6667   -0.5439    4.3138    6.4899    -8.6847   -11.1399    -4.9435   -18.4841   -19.5184   -14.9353   -16.6929   -10.5164   -20.7768    -7.6072   -49.7084   -12.2818   -25.5878   -28.7631   -36.2993   -24.1195   -31.7434   -40.3937   -72.6736   -27.3399   -43.3513   -59.3199   -75.3283   -25.0795   -36.7439   -63.6129  -111.8282   -94.9820   -94.5934  -124.4154  -185.0650  -155.1256  -180.6369
  1757.864 0.235E+17 0.335E+04    8.6156   13.7448   -0.3452    4.4651    6.6319    -8.6203   -10.9996    -4.8307   -18.3128   -19.3759   -14.8133   -16.5254   -10.4148   -20.6041    -7.5109   -48.8717   -12.1698   -25.2253   -28.5087   -35.9977   -23.9746   -31.5367   -40.1477   -72.4153   -27.1470   -43.0995   -59.0097   -74.9592   -24.9476   -36.5390   -63.5318  -111.3745   -94.8811   -94.4933  -124.2970  -184.0904  -154.9898  -180.1975
  1774.190 0.252E+17 0.363E+04    8.6892   13.8200   -0.1546    4.6096    6.7662    -8.5467   -10.8569    -4.7149   -18.1372   -19.2259   -14.6845   -16.3546   -10.3065   -20.4284    -7.4099   -48.0569   -12.0514   -24.8758   -28.2551   -35.6959   -23.8202   -31.3234   -39.8950   -72.1376   -26.9493   -42.8410   -58.6909   -74.5796   -24.8084   -36.3260   -63.4195  -110.9034   -94.7372   -94.3503  -124.1239  -183.1068  -154.7875  -179.7089
  1790.076 0.271E+17 0.393E+04    8.7603   13.8928    0.0295    4.7486    6.8945    -8.4666   -10.7129    -4.5973   -17.9593   -19.0711   -14.5512   -16.1821   -10.1936   -20.2510    -7.3060   -47.2612   -11.9286   -24.5375   -28.0031   -35.3950   -23.6595   -31.1061   -39.6383   -71.8468   -26.7488   -42.5786   -58.3670   -74.1936   -24.6648   -36.1080   -63.2850  -110.4218   -94.5629   -94.1767  -123.9118  -182.1203  -154.5378  -179.1867
  1806.183 0.292E+17 0.427E+04    8.8313   13.9656    0.2134    4.8874    7.0224    -8.3836   -10.5672    -4.4779   -17.7791   -18.9134   -14.4141   -16.0075   -10.0777   -20.0708    -7.2002   -46.4631   -11.8034   -24.2012   -27.7488   -35.0914   -23.4954   -30.8853   -39.3779   -71.5494   -26.5454   -42.3123   -58.0381   -73.8018   -24.5189   -35.8868   -63.1421  -109.9340   -94.3771   -93.9918  -123.6853  -181.1225  -154.2706  -178.6502
  1824.022 0.314E+17 0.464E+04    8.9067   14.0433    0.4107    5.0368    7.1613    -8.3068   -10.4198    -4.3574   -17.5986   -18.7580   -14.2755   -15.8314    -9.9631   -19.8861    -7.0962   -45.6198   -11.6808   -23.8500   -27.4856   -34.7788   -23.3362   -30.6642   -39.1166   -71.2629   -26.3404   -42.0442   -57.7074   -73.4080   -24.3784   -35.6687   -63.0242  -109.4553   -94.2258   -93.8414  -123.5030  -180.1019  -154.0575  -178.1501
  1834.522 0.340E+17 0.505E+04    8.9588   14.0962    0.5406    5.1313    7.2418    -8.1840   -10.2718    -4.2327   -17.4081   -18.5743   -14.1240   -15.6513    -9.8259   -19.7083    -6.9735   -44.9905   -11.5316   -23.5856   -27.2549   -34.4961   -23.1346   -30.4266   -38.8401   -70.8862   -26.1279   -41.7639   -57.3595   -72.9922   -24.2000   -35.4176   -62.7368  -108.8979   -93.8409   -93.4571  -123.0220  -179.1350  -153.4803  -177.3923
  1845.768 0.368E+17 0.551E+04    9.0133   14.1516    0.6769    5.2306    7.3270    -8.0598   -10.1200    -4.1048   -17.2131   -18.3867   -13.9682   -15.4667    -9.6857   -19.5251    -6.8484   -44.3348   -11.3795   -23.3117   -27.0165   -34.2044   -22.9294   -30.1833   -38.5569   -70.5032   -25.9099   -41.4764   -57.0028   -72.5660   -24.0187   -35.1614   -62.4489  -108.3297   -93.4554   -93.0721  -122.5404  -178.1392  -152.9028  -176.6257
  1857.071 0.400E+17 0.602E+04    9.0680   14.2072    0.8135    5.3298    7.4115    -7.9307    -9.9647    -3.9737   -17.0135   -18.1937   -13.8078   -15.2778    -9.5411   -19.3377    -6.7197   -43.6735   -11.2228   -23.0365   -26.7740   -33.9074   -22.7179   -29.9337   -38.2667   -70.1078   -25.6866   -41.1818   -56.6372   -72.1292   -23.8318   -34.8983   -62.1469  -107.7462   -93.0510   -92.6683  -122.0349  -177.1232  -152.2962  -175.8314
  1868.135 0.435E+17 0.659E+04    9.1218   14.2618    0.9472    5.4266    7.4933    -7.7971    -9.8076    -3.8407   -16.8109   -17.9966   -13.6441   -15.0865    -9.3931   -19.1483    -6.5883   -43.0182   -11.0625   -22.7645   -26.5306   -33.6087   -22.5010   -29.6800   -37.9720   -69.7018   -25.4600   -40.8828   -56.2661   -71.6855   -23.6403   -34.6300   -61.8302  -107.1511   -92.6262   -92.2440  -121.5036  -176.0981  -151.6584  -175.0110
  1879.162 0.473E+17 0.722E+04    9.1755   14.3162    1.0802    5.5226    7.5739    -7.6593    -9.6479    -3.7054   -16.6047   -17.7950   -13.4769   -14.8920    -9.2415   -18.9560    -6.4541   -42.3618   -10.8986   -22.4929   -26.2848   -33.3066   -22.2790   -29.4215   -37.6720   -69.2856   -25.2296   -40.5786   -55.8883   -71.2339   -23.4443   -34.3562   -61.5010  -106.5438   -92.1845   -91.8029  -120.9507  -175.0589  -150.9944  -174.1668
  1890.102 0.516E+17 0.792E+04    9.2288   14.3702    1.2120    5.6174    7.6529    -7.5174    -9.4860    -3.5679   -16.3952   -17.5893   -13.3062   -14.6945    -9.0865   -18.7610    -6.3171   -41.7058   -10.7310   -22.2222   -26.0368   -33.0015   -22.0517   -29.1585   -37.3669   -68.8591   -24.9954   -40.2693   -55.5041   -70.7746   -23.2437   -34.0769   -61.1590  -105.9244   -91.7253   -91.3442  -120.3757  -174.0070  -150.3036  -173.2986
  1900.564 0.564E+17 0.870E+04    9.2809   14.4227    1.3395    5.7085    7.7276    -7.3684    -9.3212    -3.4276   -16.1812   -17.3771   -13.1312   -14.4933    -8.9265   -18.5632    -6.1758   -41.0592   -10.5579   -21.9555   -25.7877   -32.6939   -21.8164   -28.8893   -37.0550   -68.4164   -24.7564   -39.9534   -55.1115   -70.3050   -23.0358   -33.7896   -60.7945  -105.2866   -91.2352   -90.8546  -119.7614  -172.9418  -149.5651  -172.3902
  1910.536 0.617E+17 0.957E+04    9.3315   14.4736    1.4625    5.7957    7.7980    -7.2143    -9.1549    -3.2856   -15.9644   -17.1606   -12.9534   -14.2899    -8.7632   -18.3642    -6.0318   -40.4248   -10.3811   -21.6939   -25.5390   -32.3861   -21.5753   -28.6163   -36.7391   -67.9620   -24.5146   -39.6336   -54.7139   -69.8294   -22.8227   -33.4969   -60.4124  -104.6364   -90.7210   -90.3409  -119.1163  -171.8716  -148.7892  -171.4518
  1920.302 0.676E+17 0.105E+05    9.3816   14.5239    1.5835    5.8812    7.8662    -7.0558    -8.9865    -3.1417   -15.7444   -16.9400   -12.7726   -14.0838    -8.5965   -18.1630    -5.8850   -39.7936   -10.2006   -21.4339   -25.2889   -32.0759   -21.3290   -28.3390   -36.4184   -67.4972   -24.2693   -39.3091   -54.3104   -69.3467   -22.6049   -33.1989   -60.0166  -103.9740   -90.1880   -89.8085  -118.4474  -170.7906  -147.9844  -170.4882
  1930.184 0.742E+17 0.116E+05    9.4320   14.5744    1.7052    5.9670    7.9346    -6.8948    -8.8161    -2.9959   -15.5218   -16.7163   -12.5891   -13.8752    -8.4274   -17.9593    -5.7362   -39.1574   -10.0176   -21.1725   -25.0362   -31.7624   -21.0793   -28.0581   -36.0937   -67.0258   -24.0210   -38.9805   -53.9018   -68.8578   -22.3841   -32.8969   -59.6140  -103.3031   -89.6458   -89.2667  -117.7668  -169.6973  -147.1655  -169.5102
  1940.429 0.815E+17 0.128E+05    9.4833   14.6259    1.8293    6.0547    8.0047    -6.7329    -8.6440    -2.8486   -15.2971   -16.4909   -12.4034   -13.6647    -8.2568   -17.7531    -5.5863   -38.5107    -9.8333   -20.9078   -24.7802   -31.4450   -20.8278   -27.7746   -35.7659   -66.5512   -23.7702   -38.6488   -53.4893   -68.3642   -22.1618   -32.5926   -59.2102  -102.6272   -89.1021   -88.7235  -117.0844  -168.5915  -146.3445  -168.5270
  1951.183 0.895E+17 0.142E+05    9.5360   14.6788    1.9571    6.1453    8.0776    -6.5704    -8.4697    -2.6995   -15.0701   -16.2635   -12.2152   -13.4516    -8.0844   -17.5437    -5.4351   -37.8491    -9.6474   -20.6382   -24.5199   -31.1227   -20.5744   -27.4879   -35.4343   -66.0733   -23.5164   -38.3131   -53.0719   -67.8649   -21.9380   -32.2855   -58.8062  -101.9456   -88.5583   -88.1802  -116.4021  -167.4696  -145.5238  -167.5394
  1962.595 0.984E+17 0.157E+05    9.5901   14.7333    2.0891    6.2392    8.1539    -6.4100    -8.2951    -2.5502   -14.8432   -16.0371   -12.0265   -13.2383    -7.9125   -17.3331    -5.2847   -37.1734    -9.4626   -20.3643   -24.2569   -30.7977   -20.3229   -27.2014   -35.1028   -65.5996   -23.2624   -37.9771   -52.6543   -67.3654   -21.7160   -31.9798   -58.4109  -101.2677   -88.0264   -87.6489  -115.7351  -166.3413  -144.7217  -166.5647
  1974.799 0.108E+18 0.173E+05    9.6460   14.7898    2.2263    6.3374    8.2347    -6.2519    -8.1196    -2.4003   -14.6161   -15.8115   -11.8368   -13.0244    -7.7409   -17.1204    -5.1350   -36.4798    -9.2787   -20.0850   -23.9903   -30.4690   -20.0730   -26.9145   -34.7707   -65.1296   -23.0075   -37.6402   -52.2356   -66.8647   -21.4958   -31.6749   -58.0248  -100.5926   -87.5074   -87.1304  -115.0845  -165.2033  -143.9396  -165.6030
  1987.910 0.119E+18 0.192E+05    9.7038   14.8484    2.3693    6.4402    8.3203    -6.0969    -7.9438    -2.2503   -14.3894   -15.5876   -11.6466   -12.8104    -7.5701   -16.9061    -4.9864   -35.7671    -9.0964   -19.8001   -23.7203   -30.1369   -19.8258   -26.6280   -34.4388   -64.6655   -22.7525   -37.3033   -51.8170   -66.3642   -21.2783   -31.3721   -57.6509   -99.9228   -87.0051   -86.6288  -114.4555  -164.0575  -143.1839  -164.6597
  2002.014 0.131E+18 0.212E+05    9.7636   14.9093    2.5186    6.5480    8.4111    -5.9448    -7.7672    -2.0996   -14.1626   -15.3649   -11.4553   -12.5958    -7.3997   -16.6895    -4.8387   -35.0331    -8.9154   -19.5088   -23.4461   -29.8005   -19.5809   -26.3413   -34.1064   -64.2066   -22.4966   -36.9655   -51.3975   -65.8627   -21.0631   -31.0706   -57.2887   -99.2571   -86.5190   -86.1434  -113.8472  -162.9007  -142.4534  -163.7331
  2017.208 0.144E+18 0.235E+05    9.8257   14.9727    2.6746    6.6612    8.5075    -5.7958    -7.5897    -1.9484   -13.9359   -15.1435   -11.2628   -12.3806    -7.2298   -16.4706    -4.6921   -34.2764    -8.7358   -19.2109   -23.1674   -29.4596   -19.3385   -26.0544   -33.7736   -63.7531   -22.2400   -36.6268   -50.9771   -65.3601   -20.8506   -30.7707   -56.9390   -98.5959   -86.0503   -85.6754  -113.2612  -161.7325  -141.7501  -162.8246
  2033.557 0.158E+18 0.261E+05    9.8903   15.0389    2.8379    6.7803    8.6097    -5.6472    -7.4092    -1.7946   -13.7061   -14.9200   -11.0665   -12.1620    -7.0579   -16.2466    -4.5443   -33.4914    -8.5548   -18.9043   -22.8813   -29.1105   -19.0946   -25.7634   -33.4358   -63.2977   -21.9792   -36.2827   -50.5501   -64.8498   -20.6373   -30.4679   -56.5945   -97.9291   -85.5888   -85.2147  -112.6846  -160.5392  -141.0586  -161.9178
  2051.091 0.174E+18 0.290E+05    9.9571   15.1078    3.0082    6.9048    8.7174    -5.5003    -7.2268    -1.6393   -13.4749   -14.6963   -10.8676   -11.9415    -6.8851   -16.0189    -4.3964   -32.6814    -8.3739   -18.5903   -22.5895   -28.7550   -18.8513   -25.4702   -33.0954   -62.8441   -21.7159   -35.9356   -50.1194   -64.3352   -20.4249   -30.1643   -56.2586   -97.2617   -85.1395   -84.7661  -112.1237  -159.3279  -140.3862  -161.0208
  2069.751 0.192E+18 0.323E+05   10.0259   15.1788    3.1844    7.0341    8.8301    -5.3561    -7.0436    -1.4833   -13.2436   -14.4736   -10.6672   -11.7204    -6.7124   -15.7888    -4.2493   -31.8511    -8.1941   -18.2712   -22.2936   -28.3953   -18.6098   -25.1766   -32.7543   -62.3947   -21.4517   -35.5874   -49.6874   -63.8192   -20.2148   -29.8618   -55.9333   -96.5976   -84.7046   -84.3321  -111.5814  -158.1057  -139.7366  -160.1384
  2089.376 0.211E+18 0.359E+05   10.0962   15.2516    3.3653    7.1670    8.9464    -5.2120    -6.8585    -1.3257   -13.0105   -14.2496   -10.4638   -11.4972    -6.5381   -15.5552    -4.1015   -31.0027    -8.0134   -17.9474   -21.9928   -28.0302   -18.3674   -24.8803   -32.4098   -61.9440   -21.1848   -35.2356   -49.2511   -63.2980   -20.0044   -29.5573   -55.6110   -95.9297   -84.2741   -83.9024  -111.0448  -156.8671  -139.0939  -159.2566
  2109.566 0.233E+18 0.400E+05   10.1670   15.3250    3.5477    7.3011    9.0637    -5.0674    -6.6724    -1.1671   -12.7765   -14.0245   -10.2585   -11.2729    -6.3626   -15.3198    -3.9532   -30.1479    -7.8319   -17.6231   -21.6901   -27.6627   -18.1239   -24.5823   -32.0635   -61.4911   -20.9163   -34.8817   -48.8123   -62.7738   -19.7932   -29.2512   -55.2879   -95.2585   -83.8424   -83.4716  -110.5068  -155.6207  -138.4497  -158.3713
  2129.448 0.257E+18 0.446E+05   10.2363   15.3968    3.7257    7.4316    9.1771    -4.9186    -6.4854    -1.0074   -12.5407   -13.7962   -10.0511   -11.0473    -6.1844   -15.0839    -3.8027   -29.3056    -7.6475   -17.3042   -21.3884   -27.2956   -17.8758   -24.2816   -31.7143   -61.0288   -20.6459   -34.5252   -48.3699   -62.2453   -19.5779   -28.9408   -54.9501   -94.5771   -83.3906   -83.0207  -109.9431  -154.3725  -137.7741  -157.4609
  2146.862 0.284E+18 0.498E+05   10.3001   15.4620    3.8857    7.5472    9.2747    -4.7566    -6.2973    -0.8462   -12.3007   -13.5590    -9.8415   -10.8194    -6.0003   -14.8500    -3.6461   -28.5196    -7.4549   -17.0038   -21.0949   -26.9355   -17.6148   -23.9753   -31.3594   -60.5393   -20.3724   -34.1639   -47.9213   -61.7088   -19.3497   -28.6193   -54.5642   -93.8682   -82.8726   -82.5034  -109.2948  -153.1352  -136.9956  -156.4733
  2152.210 0.316E+18 0.555E+05   10.3396   15.4986    3.9678    7.5991    9.3043    -4.5397    -6.1063    -0.6799   -12.0435   -13.2859    -9.6269   -10.5826    -5.7935   -14.6282    -3.4645   -27.9792    -7.2288   -16.7789   -20.8383   -26.6084   -17.3007   -23.6477   -30.9834   -59.9381   -20.0884   -33.7863   -47.4500   -61.1440   -19.0681   -28.2535   -53.9777   -93.0492   -82.0784   -81.7095  -108.2935  -151.9550  -135.7872  -155.1680
  2219.773 0.342E+18 0.621E+05   10.4981   15.6759    4.4332    7.9642    9.6668    -4.5820    -5.9228    -0.5315   -11.8619   -13.1775    -9.4220   -10.3804    -5.6864   -14.3356    -3.3987   -26.2190    -7.1577   -16.1890   -20.3905   -26.1061   -17.2318   -23.4095   -30.6940   -59.8547   -19.8434   -33.4722   -47.0680   -60.6928   -19.0392   -28.0870   -54.3448   -92.7300   -82.5972   -82.2311  -108.9709  -150.4465  -136.6235  -155.3535
  2304.767 0.366E+18 0.693E+05   10.6767   15.8783    4.9689    8.3878   10.0929    -4.6858    -5.7506    -0.3942   -11.7109   -13.1150    -9.2205   -10.1980    -5.6048   -14.0356    -3.3655   -24.2474    -7.1284   -15.5565   -19.9167   -25.5828   -17.2243   -23.2029   -30.4375   -59.8962   -19.6178   -33.1859   -46.7221   -60.2861   -19.0863   -27.9723   -54.9234   -92.5364   -83.4060   -83.0432  -110.0181  -148.9275  -137.9093  -155.8760
  2336.854 0.399E+18 0.770E+05   10.7590   15.9648    5.1891    8.5537   10.2456    -4.5824    -5.5766    -0.2465   -11.5031   -12.9240    -9.0198    -9.9924    -5.4481   -13.8006    -3.2416   -23.2874    -6.9775   -15.2216   -19.6062   -25.2119   -17.0242   -22.9316   -30.1200   -59.5301   -19.3679   -32.8577   -46.3163   -59.8020   -18.9242   -27.7048   -54.7368   -91.9565   -83.1611   -82.7995  -109.7178  -147.7074  -137.5537  -155.2150
  2375.647 0.435E+18 0.854E+05   10.8514   16.0622    5.4392    8.7442   10.4248    -4.5017    -5.4047    -0.1014   -11.3041   -12.7483    -8.8192    -9.7918    -5.2999   -13.5605    -3.1285   -22.2337    -6.8409   -14.8635   -19.2819   -24.8284   -16.8455   -22.6693   -29.8115   -59.2079   -19.1225   -32.5365   -45.9197   -59.3296   -18.7868   -27.4541   -54.6301   -91.4177   -83.0258   -82.6657  -109.5576  -146.4687  -137.3686  -154.6766
  2418.227 0.473E+18 0.949E+05   10.9485   16.1636    5.7011    8.9446   10.6149    -4.4330    -5.2357     0.0409   -11.1120   -12.5821    -8.6198    -9.5959    -5.1571   -13.3199    -3.0222   -21.1459    -6.7128   -14.4998   -18.9542   -24.4424   -16.6787   -22.4137   -29.5101   -58.9092   -18.8815   -32.2214   -45.5310   -58.8668   -18.6635   -27.2129   -54.5628   -90.9015   -82.9445   -82.5859  -109.4661  -145.2335  -137.2668  -154.1992
  2464.006 0.512E+18 0.105E+06   11.0491   16.2672    5.9699    9.1509   10.8120    -4.3755    -5.0710     0.1790   -10.9282   -12.4258    -8.4236    -9.4062    -5.0203   -13.0816    -2.9229   -20.0422    -6.5936   -14.1361   -18.6274   -24.0586   -16.5239   -22.1666   -29.2181   -58.6334   -18.6469   -31.9148   -45.1532   -58.4171   -18.5540   -26.9821   -54.5296   -90.4089   -82.9097   -82.5527  -109.4335  -144.0161  -137.2365  -153.7770
  2510.800 0.554E+18 0.116E+06   11.1493   16.3688    6.2340    9.3539   11.0060    -4.3218    -4.9109     0.3132   -10.7507   -12.2750    -8.2312    -9.2222    -4.8872   -12.8483    -2.8274   -18.9601    -6.4789   -13.7825   -18.3076   -23.6828   -16.3744   -21.9261   -28.9338   -58.3664   -18.4180   -31.6158   -44.7846   -57.9784   -18.4501   -26.7567   -54.5034   -89.9270   -82.8838   -82.5283  -109.4119  -142.8284  -137.2192  -153.3685
  2578.646 0.591E+18 0.129E+06   11.2791   16.4996    6.5813    9.6258   11.2750    -4.3425    -4.7631     0.4332   -10.6087   -12.1786    -8.0461    -9.0606    -4.7862   -12.6072    -2.7704   -17.6292    -6.4142   -13.3704   -17.9566   -23.2810   -16.2974   -21.7220   -28.6875   -58.2446   -18.2110   -31.3480   -44.4569   -57.5899   -18.4309   -26.5898   -54.7276   -89.5859   -83.2010   -82.8476  -109.8275  -141.6295  -137.7331  -153.3478
  2659.483 0.624E+18 0.142E+06   11.4221   16.6413    6.9632    9.9272   11.5777    -4.4137    -4.6321     0.5359   -10.4997   -12.1246    -7.8748    -8.9237    -4.7123   -12.3734    -2.7432   -16.2135    -6.3876   -12.9460   -17.6042   -22.8835   -16.2731   -21.5524   -28.4798   -58.2226   -18.0289   -31.1139   -44.1719   -57.2531   -18.4715   -26.4681   -55.1043   -89.3499   -83.7257   -83.3748  -110.5065  -140.4936  -138.5663  -153.5707
  2683.835 0.671E+18 0.155E+06   11.4788   16.6950    7.0990   10.0269   11.6649    -4.3069    -4.4928     0.6547   -10.3287   -11.9564    -7.7106    -8.7571    -4.5762   -12.1917    -2.6339   -15.5747    -6.2527   -12.7226   -17.3753   -22.6030   -16.0874   -21.3253   -28.2158   -57.8718   -17.8238   -30.8429   -43.8353   -56.8507   -18.3139   -26.2282   -54.8571   -88.8193   -83.3942   -83.0439  -110.0924  -139.5544  -138.0695  -152.8688
  2708.209 0.723E+18 0.169E+06   11.5350   16.7482    7.2332   10.1252   11.7505    -4.1986    -4.3531     0.7739   -10.1568   -11.7868    -7.5458    -8.5898    -4.4391   -12.0097    -2.5236   -14.9405    -6.1166   -12.5003   -17.1467   -22.3224   -15.8998   -21.0969   -27.9504   -57.5168   -17.6177   -30.5706   -43.4970   -56.4461   -18.1540   -25.9862   -54.6041   -88.2832   -83.0545   -82.7050  -109.6679  -138.6141  -137.5602  -152.1553
  2732.530 0.777E+18 0.184E+06   11.5904   16.8003    7.3651   10.2217   11.8344    -4.0907    -4.2147     0.8919    -9.9864   -11.6185    -7.3824    -8.4241    -4.3031   -11.8296    -2.4142   -14.3156    -5.9814   -12.2813   -16.9207   -22.0447   -15.7132   -20.8702   -27.6872   -57.1634   -17.4134   -30.3004   -43.1613   -56.0446   -17.9946   -25.7455   -54.3508   -87.7497   -82.7145   -82.3656  -109.2429  -137.6835  -137.0501  -151.4430
  2756.744 0.836E+18 0.200E+06   11.6449   16.8517    7.4949   10.3164   11.9164    -3.9817    -4.0762     1.0100    -9.8157   -11.4494    -7.2190    -8.2581    -4.1667   -11.6499    -2.3042   -13.6976    -5.8456   -12.0642   -16.6957   -21.7679   -15.5252   -20.6431   -27.4234   -56.8069   -17.2088   -30.0298   -42.8250   -55.6424   -17.8333   -25.5034   -54.0925   -87.2127   -82.3673   -82.0191  -108.8087  -136.7550  -136.5287  -150.7216
  2780.805 0.898E+18 0.217E+06   11.6985   16.9019    7.6220   10.4090   11.9964    -3.8735    -3.9395     1.1265    -9.6471   -11.2819    -7.0576    -8.0942    -4.0317   -11.4726    -2.1954   -13.0908    -5.7111   -11.8509   -16.4739   -21.4949   -15.3389   -20.4184   -27.1626   -56.4531   -17.0065   -29.7623   -42.4924   -55.2446   -17.6730   -25.2635   -53.8347   -86.6800   -82.0209   -81.6733  -108.3752  -135.8390  -136.0082  -150.0036
  2804.697 0.965E+18 0.236E+06   11.7511   16.9513    7.7468   10.4998   12.0744    -3.7643    -3.8030     1.2428    -9.4784   -11.1141    -6.8965    -7.9305    -3.8965   -11.2961    -2.0863   -12.4918    -5.5761   -11.6398   -16.2536   -21.2232   -15.1518   -20.1937   -26.9018   -56.0972   -16.8044   -29.4949   -42.1600   -54.8469   -17.5113   -25.0228   -53.5726   -86.1450   -81.6683   -81.3214  -107.9339  -134.9268  -135.4780  -149.2783
  2828.427 0.104E+19 0.256E+06   11.8027   16.9996    7.8689   10.5885   12.1505    -3.6563    -3.6686     1.3574    -9.3122   -10.9484    -6.7377    -7.7690    -3.7631   -11.1222    -1.9787   -11.9042    -5.4429   -11.4325   -16.0368   -20.9557   -14.9668   -19.9719   -26.6445   -55.7450   -16.6051   -29.2311   -41.8319   -54.4543   -17.3511   -24.7848   -53.3123   -85.6157   -81.3181   -80.9718  -107.4954  -134.0286  -134.9512  -148.5591
  2851.986 0.111E+19 0.278E+06   11.8534   17.0470    7.9888   10.6754   12.2247    -3.5478    -3.5346     1.4715    -9.1464   -10.7827    -6.5795    -7.6081    -3.6299   -10.9494    -1.8710   -11.3245    -5.3096   -11.2276   -15.8218   -20.6899   -14.7814   -19.7506   -26.3878   -55.3916   -16.4064   -28.9679   -41.5047   -54.0627   -17.1900   -24.5467   -53.0488   -85.0856   -80.9635   -80.6177  -107.0511  -133.1357  -134.4173  -147.8351
  2875.357 0.119E+19 0.301E+06   11.9030   17.0934    8.1062   10.7603   12.2971    -3.4408    -3.4028     1.5837    -8.9831   -10.6194    -6.4238    -7.4497    -3.4986   -10.7795    -1.7650   -10.7565    -5.1782   -11.0266   -15.6104   -20.4285   -14.5985   -19.5325   -26.1349   -55.0427   -16.2106   -28.7087   -41.1822   -53.6768   -17.0307   -24.3117   -52.7878   -84.5621   -80.6120   -80.2669  -106.6108  -132.2576  -133.8880  -147.1186
  2898.535 0.127E+19 0.326E+06   11.9518   17.1389    8.2213   10.8435   12.3676    -3.3332    -3.2716     1.6955    -8.8204   -10.4562    -6.2688    -7.2918    -3.3676   -10.6107    -1.6590   -10.1963    -5.0469   -10.8279   -15.4008   -20.1690   -14.4154   -19.3150   -25.8828   -54.6929   -16.0156   -28.4503   -40.8607   -53.2921   -16.8706   -24.0767   -52.5239   -84.0382   -80.2566   -79.9120  -106.1654  -131.3851  -133.3524  -146.3981
  2921.508 0.136E+19 0.353E+06   11.9997   17.1834    8.3340   10.9248   12.4364    -3.2263    -3.1417     1.8060    -8.6592   -10.2943    -6.1155    -7.1356    -3.2378   -10.4439    -1.5539    -9.6459    -4.9165   -10.6322   -15.1939   -19.9126   -14.2336   -19.0995   -25.6330   -54.3451   -15.8224   -28.1944   -40.5423   -52.9109   -16.7112   -23.8434   -52.2602   -83.5177   -79.9012   -79.5572  -105.7197  -130.5230  -132.8165  -145.6800
  2944.277 0.146E+19 0.382E+06   12.0464   17.2270    8.4443   11.0042   12.5034    -3.1208    -3.0141     1.9146    -8.5007   -10.1349    -5.9647    -6.9819    -3.1100   -10.2800    -1.4504    -9.1066    -4.7882   -10.4404   -14.9907   -19.6606   -14.0544   -18.8873   -25.3872   -54.0021   -15.6323   -27.9425   -40.2288   -52.5356   -16.5538   -23.6134   -51.9993   -83.0043   -79.5496   -79.2061  -105.2789  -129.6758  -132.2863  -144.9703
  2966.868 0.156E+19 0.412E+06   12.0923   17.2696    8.5524   11.0820   12.5688    -3.0160    -2.8877     2.0220    -8.3436    -9.9769    -5.8155    -6.8297    -2.9834   -10.1180    -1.3478    -8.5761    -4.6610   -10.2514   -14.7901   -19.4116   -13.8764   -18.6771   -25.1436   -53.6611   -15.4441   -27.6929   -39.9182   -52.1638   -16.3971   -23.3851   -51.7388   -82.4943   -79.1984   -78.8554  -104.8384  -128.8384  -131.7564  -144.2633
  2989.307 0.166E+19 0.445E+06   12.1375   17.3116    8.6587   11.1582   12.6327    -2.9109    -2.7619     2.1290    -8.1871    -9.8190    -5.6670    -6.6781    -2.8570    -9.9570    -1.2454    -8.0524    -4.5338   -10.0642   -14.5910   -19.1642   -13.6984   -18.4675   -24.9008   -53.3197   -15.2566   -27.4442   -39.6086   -51.7931   -16.2400   -23.1570   -51.4763   -81.9844   -78.8443   -78.5019  -104.3941  -128.0060  -131.2219  -143.5537
  3011.587 0.178E+19 0.479E+06   12.1818   17.3527    8.7629   11.2329   12.6952    -2.8076    -2.6383     2.2340    -8.0333    -9.6638    -5.5211    -6.5291    -2.7328    -9.7988    -1.1447    -7.5388    -4.4088    -9.8806   -14.3954   -18.9211   -13.5233   -18.2613   -24.6620   -52.9835   -15.0721   -27.1996   -39.3040   -51.4284   -16.0851   -22.9324   -51.2176   -81.4820   -78.4952   -78.1533  -103.9561  -127.1883  -130.6948  -142.8538
  3033.642 0.189E+19 0.516E+06   12.2252   17.3928    8.8648   11.3058   12.7560    -2.7055    -2.5165     2.3375    -7.8816    -9.5105    -5.3772    -6.3822    -2.6103    -9.6430    -1.0453    -7.0350    -4.2853    -9.7002   -14.2029   -18.6816   -13.3502   -18.0578   -24.4264   -52.6509   -14.8902   -26.9583   -39.0035   -51.0686   -15.9317   -22.7104   -50.9607   -80.9852   -78.1486   -77.8072  -103.5211  -126.3831  -130.1713  -142.1602
  3055.488 0.202E+19 0.555E+06   12.2678   17.4322    8.9648   11.3772   12.8153    -2.6033    -2.3955     2.4403    -7.7308    -9.3579    -5.2344    -6.2361    -2.4883    -9.4886    -0.9463    -6.5386    -4.1623    -9.5220   -14.0123   -18.4444   -13.1776   -17.8554   -24.1922   -52.3189   -14.7094   -26.7184   -38.7047   -50.7108   -15.7783   -22.4892   -50.7027   -80.4899   -77.8004   -77.4594  -103.0839  -125.5845  -129.6450  -141.4662
  3077.137 0.214E+19 0.596E+06   12.3095   17.4708    9.0626   11.4471   12.8732    -2.5030    -2.2767     2.5411    -7.5827    -9.2079    -5.0942    -6.0928    -2.3686    -9.3371    -0.8492    -6.0524    -4.0414    -9.3473   -13.8254   -18.2114   -13.0079   -17.6566   -23.9621   -51.9923   -14.5318   -26.4827   -38.4112   -50.3592   -15.6273   -22.2716   -50.4487   -80.0025   -77.4574   -77.1169  -102.6533  -124.8009  -129.1267  -140.7826
  3098.645 0.228E+19 0.640E+06   12.3504   17.5086    9.1588   11.5155   12.9299    -2.4035    -2.1593     2.6408    -7.4362    -9.0594    -4.9555    -5.9509    -2.2501    -9.1874    -0.7529    -5.5736    -3.9218    -9.1749   -13.6407   -17.9812   -12.8397   -17.4597   -23.7343   -51.6682   -14.3560   -26.2494   -38.1205   -50.0111   -15.4773   -22.0559   -50.1960   -79.5191   -77.1161   -76.7760  -102.2246  -124.0265  -128.6106  -140.1032
  3120.043 0.242E+19 0.686E+06   12.3908   17.5458    9.2534   11.5828   12.9854    -2.3047    -2.0429     2.7395    -7.2910    -8.9122    -4.8182    -5.8103    -2.1326    -9.0392    -0.6576    -5.1015    -3.8031    -9.0047   -13.4581   -17.7534   -12.6727   -17.2646   -23.5085   -51.3463   -14.1818   -26.0182   -37.8325   -49.6660   -15.3282   -21.8419   -49.9442   -79.0391   -76.7761   -76.4365  -101.7976  -123.2603  -128.0965  -139.4274
  3141.358 0.257E+19 0.736E+06   12.4306   17.5824    9.3466   11.6490   13.0399    -2.2065    -1.9276     2.8373    -7.1470    -8.7660    -4.6821    -5.6710    -2.0160    -8.8925    -0.5629    -4.6354    -3.6853    -8.8364   -13.2773   -17.5278   -12.5069   -17.0710   -23.2845   -51.0263   -14.0091   -25.7888   -37.5467   -49.3237   -15.1798   -21.6292   -49.6934   -78.5620   -76.4371   -76.0979  -101.3718  -122.5014  -127.5837  -138.7544
  3162.611 0.273E+19 0.788E+06   12.4698   17.6185    9.4385   11.7142   13.0934    -2.1089    -1.8132     2.9343    -7.0041    -8.6208    -4.5471    -5.5326    -1.9003    -8.7470    -0.4689    -4.1747    -3.5682    -8.6698   -13.0981   -17.3040   -12.3420   -16.8787   -23.0621   -50.7079   -13.8376   -25.5610   -37.2629   -48.9836   -15.0320   -21.4178   -49.4431   -78.0874   -76.0989   -75.7602  -100.9469  -121.7488  -127.0720  -138.0838
  3183.820 0.290E+19 0.844E+06   12.5088   17.6543    9.5295   11.7786   13.1461    -2.0106    -1.6988     3.0313    -6.8609    -8.4751    -4.4120    -5.3941    -1.7843    -8.6017    -0.3746    -3.7170    -3.4507    -8.5038   -12.9194   -17.0806   -12.1764   -16.6860   -22.8393   -50.3878   -13.6659   -25.3329   -36.9786   -48.6430   -14.8833   -21.2056   -49.1902   -77.6109   -75.7572   -75.4189  -100.5175  -120.9968  -126.5547  -137.4085
  3205.003 0.307E+19 0.904E+06   12.5471   17.6894    9.6191   11.8420   13.1979    -1.9139    -1.5860     3.1269    -6.7198    -8.3315    -4.2789    -5.2576    -1.6700    -8.4584    -0.2817    -3.2659    -3.3350    -8.3402   -12.7431   -16.8601   -12.0131   -16.4960   -22.6196   -50.0721   -13.4966   -25.1080   -36.6982   -48.3070   -14.7365   -20.9962   -48.9410   -77.1404   -75.4203   -75.0824  -100.0941  -120.2555  -126.0447  -136.7418
  3226.162 0.325E+19 0.966E+06   12.5851   17.7242    9.7078   11.9046   13.2489    -1.8176    -1.4738     3.2218    -6.5795    -8.1886    -4.1466    -5.1218    -1.5563    -8.3161    -0.1893    -2.8192    -3.2198    -8.1778   -12.5680   -16.6411   -11.8505   -16.3069   -22.4010   -49.7573   -13.3281   -24.8841   -36.4192   -47.9727   -14.5900   -20.7876   -48.6920   -76.6715   -75.0836   -74.7461   -99.6709  -119.5190  -125.5349  -136.0761

